Exploring and machine learning structural instabilities in 2D materials

We address the problem of predicting the zero-temperature dynamical stability (DS) of a periodic crystal without computing its full phonon band structure. Here we report the evidence that DS can be inferred with good reliability from the phonon frequencies at the center and boundary of the Brillouin zone (BZ). This analysis represents a validation of the DS test employed by the Computational 2D Materials Database (C2DB). For 137 dynamically unstable 2D crystals, we displace the atoms along an unstable mode and relax the structure. This procedure yields a dynamically stable crystal in 49 cases. The elementary properties of these new structures are characterised using the C2DB workflow, and it is found that their properties can differ significantly from those of the original unstable crystals, e.g. band gaps are opened by 0.3 eV on average. All the crystal structures and properties are available in the C2DB. Finally, we train a classification model on the DS data for 3295 2D materials in the C2DB using a representation encoding the electronic structure of the crystal. We obtain an excellent receiver operating characteristic (ROC) curve with an area under the curve (AUC) of 0.90, showing that the classification model can drastically reduce computational efforts in high-throughput studies.

==> 01-outcomes-cbp-protocol/MoS2-full.json <==
{
 "omega_kl": {
  "__ndarray__": [
   [
    100,
    9
   ],
   "float64",
   [
    -5.058704894726365e-07,
    4.171738446259343e-07,
    5.190431195188772e-07,
    33.597778783010725,
    33.59777878301077,
    45.436888269721905,
    45.436888269721905,
    48.353351566259946,
    55.62664079723182,
    0.32257712875810995,
    0.840568357065842,
    1.3348131051919931,
    33.60353867028844,
    33.61894014767881,
    45.426977814296805,
    45.43392825866028,
    48.35168347413365,
    55.60654968183412,
    0.6608324150865554,
    1.6791759997077738,
    2.6662581870587885,
    33.62074533594543,
    33.68192375991127,
    45.39707381322547,
    45.42499459020345,
    48.34693949308961,
    55.5464041903308,
    1.0285112654892317,
    2.5138992327650644,
    3.99099425867984,
    33.64918042157784,
    33.785259271887554,
    45.346711057638764,
    45.40993120203309,
    48.339852193820015,
    55.44658658152762,
    1.436112149959514,
    3.3428852688944524,
    5.305733028514612,
    33.6884822084147,
    33.926595667395034,
    45.27527969875751,
    45.388493722812576,
    48.33149092849382,
    55.30772967555531,
    1.8904294800939707,
    4.1643801039395205,
    6.607261881601376,
    33.73814930409583,
    34.10283722230635,
    45.182238772034204,
    45.3603716729231,
    48.32306680081109,
    55.13071069380221,
    2.394787619547855,
    4.97674798043846,
    7.892463037816268,
    33.79754646868605,
    34.31031014408585,
    45.067350246999126,
    45.32521690723325,
    48.315720121717405,
    54.91664315221328,
    2.9496381131079144,
    5.7784807331356065,
    9.158327976064346,
    33.86591308486997,
    34.54494224460422,
    44.930883077637155,
    45.28267600827403,
    48.31033719870873,
    54.66686733222494,
    3.5532462560534817,
    6.568196168892853,
    10.4019665245249,
    33.942374721330346,
    34.80243934685674,
    44.77374591084646,
    45.23242412661397,
    48.30743396183945,
    54.38294000788793,
    4.2023156712812995,
    7.344625597893921,
    11.620610399033959,
    34.02595807605733,
    35.07844542903819,
    44.59752902973107,
    45.174197804354115,
    48.30712232272421,
    54.06662425698571,
    4.892496514005697,
    8.106591627467777,
    12.811611410963527,
    34.11560933421894,
    35.36867760875569,
    44.40446149224037,
    45.10782458887315,
    48.309150502784334,
    53.719880319543265,
    5.618774915193153,
    8.852978266688517,
    13.972435041191238,
    34.210215663392006,
    35.66903099828003,
    44.19730752168412,
    45.0332477027556,
    48.31299149164762,
    53.34485857820452,
    6.375761360239571,
    9.582696178460145,
    15.100650558888933,
    34.30862923676387,
    35.97565164347793,
    43.97923182121142,
    44.95054461873009,
    48.31794935303994,
    52.94389580966232,
    7.1578995876964,
    10.294646473301452,
    16.19391931767312,
    34.40969286532437,
    36.2849780135286,
    43.75365873913147,
    44.85993902127271,
    48.32325900941988,
    52.519515882730715,
    7.959615118176224,
    10.987686702612779,
    17.249983248186744,
    34.512266073743966,
    36.59375293479471,
    43.52414089098079,
    44.76180624329985,
    48.32816548073907,
    52.07443604456161,
    8.775418381859973,
    11.66060264574248,
    18.266655845267355,
    34.6152503047011,
    36.89900869971856,
    43.294243970731685,
    44.65667277766623,
    48.33197819192574,
    51.61157982634751,
    9.599973440674109,
    12.31208909671211,
    19.241818079969025,
    34.717611904510186,
    37.19802860400193,
    43.06744841379259,
    44.54521082381696,
    48.33410247375308,
    51.13409738621117,
    10.428140047953748,
    12.940742179199393,
    20.173421613178714,
    34.818401636889405,
    37.48828862968419,
    42.847065462363794,
    44.428229005464615,
    48.334053593834014,
    50.64539373374128,
    11.254994310247168,
    13.545064815329653,
    21.0595014091868,
    34.91676968524199,
    37.76738364103758,
    42.636164202738875,
    44.30666037685457,
    48.33145943753751,
    50.149164633750736,
    12.075831416133678,
    14.123485922924333,
    21.898199302614035,
    35.01197541750321,
    38.03294356707663,
    42.4375063867936,
    44.181548642877836,
    48.32605731890503,
    49.64943884996305,
    12.88615265834002,
    14.67439279691995,
    22.687799217047775,
    35.103391571405545,
    38.2825469798171,
    42.25348669577749,
    44.0540332000816,
    48.31768910618419,
    49.150623386478536,
    13.681638207957302,
    15.196175014969183,
    23.42677353191712,
    35.19050293472204,
    38.513642773196274,
    42.08607724778317,
    43.925333233417774,
    48.30629737555657,
    48.65754493126857,
    14.458106756360593,
    15.68727715307837,
    24.113838538238163,
    35.272900004122725,
    38.72349597798215,
    41.93677649230609,
    43.7967307636194,
    48.17547503831016,
    48.291923924173624,
    15.211463222639903,
    16.14625665297179,
    24.748015075353248,
    35.35026846799767,
    38.90918164773328,
    41.80656415110991,
    43.66955231860415,
    47.71011805140195,
    48.27471080689882,
    15.937636280111315,
    16.57184239703994,
    25.328688479411728,
    35.42237563799773,
    39.06766072141566,
    41.69586548229299,
    43.54514886726232,
    47.267529732809884,
    48.25490315576197,
    16.63250857218808,
    16.962988980159167,
    25.8556602352786,
    35.48905512446384,
    39.19598034887852,
    41.60452965860698,
    43.42487383642892,
    46.85392432321756,
    48.232852395631205,
    17.291844271268648,
    17.318921403690318,
    26.329182684663117,
    35.55019109682732,
    39.291639167484384,
    41.531828098347674,
    43.31005941122505,
    46.475327371432364,
    48.20901805954862,
    17.63916506122086,
    17.911221160935284,
    26.749968325839692,
    35.60570338884825,
    39.353129577510764,
    41.476478714677235,
    43.20199181833125,
    46.137056907628654,
    48.1839662054669,
    17.92355655061278,
    18.485977645668783,
    27.119167020388737,
    35.65553451101793,
    39.38059933186068,
    41.43670087899561,
    43.1018867875216,
    45.84308129627795,
    48.158362431366626,
    18.172232119557787,
    19.01118868414009,
    27.43830781287513,
    35.69963934187303,
    39.37647221538433,
    41.41030332663825,
    43.01086673457172,
    45.59540026819061,
    48.13295769520322,
    18.385592449205927,
    19.481687761854584,
    27.709206591473816,
    35.737977919725594,
    39.34578745181033,
    41.394803580914804,
    42.92994128146987,
    45.393671866971715,
    48.10856561712982,
    18.564244906248366,
    19.892153092133164,
    27.933845571955747,
    35.77051138621337,
    39.296042530882524,
    41.38757341571204,
    42.85999245863423,
    45.23528119171665,
    48.08603073382739,
    18.70892711304708,
    20.237272942765795,
    28.11423453907287,
    35.79720078481226,
    39.23648280732644,
    41.386001240677906,
    42.80176533676111,
    45.115890837440126,
    48.06618832095507,
    18.820418333200216,
    20.511994841294747,
    28.252266131046508,
    35.81800812976776,
    39.17698658169012,
    41.38765974552513,
    42.755864024256915,
    45.03031727432479,
    48.04981784770191,
    18.899447303124855,
    20.711845262660837,
    28.349577913015874,
    35.832898964998975,
    39.12681236186576,
    41.39046600432209,
    42.72275212124957,
    44.97347733138222,
    48.03759368779511,
    18.94660632498829,
    20.833282656015363,
    28.407432795700373,
    35.84184554843663,
    39.09345671105689,
    41.39282150060584,
    42.702756047529974,
    44.94119099169254,
    48.03003804421332,
    18.96228135183643,
    20.87402481403628,
    28.42662709277118,
    35.844829831506146,
    39.08177813749215,
    41.393720986826004,
    42.69606933113448,
    44.93074175474575,
    48.02748172278031,
    19.00590109147309,
    20.877492747311592,
    28.406843505590306,
    35.86461913279541,
    39.07685946289624,
    41.38439306231973,
    42.707729525963714,
    44.92244874557431,
    48.01703492072348,
    19.13471998046315,
    20.888083807082477,
    28.34844303807479,
    35.92351561843717,
    39.06212443609705,
    41.35670010202154,
    42.742055789822246,
    44.89774639479668,
    47.985945004983165,
    19.342740091919765,
    20.906333535201554,
    28.25427793115032,
    36.02011785934474,
    39.03764479798506,
    41.31139010697226,
    42.797243124456834,
    44.857157930141014,
    47.93496165614861,
    19.620340050851674,
    20.933049945420517,
    28.129113864397386,
    36.152129922103214,
    39.003570175872305,
    41.24939964265599,
    42.87070053083412,
    44.80153334275199,
    47.865327640346756,
    19.954728119861965,
    20.969196316470565,
    27.97967069951374,
    36.316410539082014,
    38.96017678640889,
    41.17163378184375,
    42.9594176570162,
    44.73201849569269,
    47.77876626074739,
    20.330399733534122,
    21.015744597255953,
    27.81471269778543,
    36.509019894024746,
    38.9079451206718,
    41.07889556301947,
    43.060216924321104,
    44.650016320885996,
    47.67745905888837,
    20.72951258808085,
    21.073513363886185,
    27.64518603023,
    36.725236549454785,
    38.8476839183748,
    40.97194901849174,
    43.16989234119803,
    44.55714463971468,
    47.56400970459617,
    21.13218800392941,
    21.1430043303139,
    27.484329098404537,
    36.95949060879948,
    38.780743728458894,
    40.85165797064222,
    43.28528178506615,
    44.45519641558244,
    47.441389929926395,
    21.224250021181764,
    21.516943523873984,
    27.347514408155508,
    37.205084266189765,
    38.70943861874214,
    40.719155271110544,
    43.403311236562274,
    44.34610922490374,
    47.3128642086316,
    21.316682951928975,
    21.861772556710953,
    27.251296378438703,
    37.45333222046539,
    38.6380341303142,
    40.57601861167432,
    43.5210303005828,
    44.23195102590108,
    47.18189182616899,
    21.419034100815797,
    22.146629850920483,
    27.210916279579056,
    37.69094882879394,
    38.57546666596773,
    40.42443976398729,
    43.63564652278953,
    44.11492831283836,
    47.05200797142761,
    21.529266059250535,
    22.357606636896307,
    27.236004318810636,
    37.89245760793468,
    38.5430135067537,
    40.26737345379119,
    43.74456165155243,
    43.99741960594054,
    46.9266891362439,
    21.644544319146878,
    22.49127069576364,
    27.326038341034703,
    38.0117898466179,
    38.58274664808264,
    40.108644610268556,
    43.84541190401999,
    43.88203078054359,
    46.809211785795966,
    21.761248843802406,
    22.555972475583992,
    27.468803247450168,
    38.02883563886613,
    38.71101624031569,
    39.952982764776436,
    43.77165764425513,
    43.93611331334637,
    46.70251627998156,
    21.875027325294024,
    22.568552246153732,
    27.64347187311495,
    37.98914723858443,
    38.87878707699145,
    39.80594378989477,
    43.66952473203363,
    44.01491086103913,
    46.60908993845455,
    21.9808910722338,
    22.548750307906793,
    27.82606798744568,
    37.932553919956874,
    39.04310974999254,
    39.6736769662749,
    43.57915000647594,
    44.080426294936935,
    46.530883676528894,
    22.073353746589156,
    22.514683057766987,
    27.994006286816408,
    37.87711629760552,
    39.18335002439164,
    39.562507001885116,
    43.504173757240665,
    44.13169594405522,
    46.469275059417555,
    22.14661142196054,
    22.480611561344507,
    28.128512380163357,
    37.83184407233636,
    39.28878557182802,
    39.47833479704267,
    43.44800968117937,
    44.168189768218895,
    46.42508516519119,
    22.194758939110457,
    22.45639305982509,
    28.21550539253848,
    37.8022357350019,
    39.35347180294579,
    39.42592040940867,
    43.413352920170944,
    44.189809466136886,
    46.39864560175896,
    22.21203201563584,
    22.447699980474862,
    28.24575951298075,
    37.7918515862292,
    39.375008128356356,
    39.408182108827674,
    43.401704217437874,
    44.196875822288504,
    46.389897003188786,
    22.195661032881702,
    22.455286616539087,
    28.218928673659157,
    37.801115981624044,
    39.357075226686845,
    39.4233506527774,
    43.41162505169978,
    44.191023425996335,
    46.39733728091259,
    22.144074144443902,
    22.476943595577207,
    28.13877624785027,
    37.828606470398434,
    39.30585280369762,
    39.46754525543443,
    43.44068719554148,
    44.17414856306658,
    46.419329654068605,
    22.054034203759425,
    22.509357049209616,
    28.007876123005495,
    37.872261903962674,
    39.226978184423054,
    39.53753713214732,
    43.487575282967306,
    44.1475634996268,
    46.45527409854992,
    21.92300604737966,
    22.547143244175075,
    27.831150878087612,
    37.927035268409114,
    39.12874624051773,
    39.62873962473252,
    43.55107933528877,
    44.113009838787576,
    46.50442004191156,
    21.74920144047805,
    22.58299383771447,
    27.61536690177683,
    37.983083482487224,
    39.02331424640581,
    39.73570837904041,
    43.63061152423566,
    44.07270126299374,
    46.56584846973435,
    21.531572063074954,
    22.607807998249573,
    27.368679389671364,
    38.022946037168175,
    38.929108955819835,
    39.85267378439845,
    43.72656531678191,
    44.029326680940365,
    46.63845630299323,
    21.269756987276214,
    22.61087874807772,
    27.1002225789364,
    38.021220165772746,
    38.87097082616051,
    39.97404196985017,
    43.840472338766716,
    43.985987054811616,
    46.720953628810165,
    20.963997228489017,
    22.580268949011405,
    26.819633168208078,
    37.95786428316665,
    38.866901385257236,
    40.094840152926906,
    43.94604622390959,
    43.97495188135891,
    46.811878030514634,
    20.615032797777474,
    22.503586990035057,
    26.536289438952963,
    37.836986245905905,
    38.90954091499435,
    40.211106439680805,
    43.91289003001359,
    44.13345963361179,
    46.909624979219345,
    20.223997061516467,
    22.36935290546228,
    26.258052419153877,
    37.677980893167565,
    38.975486582066296,
    40.32022192990283,
    43.88961175483288,
    44.31985209915916,
    47.01249032938023,
    19.792320047211852,
    22.168860981251427,
    25.989577002681184,
    37.49767864884913,
    39.04373558479864,
    40.4211581909877,
    43.87867402310586,
    44.537814288664876,
    47.11872007093849,
    19.321648029913227,
    21.89789229491323,
    25.730816524076783,
    37.30658953776274,
    39.10006705625403,
    40.514584827445475,
    43.88162577244735,
    44.79025019283505,
    47.22656273053436,
    18.813782569107772,
    21.557318041260544,
    25.476660513451037,
    37.110991060145196,
    39.13547422201427,
    40.60277736547553,
    43.898956159815896,
    45.078776888511264,
    47.33432047198015,
    18.270638933146643,
    21.15217626629333,
    25.21810505099118,
    36.9147728141881,
    39.144607819136674,
    40.68930232668001,
    43.930131061426984,
    45.40345120572995,
    47.44039569125889,
    17.694221811306875,
    20.689822032033337,
    24.944336840821588,
    36.720439551857375,
    39.1247804658234,
    40.77852190539769,
    43.9737946211291,
    45.762781106908044,
    47.543330661481725,
    17.086615258530614,
    20.178156404654914,
    24.644705241165756,
    36.52962860786423,
    39.075227506632245,
    40.87501728916081,
    44.02806413237207,
    46.153973442981155,
    47.64183857266097,
    16.449983649375074,
    19.624509618546856,
    24.309986994742015,
    36.343392763449636,
    38.99648773398647,
    40.98304503821269,
    44.09083113595272,
    46.57330566411825,
    47.73482513072801,
    15.786580713248124,
    19.035182355617454,
    23.93292431600971,
    36.16237111209289,
    38.88989628995763,
    41.10611344924986,
    44.160004583703845,
    47.01650728583485,
    47.82140069383878,
    15.098764217674137,
    18.41540002592304,
    23.50827485611265,
    35.98690430832199,
    38.75720646826219,
    41.2467184801686,
    44.23367003043049,
    47.479077363060455,
    47.900883673684845,
    14.389014379861914,
    17.769450410157646,
    23.032607835394895,
    35.81712017698181,
    38.60033928144636,
    41.40623596821718,
    44.31016966206741,
    47.95651142543777,
    47.97279655662144,
    13.659954516490053,
    17.10086790613547,
    22.50399820492412,
    35.6530017632702,
    38.42124071136799,
    41.58494025350634,
    44.388123125380226,
    48.03685635679079,
    48.44444347175589,
    12.914372741407586,
    16.412602956169273,
    21.921702042521705,
    35.494443442713155,
    38.22181887344075,
    41.78210909953349,
    44.466411481899975,
    48.09296156753934,
    48.93872244125215,
    12.155243679635065,
    15.707157179154226,
    21.285855953143095,
    35.341297678718696,
    38.00393479671593,
    41.99617614540441,
    44.544142485475646,
    48.14117770568696,
    49.435444133902756,
    11.38574918948655,
    14.986683477549882,
    20.597221384495818,
    35.193413618001706,
    37.76942602470835,
    42.224899719015575,
    44.6206096445229,
    48.18172333140334,
    49.93095568403917,
    10.609296983300064,
    14.253057049476233,
    19.85698219994036,
    35.050668114943534,
    37.52014819462425,
    42.465526575048706,
    44.69525256162217,
    48.214957968785605,
    50.42184472504595,
    9.829535818021588,
    13.507924566342226,
    19.06659589237325,
    34.912989568377846,
    37.258024595375936,
    42.7149383686568,
    44.76762249117066,
    48.241372653315594,
    50.90492118958193,
    9.050365587167507,
    12.752738090645172,
    18.227693709876863,
    34.780374933240914,
    36.98509712149829,
    42.969776133097476,
    44.83735475565912,
    48.26158290991018,
    51.37719670506972,
    8.275940168920657,
    11.988779036092879,
    17.342022021430882,
    34.65290032892458,
    36.70357423119397,
    43.22654338981573,
    44.90414822468186,
    48.2763228540268,
    51.83586460230997,
    7.51066023675194,
    11.217176164312784,
    16.4114160189578,
    34.53072575111771,
    36.4158727971814,
    43.4816920572391,
    44.96775114286425,
    48.28643786990358,
    52.27828234287504,
    6.759152363216611,
    10.438920452459854,
    15.437796860819926,
    34.41409447695604,
    36.12465138212874,
    43.73169749993345,
    45.027951973373966,
    48.29287206849168,
    52.7019574118032,
    6.026229566083955,
    9.654878697799312,
    14.42318415893415,
    34.303327822028834,
    35.83283267830737,
    43.97313020737163,
    45.08457350698278,
    48.29664568229874,
    53.104537222864124,
    5.316826861300209,
    8.865806946262131,
    13.369716921892618,
    34.19881595799827,
    35.543612775432734,
    44.202731711362546,
    45.13746827088886,
    48.29881712258422,
    53.48380322743783,
    4.635903299715405,
    8.072364227408814,
    12.279677419205223,
    34.10100553113357,
    35.26045469739503,
    44.41750100588581,
    45.18651330963982,
    48.300425279266705,
    53.83766914271788,
    3.9882993226589663,
    7.275126631992812,
    11.155513754360555,
    34.010384836409706,
    34.98706343024978,
    44.61479411944839,
    45.23160277274414,
    48.302410684374664,
    54.16418299238237,
    3.3785352076841755,
    6.4746014646400285,
    9.999858130582835,
    33.92746730056952,
    34.727339641585026,
    44.79243285217269,
    45.27263748492888,
    48.30552014887071,
    54.46153247340414,
    2.810533535419384,
    5.671241027218327,
    8.815538819758185,
    33.8527740118173,
    34.48530969836538,
    44.94880922672902,
    45.30951180575349,
    48.31020819444283,
    54.72805302486982,
    2.287247867275337,
    4.865455521516984,
    7.60558469286639,
    33.786816004164216,
    34.26503067636384,
    45.08296223552709,
    45.342099534368266,
    48.316557714991255,
    54.962237879465384,
    1.8101856003738679,
    4.057624584730705,
    6.373221850436869,
    33.730076961285356,
    34.07047102222143,
    45.194597836492854,
    45.37024217025753,
    48.3242470848782,
    55.16274932591064,
    1.3788338603184696,
    3.2481070683276685,
    5.121862425623989,
    33.682996948797985,
    33.90537043317684,
    45.284027412477684,
    45.39374405863696,
    48.33258615059482,
    55.328430399624025,
    0.9900458243020721,
    2.4372488193926083,
    3.8550860457770466,
    33.64595771659297,
    33.773086145994036,
    45.352016352276856,
    45.41237908597017,
    48.340627539140634,
    55.458316246023415,
    0.6375289328073616,
    1.6253884022131129,
    2.5766147552508967,
    33.619270036563954,
    33.67643660947453,
    45.39955889442074,
    45.42591172132721,
    48.34733745660649,
    55.55164446159079,
    0.31167453863930167,
    0.8128608857400481,
    1.2902824431513162,
    33.60316345869789,
    33.61755655885529,
    45.42761873016243,
    45.43413078608488,
    48.35179127043358,
    55.60786380685252,
    -5.058704894726365e-07,
    4.171738446259343e-07,
    5.190431195188772e-07,
    33.597778783010725,
    33.59777878301077,
    45.436888269721905,
    45.436888269721905,
    48.353351566259946,
    55.62664079723182
   ]
  ]
 },
 "eigs_kl": {
  "__ndarray__": [
   [
    3,
    9
   ],
   "float64",
   [
    -9.20531712636914e-15,
    7.765875217279679e-15,
    1.0885872080823003e-14,
    8.658840317300646,
    8.65884031730067,
    17.934602788775152,
    28.477577991970396,
    28.477577991970414,
    42.68266779506155,
    4.136521922464438,
    5.308713475749201,
    9.855794602068448,
    10.486100656675097,
    11.726766400825062,
    13.272558383845343,
    27.903444873491274,
    29.151132190205956,
    30.99597873909939,
    5.862832884543981,
    7.401619380987029,
    8.345828020939484,
    10.955569012095435,
    11.892684865837229,
    11.912732805468478,
    25.798826871901813,
    27.913791070284542,
    32.881863092919644
   ]
  ]
 },
 "phi_anv": {
  "__ndarray__": [
   [
    3,
    108,
    3,
    3
   ],
   "float64",
   [
    23.437747600923256,
    -3.6097506115000764e-16,
    8.745358363231864e-16,
    -3.6097506115000764e-16,
    23.437747600923277,
    4.6629367034256575e-15,
    8.745358363231864e-16,
    4.6629367034256575e-15,
    25.123614196891957,
    -0.9742089195800931,
    -1.0368179420407373,
    -6.761139486827033e-17,
    1.0368179420407375,
    -0.28662180128794323,
    9.914594463352856e-17,
    -3.1945554470650783e-17,
    2.2556549674131404e-17,
    0.6480073493075043,
    -0.09017630397378561,
    0.014018972344995441,
    -9.608556023085085e-18,
    -0.01401897234499544,
    0.06480397017442127,
    -5.839837377316545e-17,
    -1.0698746955064381e-17,
    -5.72461391323025e-17,
    -0.06815234556475158,
    -0.025653148783068867,
    2.4845099931260586e-19,
    -7.641262204497488e-18,
    2.4845099931260586e-19,
    -0.001699429286121849,
    -4.56296568500214e-17,
    -7.641262204497488e-18,
    -4.56296568500214e-17,
    0.020421030554282002,
    -0.09017630397378561,
    -0.01401897234499544,
    -1.0698746955064381e-17,
    0.014018972344995441,
    0.06480397017442127,
    -5.72461391323025e-17,
    -9.608556023085085e-18,
    -5.839837377316545e-17,
    -0.06815234556475158,
    -0.9742089195800931,
    1.0368179420407375,
    -3.1945554470650783e-17,
    -1.0368179420407373,
    -0.28662180128794323,
    2.2556549674131404e-17,
    -6.761139486827033e-17,
    9.914594463352856e-17,
    0.6480073493075043,
    -0.4585185808609805,
    -0.7390839861627683,
    -4.509124909168673e-17,
    1.3345518979187063,
    -0.8023121400070561,
    9.668568931720414e-17,
    4.680080476302232e-18,
    2.7023083077288576e-17,
    0.6480073493075043,
    -0.4585185808609805,
    0.7390839861627683,
    -5.423467598436492e-18,
    -1.3345518979187063,
    -0.8023121400070561,
    7.174724454602155e-18,
    -6.169181464480871e-17,
    6.940926512257233e-17,
    0.6480073493075043,
    -0.03698498292499101,
    0.09531820832484153,
    -5.706294449219806e-18,
    0.0953182083248415,
    -0.14704896939503143,
    -5.281132647508983e-17,
    -6.310699261119959e-18,
    -5.2382336322154714e-17,
    -0.02611748095860257,
    -0.002066947239800739,
    -0.000805417699216522,
    -6.728860807211052e-18,
    0.002806378298218954,
    0.005295065622412377,
    -5.028135800913471e-17,
    -6.769624664105448e-18,
    -5.035738354270736e-17,
    -0.005891485292605654,
    -0.002066947239800739,
    0.0008054176992165223,
    -6.764731002798917e-18,
    -0.002806378298218954,
    0.005295065622412377,
    -5.039325513271905e-17,
    -6.874956251380554e-18,
    -5.031703969256798e-17,
    -0.005891485292605655,
    -0.036984982924991014,
    -0.09531820832484154,
    -9.637566170654047e-18,
    -0.09531820832484153,
    -0.14704896939503143,
    -6.166585656233787e-17,
    -9.276617872477491e-18,
    -5.961566619467011e-17,
    -0.02611748095860257,
    0.026058901637369694,
    0.08112739959390747,
    -4.426241696069736e-18,
    0.053089454903916575,
    -0.05143123543673407,
    -5.978571427286561e-17,
    -5.225185693118945e-18,
    -5.928008788069321e-17,
    -0.06815234556475155,
    -0.20208096263005118,
    1.8986251317847e-18,
    -1.3416898600397984e-17,
    2.6656531927602178e-18,
    0.01804701031002886,
    -5.3421701635246734e-17,
    -1.2499291869021036e-17,
    -5.354668796808131e-17,
    -0.02611748095860257,
    0.0260589016373697,
    -0.08112739959390747,
    -6.2797113157615036e-18,
    -0.053089454903916575,
    -0.05143123543673407,
    -6.335289837583702e-17,
    -5.920400667825116e-18,
    -6.565182799211773e-17,
    -0.06815234556475157,
    0.00432100376221317,
    -0.0008817069323639167,
    -6.600429150451536e-18,
    -0.004493502929799394,
    -0.0010928853796015354,
    -5.0591378854511434e-17,
    -6.673426750381845e-18,
    -5.050551006870871e-17,
    -0.005891485292605655,
    -0.010162214252972923,
    2.620969320378799e-20,
    -7.087225047517359e-18,
    6.413139512980842e-21,
    -0.010162214252973142,
    -4.790873200459109e-17,
    -7.278158370918534e-18,
    -4.796207659346916e-17,
    0.00925363081295931,
    0.0043210037622131705,
    0.0008817069323639167,
    -6.545945786852087e-18,
    0.004493502929799394,
    -0.0010928853796015354,
    -5.036010845488211e-17,
    -6.564647848283582e-18,
    -5.036734735441974e-17,
    -0.005891485292605655,
    -0.007687859160358442,
    0.010372264799741446,
    -7.263689805800809e-18,
    0.010372264799741446,
    -0.019664718908832264,
    -4.5662200985595324e-17,
    -7.263689805800809e-18,
    -4.5662200985595324e-17,
    0.020421030554282002,
    0.002588121051505337,
    0.0018821872318651326,
    -6.470280806877583e-18,
    0.005493983229300609,
    0.0006399973311062983,
    -5.0224310292367154e-17,
    -6.486792631834314e-18,
    -5.0379022461118496e-17,
    -0.005891485292605655,
    0.002588121051505337,
    -0.0018821872318651326,
    -6.6011671418281434e-18,
    -0.005493983229300609,
    0.0006399973311062983,
    -5.058931739331201e-17,
    -6.644870811661266e-18,
    -5.0523590961539525e-17,
    -0.005891485292605655,
    -0.007687859160358442,
    -0.010372264799741446,
    -7.578476149617394e-18,
    -0.010372264799741446,
    -0.019664718908832264,
    -4.6420961777490565e-17,
    -7.578476149617394e-18,
    -4.6420961777490565e-17,
    0.020421030554282005,
    0.002588121051505337,
    -0.005493983229300609,
    -6.644870811661266e-18,
    -0.0018821872318651326,
    0.0006399973311062983,
    -5.0523590961539525e-17,
    -6.6011671418281434e-18,
    -5.058931739331201e-17,
    -0.005891485292605655,
    0.002588121051505337,
    0.005493983229300609,
    -6.486792631834314e-18,
    0.0018821872318651326,
    0.0006399973311062983,
    -5.0379022461118496e-17,
    -6.470280806877583e-18,
    -5.0224310292367154e-17,
    -0.005891485292605655,
    0.026058901637369694,
    0.053089454903916575,
    -5.225185693118945e-18,
    0.08112739959390747,
    -0.05143123543673407,
    -5.928008788069321e-17,
    -4.426241696069736e-18,
    -5.978571427286561e-17,
    -0.06815234556475155,
    0.0043210037622131705,
    0.004493502929799394,
    -6.564647848283582e-18,
    0.0008817069323639167,
    -0.0010928853796015354,
    -5.036734735441974e-17,
    -6.545945786852087e-18,
    -5.036010845488211e-17,
    -0.005891485292605655,
    -0.010162214252972923,
    6.413139512980842e-21,
    -7.278158370918534e-18,
    2.620969320378799e-20,
    -0.010162214252973142,
    -4.796207659346916e-17,
    -7.087225047517359e-18,
    -4.790873200459109e-17,
    0.00925363081295931,
    0.00432100376221317,
    -0.004493502929799394,
    -6.673426750381845e-18,
    -0.0008817069323639167,
    -0.0010928853796015354,
    -5.050551006870871e-17,
    -6.600429150451536e-18,
    -5.0591378854511434e-17,
    -0.005891485292605655,
    0.0260589016373697,
    -0.053089454903916575,
    -5.920400667825116e-18,
    -0.08112739959390747,
    -0.05143123543673407,
    -6.565182799211773e-17,
    -6.2797113157615036e-18,
    -6.335289837583702e-17,
    -0.06815234556475157,
    -0.20208096263005118,
    2.6656531927602178e-18,
    -1.2499291869021036e-17,
    1.8986251317847e-18,
    0.01804701031002886,
    -5.354668796808131e-17,
    -1.3416898600397984e-17,
    -5.3421701635246734e-17,
    -0.02611748095860257,
    -0.4585185808609805,
    1.3345518979187063,
    4.680080476302232e-18,
    -0.7390839861627683,
    -0.8023121400070561,
    2.7023083077288576e-17,
    -4.509124909168673e-17,
    9.668568931720414e-17,
    0.6480073493075043,
    -0.036984982924991014,
    -0.09531820832484153,
    -9.276617872477491e-18,
    -0.09531820832484154,
    -0.14704896939503143,
    -5.961566619467011e-17,
    -9.637566170654047e-18,
    -6.166585656233787e-17,
    -0.02611748095860257,
    -0.002066947239800739,
    -0.002806378298218954,
    -6.874956251380554e-18,
    0.0008054176992165223,
    0.005295065622412377,
    -5.031703969256798e-17,
    -6.764731002798917e-18,
    -5.039325513271905e-17,
    -0.005891485292605655,
    -0.002066947239800739,
    0.002806378298218954,
    -6.769624664105448e-18,
    -0.000805417699216522,
    0.005295065622412377,
    -5.035738354270736e-17,
    -6.728860807211052e-18,
    -5.028135800913471e-17,
    -0.005891485292605654,
    -0.03698498292499101,
    0.0953182083248415,
    -6.310699261119959e-18,
    0.09531820832484153,
    -0.14704896939503143,
    -5.2382336322154714e-17,
    -5.706294449219806e-18,
    -5.281132647508983e-17,
    -0.02611748095860257,
    -0.4585185808609805,
    -1.3345518979187063,
    -6.169181464480871e-17,
    0.7390839861627683,
    -0.8023121400070561,
    6.940926512257233e-17,
    -5.423467598436492e-18,
    7.174724454602155e-18,
    0.6480073493075043,
    -3.9581875034142664,
    -1.308544681332434,
    -2.580076628211685,
    -1.3085446813324353,
    -2.4472102553863984,
    -1.489607935827879,
    -2.7108152832806045,
    -1.5650899335254078,
    -4.368643828549574,
    -0.061410148500322025,
    0.0868182434010587,
    -0.000802683270784075,
    -0.03827122151039676,
    -0.020953529031310286,
    -0.005145873134286896,
    -0.05508861290289361,
    0.008555924082971872,
    -0.0802401388542096,
    -0.007974920653358579,
    -0.0004888239267309272,
    0.006360296180557876,
    -0.0035490398722124606,
    0.0019860237138937817,
    0.004861644208411748,
    0.0010758933159958457,
    0.0002716378569735809,
    -0.0011688248662458868,
    -0.007974920653358579,
    0.0004888239267309206,
    -0.00636029618055854,
    0.003549039872212463,
    0.0019860237138937817,
    0.00486164420841176,
    -0.0010758933159958457,
    0.0002716378569735809,
    -0.0011688248662459345,
    -0.06141014850032202,
    -0.0868182434010587,
    0.0008026832707836598,
    0.038271221510396775,
    -0.020953529031310286,
    -0.005145873134286806,
    0.0550886129028936,
    0.008555924082971865,
    -0.08024013885420954,
    -3.958187503414266,
    1.3085446813324344,
    2.5800766282116845,
    1.3085446813324355,
    -2.4472102553863984,
    -1.4896079358278789,
    2.7108152832806036,
    -1.565089933525408,
    -4.368643828549574,
    0.4133451289480483,
    -6.794304792248042e-18,
    -2.283694429642728e-16,
    -5.845387423817073e-18,
    -0.19916838482719162,
    -0.045459962725610176,
    1.2650751730763803e-17,
    -0.20583707129701068,
    -0.22364359189175004,
    -0.010046206780866929,
    -0.06792620708876439,
    -0.004857798494336553,
    0.0571632578226911,
    -0.07231747075076539,
    0.0018777924634522654,
    -0.020134658842742046,
    -0.05198610027463907,
    -0.08024013885420951,
    0.007920395521309692,
    0.002096578210830409,
    -0.005987330118771275,
    0.0020965782108304147,
    0.005499475532509563,
    -0.0034567866557994784,
    0.00019954050701714604,
    0.0001152047654405368,
    -0.004508795203919573,
    0.0022631844407425905,
    -3.606167580811305e-18,
    -3.0148187690037763e-16,
    1.1703941809718409e-18,
    -0.0028706620813050542,
    0.002562272544056862,
    3.9333560751987213e-19,
    0.0048261313096891805,
    0.0008911838875927383,
    0.007920395521309692,
    -0.002096578210830416,
    0.005987330118770879,
    -0.002096578210830412,
    0.005499475532509562,
    -0.003456786655799626,
    -0.00019954050701714496,
    0.0001152047654405368,
    -0.004508795203919399,
    -0.010046206780866929,
    0.06792620708876437,
    0.004857798494335991,
    -0.05716325782269109,
    -0.07231747075076539,
    0.0018777924634521361,
    0.020134658842742043,
    -0.05198610027463907,
    -0.08024013885420958,
    -0.008513310146262786,
    -0.0025807084059023795,
    0.0035787278675862145,
    0.010803690554684803,
    0.01376421864898441,
    0.013308246879464542,
    0.009575459748839353,
    -0.015366952933468708,
    0.007320007192435567,
    -0.008513310146262786,
    0.0025807084059023735,
    -0.0035787278675866144,
    -0.0108036905546848,
    0.01376421864898441,
    0.013308246879464861,
    -0.009575459748839353,
    -0.015366952933468708,
    0.007320007192435555,
    -0.002252658691372532,
    -0.006852789356338666,
    0.007390455478924838,
    -0.003792573410857125,
    -0.0037362382480922666,
    0.0030773559637507467,
    0.0007731919427666483,
    0.0007959320149274201,
    -0.0011688248662459183,
    -0.0015872004507931107,
    0.0022230207536118015,
    0.0022189931145721463,
    0.0022230207536118067,
    0.000979722810230645,
    -0.0012811362720281984,
    0.004179552316190336,
    -0.00241306565484466,
    0.0008911838875927052,
    -0.0015872004507931107,
    -0.002223020753611808,
    -0.0022189931145727097,
    -0.002223020753611805,
    0.0009797228102306449,
    -0.0012811362720281613,
    -0.004179552316190336,
    -0.0024130656548446605,
    0.000891183887592732,
    -0.0022526586913725315,
    0.006852789356338658,
    -0.007390455478925241,
    0.0037925734108571266,
    -0.0037362382480922666,
    0.003077355963750703,
    -0.0007731919427666478,
    0.0007959320149274207,
    -0.001168824866245968,
    0.0037665123562619623,
    -0.0010326251813250339,
    0.0012378089601634118,
    -0.0010326251813250293,
    0.004958885209081903,
    0.0007146493363558162,
    0.0027553251817941243,
    0.0015907877354137453,
    0.0003832574052555449,
    0.003570876935354801,
    -3.566261534609025e-18,
    -1.9636544672563817e-16,
    1.2382427438529686e-18,
    0.003965013820289605,
    0.004181577144713635,
    4.2439089893183454e-19,
    0.003242606058002355,
    0.0011810435127032827,
    0.0037665123562619623,
    0.001032625181325027,
    -0.0012378089601640212,
    0.0010326251813250315,
    0.0049588852090819025,
    0.0007146493363557853,
    -0.002755325181794124,
    0.0015907877354137453,
    0.00038325740525535154,
    0.0012442339355339812,
    -0.0017736415113854356,
    0.0010301592983664397,
    -0.00483385745686697,
    -0.007233130874998779,
    -0.007939000172162262,
    -0.00030270137322919717,
    -0.0010675698719011413,
    -0.0011688248662459796,
    0.004289015538109564,
    -3.480072050123086e-18,
    -3.627205826012925e-16,
    1.1490376089581138e-18,
    0.00913085551570969,
    0.006913573311599365,
    3.54328634134174e-19,
    -0.0002304095308812131,
    -0.004508795203919406,
    0.001244233935533981,
    0.0017736415113854286,
    -0.0010301592983670569,
    0.0048338574568669735,
    -0.007233130874998779,
    -0.00793900017216213,
    0.00030270137322919793,
    -0.0010675698719011411,
    -0.0011688248662459876,
    0.011755492168028412,
    -0.000898507917622537,
    0.013314643811244229,
    -0.01428290687820971,
    -0.00650458366530678,
    -0.0035548541931708514,
    -0.008520441744723987,
    0.015976067862144522,
    0.007320007192435544,
    0.0038664795990559376,
    -0.00017066627746102506,
    0.0036213520352059232,
    -0.00017066627746101996,
    0.0036694111565884688,
    -0.002090788572356567,
    0.0028081792206953978,
    -0.0016213030290012473,
    0.0011810435127032459,
    0.0038664795990559376,
    0.00017066627746101785,
    -0.0036213520352064606,
    0.0001706662774610222,
    0.0036694111565884688,
    -0.00209078857235665,
    -0.0028081792206953965,
    -0.0016213030290012473,
    0.001181043512703183,
    0.011755492168028412,
    0.0008985079176225295,
    -0.01331464381124487,
    0.014282906878209715,
    -0.006504583665306781,
    -0.0035548541931708353,
    0.008520441744723991,
    0.015976067862144522,
    0.00732000719243567,
    -0.052089161016259454,
    0.032889746877360085,
    -0.0040551152235528,
    -0.0921997180340954,
    -0.03027451651537285,
    0.003268080670835121,
    0.03495395406015156,
    0.04343017619166706,
    -0.0802401388542096,
    -0.05208916101625946,
    -0.032889746877360085,
    0.004055115223552213,
    0.09219971803409541,
    -0.030274516515372853,
    0.003268080670835183,
    -0.03495395406015157,
    0.04343017619166706,
    -0.08024013885420954,
    -0.04604000638338162,
    0.2652261315453136,
    -0.0393694825754724,
    0.2652261315453137,
    0.26021675050423826,
    0.022729981362805223,
    -0.17826013278379993,
    0.10291853564850528,
    -0.22364359189175007,
    0.004634180732316883,
    -0.018394397952600918,
    0.009735915943657691,
    -0.005009998992013747,
    0.0006167277704047447,
    -0.009753392686293397,
    -0.01809590149356334,
    -0.0006091149286759548,
    0.007320007192435663,
    0.00555507163549194,
    -3.557469819294586e-18,
    -2.6747282401777816e-16,
    1.148790893470531e-18,
    0.003170325929851925,
    -0.0014292986727115372,
    4.82850616428247e-19,
    -0.00318157547082763,
    0.0003832574052554438,
    0.004634180732316882,
    0.018394397952600915,
    -0.009735915943658375,
    0.005009998992013749,
    0.0006167277704047446,
    -0.009753392686293313,
    0.01809590149356334,
    -0.0006091149286759539,
    0.007320007192435701,
    -0.04604000638338162,
    -0.2652261315453137,
    0.039369482575471876,
    -0.2652261315453137,
    0.26021675050423826,
    0.022729981362805143,
    0.17826013278379993,
    0.10291853564850525,
    -0.2236435918917501,
    -1.691721631372464,
    -3.7791128343362874e-17,
    -2.9741543313475293e-16,
    1.2621335179073361e-17,
    -4.7136761274282,
    2.9792158716557564,
    -1.3951071055778414e-16,
    3.1301798670508156,
    -4.368643828549574,
    -3.9581875034142664,
    -1.3085446813324342,
    2.580076628211685,
    -1.3085446813324344,
    -2.4472102553863975,
    1.4896079358278778,
    2.710815283280604,
    1.5650899335254078,
    -4.368643828549574,
    -0.061410148500322004,
    0.0868182434010587,
    0.0008026832707840109,
    -0.038271221510396754,
    -0.020953529031310297,
    0.005145873134286931,
    0.0550886129028936,
    -0.008555924082971955,
    -0.08024013885420894,
    -0.007974920653358563,
    -0.0004888239267309309,
    -0.006360296180558007,
    -0.003549039872212463,
    0.0019860237138937735,
    -0.004861644208411904,
    -0.0010758933159958457,
    -0.00027163785697366914,
    -0.0011688248662452807,
    -0.007974920653358563,
    0.0004888239267309169,
    0.006360296180558364,
    0.0035490398722124615,
    0.0019860237138937735,
    -0.004861644208411696,
    0.0010758933159958457,
    -0.00027163785697366903,
    -0.0011688248662453972,
    -0.061410148500322004,
    -0.08681824340105872,
    -0.0008026832707834727,
    0.03827122151039675,
    -0.0209535290313103,
    0.005145873134287035,
    -0.0550886129028936,
    -0.008555924082971964,
    -0.08024013885420878,
    -3.958187503414266,
    1.3085446813324344,
    -2.5800766282116836,
    1.3085446813324344,
    -2.4472102553863975,
    1.4896079358278773,
    -2.7108152832806036,
    1.5650899335254076,
    -4.3686438285495734,
    0.4133451289480483,
    1.6864486932913127e-18,
    2.3377318659896423e-16,
    4.384164287476994e-18,
    -0.19916838482719157,
    0.04545996272561009,
    1.689990676612427e-17,
    0.20583707129701057,
    -0.22364359189174948,
    -0.010046206780866913,
    -0.0679262070887644,
    0.0048577984943362455,
    0.057163257822691105,
    -0.07231747075076539,
    -0.001877792463452255,
    0.02013465884274205,
    0.05198610027463897,
    -0.0802401388542088,
    0.007920395521309707,
    0.0020965782108304056,
    0.005987330118771174,
    0.0020965782108304126,
    0.005499475532509553,
    0.003456786655799537,
    -0.00019954050701714474,
    -0.0001152047654406248,
    -0.004508795203918699,
    0.002263184440742606,
    -6.952674638629361e-18,
    3.66084462322356e-16,
    -8.398650333065539e-19,
    -0.0028706620813050638,
    -0.0025622725440568772,
    3.2308511500224496e-19,
    -0.004826131309689268,
    0.0008911838875933936,
    0.00792039552130971,
    -0.0020965782108304195,
    -0.005987330118770799,
    -0.002096578210830414,
    0.005499475532509554,
    0.003456786655799536,
    0.00019954050701714588,
    -0.00011520476544062503,
    -0.004508795203918757,
    -0.010046206780866911,
    0.06792620708876437,
    -0.004857798494336095,
    -0.057163257822691105,
    -0.07231747075076539,
    -0.0018777924634521756,
    -0.02013465884274205,
    0.05198610027463898,
    -0.08024013885420886,
    -0.008513310146262769,
    -0.0025807084059023835,
    -0.0035787278675861447,
    0.0108036905546848,
    0.013764218648984406,
    -0.013308246879464677,
    -0.009575459748839353,
    0.015366952933468618,
    0.007320007192436224,
    -0.008513310146262769,
    0.002580708405902369,
    0.0035787278675867367,
    -0.0108036905546848,
    0.013764218648984406,
    -0.013308246879464532,
    0.009575459748839353,
    0.015366952933468622,
    0.007320007192436296,
    -0.002252658691372516,
    -0.006852789356338669,
    -0.007390455478924852,
    -0.0037925734108571274,
    -0.0037362382480922753,
    -0.00307735596375073,
    -0.0007731919427666481,
    -0.000795932014927509,
    -0.001168824866245181,
    -0.0015872004507930947,
    0.0022230207536117976,
    -0.002218993114572102,
    0.0022230207536118036,
    0.0009797228102306377,
    0.0012811362720281765,
    -0.004179552316190335,
    0.0024130656548445708,
    0.0008911838875933796,
    -0.0015872004507930947,
    -0.002223020753611812,
    0.0022189931145727444,
    -0.002223020753611806,
    0.0009797228102306375,
    0.0012811362720283523,
    0.004179552316190336,
    0.0024130656548445716,
    0.0008911838875934833,
    -0.002252658691372516,
    0.0068527893563386545,
    0.0073904554789250695,
    0.0037925734108571253,
    -0.003736238248092275,
    -0.003077355963750684,
    0.0007731919427666483,
    -0.0007959320149275085,
    -0.0011688248662452688,
    0.0037665123562619783,
    -0.0010326251813250374,
    -0.0012378089601634947,
    -0.001032625181325032,
    0.004958885209081894,
    -0.0007146493363559306,
    -0.0027553251817941235,
    -0.0015907877354138333,
    0.00038325740525612897,
    0.0035708769353548176,
    -6.874854766488774e-18,
    2.324799509846394e-16,
    -7.144085713329364e-19,
    0.003965013820289596,
    -0.004181577144713526,
    3.6486993115761208e-19,
    -0.003242606058002443,
    0.0011810435127039796,
    0.003766512356261978,
    0.0010326251813250237,
    0.0012378089601637662,
    0.0010326251813250304,
    0.004958885209081895,
    -0.0007146493363558372,
    0.0027553251817941248,
    -0.0015907877354138329,
    0.0003832574052561728,
    0.0012442339355339972,
    -0.0017736415113854393,
    -0.0010301592983665228,
    -0.004833857456866972,
    -0.007233130874998786,
    0.007939000172162185,
    0.00030270137322919766,
    0.0010675698719010526,
    -0.0011688248662453412,
    0.00428901553810958,
    -6.933386183442636e-18,
    4.0175148707212865e-16,
    -7.732263064422318e-19,
    0.009130855515709682,
    -0.006913573311599257,
    5.038399524558379e-19,
    0.00023040953088112508,
    -0.0045087952039188665,
    0.001244233935533997,
    0.0017736415113854252,
    0.0010301592983671649,
    0.00483385745686697,
    -0.007233130874998787,
    0.007939000172162085,
    -0.00030270137322919706,
    0.0010675698719010529,
    -0.0011688248662452593,
    0.011755492168028427,
    -0.00089850791762254,
    -0.01331464381124417,
    -0.01428290687820971,
    -0.006504583665306794,
    0.003554854193171069,
    0.008520441744723987,
    -0.01597606786214461,
    0.007320007192436202,
    0.003866479599055954,
    -0.0001706662774610285,
    -0.0036213520352059965,
    -0.00017066627746102283,
    0.003669411156588461,
    0.002090788572356576,
    -0.002808179220695396,
    0.0016213030290011588,
    0.0011810435127038753,
    0.0038664795990559536,
    0.0001706662774610144,
    0.0036213520352064675,
    0.00017066627746102115,
    0.003669411156588461,
    0.0020907885723565984,
    0.0028081792206953978,
    0.0016213030290011593,
    0.0011810435127038344,
    0.011755492168028427,
    0.0008985079176225267,
    0.013314643811244722,
    0.014282906878209711,
    -0.006504583665306792,
    0.003554854193171103,
    -0.008520441744723987,
    -0.01597606786214461,
    0.007320007192436308,
    -0.05208916101625944,
    0.032889746877360085,
    0.0040551152235527976,
    -0.09219971803409541,
    -0.030274516515372878,
    -0.003268080670835082,
    -0.03495395406015156,
    -0.04343017619166714,
    -0.08024013885420886,
    -0.05208916101625943,
    -0.03288974687736009,
    -0.004055115223552477,
    0.09219971803409541,
    -0.030274516515372874,
    -0.0032680806708350546,
    0.03495395406015156,
    -0.04343017619166714,
    -0.08024013885420889,
    -0.04604000638338161,
    0.26522613154531366,
    0.039369482575472306,
    0.26522613154531377,
    0.2602167505042382,
    -0.022729981362805282,
    0.17826013278379993,
    -0.10291853564850532,
    -0.22364359189174937,
    0.004634180732316899,
    -0.01839439795260092,
    -0.00973591594365775,
    -0.005009998992013742,
    0.000616727770404736,
    0.009753392686293348,
    0.01809590149356334,
    0.000609114928675866,
    0.007320007192436334,
    0.005555071635491956,
    -6.974500315489764e-18,
    4.3124583391182216e-16,
    -7.589158372016793e-19,
    0.0031703259298519176,
    0.0014292986727115857,
    3.9900438366652907e-19,
    0.003181575470827541,
    0.00038325740525615743,
    0.004634180732316899,
    0.018394397952600908,
    0.009735915943658191,
    0.005009998992013741,
    0.000616727770404737,
    0.009753392686293362,
    -0.01809590149356334,
    0.0006091149286758664,
    0.007320007192436246,
    -0.0460400063833816,
    -0.26522613154531366,
    -0.039369482575471945,
    -0.2652261315453137,
    0.2602167505042382,
    -0.022729981362805064,
    -0.17826013278379993,
    -0.10291853564850537,
    -0.22364359189174943,
    -1.691721631372464,
    -1.521688637149331e-17,
    3.419790785216485e-16,
    -3.998910856610095e-17,
    -4.713676127428201,
    -2.9792158716557577,
    3.225078342759056e-17,
    -3.1301798670508156,
    -4.3686438285495734,
    -3.9581875034142664,
    -1.3085446813324353,
    -2.7108152832806045,
    -1.308544681332434,
    -2.4472102553863984,
    -1.5650899335254078,
    -2.580076628211685,
    -1.489607935827879,
    -4.368643828549574,
    -3.958187503414266,
    1.3085446813324355,
    2.7108152832806036,
    1.3085446813324344,
    -2.4472102553863984,
    -1.565089933525408,
    2.5800766282116845,
    -1.4896079358278789,
    -4.368643828549574,
    -0.06141014850032202,
    0.038271221510396775,
    0.0550886129028936,
    -0.0868182434010587,
    -0.020953529031310286,
    0.008555924082971865,
    0.0008026832707836598,
    -0.005145873134286806,
    -0.08024013885420954,
    -0.007974920653358579,
    0.003549039872212463,
    -0.0010758933159958457,
    0.0004888239267309206,
    0.0019860237138937817,
    0.0002716378569735809,
    -0.00636029618055854,
    0.00486164420841176,
    -0.0011688248662459345,
    -0.007974920653358579,
    -0.0035490398722124606,
    0.0010758933159958457,
    -0.0004888239267309272,
    0.0019860237138937817,
    0.0002716378569735809,
    0.006360296180557876,
    0.004861644208411748,
    -0.0011688248662458868,
    -0.061410148500322025,
    -0.03827122151039676,
    -0.05508861290289361,
    0.0868182434010587,
    -0.020953529031310286,
    0.008555924082971872,
    -0.000802683270784075,
    -0.005145873134286896,
    -0.0802401388542096,
    -0.04604000638338162,
    0.2652261315453137,
    -0.17826013278379993,
    0.2652261315453136,
    0.26021675050423826,
    0.10291853564850528,
    -0.0393694825754724,
    0.022729981362805223,
    -0.22364359189175007,
    -1.691721631372464,
    1.2621335179073361e-17,
    -1.3951071055778414e-16,
    -3.7791128343362874e-17,
    -4.7136761274282,
    3.1301798670508156,
    -2.9741543313475293e-16,
    2.9792158716557564,
    -4.368643828549574,
    -0.04604000638338162,
    -0.2652261315453137,
    0.17826013278379993,
    -0.2652261315453137,
    0.26021675050423826,
    0.10291853564850525,
    0.039369482575471876,
    0.022729981362805143,
    -0.2236435918917501,
    0.004634180732316882,
    0.005009998992013749,
    0.01809590149356334,
    0.018394397952600915,
    0.0006167277704047446,
    -0.0006091149286759539,
    -0.009735915943658375,
    -0.009753392686293313,
    0.007320007192435701,
    0.00555507163549194,
    1.148790893470531e-18,
    4.82850616428247e-19,
    -3.557469819294586e-18,
    0.003170325929851925,
    -0.00318157547082763,
    -2.6747282401777816e-16,
    -0.0014292986727115372,
    0.0003832574052554438,
    0.004634180732316883,
    -0.005009998992013747,
    -0.01809590149356334,
    -0.018394397952600918,
    0.0006167277704047447,
    -0.0006091149286759548,
    0.009735915943657691,
    -0.009753392686293397,
    0.007320007192435663,
    0.011755492168028412,
    -0.01428290687820971,
    -0.008520441744723987,
    -0.000898507917622537,
    -0.00650458366530678,
    0.015976067862144522,
    0.013314643811244229,
    -0.0035548541931708514,
    0.007320007192435544,
    -0.05208916101625946,
    0.09219971803409541,
    -0.03495395406015157,
    -0.032889746877360085,
    -0.030274516515372853,
    0.04343017619166706,
    0.004055115223552213,
    0.003268080670835183,
    -0.08024013885420954,
    -0.052089161016259454,
    -0.0921997180340954,
    0.03495395406015156,
    0.032889746877360085,
    -0.03027451651537285,
    0.04343017619166706,
    -0.0040551152235528,
    0.003268080670835121,
    -0.0802401388542096,
    0.011755492168028412,
    0.014282906878209715,
    0.008520441744723991,
    0.0008985079176225295,
    -0.006504583665306781,
    0.015976067862144522,
    -0.01331464381124487,
    -0.0035548541931708353,
    0.00732000719243567,
    0.0038664795990559376,
    0.0001706662774610222,
    -0.0028081792206953965,
    0.00017066627746101785,
    0.0036694111565884688,
    -0.0016213030290012473,
    -0.0036213520352064606,
    -0.00209078857235665,
    0.001181043512703183,
    0.0038664795990559376,
    -0.00017066627746101996,
    0.0028081792206953978,
    -0.00017066627746102506,
    0.0036694111565884688,
    -0.0016213030290012473,
    0.0036213520352059232,
    -0.002090788572356567,
    0.0011810435127032459,
    0.0037665123562619623,
    -0.0010326251813250293,
    0.0027553251817941243,
    -0.0010326251813250339,
    0.004958885209081903,
    0.0015907877354137453,
    0.0012378089601634118,
    0.0007146493363558162,
    0.0003832574052555449,
    0.001244233935533981,
    0.0048338574568669735,
    0.00030270137322919793,
    0.0017736415113854286,
    -0.007233130874998779,
    -0.0010675698719011411,
    -0.0010301592983670569,
    -0.00793900017216213,
    -0.0011688248662459876,
    0.004289015538109564,
    1.1490376089581138e-18,
    3.54328634134174e-19,
    -3.480072050123086e-18,
    0.00913085551570969,
    -0.0002304095308812131,
    -3.627205826012925e-16,
    0.006913573311599365,
    -0.004508795203919406,
    0.0012442339355339812,
    -0.00483385745686697,
    -0.00030270137322919717,
    -0.0017736415113854356,
    -0.007233130874998779,
    -0.0010675698719011413,
    0.0010301592983664397,
    -0.007939000172162262,
    -0.0011688248662459796,
    0.0037665123562619623,
    0.0010326251813250315,
    -0.002755325181794124,
    0.001032625181325027,
    0.0049588852090819025,
    0.0015907877354137453,
    -0.0012378089601640212,
    0.0007146493363557853,
    0.00038325740525535154,
    0.003570876935354801,
    1.2382427438529686e-18,
    4.2439089893183454e-19,
    -3.566261534609025e-18,
    0.003965013820289605,
    0.003242606058002355,
    -1.9636544672563817e-16,
    0.004181577144713635,
    0.0011810435127032827,
    -0.008513310146262786,
    0.010803690554684803,
    0.009575459748839353,
    -0.0025807084059023795,
    0.01376421864898441,
    -0.015366952933468708,
    0.0035787278675862145,
    0.013308246879464542,
    0.007320007192435567,
    -0.0022526586913725315,
    0.0037925734108571266,
    -0.0007731919427666478,
    0.006852789356338658,
    -0.0037362382480922666,
    0.0007959320149274207,
    -0.007390455478925241,
    0.003077355963750703,
    -0.001168824866245968,
    -0.0015872004507931107,
    -0.002223020753611805,
    -0.004179552316190336,
    -0.002223020753611808,
    0.0009797228102306449,
    -0.0024130656548446605,
    -0.0022189931145727097,
    -0.0012811362720281613,
    0.000891183887592732,
    -0.0015872004507931107,
    0.0022230207536118067,
    0.004179552316190336,
    0.0022230207536118015,
    0.000979722810230645,
    -0.00241306565484466,
    0.0022189931145721463,
    -0.0012811362720281984,
    0.0008911838875927052,
    -0.002252658691372532,
    -0.003792573410857125,
    0.0007731919427666483,
    -0.006852789356338666,
    -0.0037362382480922666,
    0.0007959320149274201,
    0.007390455478924838,
    0.0030773559637507467,
    -0.0011688248662459183,
    -0.008513310146262786,
    -0.0108036905546848,
    -0.009575459748839353,
    0.0025807084059023735,
    0.01376421864898441,
    -0.015366952933468708,
    -0.0035787278675866144,
    0.013308246879464861,
    0.007320007192435555,
    0.4133451289480483,
    -5.845387423817073e-18,
    1.2650751730763803e-17,
    -6.794304792248042e-18,
    -0.19916838482719162,
    -0.20583707129701068,
    -2.283694429642728e-16,
    -0.045459962725610176,
    -0.22364359189175004,
    -0.010046206780866929,
    -0.05716325782269109,
    0.020134658842742043,
    0.06792620708876437,
    -0.07231747075076539,
    -0.05198610027463907,
    0.004857798494335991,
    0.0018777924634521361,
    -0.08024013885420958,
    0.007920395521309692,
    -0.002096578210830412,
    -0.00019954050701714496,
    -0.002096578210830416,
    0.005499475532509562,
    0.0001152047654405368,
    0.005987330118770879,
    -0.003456786655799626,
    -0.004508795203919399,
    0.0022631844407425905,
    1.1703941809718409e-18,
    3.9333560751987213e-19,
    -3.606167580811305e-18,
    -0.0028706620813050542,
    0.0048261313096891805,
    -3.0148187690037763e-16,
    0.002562272544056862,
    0.0008911838875927383,
    0.007920395521309692,
    0.0020965782108304147,
    0.00019954050701714604,
    0.002096578210830409,
    0.005499475532509563,
    0.0001152047654405368,
    -0.005987330118771275,
    -0.0034567866557994784,
    -0.004508795203919573,
    -0.010046206780866929,
    0.0571632578226911,
    -0.020134658842742046,
    -0.06792620708876439,
    -0.07231747075076539,
    -0.05198610027463907,
    -0.004857798494336553,
    0.0018777924634522654,
    -0.08024013885420951,
    10.451780290422159,
    -0.0,
    8.049116928532385e-16,
    -0.0,
    10.451780290422134,
    -6.453171330633722e-16,
    8.049116928532385e-16,
    -6.453171330633722e-16,
    13.659557503008273,
    -0.5846239712520459,
    0.023169491294056696,
    0.06741779439313714,
    -0.023169491294056693,
    0.1016071435275298,
    0.027660617356591,
    -0.06741779439313667,
    0.02766061735659105,
    0.3672782556781207,
    0.001924655146630934,
    -0.0027652848617526504,
    0.0017935028886696465,
    0.002765284861752645,
    -0.0051215193745998725,
    -0.00747189041917369,
    -0.0017935028886694974,
    -0.007471890419174278,
    0.029755556437100213,
    0.0003078745633391993,
    -2.391418711265543e-18,
    2.1882323919860615e-16,
    -2.391418711265543e-18,
    0.0006341046716942724,
    8.883052075208273e-05,
    2.1882323919860615e-16,
    8.883052075208273e-05,
    0.0016951627419960341,
    0.001924655146630934,
    0.002765284861752645,
    -0.0017935028886694974,
    -0.0027652848617526504,
    -0.0051215193745998725,
    -0.007471890419174278,
    0.0017935028886696465,
    -0.00747189041917369,
    0.029755556437100213,
    -0.5846239712520459,
    -0.023169491294056693,
    -0.06741779439313667,
    0.023169491294056696,
    0.1016071435275298,
    0.02766061735659105,
    0.06741779439313714,
    0.027660617356591,
    0.3672782556781207,
    -0.06995063516736416,
    0.32031628042727034,
    -0.05766369451173704,
    0.2739772978391569,
    -0.4130661925571517,
    0.04455521393327708,
    0.009754099881399608,
    -0.07221583128986808,
    0.36727825567812034,
    -0.06995063516736416,
    -0.32031628042727034,
    0.05766369451173732,
    -0.2739772978391569,
    -0.4130661925571517,
    0.04455521393327658,
    -0.00975409988139941,
    -0.07221583128986842,
    0.3672782556781211,
    0.0253044406835969,
    0.010884393839313628,
    -0.010651992146460041,
    0.010884393839313628,
    0.012736225257409748,
    -0.006149930533164439,
    0.006634057988931839,
    0.00383017516572886,
    -0.0007890722567555689,
    -0.0033098331958282537,
    -0.0019544776354178664,
    -0.0001937165617306079,
    -0.0025053510183965003,
    -0.0019596444252767274,
    -0.0015317209336983568,
    0.0014360849616890212,
    -0.000560770891221428,
    0.0034547580981506123,
    -0.0033098331958282537,
    0.001954477635417862,
    0.00019371656173089387,
    0.0025053510183964955,
    -0.001959644425276728,
    -0.001531720933698333,
    -0.001436084961688891,
    -0.0005607708912214022,
    0.003454758098150649,
    0.0253044406835969,
    -0.010884393839313635,
    0.01065199214646015,
    -0.010884393839313635,
    0.01273622525740975,
    -0.0061499305331647715,
    -0.006634057988931713,
    0.0038301751657293112,
    -0.0007890722567565549,
    -0.0033599757442922627,
    -0.005816367929194969,
    0.005574095472963735,
    -0.0002857982056896732,
    0.00016311151632332217,
    0.005289164272935746,
    0.007367598361632777,
    0.002182726146238733,
    0.029755556437100344,
    0.006452117544316002,
    -2.124058649881663e-18,
    4.6239225322471e-16,
    -2.337788659911279e-18,
    0.03158854839669063,
    -0.007660350331458507,
    2.0283538701377666e-16,
    0.012299861066329087,
    -0.0007890722567567446,
    -0.0033599757442922635,
    0.005816367929194965,
    -0.00557409547296351,
    0.00028579820568966894,
    0.00016311151632332225,
    0.00528916427293576,
    -0.007367598361633176,
    0.0021827261462387428,
    0.029755556437100417,
    -0.004228354073279197,
    -0.001975042742543907,
    -0.001423367520957014,
    -0.0014241693595652733,
    -0.0010411235478257849,
    0.0005980970032561999,
    0.00023240064334357168,
    0.0015240715044261717,
    0.0034547580981505632,
    -0.0006870791007856814,
    -2.3986915631423956e-18,
    1.5848362055473296e-16,
    -2.3883734644401196e-18,
    -0.0006870791007855606,
    -2.3027314934089394e-17,
    1.5711325664919937e-16,
    -1.3960062316818676e-16,
    -0.0012445836658343413,
    -0.004228354073279197,
    0.001975042742543902,
    0.00142336752095715,
    0.001424169359565269,
    -0.0010411235478257849,
    0.0005980970032563722,
    -0.00023240064334390233,
    0.0015240715044261884,
    0.0034547580981512294,
    0.0005525471446054141,
    0.00014126178065736726,
    -7.692948760246594e-05,
    0.00014126178065736726,
    0.0003894320904280577,
    -4.4415260375983165e-05,
    -7.692948760246594e-05,
    -4.4415260375983165e-05,
    0.0016951627419958303,
    -0.0003660291625502037,
    -0.00025487158436327873,
    0.001203684318345275,
    -0.0008057449673419125,
    -0.004903448458554777,
    -0.000963300613204966,
    0.0012296509592266344,
    0.0009336239304418782,
    0.0034547580981503863,
    -0.0003660291625502037,
    0.00025487158436327385,
    -0.0012036843183453497,
    0.0008057449673419076,
    -0.004903448458554777,
    -0.0009633006132045844,
    -0.0012296509592258844,
    0.0009336239304423492,
    0.0034547580981522845,
    0.000552547144605414,
    -0.00014126178065737205,
    7.692948760367195e-05,
    -0.00014126178065737205,
    0.0003894320904280577,
    -4.441526037640921e-05,
    7.692948760367195e-05,
    -4.441526037640921e-05,
    0.0016951627419962223,
    -0.0003660291625502037,
    0.0008057449673419076,
    -0.0012296509592258844,
    0.00025487158436327385,
    -0.004903448458554777,
    0.0009336239304423492,
    -0.0012036843183453497,
    -0.0009633006132045844,
    0.0034547580981522845,
    -0.0003660291625502037,
    -0.0008057449673419125,
    0.0012296509592266344,
    -0.00025487158436327873,
    -0.004903448458554777,
    0.0009336239304418782,
    0.001203684318345275,
    -0.000963300613204966,
    0.0034547580981503863,
    -0.0033599757442922627,
    -0.0002857982056896732,
    0.007367598361632777,
    -0.005816367929194969,
    0.00016311151632332217,
    0.002182726146238733,
    0.005574095472963735,
    0.005289164272935746,
    0.029755556437100344,
    -0.004228354073279197,
    0.001424169359565269,
    -0.00023240064334390233,
    0.001975042742543902,
    -0.0010411235478257849,
    0.0015240715044261884,
    0.00142336752095715,
    0.0005980970032563722,
    0.0034547580981512294,
    -0.0006870791007856814,
    -2.3883734644401196e-18,
    1.5711325664919937e-16,
    -2.3986915631423956e-18,
    -0.0006870791007855606,
    -1.3960062316818676e-16,
    1.5848362055473296e-16,
    -2.3027314934089394e-17,
    -0.0012445836658343413,
    -0.004228354073279197,
    -0.0014241693595652733,
    0.00023240064334357168,
    -0.001975042742543907,
    -0.0010411235478257849,
    0.0015240715044261717,
    -0.001423367520957014,
    0.0005980970032561999,
    0.0034547580981505632,
    -0.0033599757442922635,
    0.00028579820568966894,
    -0.007367598361633176,
    0.005816367929194965,
    0.00016311151632332225,
    0.0021827261462387428,
    -0.00557409547296351,
    0.00528916427293576,
    0.029755556437100417,
    0.006452117544316002,
    -2.337788659911279e-18,
    2.0283538701377666e-16,
    -2.124058649881663e-18,
    0.03158854839669063,
    0.012299861066329087,
    4.6239225322471e-16,
    -0.007660350331458507,
    -0.0007890722567567446,
    -0.06995063516736416,
    0.2739772978391569,
    0.009754099881399608,
    0.32031628042727034,
    -0.4130661925571517,
    -0.07221583128986808,
    -0.05766369451173704,
    0.04455521393327708,
    0.36727825567812034,
    0.0253044406835969,
    -0.010884393839313635,
    -0.006634057988931713,
    -0.010884393839313635,
    0.01273622525740975,
    0.0038301751657293112,
    0.01065199214646015,
    -0.0061499305331647715,
    -0.0007890722567565549,
    -0.0033098331958282537,
    0.0025053510183964955,
    -0.001436084961688891,
    0.001954477635417862,
    -0.001959644425276728,
    -0.0005607708912214022,
    0.00019371656173089387,
    -0.001531720933698333,
    0.003454758098150649,
    -0.0033098331958282537,
    -0.0025053510183965003,
    0.0014360849616890212,
    -0.0019544776354178664,
    -0.0019596444252767274,
    -0.000560770891221428,
    -0.0001937165617306079,
    -0.0015317209336983568,
    0.0034547580981506123,
    0.0253044406835969,
    0.010884393839313628,
    0.006634057988931839,
    0.010884393839313628,
    0.012736225257409748,
    0.00383017516572886,
    -0.010651992146460041,
    -0.006149930533164439,
    -0.0007890722567555689,
    -0.06995063516736416,
    -0.2739772978391569,
    -0.00975409988139941,
    -0.32031628042727034,
    -0.4130661925571517,
    -0.07221583128986842,
    0.05766369451173732,
    0.04455521393327658,
    0.3672782556781211,
    0.2900871605159734,
    2.7108152298746547e-18,
    -1.046553802621367e-16,
    4.1724803809291865e-18,
    0.29008716051597333,
    1.1126139011706107e-16,
    1.1318443735235597e-16,
    -6.159689949002135e-17,
    -1.7616610542926332,
    -0.14986039079936586,
    -0.12862735078407167,
    0.16149921785170243,
    0.12862735078407167,
    0.20159199099659486,
    -0.13544763348037786,
    0.16149921785170332,
    0.1354476334803768,
    -0.031006273915726017,
    -0.004719466323132063,
    -0.018393226819974854,
    -0.0007133617706592797,
    0.018393226819974844,
    0.013570713334266122,
    0.00443371179170046,
    -0.0007133617706589234,
    -0.004433711791700495,
    -0.005225786720605103,
    0.002000272605888689,
    -5.8898828977132054e-18,
    3.42992629042445e-17,
    -4.428217746658673e-18,
    -0.0007642618185569052,
    0.00035588994471612214,
    -2.5770205814025215e-17,
    -0.0003558899447160725,
    -0.0013230661191852308,
    -0.004719466323132063,
    0.018393226819974844,
    0.000713361770658932,
    -0.01839322681997485,
    0.013570713334266122,
    0.004433711791700544,
    0.0007133617706592882,
    -0.00443371179170041,
    -0.005225786720605103,
    -0.14986039079936586,
    0.12862735078407164,
    -0.16149921785170332,
    -0.12862735078407164,
    0.20159199099659486,
    -0.13544763348037675,
    -0.16149921785170243,
    0.13544763348037792,
    -0.031006273915726017,
    0.11372889554760468,
    0.023555994643853113,
    0.036551482550638933,
    0.2808106962119964,
    -0.061997295350375535,
    0.20758624209108073,
    -0.19805070040234188,
    0.07213860861070305,
    -0.031006273915725996,
    0.11372889554760468,
    -0.02355599464385312,
    -0.03655148255063929,
    -0.2808106962119964,
    -0.061997295350375556,
    0.207586242091081,
    0.19805070040234235,
    0.07213860861070365,
    -0.031006273915725486,
    -0.012272450495701744,
    -0.006699938684602915,
    0.008132363130847278,
    -0.006699938684602913,
    -0.004536027689482691,
    0.0046952220427423415,
    0.000495350875102276,
    0.0002859909610835699,
    0.025827605746550242,
    -2.1959678836378397e-05,
    -0.0023332730248533592,
    -0.00010246489241731656,
    0.0012935366086220988,
    -0.00035886412780645083,
    0.0016291190326963075,
    -3.634603431437796e-05,
    0.001350967920311193,
    -0.002078582749165418,
    -2.195967883637843e-05,
    0.002333273024853348,
    0.00010246489241705128,
    -0.0012935366086221077,
    -0.0003588641278064507,
    0.0016291190326966744,
    3.63460343147706e-05,
    0.0013509679203108547,
    -0.002078582749165284,
    -0.012272450495701744,
    0.006699938684602903,
    -0.008132363130847307,
    0.006699938684602904,
    -0.004536027689482691,
    0.004695222042742345,
    -0.0004953508751016122,
    0.0002859909610834795,
    0.02582760574655031,
    0.008998168419916509,
    -0.0104733467084308,
    -0.003483026159341911,
    0.0263131069315189,
    -0.0001469214087824429,
    -0.002834645311329661,
    0.004196387930000898,
    0.0015990664803705828,
    -0.005225786720605808,
    -0.0006678162863733125,
    -5.908941422890211e-18,
    -3.0619833110136927e-16,
    -4.44062075801615e-18,
    -0.016140661898811116,
    0.0005719819221673065,
    2.3478347599298607e-16,
    0.009390444085484794,
    0.025827605746550263,
    0.008998168419916509,
    0.010473346708430788,
    0.003483026159341221,
    -0.026313106931518903,
    -0.00014692140878244387,
    -0.0028346453113300054,
    -0.004196387930000307,
    0.0015990664803701318,
    -0.005225786720605392,
    -0.0007248570904120321,
    0.001699354618407992,
    0.0013596260218949724,
    -0.0019274550150674633,
    0.00034403328376920257,
    -0.0009032967161777413,
    0.0011517995215299696,
    -0.0007069605491985585,
    -0.0020785827491654092,
    -0.0020682504576220425,
    -5.968028267668368e-18,
    7.330268531168009e-17,
    -4.499073419119257e-18,
    -0.0020682504576219458,
    4.699127105455369e-17,
    -1.20952991377514e-16,
    -3.9064511378553413e-16,
    -0.00026172678256656303,
    -0.000724857090412032,
    -0.0016993546184080038,
    -0.001359626021895204,
    0.0019274550150674547,
    0.00034403328376920257,
    -0.0009032967161774277,
    -0.0011517995215298018,
    -0.0007069605491984514,
    -0.002078582749165466,
    -7.312821244557916e-05,
    -0.001197078520603286,
    -0.0003082097330756346,
    -0.0011970785206032847,
    0.0013091389997773625,
    -0.00017794497235784306,
    0.00030820973307564315,
    0.00017794497235789272,
    -0.0013230661191851879,
    0.00017558105928402188,
    -0.002219222826523629,
    0.0011881455558440477,
    0.0014075868069518293,
    -0.000556404865926851,
    0.0006440073711125385,
    0.0014620909143126548,
    0.0007258223165187427,
    -0.0020785827491649877,
    0.00017558105928402193,
    0.002219222826523617,
    -0.0011881455558448598,
    -0.001407586806951838,
    -0.000556404865926851,
    0.0006440073711129023,
    -0.0014620909143123898,
    0.0007258223165190593,
    -0.002078582749165346,
    -7.312821244557916e-05,
    0.0011970785206032739,
    0.0003082097330756858,
    0.0011970785206032756,
    0.0013091389997773627,
    -0.00017794497235827683,
    -0.00030820973307567725,
    0.00017794497235832648,
    -0.0013230661191851979,
    0.00017558105928402193,
    -0.0014075868069518395,
    0.0014620909143123985,
    0.0022192228265236185,
    -0.000556404865926851,
    -0.0007258223165190096,
    0.0011881455558448682,
    -0.0006440073711128525,
    -0.002078582749165346,
    0.00017558105928402188,
    0.0014075868069518276,
    -0.0014620909143126463,
    -0.0022192228265236276,
    -0.0005564048659268511,
    -0.000725822316518693,
    -0.001188145555844039,
    -0.0006440073711124889,
    -0.0020785827491649877,
    0.008998168419916509,
    0.026313106931518896,
    -0.00419638793000089,
    -0.010473346708430798,
    -0.00014692140878244293,
    -0.001599066480370533,
    0.0034830261593419196,
    0.0028346453113297105,
    -0.005225786720605808,
    -0.000724857090412032,
    0.0019274550150674532,
    0.0011517995215298104,
    -0.001699354618408002,
    0.00034403328376920257,
    0.0007069605491985011,
    0.0013596260218952125,
    0.0009032967161774775,
    -0.002078582749165466,
    -0.0020682504576220425,
    -5.959772067723107e-18,
    1.294820484677333e-16,
    -4.505396614163155e-18,
    -0.0020682504576219458,
    4.403096044125739e-16,
    -6.47736282214608e-17,
    2.6732195724860037e-18,
    -0.000261726782566563,
    -0.0007248570904120321,
    -0.0019274550150674649,
    -0.0011517995215299612,
    0.0016993546184079934,
    0.00034403328376920257,
    0.0007069605491986082,
    -0.0013596260218949638,
    0.000903296716177791,
    -0.0020785827491654092,
    0.008998168419916509,
    -0.026313106931518906,
    0.004196387930000316,
    0.01047334670843079,
    -0.00014692140878244387,
    -0.001599066480370082,
    -0.0034830261593412123,
    0.002834645311330055,
    -0.005225786720605392,
    -0.0006678162863733125,
    -5.9013171408454275e-18,
    -2.262544189027668e-16,
    -4.446307503610424e-18,
    -0.016140661898811116,
    -0.009390444085484744,
    3.147273881915885e-16,
    -0.0005719819221672569,
    0.025827605746550263,
    0.11372889554760468,
    0.2808106962119964,
    0.19805070040234188,
    0.023555994643853113,
    -0.061997295350375535,
    -0.07213860861070301,
    -0.036551482550638933,
    -0.20758624209108067,
    -0.031006273915725996,
    -0.012272450495701744,
    0.006699938684602902,
    0.0004953508751016208,
    0.006699938684602905,
    -0.004536027689482691,
    -0.0002859909610834298,
    0.008132363130847316,
    -0.004695222042742296,
    0.02582760574655031,
    -2.195967883637843e-05,
    -0.0012935366086221094,
    -3.634603431476207e-05,
    0.002333273024853349,
    -0.0003588641278064507,
    -0.001350967920310805,
    -0.00010246489241704278,
    -0.0016291190326966248,
    -0.002078582749165284,
    -2.1959678836378397e-05,
    0.0012935366086220972,
    3.6346034314386504e-05,
    -0.0023332730248533584,
    -0.00035886412780645083,
    -0.001350967920311143,
    0.00010246489241732508,
    -0.0016291190326962576,
    -0.002078582749165418,
    -0.012272450495701744,
    -0.006699938684602915,
    -0.0004953508751022674,
    -0.006699938684602913,
    -0.004536027689482691,
    -0.0002859909610835203,
    -0.00813236313084727,
    -0.004695222042742292,
    0.025827605746550242,
    0.11372889554760468,
    -0.2808106962119964,
    -0.19805070040234235,
    -0.02355599464385312,
    -0.061997295350375556,
    -0.0721386086107036,
    0.036551482550639294,
    -0.20758624209108095,
    -0.031006273915725486,
    -3.9581875034142664,
    -1.3085446813324344,
    2.710815283280604,
    -1.3085446813324342,
    -2.4472102553863975,
    1.5650899335254078,
    2.580076628211685,
    1.4896079358278778,
    -4.368643828549574,
    -3.958187503414266,
    1.3085446813324344,
    -2.7108152832806036,
    1.3085446813324344,
    -2.4472102553863975,
    1.5650899335254076,
    -2.5800766282116836,
    1.4896079358278773,
    -4.3686438285495734,
    -0.061410148500322004,
    0.03827122151039675,
    -0.0550886129028936,
    -0.08681824340105872,
    -0.0209535290313103,
    -0.008555924082971964,
    -0.0008026832707834727,
    0.005145873134287035,
    -0.08024013885420878,
    -0.007974920653358563,
    0.0035490398722124615,
    0.0010758933159958457,
    0.0004888239267309169,
    0.0019860237138937735,
    -0.00027163785697366903,
    0.006360296180558364,
    -0.004861644208411696,
    -0.0011688248662453972,
    -0.007974920653358563,
    -0.003549039872212463,
    -0.0010758933159958457,
    -0.0004888239267309309,
    0.0019860237138937735,
    -0.00027163785697366914,
    -0.006360296180558007,
    -0.004861644208411904,
    -0.0011688248662452807,
    -0.061410148500322004,
    -0.038271221510396754,
    0.0550886129028936,
    0.0868182434010587,
    -0.020953529031310297,
    -0.008555924082971955,
    0.0008026832707840109,
    0.005145873134286931,
    -0.08024013885420894,
    -0.04604000638338161,
    0.26522613154531377,
    0.17826013278379993,
    0.26522613154531366,
    0.2602167505042382,
    -0.10291853564850532,
    0.039369482575472306,
    -0.022729981362805282,
    -0.22364359189174937,
    -1.691721631372464,
    -3.998910856610095e-17,
    3.225078342759056e-17,
    -1.521688637149331e-17,
    -4.713676127428201,
    -3.1301798670508156,
    3.419790785216485e-16,
    -2.9792158716557577,
    -4.3686438285495734,
    -0.0460400063833816,
    -0.2652261315453137,
    -0.17826013278379993,
    -0.26522613154531366,
    0.2602167505042382,
    -0.10291853564850537,
    -0.039369482575471945,
    -0.022729981362805064,
    -0.22364359189174943,
    0.004634180732316899,
    0.005009998992013741,
    -0.01809590149356334,
    0.018394397952600908,
    0.000616727770404737,
    0.0006091149286758664,
    0.009735915943658191,
    0.009753392686293362,
    0.007320007192436246,
    0.005555071635491956,
    -7.589158372016793e-19,
    3.9900438366652907e-19,
    -6.974500315489764e-18,
    0.0031703259298519176,
    0.003181575470827541,
    4.3124583391182216e-16,
    0.0014292986727115857,
    0.00038325740525615743,
    0.004634180732316899,
    -0.005009998992013742,
    0.01809590149356334,
    -0.01839439795260092,
    0.000616727770404736,
    0.000609114928675866,
    -0.00973591594365775,
    0.009753392686293348,
    0.007320007192436334,
    0.011755492168028427,
    -0.01428290687820971,
    0.008520441744723987,
    -0.00089850791762254,
    -0.006504583665306794,
    -0.01597606786214461,
    -0.01331464381124417,
    0.003554854193171069,
    0.007320007192436202,
    -0.05208916101625943,
    0.09219971803409541,
    0.03495395406015156,
    -0.03288974687736009,
    -0.030274516515372874,
    -0.04343017619166714,
    -0.004055115223552477,
    -0.0032680806708350546,
    -0.08024013885420889,
    -0.05208916101625944,
    -0.09219971803409541,
    -0.03495395406015156,
    0.032889746877360085,
    -0.030274516515372878,
    -0.04343017619166714,
    0.0040551152235527976,
    -0.003268080670835082,
    -0.08024013885420886,
    0.011755492168028427,
    0.014282906878209711,
    -0.008520441744723987,
    0.0008985079176225267,
    -0.006504583665306792,
    -0.01597606786214461,
    0.013314643811244722,
    0.003554854193171103,
    0.007320007192436308,
    0.0038664795990559536,
    0.00017066627746102115,
    0.0028081792206953978,
    0.0001706662774610144,
    0.003669411156588461,
    0.0016213030290011593,
    0.0036213520352064675,
    0.0020907885723565984,
    0.0011810435127038344,
    0.003866479599055954,
    -0.00017066627746102283,
    -0.002808179220695396,
    -0.0001706662774610285,
    0.003669411156588461,
    0.0016213030290011588,
    -0.0036213520352059965,
    0.002090788572356576,
    0.0011810435127038753,
    0.0037665123562619783,
    -0.001032625181325032,
    -0.0027553251817941235,
    -0.0010326251813250374,
    0.004958885209081894,
    -0.0015907877354138333,
    -0.0012378089601634947,
    -0.0007146493363559306,
    0.00038325740525612897,
    0.001244233935533997,
    0.00483385745686697,
    -0.00030270137322919706,
    0.0017736415113854252,
    -0.007233130874998787,
    0.0010675698719010529,
    0.0010301592983671649,
    0.007939000172162085,
    -0.0011688248662452593,
    0.00428901553810958,
    -7.732263064422318e-19,
    5.038399524558379e-19,
    -6.933386183442636e-18,
    0.009130855515709682,
    0.00023040953088112508,
    4.0175148707212865e-16,
    -0.006913573311599257,
    -0.0045087952039188665,
    0.0012442339355339972,
    -0.004833857456866972,
    0.00030270137322919766,
    -0.0017736415113854393,
    -0.007233130874998786,
    0.0010675698719010526,
    -0.0010301592983665228,
    0.007939000172162185,
    -0.0011688248662453412,
    0.003766512356261978,
    0.0010326251813250304,
    0.0027553251817941248,
    0.0010326251813250237,
    0.004958885209081895,
    -0.0015907877354138329,
    0.0012378089601637662,
    -0.0007146493363558372,
    0.0003832574052561728,
    0.0035708769353548176,
    -7.144085713329364e-19,
    3.6486993115761208e-19,
    -6.874854766488774e-18,
    0.003965013820289596,
    -0.003242606058002443,
    2.324799509846394e-16,
    -0.004181577144713526,
    0.0011810435127039796,
    -0.008513310146262769,
    0.0108036905546848,
    -0.009575459748839353,
    -0.0025807084059023835,
    0.013764218648984406,
    0.015366952933468618,
    -0.0035787278675861447,
    -0.013308246879464677,
    0.007320007192436224,
    -0.002252658691372516,
    0.0037925734108571253,
    0.0007731919427666483,
    0.0068527893563386545,
    -0.003736238248092275,
    -0.0007959320149275085,
    0.0073904554789250695,
    -0.003077355963750684,
    -0.0011688248662452688,
    -0.0015872004507930947,
    -0.002223020753611806,
    0.004179552316190336,
    -0.002223020753611812,
    0.0009797228102306375,
    0.0024130656548445716,
    0.0022189931145727444,
    0.0012811362720283523,
    0.0008911838875934833,
    -0.0015872004507930947,
    0.0022230207536118036,
    -0.004179552316190335,
    0.0022230207536117976,
    0.0009797228102306377,
    0.0024130656548445708,
    -0.002218993114572102,
    0.0012811362720281765,
    0.0008911838875933796,
    -0.002252658691372516,
    -0.0037925734108571274,
    -0.0007731919427666481,
    -0.006852789356338669,
    -0.0037362382480922753,
    -0.000795932014927509,
    -0.007390455478924852,
    -0.00307735596375073,
    -0.001168824866245181,
    -0.008513310146262769,
    -0.0108036905546848,
    0.009575459748839353,
    0.002580708405902369,
    0.013764218648984406,
    0.015366952933468622,
    0.0035787278675867367,
    -0.013308246879464532,
    0.007320007192436296,
    0.4133451289480483,
    4.384164287476994e-18,
    1.689990676612427e-17,
    1.6864486932913127e-18,
    -0.19916838482719157,
    0.20583707129701057,
    2.3377318659896423e-16,
    0.04545996272561009,
    -0.22364359189174948,
    -0.010046206780866911,
    -0.057163257822691105,
    -0.02013465884274205,
    0.06792620708876437,
    -0.07231747075076539,
    0.05198610027463898,
    -0.004857798494336095,
    -0.0018777924634521756,
    -0.08024013885420886,
    0.00792039552130971,
    -0.002096578210830414,
    0.00019954050701714588,
    -0.0020965782108304195,
    0.005499475532509554,
    -0.00011520476544062503,
    -0.005987330118770799,
    0.003456786655799536,
    -0.004508795203918757,
    0.002263184440742606,
    -8.398650333065539e-19,
    3.2308511500224496e-19,
    -6.952674638629361e-18,
    -0.0028706620813050638,
    -0.004826131309689268,
    3.66084462322356e-16,
    -0.0025622725440568772,
    0.0008911838875933936,
    0.007920395521309707,
    0.0020965782108304126,
    -0.00019954050701714474,
    0.0020965782108304056,
    0.005499475532509553,
    -0.0001152047654406248,
    0.005987330118771174,
    0.003456786655799537,
    -0.004508795203918699,
    -0.010046206780866913,
    0.057163257822691105,
    0.02013465884274205,
    -0.0679262070887644,
    -0.07231747075076539,
    0.05198610027463897,
    0.0048577984943362455,
    -0.001877792463452255,
    -0.0802401388542088,
    0.2900871605159734,
    4.1724803809291865e-18,
    1.1318443735235597e-16,
    2.7108152298746547e-18,
    0.29008716051597333,
    -6.159689949002135e-17,
    -1.046553802621367e-16,
    1.1126139011706107e-16,
    -1.7616610542926332,
    -0.14986039079936586,
    -0.12862735078407164,
    -0.16149921785170243,
    0.12862735078407164,
    0.20159199099659486,
    0.13544763348037792,
    -0.16149921785170332,
    -0.13544763348037675,
    -0.031006273915726017,
    -0.004719466323132063,
    -0.01839322681997485,
    0.0007133617706592882,
    0.018393226819974844,
    0.013570713334266122,
    -0.00443371179170041,
    0.000713361770658932,
    0.004433711791700544,
    -0.005225786720605103,
    0.002000272605888689,
    -4.428217746658673e-18,
    -2.5770205814025215e-17,
    -5.8898828977132054e-18,
    -0.0007642618185569052,
    -0.0003558899447160725,
    3.42992629042445e-17,
    0.00035588994471612214,
    -0.0013230661191852308,
    -0.004719466323132063,
    0.018393226819974844,
    -0.0007133617706589234,
    -0.018393226819974854,
    0.013570713334266122,
    -0.004433711791700495,
    -0.0007133617706592797,
    0.00443371179170046,
    -0.005225786720605103,
    -0.14986039079936586,
    0.12862735078407167,
    0.16149921785170332,
    -0.12862735078407167,
    0.20159199099659486,
    0.1354476334803768,
    0.16149921785170243,
    -0.13544763348037786,
    -0.031006273915726017,
    0.11372889554760468,
    0.023555994643853113,
    -0.036551482550638933,
    0.2808106962119964,
    -0.061997295350375535,
    -0.20758624209108067,
    0.19805070040234188,
    -0.07213860861070301,
    -0.031006273915725996,
    0.11372889554760468,
    -0.02355599464385312,
    0.036551482550639294,
    -0.2808106962119964,
    -0.061997295350375556,
    -0.20758624209108095,
    -0.19805070040234235,
    -0.0721386086107036,
    -0.031006273915725486,
    -0.012272450495701744,
    -0.006699938684602913,
    -0.00813236313084727,
    -0.006699938684602915,
    -0.004536027689482691,
    -0.004695222042742292,
    -0.0004953508751022674,
    -0.0002859909610835203,
    0.025827605746550242,
    -2.1959678836378397e-05,
    -0.0023332730248533584,
    0.00010246489241732508,
    0.0012935366086220972,
    -0.00035886412780645083,
    -0.0016291190326962576,
    3.6346034314386504e-05,
    -0.001350967920311143,
    -0.002078582749165418,
    -2.195967883637843e-05,
    0.002333273024853349,
    -0.00010246489241704278,
    -0.0012935366086221094,
    -0.0003588641278064507,
    -0.0016291190326966248,
    -3.634603431476207e-05,
    -0.001350967920310805,
    -0.002078582749165284,
    -0.012272450495701744,
    0.006699938684602905,
    0.008132363130847316,
    0.006699938684602902,
    -0.004536027689482691,
    -0.004695222042742296,
    0.0004953508751016208,
    -0.0002859909610834298,
    0.02582760574655031,
    0.008998168419916509,
    -0.010473346708430798,
    0.0034830261593419196,
    0.026313106931518896,
    -0.00014692140878244293,
    0.0028346453113297105,
    -0.00419638793000089,
    -0.001599066480370533,
    -0.005225786720605808,
    -0.0006678162863733125,
    -4.446307503610424e-18,
    3.147273881915885e-16,
    -5.9013171408454275e-18,
    -0.016140661898811116,
    -0.0005719819221672569,
    -2.262544189027668e-16,
    -0.009390444085484744,
    0.025827605746550263,
    0.008998168419916509,
    0.01047334670843079,
    -0.0034830261593412123,
    -0.026313106931518906,
    -0.00014692140878244387,
    0.002834645311330055,
    0.004196387930000316,
    -0.001599066480370082,
    -0.005225786720605392,
    -0.0007248570904120321,
    0.0016993546184079934,
    -0.0013596260218949638,
    -0.0019274550150674649,
    0.00034403328376920257,
    0.000903296716177791,
    -0.0011517995215299612,
    0.0007069605491986082,
    -0.0020785827491654092,
    -0.0020682504576220425,
    -4.505396614163155e-18,
    -6.47736282214608e-17,
    -5.959772067723107e-18,
    -0.0020682504576219458,
    2.6732195724860037e-18,
    1.294820484677333e-16,
    4.403096044125739e-16,
    -0.000261726782566563,
    -0.000724857090412032,
    -0.001699354618408002,
    0.0013596260218952125,
    0.0019274550150674532,
    0.00034403328376920257,
    0.0009032967161774775,
    0.0011517995215298104,
    0.0007069605491985011,
    -0.002078582749165466,
    -7.312821244557916e-05,
    -0.0011970785206032847,
    0.00030820973307564315,
    -0.001197078520603286,
    0.0013091389997773625,
    0.00017794497235789272,
    -0.0003082097330756346,
    -0.00017794497235784306,
    -0.0013230661191851879,
    0.00017558105928402188,
    -0.0022192228265236276,
    -0.001188145555844039,
    0.0014075868069518276,
    -0.0005564048659268511,
    -0.0006440073711124889,
    -0.0014620909143126463,
    -0.000725822316518693,
    -0.0020785827491649877,
    0.00017558105928402193,
    0.0022192228265236185,
    0.0011881455558448682,
    -0.0014075868069518395,
    -0.000556404865926851,
    -0.0006440073711128525,
    0.0014620909143123985,
    -0.0007258223165190096,
    -0.002078582749165346,
    -7.312821244557916e-05,
    0.0011970785206032756,
    -0.00030820973307567725,
    0.0011970785206032739,
    0.0013091389997773627,
    0.00017794497235832648,
    0.0003082097330756858,
    -0.00017794497235827683,
    -0.0013230661191851979,
    0.00017558105928402193,
    -0.001407586806951838,
    -0.0014620909143123898,
    0.002219222826523617,
    -0.000556404865926851,
    0.0007258223165190593,
    -0.0011881455558448598,
    0.0006440073711129023,
    -0.002078582749165346,
    0.00017558105928402188,
    0.0014075868069518293,
    0.0014620909143126548,
    -0.002219222826523629,
    -0.000556404865926851,
    0.0007258223165187427,
    0.0011881455558440477,
    0.0006440073711125385,
    -0.0020785827491649877,
    0.008998168419916509,
    0.0263131069315189,
    0.004196387930000898,
    -0.0104733467084308,
    -0.0001469214087824429,
    0.0015990664803705828,
    -0.003483026159341911,
    -0.002834645311329661,
    -0.005225786720605808,
    -0.000724857090412032,
    0.0019274550150674547,
    -0.0011517995215298018,
    -0.0016993546184080038,
    0.00034403328376920257,
    -0.0007069605491984514,
    -0.001359626021895204,
    -0.0009032967161774277,
    -0.002078582749165466,
    -0.0020682504576220425,
    -4.499073419119257e-18,
    -1.20952991377514e-16,
    -5.968028267668368e-18,
    -0.0020682504576219458,
    -3.9064511378553413e-16,
    7.330268531168009e-17,
    4.699127105455369e-17,
    -0.00026172678256656303,
    -0.0007248570904120321,
    -0.0019274550150674633,
    0.0011517995215299696,
    0.001699354618407992,
    0.00034403328376920257,
    -0.0007069605491985585,
    0.0013596260218949724,
    -0.0009032967161777413,
    -0.0020785827491654092,
    0.008998168419916509,
    -0.026313106931518903,
    -0.004196387930000307,
    0.010473346708430788,
    -0.00014692140878244387,
    0.0015990664803701318,
    0.003483026159341221,
    -0.0028346453113300054,
    -0.005225786720605392,
    -0.0006678162863733125,
    -4.44062075801615e-18,
    2.3478347599298607e-16,
    -5.908941422890211e-18,
    -0.016140661898811116,
    0.009390444085484794,
    -3.0619833110136927e-16,
    0.0005719819221673065,
    0.025827605746550263,
    0.11372889554760468,
    0.2808106962119964,
    -0.19805070040234188,
    0.023555994643853113,
    -0.061997295350375535,
    0.07213860861070305,
    0.036551482550638933,
    0.20758624209108073,
    -0.031006273915725996,
    -0.012272450495701744,
    0.006699938684602904,
    -0.0004953508751016122,
    0.006699938684602903,
    -0.004536027689482691,
    0.0002859909610834795,
    -0.008132363130847307,
    0.004695222042742345,
    0.02582760574655031,
    -2.195967883637843e-05,
    -0.0012935366086221077,
    3.63460343147706e-05,
    0.002333273024853348,
    -0.0003588641278064507,
    0.0013509679203108547,
    0.00010246489241705128,
    0.0016291190326966744,
    -0.002078582749165284,
    -2.1959678836378397e-05,
    0.0012935366086220988,
    -3.634603431437796e-05,
    -0.0023332730248533592,
    -0.00035886412780645083,
    0.001350967920311193,
    -0.00010246489241731656,
    0.0016291190326963075,
    -0.002078582749165418,
    -0.012272450495701744,
    -0.006699938684602913,
    0.000495350875102276,
    -0.006699938684602915,
    -0.004536027689482691,
    0.0002859909610835699,
    0.008132363130847278,
    0.0046952220427423415,
    0.025827605746550242,
    0.11372889554760468,
    -0.2808106962119964,
    0.19805070040234235,
    -0.02355599464385312,
    -0.061997295350375556,
    0.07213860861070365,
    -0.03655148255063929,
    0.207586242091081,
    -0.031006273915725486,
    10.451780290422159,
    4.718447854656915e-16,
    -8.326672684688674e-16,
    4.718447854656915e-16,
    10.451780290422134,
    3.5388358909926865e-16,
    -8.326672684688674e-16,
    3.5388358909926865e-16,
    13.659557503008234,
    -0.5846239712520459,
    0.02316949129405666,
    -0.06741779439313711,
    -0.02316949129405673,
    0.10160714352752978,
    -0.02766061735659095,
    0.06741779439313667,
    -0.02766061735659099,
    0.3672782556781202,
    0.0019246551466309658,
    -0.002765284861752656,
    -0.0017935028886696376,
    0.0027652848617526395,
    -0.005121519374599889,
    0.007471890419173738,
    0.0017935028886695058,
    0.0074718904191743265,
    0.029755556437099782,
    0.00030787456333923103,
    -7.941563213733247e-18,
    -2.102941821083868e-16,
    -7.941563213733247e-18,
    0.0006341046716942559,
    -8.883052075203306e-05,
    -2.102941821083868e-16,
    -8.883052075203306e-05,
    0.0016951627419956054,
    0.0019246551466309658,
    0.0027652848617526395,
    0.0017935028886695058,
    -0.002765284861752656,
    -0.005121519374599889,
    0.0074718904191743265,
    -0.0017935028886696376,
    0.007471890419173738,
    0.029755556437099782,
    -0.5846239712520459,
    -0.02316949129405673,
    0.06741779439313667,
    0.02316949129405666,
    0.10160714352752978,
    -0.02766061735659099,
    -0.06741779439313711,
    -0.02766061735659095,
    0.3672782556781202,
    -0.06995063516736415,
    0.32031628042727034,
    0.05766369451173704,
    0.2739772978391569,
    -0.4130661925571516,
    -0.04455521393327702,
    -0.009754099881399598,
    0.07221583128986811,
    0.36727825567811984,
    -0.06995063516736413,
    -0.32031628042727034,
    -0.05766369451173731,
    -0.2739772978391569,
    -0.4130661925571517,
    -0.04455521393327652,
    0.009754099881399416,
    0.07221583128986846,
    0.36727825567812056,
    0.025304440683596927,
    0.010884393839313625,
    0.010651992146460048,
    0.010884393839313625,
    0.012736225257409734,
    0.006149930533164488,
    -0.006634057988931829,
    -0.00383017516572881,
    -0.0007890722567559968,
    -0.0033098331958282216,
    -0.0019544776354178724,
    0.0001937165617306164,
    -0.002505351018396506,
    -0.0019596444252767443,
    0.0015317209336984064,
    -0.0014360849616890123,
    0.0005607708912214774,
    0.0034547580981501838,
    -0.0033098331958282224,
    0.001954477635417856,
    -0.0001937165617308853,
    0.00250535101839649,
    -0.001959644425276744,
    0.0015317209336983824,
    0.0014360849616888993,
    0.0005607708912214518,
    0.00345475809815022,
    0.025304440683596927,
    -0.010884393839313639,
    -0.010651992146460142,
    -0.010884393839313639,
    0.012736225257409733,
    0.006149930533164819,
    0.00663405798893172,
    -0.0038301751657292605,
    -0.0007890722567569829,
    -0.003359975744292231,
    -0.005816367929194974,
    -0.005574095472963727,
    -0.00028579820568967897,
    0.0001631115163233054,
    -0.005289164272935696,
    -0.007367598361632768,
    -0.0021827261462386838,
    0.029755556437099914,
    0.006452117544316034,
    -7.34257166405046e-18,
    -4.538631961344906e-16,
    -7.556301674080076e-18,
    0.03158854839669062,
    0.007660350331458556,
    -1.943063299235573e-16,
    -0.012299861066329035,
    -0.0007890722567571726,
    -0.0033599757442922314,
    0.00581636792919496,
    0.005574095472963517,
    0.0002857982056896632,
    0.00016311151632330612,
    -0.0052891642729357095,
    0.007367598361633183,
    -0.0021827261462386924,
    0.029755556437099984,
    -0.004228354073279164,
    -0.0019750427425439133,
    0.0014233675209570226,
    -0.0014241693595652793,
    -0.0010411235478258018,
    -0.00059809700325615,
    -0.0002324006433435631,
    -0.0015240715044261216,
    0.0034547580981501343,
    -0.0006870791007856497,
    -8.002538037593268e-18,
    -1.4995456346451362e-16,
    -7.992219938890991e-18,
    -0.0006870791007855771,
    7.269180556112907e-17,
    -1.4858419955898001e-16,
    1.8926511379522644e-16,
    -0.0012445836658347693,
    -0.004228354073279164,
    0.001975042742543896,
    -0.0014233675209571412,
    0.0014241693595652628,
    -0.0010411235478258014,
    -0.0005980970032563224,
    0.00023240064334391082,
    -0.0015240715044261386,
    0.003454758098150801,
    0.0005525471446054458,
    0.00014126178065736173,
    7.692948760247448e-05,
    0.00014126178065736173,
    0.0003894320904280413,
    4.441526037603283e-05,
    7.692948760247448e-05,
    4.441526037603283e-05,
    0.0016951627419954016,
    -0.0003660291625501719,
    -0.00025487158436328426,
    -0.0012036843183452662,
    -0.0008057449673419181,
    -0.0049034484585547935,
    0.0009633006132050155,
    -0.0012296509592266255,
    -0.0009336239304418285,
    0.0034547580981499574,
    -0.0003660291625501719,
    0.0002548715843632683,
    0.0012036843183453579,
    0.0008057449673419021,
    -0.0049034484585547935,
    0.0009633006132046338,
    0.0012296509592258928,
    -0.0009336239304422993,
    0.003454758098151856,
    0.0005525471446054457,
    -0.00014126178065737758,
    -7.692948760366341e-05,
    -0.00014126178065737758,
    0.0003894320904280413,
    4.441526037645885e-05,
    -7.692948760366341e-05,
    4.441526037645885e-05,
    0.0016951627419957936,
    -0.0003660291625501719,
    0.0008057449673419021,
    0.0012296509592258928,
    0.0002548715843632683,
    -0.0049034484585547935,
    -0.0009336239304422993,
    0.0012036843183453579,
    0.0009633006132046338,
    0.003454758098151856,
    -0.0003660291625501719,
    -0.0008057449673419181,
    -0.0012296509592266255,
    -0.00025487158436328426,
    -0.0049034484585547935,
    -0.0009336239304418285,
    -0.0012036843183452662,
    0.0009633006132050155,
    0.0034547580981499574,
    -0.003359975744292231,
    -0.00028579820568967897,
    -0.007367598361632768,
    -0.005816367929194974,
    0.0001631115163233054,
    -0.0021827261462386838,
    -0.005574095472963727,
    -0.005289164272935696,
    0.029755556437099914,
    -0.004228354073279164,
    0.0014241693595652628,
    0.00023240064334391082,
    0.001975042742543896,
    -0.0010411235478258014,
    -0.0015240715044261386,
    -0.0014233675209571412,
    -0.0005980970032563224,
    0.003454758098150801,
    -0.0006870791007856497,
    -7.992219938890991e-18,
    -1.4858419955898001e-16,
    -8.002538037593268e-18,
    -0.0006870791007855771,
    1.8926511379522644e-16,
    -1.4995456346451362e-16,
    7.269180556112907e-17,
    -0.0012445836658347693,
    -0.004228354073279164,
    -0.0014241693595652793,
    -0.0002324006433435631,
    -0.0019750427425439133,
    -0.0010411235478258018,
    -0.0015240715044261216,
    0.0014233675209570226,
    -0.00059809700325615,
    0.0034547580981501343,
    -0.0033599757442922314,
    0.0002857982056896632,
    0.007367598361633183,
    0.00581636792919496,
    0.00016311151632330612,
    -0.0021827261462386924,
    0.005574095472963517,
    -0.0052891642729357095,
    0.029755556437099984,
    0.006452117544316034,
    -7.556301674080076e-18,
    -1.943063299235573e-16,
    -7.34257166405046e-18,
    0.03158854839669062,
    -0.012299861066329035,
    -4.538631961344906e-16,
    0.007660350331458556,
    -0.0007890722567571726,
    -0.06995063516736415,
    0.2739772978391569,
    -0.009754099881399598,
    0.32031628042727034,
    -0.4130661925571516,
    0.07221583128986811,
    0.05766369451173704,
    -0.04455521393327702,
    0.36727825567811984,
    0.025304440683596927,
    -0.010884393839313639,
    0.00663405798893172,
    -0.010884393839313639,
    0.012736225257409733,
    -0.0038301751657292605,
    -0.010651992146460142,
    0.006149930533164819,
    -0.0007890722567569829,
    -0.0033098331958282224,
    0.00250535101839649,
    0.0014360849616888993,
    0.001954477635417856,
    -0.001959644425276744,
    0.0005607708912214518,
    -0.0001937165617308853,
    0.0015317209336983824,
    0.00345475809815022,
    -0.0033098331958282216,
    -0.002505351018396506,
    -0.0014360849616890123,
    -0.0019544776354178724,
    -0.0019596444252767443,
    0.0005607708912214774,
    0.0001937165617306164,
    0.0015317209336984064,
    0.0034547580981501838,
    0.025304440683596927,
    0.010884393839313625,
    -0.006634057988931829,
    0.010884393839313625,
    0.012736225257409734,
    -0.00383017516572881,
    0.010651992146460048,
    0.006149930533164488,
    -0.0007890722567559968,
    -0.06995063516736413,
    -0.2739772978391569,
    0.009754099881399416,
    -0.32031628042727034,
    -0.4130661925571517,
    0.07221583128986846,
    -0.05766369451173731,
    -0.04455521393327652,
    0.36727825567812056
   ]
  ]
 },
 "irr_l": [
  null,
  null,
  null,
  "E''",
  "E''",
  "E'",
  "E'",
  "A1'",
  "A2''"
 ],
 "q_qc": [
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.5000000000000002,
     -2.843699310975424e-17,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.3333333333333335,
     0.33333333333333337,
     0.0
    ]
   ]
  }
 ],
 "path": {
  "kpts": {
   "__ndarray__": [
    [
     100,
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0,
     0.013888888888888895,
     -7.8991647527095105e-19,
     0.0,
     0.02777777777777779,
     -1.5798329505419021e-18,
     0.0,
     0.041666666666666685,
     -2.369749425812853e-18,
     0.0,
     0.05555555555555558,
     -3.1596659010838042e-18,
     0.0,
     0.06944444444444448,
     -3.9495823763547555e-18,
     0.0,
     0.08333333333333337,
     -4.739498851625706e-18,
     0.0,
     0.09722222222222225,
     -5.529415326896657e-18,
     0.0,
     0.11111111111111116,
     -6.3193318021676084e-18,
     0.0,
     0.12500000000000006,
     -7.10924827743856e-18,
     0.0,
     0.13888888888888895,
     -7.899164752709511e-18,
     0.0,
     0.15277777777777782,
     -8.68908122798046e-18,
     0.0,
     0.16666666666666674,
     -9.478997703251412e-18,
     0.0,
     0.18055555555555564,
     -1.0268914178522363e-17,
     0.0,
     0.1944444444444445,
     -1.1058830653793314e-17,
     0.0,
     0.2083333333333334,
     -1.1848747129064266e-17,
     0.0,
     0.22222222222222232,
     -1.2638663604335217e-17,
     0.0,
     0.23611111111111122,
     -1.3428580079606168e-17,
     0.0,
     0.2500000000000001,
     -1.421849655487712e-17,
     0.0,
     0.263888888888889,
     -1.5008413030148072e-17,
     0.0,
     0.2777777777777779,
     -1.5798329505419022e-17,
     0.0,
     0.29166666666666674,
     -1.658824598068997e-17,
     0.0,
     0.30555555555555564,
     -1.737816245596092e-17,
     0.0,
     0.3194444444444446,
     -1.8168078931231874e-17,
     0.0,
     0.3333333333333335,
     -1.8957995406502824e-17,
     0.0,
     0.3472222222222224,
     -1.9747911881773776e-17,
     0.0,
     0.36111111111111127,
     -2.0537828357044726e-17,
     0.0,
     0.37500000000000017,
     -2.132774483231568e-17,
     0.0,
     0.388888888888889,
     -2.211766130758663e-17,
     0.0,
     0.4027777777777779,
     -2.2907577782857578e-17,
     0.0,
     0.4166666666666668,
     -2.369749425812853e-17,
     0.0,
     0.4305555555555557,
     -2.448741073339948e-17,
     0.0,
     0.44444444444444464,
     -2.5277327208670434e-17,
     0.0,
     0.45833333333333354,
     -2.6067243683941383e-17,
     0.0,
     0.47222222222222243,
     -2.6857160159212336e-17,
     0.0,
     0.4861111111111113,
     -2.7647076634483286e-17,
     0.0,
     0.5000000000000002,
     -2.843699310975424e-17,
     0.0,
     0.49166666666666686,
     0.016666666666666642,
     0.0,
     0.48333333333333356,
     0.03333333333333331,
     0.0,
     0.4750000000000002,
     0.04999999999999999,
     0.0,
     0.4666666666666669,
     0.06666666666666665,
     0.0,
     0.45833333333333354,
     0.08333333333333331,
     0.0,
     0.45000000000000023,
     0.1,
     0.0,
     0.4416666666666669,
     0.11666666666666667,
     0.0,
     0.4333333333333335,
     0.13333333333333333,
     0.0,
     0.42500000000000016,
     0.15,
     0.0,
     0.4166666666666668,
     0.16666666666666666,
     0.0,
     0.4083333333333335,
     0.18333333333333338,
     0.0,
     0.40000000000000013,
     0.20000000000000004,
     0.0,
     0.39166666666666683,
     0.2166666666666667,
     0.0,
     0.38333333333333347,
     0.23333333333333336,
     0.0,
     0.37500000000000017,
     0.25000000000000006,
     0.0,
     0.3666666666666668,
     0.2666666666666667,
     0.0,
     0.35833333333333345,
     0.2833333333333334,
     0.0,
     0.35000000000000014,
     0.30000000000000004,
     0.0,
     0.34166666666666684,
     0.3166666666666667,
     0.0,
     0.3333333333333335,
     0.33333333333333337,
     0.0,
     0.32558139534883734,
     0.32558139534883723,
     0.0,
     0.31782945736434126,
     0.31782945736434115,
     0.0,
     0.31007751937984507,
     0.310077519379845,
     0.0,
     0.30232558139534893,
     0.3023255813953489,
     0.0,
     0.2945736434108528,
     0.29457364341085274,
     0.0,
     0.28682170542635665,
     0.2868217054263566,
     0.0,
     0.2790697674418606,
     0.2790697674418605,
     0.0,
     0.27131782945736443,
     0.2713178294573644,
     0.0,
     0.26356589147286835,
     0.2635658914728683,
     0.0,
     0.2558139534883722,
     0.25581395348837216,
     0.0,
     0.24806201550387608,
     0.248062015503876,
     0.0,
     0.24031007751937994,
     0.24031007751937986,
     0.0,
     0.23255813953488383,
     0.23255813953488375,
     0.0,
     0.2248062015503877,
     0.2248062015503876,
     0.0,
     0.21705426356589155,
     0.2170542635658915,
     0.0,
     0.20930232558139542,
     0.20930232558139536,
     0.0,
     0.2015503875968993,
     0.20155038759689925,
     0.0,
     0.1937984496124032,
     0.19379844961240314,
     0.0,
     0.18604651162790706,
     0.186046511627907,
     0.0,
     0.17829457364341092,
     0.17829457364341086,
     0.0,
     0.1705426356589148,
     0.17054263565891475,
     0.0,
     0.16279069767441867,
     0.16279069767441862,
     0.0,
     0.15503875968992253,
     0.1550387596899225,
     0.0,
     0.1472868217054264,
     0.14728682170542637,
     0.0,
     0.13953488372093026,
     0.13953488372093023,
     0.0,
     0.13178294573643418,
     0.13178294573643415,
     0.0,
     0.12403100775193804,
     0.124031007751938,
     0.0,
     0.1162790697674419,
     0.11627906976744186,
     0.0,
     0.10852713178294578,
     0.10852713178294575,
     0.0,
     0.10077519379844964,
     0.10077519379844961,
     0.0,
     0.09302325581395353,
     0.0930232558139535,
     0.0,
     0.08527131782945739,
     0.08527131782945736,
     0.0,
     0.07751937984496124,
     0.07751937984496123,
     0.0,
     0.06976744186046516,
     0.06976744186046514,
     0.0,
     0.06201550387596902,
     0.062015503875969,
     0.0,
     0.05426356589147293,
     0.054263565891472916,
     0.0,
     0.04651162790697679,
     0.04651162790697678,
     0.0,
     0.03875968992248065,
     0.03875968992248064,
     0.0,
     0.03100775193798451,
     0.0310077519379845,
     0.0,
     0.02325581395348837,
     0.02325581395348836,
     0.0,
     0.015503875968992227,
     0.015503875968992222,
     0.0,
     0.007751937984496141,
     0.007751937984496139,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   ]
  },
  "special_points": {
   "G": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "M": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.5000000000000002,
      -2.843699310975424e-17,
      0.0
     ]
    ]
   },
   "K": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.3333333333333335,
      0.33333333333333337,
      0.0
     ]
    ]
   }
  },
  "labelseq": "GMKG",
  "cell": {
   "array": {
    "__ndarray__": [
     [
      3,
      3
     ],
     "float64",
     [
      3.184066464684594,
      0.0,
      0.0,
      -1.5920332323422968,
      2.7574824457549645,
      0.0,
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "__ase_objtype__": "cell"
  },
  "__ase_objtype__": "bandpath"
 },
 "u_klav": {
  "__ndarray__": [
   [
    3,
    9,
    3,
    3
   ],
   "complex128",
   [
    -0.7556514499452509,
    0.0,
    0.16816579375824509,
    0.0,
    -0.011134733416909235,
    0.0,
    -0.43680944708308855,
    0.0,
    0.09720937794157608,
    0.0,
    -0.006436508191190604,
    0.0,
    -0.43680944708308855,
    0.0,
    0.09720937794157603,
    0.0,
    -0.006436508191190737,
    0.0,
    0.16852306765156505,
    -0.0,
    0.7545346151402414,
    0.0,
    -0.04111350760320557,
    0.0,
    0.09741590253940435,
    0.0,
    0.4361638531472944,
    0.0,
    -0.023765941989661594,
    0.0,
    0.09741590253940413,
    0.0,
    0.4361638531472941,
    0.0,
    -0.0237659419896616,
    0.0,
    0.001921496269150061,
    0.0,
    -0.0425512708128925,
    0.0,
    -0.7730449711933074,
    0.0,
    0.0011107339540743569,
    0.0,
    -0.024597050767002596,
    0.0,
    -0.4468638900405422,
    0.0,
    0.0011107339540742216,
    0.0,
    -0.02459705076700246,
    0.0,
    -0.44686389004054267,
    0.0,
    -5.376041002115084e-18,
    0.0,
    2.2726139570845657e-16,
    0.0,
    -3.577867169202165e-17,
    0.0,
    -0.001912388458275225,
    0.0,
    -0.7071041951299571,
    0.0,
    2.276824562219576e-17,
    0.0,
    0.0019123884582752076,
    0.0,
    0.7071041951299569,
    0.0,
    5.800481622797433e-17,
    0.0,
    3.5062176024160025e-17,
    0.0,
    1.6152158185071225e-16,
    0.0,
    -2.1337098754514727e-16,
    0.0,
    -0.7071041951299571,
    0.0,
    0.0019123884582748188,
    0.0,
    -1.9602375278537908e-16,
    0.0,
    0.7071041951299571,
    0.0,
    -0.001912388458275556,
    0.0,
    -1.899522206194605e-16,
    0.0,
    0.000156190910030407,
    0.0,
    -0.6329195409540096,
    0.0,
    5.742161079592519e-17,
    0.0,
    -0.0001350999714190837,
    0.0,
    0.5474544701520669,
    0.0,
    1.7810894637192066e-15,
    0.0,
    -0.00013509997141869512,
    0.0,
    0.5474544701520674,
    0.0,
    -1.7729554598271092e-15,
    0.0,
    0.6329195409540089,
    0.0,
    0.0001561909100304959,
    0.0,
    -3.3925942610307364e-17,
    0.0,
    -0.5474544701520674,
    0.0,
    -0.00013509997141878942,
    0.0,
    4.744511533363599e-15,
    0.0,
    -0.5474544701520675,
    0.0,
    -0.000135099971418799,
    0.0,
    -4.687268328562796e-15,
    0.0,
    -4.152997429347103e-15,
    0.0,
    1.6778776425755204e-15,
    0.0,
    3.552713678800501e-15,
    0.0,
    3.655012422834985e-15,
    0.0,
    -1.3782378016635734e-15,
    0.0,
    0.7071067811865447,
    0.0,
    3.731340255777965e-15,
    0.0,
    -1.351214062514372e-15,
    0.0,
    -0.7071067811865512,
    0.0,
    6.634312014181987e-17,
    0.0,
    -5.058235615914585e-17,
    0.0,
    0.6329195602262859,
    0.0,
    1.3401531141667686e-16,
    0.0,
    -1.8973538018496325e-17,
    0.0,
    -0.5474544868219529,
    0.0,
    -1.6088767949938035e-16,
    0.0,
    -2.502474139368105e-17,
    0.0,
    -0.5474544868219443,
    0.0,
    -0.37475989258104425,
    0.0,
    0.6491031745894231,
    7.661118745152092e-18,
    -9.338866658856883e-16,
    4.466353831072794e-16,
    -0.11702298006836237,
    -0.2026897471315247,
    0.20268974713152507,
    0.35106894020509005,
    -1.6653345369377348e-16,
    -2.220446049250313e-16,
    -0.11702298006836317,
    -0.20268974713152516,
    0.2026897471315247,
    0.35106894020509,
    -1.6653345369377348e-16,
    5.551115123125783e-17,
    -3.881983850147908e-16,
    0.0,
    2.6737475346627974e-17,
    -8.578934175331018e-16,
    -0.16711875436254137,
    -0.7748307803462261,
    -0.2300295246698607,
    0.20836849682736466,
    -0.13280760798970548,
    0.1203016077339172,
    0.177584647938198,
    -0.16086215977538446,
    0.23002952466986015,
    -0.20836849682736439,
    0.13280760798970676,
    -0.12030160773391728,
    0.17758464793819884,
    -0.16086215977538545,
    0.7563471344226325,
    0.0,
    0.4366772216597087,
    -1.7013900483286505e-17,
    -9.388733622406533e-16,
    -2.5093697778553673e-16,
    -0.0002727520602714417,
    -0.0004724204262587933,
    -0.0001574734754199586,
    -0.00027275206027129253,
    -0.17221034478275912,
    -0.29827706675269305,
    -0.0002727520602721148,
    -0.00047242042625984283,
    -0.00015747347542011125,
    -0.00027275206027170887,
    0.17221034478276026,
    0.2982770667526945,
    -1.8446055584615665e-16,
    0.0,
    1.0745033658030589e-16,
    1.0723667719163772e-16,
    -1.856325146653149e-15,
    9.159339953157545e-16,
    0.31701691250664876,
    0.15652564385669065,
    -0.549089399320134,
    -0.27111036784721987,
    -3.970350125382665e-16,
    6.308702577141354e-17,
    -0.3170169125066484,
    -0.15652564385668985,
    0.549089399320134,
    0.27111036784721987,
    -5.535934522970114e-16,
    -2.2962047946517694e-16,
    2.4604227931530677e-15,
    0.0,
    1.2069726708453983e-15,
    -4.442662340796421e-16,
    0.039647285434289525,
    -0.005301712276778256,
    -0.19113793964785425,
    -0.24804969819281197,
    -0.11035354090803887,
    -0.14321156002402421,
    -0.37049734612920454,
    -0.4808137780385442,
    0.19113793964785386,
    0.24804969819281295,
    0.11035354090803814,
    0.14321156002402596,
    -0.3704973461292061,
    -0.4808137780385458,
    -0.07451596055162579,
    0.0,
    -0.0430218098834009,
    -2.146223226982164e-15,
    -9.642192992334464e-16,
    -6.819495096986525e-16,
    -0.3014569361204565,
    -0.5221387296546889,
    -0.17404624321822876,
    -0.301456936120465,
    -0.05390902358291176,
    -0.09337316783203178,
    -0.3014569361204558,
    -0.5221387296546878,
    -0.17404624321822726,
    -0.3014569361204643,
    0.05390902358291,
    0.09337316783203209,
    -0.33099097104399045,
    0.0,
    0.5732931786947522,
    4.0893610704125303e-16,
    2.9088999486727196e-16,
    -5.110656035836266e-16,
    0.13249763068039824,
    0.22949262822095148,
    -0.2294926282209475,
    -0.39749289204119603,
    -5.828670879282072e-16,
    1.0408340855860843e-15,
    0.13249763068039874,
    0.22949262822095165,
    -0.2294926282209481,
    -0.39749289204119614,
    -8.743006318923108e-16,
    -9.71445146547012e-16,
    -1.7769977579243175e-15,
    0.0,
    -5.820438786173398e-16,
    6.434200631498264e-16,
    -0.6011286830084979,
    0.09355680005999488,
    -0.266560460904643,
    -0.33098662094712245,
    -0.15389875385860488,
    -0.19109521470198532,
    0.17078356085353846,
    0.21206098431999584,
    0.2665604609046449,
    0.3309866209471242,
    0.15389875385860632,
    0.19109521470198537,
    0.17078356085354043,
    0.21206098431999867,
    -0.41519439287367743,
    0.0,
    -0.23971259449164095,
    8.225139340191265e-17,
    1.7722520604050171e-15,
    -4.513134775309541e-17,
    0.05360635476487159,
    0.09284893006131949,
    0.030949643353772677,
    0.05360635476487083,
    -0.30403521889107,
    -0.5266044464096586,
    0.053606354764870565,
    0.09284893006131828,
    0.030949643353772205,
    0.05360635476487016,
    0.3040352188910676,
    0.5266044464096541,
    4.611807779635361e-15,
    0.0,
    5.801626497982092e-17,
    -4.781098621469781e-15,
    -0.6905212612467702,
    0.38299176822698316,
    0.3067516642733268,
    0.00527634103130827,
    -0.0052763410313083165,
    0.3067516642733269,
    -1.96145812641005e-15,
    -1.4659184091559126e-15,
    -0.3067516642733267,
    -0.00527634103130815,
    0.005276341031308381,
    -0.3067516642733269,
    2.1557471557194523e-15,
    7.997845943808173e-16,
    0.6310916623174416,
    0.0,
    6.661338147750939e-16,
    -0.6310916623174398,
    5.061564423867904e-15,
    -2.779319384982321e-15,
    -2.456368441983159e-15,
    -3.885780586188048e-16,
    -7.494005416219807e-16,
    -2.1441182163073336e-15,
    -0.27621094351067355,
    -0.15947046258900818,
    2.1649348980190553e-15,
    -2.498001805406602e-16,
    -6.938893903907228e-16,
    2.373101715136272e-15,
    0.2762109435106749,
    0.15947046258900907,
    -0.5249235304493107,
    0.0,
    9.71445146547012e-16,
    -0.5249235304493128,
    -2.5842557943533753e-18,
    4.565789412395888e-17,
    -0.16750197281697543,
    0.290121927287022,
    0.2901219272870228,
    0.16750197281697637,
    -2.3592239273284576e-16,
    -3.3306690738754696e-16,
    -0.1675019728169753,
    0.29012192728702224,
    0.2901219272870229,
    0.16750197281697637,
    5.551115123125783e-17,
    6.38378239159465e-16,
    1.5976894776467696e-15,
    0.0,
    -5.8456790603829e-17,
    -1.635105981674607e-15,
    6.760248981414273e-16,
    -5.551115123125961e-17,
    3.437495828926741e-15,
    -2.6180970609856884e-16,
    3.270087290990228e-15,
    -1.3677570032045716e-15,
    -0.6066797553230922,
    -0.36323501274121595,
    -1.511883966916931e-15,
    -4.099018034959265e-15,
    1.243930271049314e-15,
    2.6238417150180623e-15,
    -0.6066797553230947,
    -0.36323501274121756,
    6.40366540609529e-17,
    0.0,
    5.401912969321467e-17,
    3.7291390510842727e-16,
    1.9522754984017756e-15,
    6.106226635438356e-16,
    -0.2671304199946147,
    -0.42265983806548574,
    -0.4226598380654525,
    0.2671304199945099,
    -2.2782272661072543e-15,
    -3.1246009392632246e-15,
    0.2671304199945086,
    0.4226598380654507,
    0.42265983806548774,
    -0.26713041999461595,
    -1.8851090762370958e-15,
    -3.1481591498689245e-15,
    1.6914772000101423e-15,
    0.0,
    3.3523485864600746e-16,
    9.713753157067893e-16,
    -4.4069213881047193e-16,
    -5.697878643634009e-16,
    0.17278561816502722,
    -0.46919625974136503,
    0.46919625974142143,
    0.17278561816512447,
    2.6342289612983885e-15,
    1.795119330136944e-15,
    0.1727856181651233,
    -0.46919625974142065,
    0.46919625974136436,
    0.17278561816502794,
    2.6670859812867036e-15,
    1.4384052290838107e-15,
    -1.4184323390950916e-15,
    0.0,
    4.3266736118739863e-16,
    -1.77477411898971e-15,
    0.2552290268049334,
    0.5579926855369564,
    -0.03729474620568548,
    0.39304538999499633,
    -0.3930453899949956,
    -0.0372947462056863,
    2.933519092270348e-16,
    1.1831022120285164e-15,
    0.037294746205687464,
    -0.39304538999499955,
    0.3930453899949946,
    0.03729474620568537,
    -2.655963336114057e-16,
    2.601877199841866e-16,
    -0.47376712336403326,
    0.0,
    -4.440892098500626e-16,
    -0.4737671233640319,
    -1.1278207965082205e-15,
    -1.8648612636072186e-15,
    0.18558849399254554,
    -0.3214487008952831,
    -0.32144870089527877,
    -0.1855884939925455,
    -1.4988010832439613e-15,
    -1.3739009929736312e-15,
    0.18558849399254582,
    -0.32144870089528027,
    -0.32144870089528116,
    -0.1855884939925456,
    1.7208456881689926e-15,
    1.1657341758564144e-15,
    -0.31894092517801553,
    0.0,
    5.551115123125783e-16,
    0.31894092517801836,
    4.812681095397512e-16,
    3.6313982653503196e-16,
    -4.163336342344337e-16,
    1.2490009027033011e-15,
    1.1518563880486e-15,
    4.996003610813204e-16,
    -0.5465414116834564,
    -0.31554583115872115,
    -7.771561172376096e-16,
    5.273559366969494e-16,
    1.4155343563970746e-15,
    2.220446049250313e-16,
    0.5465414116834528,
    0.31554583115871904
   ]
  ]
 },
 "minhessianeig": -9.20531712636914e-15,
 "dynamic_stability_level": 3,
 "__key_descriptions__": {
  "minhessianeig": "KVP: Minimum eigenvalue of Hessian [eV/Ang^2]",
  "dynamic_stability_level": "KVP: Dynamic stability level"
 },
 "__asr_name__": "asr.phonopy",
 "__resources__": {
  "time": 0.5614907741546631,
  "ncores": 1
 },
 "__creates__": {},
 "__requires__": {
  "results-asr.phonopy@calculate.json": "3a83b6ee43b8aee63e52733a721d4d31"
 },
 "__params__": {
  "rc": null
 },
 "__versions__": {
  "asr": "0.3.2-ec3cd653be8bffe88b164b26b99021acb01d59b6",
  "ase": "3.20.0b1-b3ef4bc3eac1410f022edba02c0fe9b4fc1ace49",
  "gpaw": "20.1.1b1-e903886d531f1e38b164800f971e68f4f66beeb4"
 }
}

==> 01-outcomes-cbp-protocol/NbSSe-full.json <==
{
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      500,
      9
     ],
     "float64",
     [
      -6.81045915179182e-07,
      1.7076720441831324e-07,
      4.2959339959197335e-07,
      17.535050299582863,
      17.53505029958288,
      27.62944848064333,
      27.629448480643347,
      31.201916116667633,
      45.19700354687998,
      -0.6288469403920384,
      0.07373106091886932,
      0.6250866154768059,
      17.53366269014641,
      17.534762088457775,
      27.62900973347158,
      27.62930640171307,
      31.2024297584447,
      45.19632129684524,
      -0.8921051209715147,
      0.14741256663954805,
      0.8813594219568207,
      17.529506978292613,
      17.533898156703312,
      27.627699382794322,
      27.62888072186399,
      31.203966335387477,
      45.19427476059238,
      -1.0961996877292008,
      0.22099508525288114,
      1.076122326609232,
      17.52260454001171,
      17.532460607522736,
      27.62553501233667,
      27.6281731107966,
      31.20651287284084,
      45.190864579874564,
      -1.2702416130672751,
      0.2944294318639319,
      1.2386064835892692,
      17.51299108941814,
      17.53045294072168,
      27.622545635137133,
      27.62718634759749,
      31.210047978951092,
      45.18609182494113,
      -1.425592452523883,
      0.3676667931818125,
      1.380081975202942,
      17.500716805457884,
      17.52788004439981,
      27.61877126340779,
      27.625924315121683,
      31.21454218506398,
      45.17995799552317,
      -1.5681742025285532,
      0.44065885341305183,
      1.5062659957200955,
      17.485846500299754,
      17.524748183302368,
      27.61426232499654,
      27.62439199213572,
      31.219958405908113,
      45.172465022200335,
      -1.7016007435470226,
      0.5133579218558264,
      1.6204926598925176,
      17.468459820368807,
      17.521064983815915,
      27.60907894383055,
      27.622595443229155,
      31.226252504406524,
      45.1636152681372,
      -1.8283211964514166,
      0.5857170626050212,
      1.7248763630095103,
      17.44865146834478,
      17.516839415589544,
      27.603290104991668,
      27.62054180650445,
      31.233373943235414,
      45.1534115311737,
      -1.9501290254323702,
      0.6576902267422552,
      1.820833527628273,
      17.42653143180036,
      17.512081769760822,
      27.596972727288744,
      27.618239279057576,
      31.241266503518414,
      45.14185704625058,
      -2.0684199040983557,
      0.7292323873682889,
      1.9093497760813865,
      17.402225201509882,
      17.50680363376558,
      27.59021066731763,
      27.615697100264075,
      31.24986905032813,
      45.12895548814822,
      -2.184334710251482,
      0.8002996778025381,
      1.9911306973861702,
      17.3758739598621,
      17.50101786271119,
      27.58309367908066,
      27.612925532887807,
      31.25911632491183,
      45.1147109745143,
      -2.29884421215467,
      0.870849533241815,
      2.066693711977719,
      17.34763471731857,
      17.494738547296137,
      27.57571635238585,
      27.609935842031735,
      31.268939744641234,
      45.099128069152876,
      -2.4128016325226325,
      0.9408408361310133,
      2.136427772023688,
      17.317680372556314,
      17.487980978263085,
      27.5681770516204,
      27.60674027195337,
      31.2792681934495,
      45.08221178554543,
      -2.5269762569226617,
      1.0102340654517257,
      2.200634413099667,
      17.28619966993414,
      17.48076160737982,
      27.560576874275682,
      27.60335202076956,
      31.29002878777136,
      45.06396759057213,
      -2.64207514228898,
      1.0789914500816589,
      2.259557436682564,
      17.253397026366827,
      17.473098004951147,
      27.553018645984135,
      27.59978521307854,
      31.301147605555446,
      45.044401408399295,
      -2.758756902308572,
      1.1470771263195043,
      2.3134053280217786,
      17.21949219875696,
      17.46500881387668,
      27.545605965993488,
      27.596054870530136,
      31.31255036859388,
      45.023519624498064,
      -2.8776399096317338,
      1.2144572996018965,
      2.362368787744139,
      17.184719763020894,
      17.456513700282926,
      27.538442314110743,
      27.592176880377547,
      31.32416307105617,
      45.001329089757526,
      -2.9993063539604616,
      1.2811004103630605,
      2.4066347608517535,
      17.149328376676944,
      17.447633300774775,
      27.531630227329536,
      27.58816796204842,
      31.335912549602206,
      44.977837124654606,
      -3.1243030949864123,
      1.3469773039045398,
      2.446397744741226,
      17.113579799174197,
      17.43838916637014,
      27.525270551709752,
      27.584045631775222,
      31.34772699269203,
      44.95305152344215,
      -3.2531399810353148,
      1.4120614040474821,
      2.481868781634636,
      17.07774764784974,
      17.428803703202963,
      27.519461772677396,
      27.57982816532948,
      31.359536388652234,
      44.926980558316174,
      -3.3862861769881603,
      1.4763288902383265,
      2.513282306499819,
      17.0421158728004,
      17.418900110103117,
      27.5142994247973,
      27.57553455890769,
      31.371272913674392,
      44.899632983523404,
      -3.524165004344935,
      1.5397588776639994,
      2.5409008867886644,
      17.006976941161906,
      17.408702313187803,
      27.50987558025933,
      27.571184488220933,
      31.38287126220709,
      44.87101803936953,
      -3.6671478050498068,
      1.6023335998112211,
      2.5650178332626066,
      16.972629730321565,
      17.398234897626708,
      27.506278413810854,
      27.566798265844813,
      31.394268923174735,
      44.84114545608991,
      -3.8155473696402358,
      1.6640385927657053,
      2.5859576684416368,
      16.939377140330325,
      17.387523036772404,
      27.503591840651538,
      27.562396796889995,
      31.405406406144692,
      44.8100254575442,
      -3.9696114943984324,
      1.7248628804094868,
      2.604074498834333,
      16.90752344793354,
      17.37659241887847,
      27.50189522285909,
      27.558001533059592,
      31.416227422002347,
      44.77766876469754,
      -4.129517230709188,
      1.7847991595121422,
      2.619748434330912,
      16.877371437723827,
      17.36546917165952,
      27.50126313921048,
      27.553634425163306,
      31.42667902292473,
      44.74408659885242,
      -4.2953663481513775,
      1.8438439835522205,
      2.6333803141310943,
      16.84921935925771,
      17.35417978497927,
      27.50176521277287,
      27.54931787416474,
      31.43671170650432,
      44.70929068459608,
      -4.467182444913156,
      1.9019979439288557,
      2.6453851114944857,
      16.823357771722595,
      17.34275103198522,
      27.503465990333638,
      27.545074680842838,
      31.446279488805324,
      44.67329325242963,
      -4.644910008831696,
      1.959265847044482,
      2.656184477933113,
      16.800066348927896,
      17.331209889040093,
      27.50642486759118,
      27.540927994154753,
      31.45533995096926,
      44.63610704104763,
      -4.828415573011826,
      2.015656885548804,
      2.666198934076039,
      16.77961072602148,
      17.319583454830145,
      27.510696054011696,
      27.536901258393204,
      31.463854263753145,
      44.59774529923773,
      -5.0174909413232465,
      2.071184801847563,
      2.6758402103799446,
      16.762239474468174,
      17.307898869059485,
      27.516328571347394,
      27.53301815923751,
      31.471787194109535,
      44.55822178737228,
      -5.211858302764957,
      2.1258680417853046,
      2.685504186995928,
      16.74818129272038,
      17.296183231165198,
      27.52336627998768,
      27.52930256880436,
      31.479107097622965,
      44.517550778466074,
      -5.411176928386044,
      2.179729896222955,
      2.695564788482571,
      16.737642496208018,
      17.28446351951073,
      27.525778489810154,
      27.531847927556374,
      31.485785900315992,
      44.47574705877625,
      -5.615051062107065,
      2.232798628050547,
      2.706369071818089,
      16.73080488170499,
      17.272766511534268,
      27.522469998964485,
      27.541807214458167,
      31.491799073047375,
      44.43282592792253,
      -5.823038581052648,
      2.285107582004875,
      2.7182336233793083,
      16.72782402814326,
      17.261118705342692,
      27.519401189720103,
      27.55327287140035,
      31.49712560144926,
      44.38880319850859,
      -6.034660007871295,
      2.3366952745120826,
      2.731442268269105,
      16.728828079315115,
      17.249546243251295,
      27.516596114512485,
      27.56626874425786,
      31.501747954099983,
      44.343695195227205,
      -6.2494074976604095,
      2.387605460648819,
      2.746245004831227,
      16.73391703475015,
      17.238074837772544,
      27.514078726628274,
      27.580813881998747,
      31.50565205140675,
      44.29751875343466,
      -6.466753483801076,
      2.4378871752241413,
      2.7628580138787555,
      16.743162554728496,
      17.226729700554824,
      27.51187282184901,
      27.596922623732535,
      31.508827237481608,
      44.25029121718131,
      -6.686158738776924,
      2.4875947449318687,
      2.7814645563097105,
      16.756608265338524,
      17.21553547476265,
      27.510001980022853,
      27.614604681276763,
      31.51126625713676,
      44.202030436688574,
      -6.907079678481716,
      2.5367877685243605,
      2.8022165608201894,
      16.774270531072005,
      17.204516171373957,
      27.508489506723752,
      27.63386521394976,
      31.512965240000376,
      44.1527547652639,
      -7.128974805021673,
      2.5855310620163894,
      2.8252367097686566,
      16.796139646826198,
      17.193695109846615,
      27.50735837516308,
      27.654704892583265,
      31.513923693663433,
      44.10248305564776,
      -7.351310239816485,
      2.6338945660572137,
      2.850620849804789,
      16.822181389183893,
      17.183094863577207,
      27.506631168524613,
      27.677119950002734,
      31.514144507709744,
      44.051234655788896,
      -7.573564344415646,
      2.6819532128161603,
      2.878440579182786,
      16.852338858922383,
      17.172737210537434,
      27.506330022898826,
      27.701102215442784,
      31.51363397045364,
      43.99902940404583,
      -7.795231460993697,
      2.729786750019298,
      2.9087458913688904,
      16.886534542932157,
      17.162643089430855,
      27.506476570996437,
      27.726639130545284,
      31.512401800213024,
      43.94588762381463,
      -8.01582482903472,
      2.7774795201621263,
      2.9415677816168606,
      16.924672523838424,
      17.152832561663182,
      27.507091886825805,
      27.753713744731563,
      31.510461192973807,
      43.89183011758462,
      -8.234878750758208,
      2.825120193406268,
      2.9769207477322412,
      16.96664076907595,
      17.143324779364846,
      27.50819643152032,
      27.782304687843844,
      31.50782888835666,
      43.83687816042547,
      -8.451950086971415,
      2.872801453250802,
      3.0148051373720253,
      17.012313437266222,
      17.134137959644654,
      27.509810000505038,
      27.812386118020314,
      31.504525255870114,
      43.78105349291052,
      -8.66661916875406,
      2.920619634749438,
      3.0552093116441768,
      17.061553147702256,
      17.12528936519094,
      27.511951672191962,
      27.84392764280573,
      31.50057440352321,
      43.72437831348272,
      -8.87849021000726,
      2.9686743158129527,
      3.098111608621066,
      17.114213167785596,
      17.11679529126996,
      27.51463975839325,
      27.876894211512052,
      31.496004310966565,
      43.66687527027064,
      -9.087191302542982,
      3.0170678629888945,
      3.1434821010428324,
      17.108671059103823,
      17.170139482683798,
      27.517891756640164,
      27.91124597684217,
      31.490846989424988,
      43.6085674523635,
      -9.292374069969691,
      3.0659049340215243,
      3.1912841503965157,
      17.100931015541793,
      17.22917272070136,
      27.52172430459292,
      27.94693812378765,
      31.48513867076131,
      43.5494783805545,
      -9.49371304988697,
      3.1152919404496626,
      3.241475765211356,
      17.093588538871064,
      17.29114991644037,
      27.52615313672177,
      27.98392066382804,
      31.4789200280539,
      43.489631997563386,
      -9.690904866428786,
      3.1653364744733863,
      3.2940107752337164,
      17.086656050546907,
      17.355906101464196,
      27.53119304343507,
      28.022138192521776,
      31.47223643005185,
      43.42905265774942,
      -9.883667247452705,
      3.2161467052699915,
      3.3488398355370284,
      17.08014503255863,
      17.423275718697415,
      27.53685783282196,
      28.061529608720605,
      31.465138231759816,
      43.36776511632634,
      -10.071737933012448,
      3.267830750850449,
      3.4059112759009964,
      17.074066050089023,
      17.49309386213264,
      27.543160295169386,
      28.102027793909055,
      31.457681103151177,
      43.305794518091936,
      -10.254873514429669,
      3.320496032362036,
      3.465171811250537,
      17.06842877906991,
      17.565197347591248,
      27.550112170403292,
      28.143559250627643,
      31.44992639755785,
      43.24316638568477,
      -10.432848236473351,
      3.3742486184413703,
      3.526567128780042,
      17.06324203818833,
      17.639425623383726,
      27.557724118591654,
      28.186043699661113,
      31.441941560555374,
      43.1799066073809,
      -10.605452788971938,
      3.4291925677643396,
      3.5900423667986363,
      17.058513824856103,
      17.715621531855117,
      27.5660056936353,
      28.229393636763643,
      31.433800579058932,
      43.11604142444339,
      -10.772493108681418,
      3.48542927829065,
      3.655542499448941,
      17.054251354620362,
      17.793631934124704,
      27.574965320257327,
      28.273513851272284,
      31.425584468743306,
      43.05159741803801,
      -10.933789207424716,
      3.5430568518459156,
      3.723012640388869,
      17.050461103466326,
      17.8733082109793,
      27.584610274387302,
      28.31830091118363,
      31.41738179564745,
      42.98660149572748,
      -11.089174038390153,
      3.602169482601156,
      3.792398277363081,
      17.04714885244432,
      17.954506652998845,
      27.594946667019723,
      28.363642622313808,
      31.409289224745514,
      42.92108087755741,
      -11.238492408987561,
      3.662856877692833,
      3.863645448401118,
      17.04431973404266,
      18.0370887527083,
      27.60597943160881,
      28.409417473230672,
      31.401412084157496,
      42.85506308174608,
      -11.381599945760327,
      3.7252037176824784,
      3.936700869195121,
      17.041978279725075,
      18.120921410973022,
      27.617712315043644,
      28.45549408295352,
      31.393864928325083,
      42.78857590999039,
      -11.51836211447505,
      3.7892891637970134,
      4.011512020080679,
      17.04012846805716,
      18.205877069080984,
      27.630147872228715,
      28.501730675159386,
      31.386772076688274,
      42.72164743239979,
      -11.648653296599177,
      3.855186417942145,
      4.088027199975914,
      17.038773772859013,
      18.291833777061086,
      27.643287464275623,
      28.54797461096395,
      31.38026809602508,
      42.654305972069324,
      -11.772355921860377,
      3.9229623403809484,
      4.16619555364968,
      17.0379172108416,
      18.378675207833236,
      27.65713126029232,
      28.594062022284913,
      31.374498184627058,
      42.58658008930324,
      -11.889359655403895,
      3.9926771287517253,
      4.245967077797774,
      17.037561388210705,
      18.466290625818864,
      27.67167824273628,
      28.639817599161194,
      31.369618405073055,
      42.51849856549902,
      -11.999560637167034,
      4.064384060816386,
      4.327292610595943,
      17.037708545755475,
      18.554574817695237,
      27.686926216279044,
      28.685054596664298,
      31.365795700052164,
      42.45009038670256,
      -12.102860770421758,
      4.138129302023291,
      4.410123808687716,
      17.038360601975313,
      18.6434279920752,
      27.702871820109795,
      28.729575139173022,
      31.363207613508333,
      42.38138472684365,
      -12.199167055953117,
      4.213951777690353,
      4.494413114932507,
      17.039519193841617,
      18.732755654052383,
      27.719510543587855,
      28.77317091011047,
      31.362041629006576,
      42.31241093066115,
      -12.288390968001265,
      4.291883108402146,
      4.580113719688736,
      17.041185714835592,
      18.822468459778975,
      27.736836745135232,
      28.815624321304995,
      31.36249403111783,
      42.24319849632666,
      -12.370447867866964,
      4.37194760611201,
      4.667179517933196,
      17.043361349951265,
      18.91248205554301,
      27.75484367424436,
      28.85671025469313,
      31.364768197024244,
      42.17377705777526,
      -12.445256450930465,
      4.454162327473547,
      4.7555650641046165,
      17.04604710740264,
      19.002716905184037,
      27.7735234964598,
      28.896198456325877,
      31.369072238268167,
      42.104176366751126,
      -12.51273822274162,
      4.538537180118688,
      4.845225526213702,
      17.0492438468239,
      19.093098109129503,
      27.792867321178264,
      28.933856634751834,
      31.37561594042434,
      42.03442627457665,
      -12.5728169997799,
      4.625075076967043,
      4.93611664046295,
      17.052952303802165,
      19.183555217843267,
      27.812865232098353,
      28.9694542699819,
      31.384606994314534,
      41.964556713652065,
      -12.625418430439034,
      4.713772133195326,
      5.028194667373379,
      17.05717311063214,
      19.274022042049168,
      27.833506320139758,
      29.002767074877546,
      31.396246576722763,
      41.89459767869424,
      -12.670469531747068,
      4.804617900213753,
      5.121416350204621,
      17.061906813229935,
      19.364436461719304,
      27.854778718641224,
      29.03358197127417,
      31.410724418077436,
      41.82457920772176,
      -12.707898237274334,
      4.897595630883261,
      5.215738876286916,
      17.067153884190247,
      19.454740235494413,
      27.876669640639054,
      29.061702356760406,
      31.428213580942195,
      41.75453136279466,
      -12.737632951594382,
      4.992682570239003,
      5.311119841739636,
      17.072914732014535,
      19.54487881192546,
      27.89916541802046,
      29.086953358119864,
      31.448865253055942,
      41.68448421051712,
      -12.759602106535478,
      5.089850266151268,
      5.407517219938953,
      17.07918970657904,
      19.63480114368692,
      27.922251542341634,
      29.109186710681154,
      31.47280391541483,
      41.61446780231141,
      -12.773733714280242,
      5.189064894628324,
      5.504889334007069,
      17.085979100948915,
      19.724459505707554,
      27.945912707097268,
      29.128284885604007,
      31.50012326310007,
      41.54451215447291,
      -12.779954912123078,
      5.290287594823837,
      5.603194833523639,
      17.093283149679138,
      19.813809317989655,
      27.970132851226445,
      29.144164120659326,
      31.530883223022222,
      41.4746472280153,
      -12.77819149336723,
      5.393474809235294,
      5.702392675607784,
      17.101102023772842,
      19.90280897373811,
      27.99489520364058,
      29.156776095807768,
      31.565108327005305,
      41.4049029083173,
      -12.768367418415094,
      5.4985786250432245,
      5.802442110479723,
      17.10943582249428,
      19.99141967329299,
      28.020182328560097,
      29.166108122335128,
      31.602787571183523,
      41.33530898458192,
      -12.750404299560653,
      5.605547113029314,
      5.903302671585993,
      17.11828456225615,
      20.07960526425028,
      28.0459761714508,
      29.172181862503795,
      31.64387574448685,
      41.26589512912142,
      -12.724220852304683,
      5.714324661003657,
      6.004934170357726,
      17.127648162819412,
      20.167332088062263,
      28.0722581053548,
      29.175050739418904,
      31.688296066259433,
      41.19669087648124,
      -12.689732305150878,
      5.824852299155315,
      6.10729669566668,
      17.137526431058532,
      20.254568833328975,
      28.09900897741719,
      29.174796309724794,
      31.735943860146893,
      41.127725602418614,
      -12.646849758770864,
      5.937068015205736,
      6.2103506180499055,
      17.147919042555717,
      20.341286395923625,
      28.126209155416955,
      29.171523938646374,
      31.786690924499275,
      41.05902850275221,
      -12.595479484095296,
      6.0509070576790265,
      6.314056598785206,
      17.1588255212956,
      20.427457746035905,
      28.15383857411862,
      29.16535813298259,
      31.84039024345591,
      40.99062857210116,
      -12.535522147244635,
      6.166302226003702,
      6.418375603922753,
      17.170245217734852,
      20.51305780216625,
      28.1818767812704,
      29.15643785897962,
      31.89688071156984,
      40.922554582533046,
      -12.46687194716907,
      6.2831841465237845,
      6.523268923406114,
      17.18217728552314,
      20.598063312059725,
      28.21030298308441,
      29.144912111863125,
      31.95599160499047,
      40.85483506214311,
      -12.389415649337785,
      6.40148153381588,
      6.628698195453564,
      17.194620657148374,
      20.682452740530184,
      28.239096089045194,
      29.130935928055962,
      32.01754660798944,
      40.78749827358766,
      -12.303031495662513,
      6.521121436992024,
      6.734625436415256,
      17.207574018775524,
      20.76620616409124,
      28.268234755903855,
      29.114666954087056,
      32.08136728064827,
      40.72057219259743,
      -12.207587966897666,
      6.642029470905235,
      6.841013076377185,
      17.221035784540174,
      20.8493051722818,
      28.297697430726313,
      29.096262618253082,
      32.14727592148319,
      40.654084486498384,
      -12.102942368809666,
      6.764130032379032,
      6.9478240008454755,
      17.235004070549063,
      20.93173277554747,
      28.327462392875802,
      29.07587789788424,
      32.215097832005526,
      40.58806249276919,
      -11.988939207153694,
      6.887346501747186,
      7.055021598920702,
      17.24947666882862,
      21.01347331951594,
      28.357507794822073,
      29.053663638155516,
      32.28466302713791,
      40.52253319766689,
      -11.8654083085481,
      7.011601430124366,
      7.162569818458718,
      17.26445102144949,
      21.094512405484366,
      28.38781170168056,
      29.029765356493996,
      32.35580745730902,
      40.457523214954456,
      -11.732162634161796,
      7.136816712933061,
      7.270433228816524,
      17.27992419504097,
      21.174836816917562,
      28.418352129397398,
      29.004322456932663,
      32.42837381775912,
      40.393058764765065,
      -11.588995720004121,
      7.2629137502910215,
      7.378577091901314,
      17.295892855894326,
      21.254434451739037,
      28.449107081506817,
      28.97746777794755,
      32.502212021413804,
      40.329165652640725,
      -11.43567866052942,
      7.38981359491973,
      7.486967442378348,
      17.312353245837514,
      21.333294260181507,
      28.480054584399404,
      28.949327402280577,
      32.57717940672524,
      40.265869248784064,
      -11.271956529842514,
      7.517437088271595,
      7.595571178056187,
      17.32930115904749,
      21.411406187948604,
      28.51117272104971,
      28.920020665451965,
      32.65314074368761,
      40.203194467563534,
      -11.097544105045772,
      7.645704985594868,
      7.704356161657802,
      17.34673191994921,
      21.488761124425956,
      28.542439663163098,
      28.889660309217295,
      32.72996809169014,
      40.14116574731425,
      -10.912120716378476,
      7.774538070661355,
      7.813291335407731,
      17.36464036233301,
      21.565350855666335,
      28.573833701710534,
      28.858352735855416,
      32.807540553245694,
      40.07980703047713,
      -10.715323994669797,
      7.903857260879483,
      7.922346850128667,
      17.383020809804922,
      21.641168021860835,
      28.605333275830723,
      28.826198328120345,
      32.8857439586935,
      40.0191417441205,
      -10.506742212213313,
      8.031494210848287,
      8.033583703501735,
      17.40186705766764,
      21.716206078994784,
      28.636917000086548,
      28.793291807555985,
      32.96447050911384,
      39.95919278088825,
      -10.285904809420227,
      8.140706441282349,
      8.163638863616098,
      17.42117235631244,
      21.790459264374427,
      28.668563690072506,
      28.759722610519326,
      33.04361839805247,
      39.89998248041951,
      -10.052270552695667,
      8.24995826998888,
      8.293944604586,
      17.44092939618662,
      21.863922565696505,
      28.700252386376224,
      28.72557526669974,
      33.12309142721531,
      39.841532611283625,
      -9.805212557375068,
      8.35922634149888,
      8.42442326157427,
      17.461130294384795,
      21.936591693319503,
      28.69092976926695,
      28.731962376905297,
      33.202798626955506,
      39.78386435347439,
      -9.543999098971641,
      8.46848945633091,
      8.554997708755863,
      17.48176658289759,
      22.00846305538049,
      28.655861929171955,
      28.763673217596818,
      33.28265388899048,
      39.726998281505644,
      -9.267768670483976,
      8.577728844509418,
      8.685591420788763,
      17.50282919853651,
      22.079533735386057,
      28.62044370871957,
      28.795364751532645,
      33.362575616197205,
      39.67095434814823,
      -8.975497029306355,
      8.686928478051028,
      8.816128529080737,
      17.524308474540774,
      22.149801471890118,
      28.5847435314788,
      28.82701712648955,
      33.442486392397385,
      39.61575186884654,
      -8.665952852250756,
      8.796075428877534,
      8.946533873352829,
      17.546194133858556,
      22.21926463985384,
      28.54882656702777,
      28.858610810957465,
      33.52231267362135,
      39.56140950684846,
      -8.337636791248393,
      8.905160279785973,
      9.076733048967457,
      17.568475284084688,
      22.28792223326575,
      28.51275499005973,
      28.890126608663543,
      33.601984501321525,
      39.50794525907894,
      -7.988695655592135,
      9.01417759747694,
      9.206652450454152,
      17.591140414024757,
      22.355773848580693,
      28.476588214097212,
      28.921545671643678,
      33.68143523729876,
      39.45537644278256,
      -7.616798087864731,
      9.123126478237134,
      9.336219311633862,
      17.61417739184764,
      22.422819668517896,
      28.44038310055041,
      28.952849511905825,
      33.760601319631675,
      39.40371968295331,
      -7.21894829191444,
      9.232011178704862,
      9.465361742710016,
      17.637573464779166,
      22.489060445738204,
      28.404194144171043,
      28.984020011732817,
      33.839422038601,
      39.35299090056376,
      -6.791195396714004,
      9.340841846224672,
      9.594008764664371,
      17.66131526028291,
      22.554497485901592,
      28.36807363614398,
      29.015039432673543,
      33.91783933143173,
      39.30320530159649,
      -6.328156790229714,
      9.449635365594714,
      9.722090341265472,
      17.68538878866821,
      22.61913262958679,
      28.33207180615892,
      29.045890423274844,
      33.99579759459883,
      39.25437736687135,
      -5.822185518101004,
      9.55841634146303,
      9.849537408969958,
      17.709779447060612,
      22.682968232536897,
      28.296236944843162,
      29.07655602560609,
      34.073243512431894,
      39.20652084265107,
      -5.2617911170545195,
      9.667218238094193,
      9.97628190496922,
      17.73447202466671,
      22.746007143679417,
      28.26061550793216,
      29.107019680630497,
      34.15012590078822,
      39.15964873199451,
      -4.628286187377963,
      9.776084700438114,
      10.102256793608325,
      17.759450709262985,
      22.80825268035517,
      28.225252203524974,
      29.137265232477993,
      34.2263955646289,
      39.113773286813576,
      -3.8873732680750277,
      9.885071081920234,
      10.22739609137964,
      17.7846990948373,
      22.869708600182012,
      28.19019006372524,
      29.167276931673964,
      34.30200516841721,
      39.06890600057285,
      -2.961226706347683,
      9.994246204359266,
      10.35163489066925,
      17.810200190312262,
      22.93037906897463,
      28.15547050191474,
      29.197039437379456,
      34.3769091183547,
      39.02505760155407,
      -1.5503534937687218,
      10.103694372636422,
      10.474909382412175,
      17.835936429280554,
      22.99026862414433,
      28.121133356850333,
      29.2265378186971,
      34.45106345557222,
      38.98223804658743,
      1.9931425310009097,
      10.213517659210785,
      10.597156877790438,
      17.861889680685977,
      23.049382133013058,
      28.087216924720845,
      29.25575755509744,
      34.52442575949825,
      38.940456515131,
      3.2167799392538208,
      10.32383845825366,
      10.718315829086523,
      17.888041260386924,
      23.10772474549661,
      28.05375798024871,
      29.28468453601942,
      34.59695506073052,
      38.899721403554786,
      4.087641853194187,
      10.434802281559962,
      10.838325849785612,
      17.914371943544836,
      23.165301840643796,
      28.02079178787616,
      29.313305059697694,
      34.66861176283899,
      38.860040319462804,
      4.800266870471766,
      10.546580722037604,
      10.957127733999,
      17.940861977785765,
      23.2221189665642,
      27.988352104034085,
      29.341605831269103,
      34.73935757262748,
      38.82142007585757,
      5.416144633625981,
      10.659374436739876,
      11.074663475263597,
      17.96749109709075,
      23.278181773338545,
      27.956471171457423,
      29.369573960208797,
      34.80915543847491,
      38.78386668492505,
      5.9640443991345595,
      10.773415889139851,
      11.190876284752504,
      17.994238536378514,
      23.333495938584164,
      27.92517970648006,
      29.397196957145823,
      34.87796949646913,
      38.747385351186786,
      6.460034532239192,
      10.888971427777442,
      11.305710608915385,
      18.021083046753283,
      23.388067085446114,
      27.89450688021644,
      29.42446273010614,
      34.94576502412969,
      38.71198046373765,
      6.914055443834497,
      11.006342056510707,
      11.41911214654896,
      18.048002911400005,
      23.44190069290277,
      27.864480294514212,
      29.451359580230143,
      35.012508401597785,
      38.67765558725664,
      7.3326705432709,
      11.125861972446408,
      11.531027865281374,
      18.074975962119463,
      23.495001998414597,
      27.835125953540974,
      29.477876197009568,
      35.07816708024346,
      38.64441345144937,
      7.720407595857013,
      11.247893639344039,
      11.641406017438921,
      18.101979596507334,
      23.547375893107457,
      27.806468231849173,
      29.504001653087798,
      35.14270955870859,
      38.6122559385549,
      8.080489416137038,
      11.372817903377642,
      11.75019615524686,
      18.128990795791186,
      23.59902680986479,
      27.778529839742532,
      29.52972539866517,
      35.206105366461664,
      38.58118406852604,
      8.41527010534772,
      11.50101759379674,
      11.857349145302983,
      18.155986143351864,
      23.64995860490955,
      27.751331786746906,
      29.55503725555002,
      35.26832505498989,
      38.55119798147514,
      8.726518658416973,
      11.632853413052592,
      11.96281718224718,
      18.18294184396628,
      23.700174433678974,
      27.724893343965586,
      29.57992741089406,
      35.32934019679188,
      38.52229691696891,
      9.015619099482759,
      11.768631974609066,
      12.066553801538591,
      18.209833743819438,
      23.749676622035807,
      27.699232006073427,
      29.604386410648807,
      35.38912339235612,
      38.49447918975616,
      9.28372182794994,
      11.908567750884773,
      12.168513891239872,
      18.236637351344765,
      23.79846653410998,
      27.67436345367642,
      29.628405152778775,
      35.44764828531847,
      38.46774216152857,
      9.531862260234298,
      12.052743260902265,
      12.268653702697705,
      18.263327858960494,
      23.846544438320638,
      27.650301516731695,
      29.651974880264667,
      35.5048895859772,
      38.44208220834739,
      9.761051967361231,
      12.201074303701333,
      12.366930859999842,
      18.289880165779458,
      23.893909373382776,
      27.62705813968994,
      29.675087173928883,
      35.56082310330658,
      38.41749468342217,
      9.972341725283526,
      12.35328817654296,
      12.463304368081785,
      18.316268901376592,
      23.940559016346853,
      27.60464334898627,
      29.697733945113367,
      35.61542578554464,
      38.39397387500867,
      10.166854588622074,
      12.508921433850684,
      12.557734619350937,
      18.3424684507048,
      23.986489554943372,
      27.583065223469912,
      29.71990742823881,
      35.66867576933386,
      38.3715129593008,
      10.345789564315492,
      12.650183398692542,
      12.66733966134713,
      18.368452980253778,
      24.03169556669835,
      27.56232986832745,
      29.74160017327202,
      35.72055243725978,
      38.350103948335345,
      10.51040091372457,
      12.740613886720903,
      12.827776284412435,
      18.394196465548966,
      24.076169907436878,
      27.54244139302225,
      29.762805038127592,
      35.77103648346213,
      38.32973763310751,
      10.661962024544318,
      12.828990661140478,
      12.98938287549235,
      18.41967272008797,
      24.11990361189032,
      27.52340189374428,
      29.783515181027596,
      35.820109986779244,
      38.310403522314594,
      10.801724187728212,
      12.91527969608577,
      13.1512816109398,
      18.44485542580902,
      24.16288580915737,
      27.50521144084405,
      29.80372405284238,
      35.867756490632736,
      38.29208977740325,
      10.930879093113452,
      12.999448359314673,
      13.312611767079686,
      18.46971816518206,
      24.205103655728305,
      27.48786807171288,
      29.823425389433883,
      35.91396108856507,
      38.27478314489468,
      11.050530507594779,
      13.081465407140398,
      13.47256530205294,
      18.494234455004765,
      24.24654228865921,
      27.471367789570895,
      29.842613204021397,
      35.95871051401116,
      38.25846888729278,
      11.161677009232688,
      13.161300976997902,
      13.630410025922954,
      18.518377781976337,
      24.287184801271113,
      27.45570456863744,
      29.861281779588953,
      36.00199323252861,
      38.24313071423845,
      11.265204961369811,
      13.238926577556988,
      13.785501455577387,
      18.542121640108462,
      24.327012243445065,
      27.440870366185056,
      29.879425661351945,
      36.04379953433377,
      38.228750715947776,
      11.361889489271602,
      13.314315076310502,
      13.937285804090203,
      18.565439570017514,
      24.366003648189274,
      27.426855142019146,
      29.89703964929965,
      36.084121624618064,
      38.2153093013422,
      11.452400862279516,
      13.38744068458742,
      14.085296863960203,
      18.588305200123774,
      24.404136085672675,
      27.413646885980256,
      29.914118790829335,
      36.12295370876108,
      38.20278514363175,
      11.5373139679374,
      13.458278939962618,
      14.229149223548477,
      18.61069228976263,
      24.441384745360352,
      27.401231654131276,
      29.930658373486445,
      36.16029206924574,
      38.191155136417734,
      11.617119112348137,
      13.52680668605989,
      14.368529681030061,
      18.63257477418988,
      24.47772304626341,
      27.389593614364912,
      29.946653917824854,
      36.196135130837796,
      38.18039436361769,
      11.692232949633903,
      13.593002049771966,
      14.503188131163933,
      18.653926811438478,
      24.513122774646998,
      27.378715102242577,
      29.962101170399933,
      36.23048351044718,
      38.17047608665164,
      11.763008816943167,
      13.656844415949113,
      14.632928711208061,
      18.674722830957318,
      24.547554247848907,
      27.368576687946277,
      29.97699609690664,
      36.263340048066695,
      38.161371752340266,
      11.829746098222824,
      13.718314399637457,
      14.757601633808461,
      18.694937583935378,
      24.580986502170084,
      27.359157255282913,
      29.99133487547399,
      36.29470981531157,
      38.15305102483025,
      11.89269847078376,
      13.777393815977787,
      14.877095894901315,
      18.714546195185406,
      24.61338750213704,
      27.35043409371624,
      30.005113890126722,
      36.32460009837103,
      38.14548184455946,
      11.95208102950249,
      13.834065647906977,
      14.991332896924218,
      18.73352421643356,
      24.644724367832655,
      27.342383004404084,
      30.018329724424383,
      36.35302035264685,
      38.13863051680318,
      12.008076361159386,
      13.888314011832525,
      15.100260944586266,
      18.75184768083174,
      24.674963616472567,
      27.334978421178743,
      30.03097915528723,
      36.379982126981226,
      38.13246183169996,
      12.06083967796502,
      13.940124121481176,
      15.203850529666147,
      18.769493158482433,
      24.704071413997,
      27.32819354731482,
      30.04305914701813,
      36.4054989561583,
      38.126939216864315,
      12.110503130864997,
      13.989482250149699,
      15.302090306408582,
      18.78643781273872,
      24.732013832173006,
      27.322000508774636,
      30.054566845529195,
      36.429586221265154,
      38.12202492277774,
      12.157179420632044,
      14.036375691612145,
      15.394983658963795,
      18.80265945701739,
      24.758757106577466,
      27.316370524398486,
      30.06549957278095,
      36.452260978482336,
      38.11768024015591,
      12.200964814994942,
      14.080792719961272,
      15.482545769854307,
      18.81813661184065,
      24.78426789086675,
      27.311274093213825,
      30.075854821442146,
      36.47354175788718,
      38.11386574746351,
      12.24194166732151,
      14.122722548683281,
      15.564801109329345,
      18.832848561801438,
      24.80851350293825,
      27.306681198673232,
      30.08563024977736,
      36.49344833484326,
      38.11054158575028,
      12.28018051906363,
      14.16215528928195,
      15.64178127718844,
      18.846775412130874,
      24.831462158945644,
      27.3025615292015,
      30.094823676769426,
      36.512001477457964,
      38.10766775706317,
      12.31574185555705,
      14.19908190978329,
      15.713523139884357,
      18.859898144532526,
      24.853083191632404,
      27.29888471394653,
      30.10343307748333,
      36.529222674368306,
      38.10520444190425,
      12.348677573434081,
      14.233494193462075,
      15.780067215813148,
      18.872198671938495,
      24.873347250073756,
      27.295620572101654,
      30.111456578677934,
      36.54513384772057,
      38.10311233059459,
      12.379032208047837,
      14.265384698137801,
      15.841456270434179,
      18.88365989183612,
      24.892226478638985,
      27.29273937361669,
      30.11889245467129,
      36.55975705661444,
      38.10135296299423,
      12.406843960910114,
      14.29474671639074,
      15.897734090226875,
      18.89426573781252,
      24.90969467377009,
      27.290212108564155,
      30.12573912346562,
      36.57311419647415,
      38.0998890708367,
      12.432145560086495,
      14.321574237046276,
      15.94894441058785,
      18.904001228965917,
      24.925727417982497,
      27.288010761899816,
      30.13199514313671,
      36.58522669979219,
      38.09868491695588,
      12.454964980612496,
      14.345861908270326,
      15.995129977755388,
      18.912852516839532,
      24.940302191288577,
      27.286108589879234,
      30.137659208493165,
      36.596115243482416,
      38.09770662589424,
      12.475326047118944,
      14.367605002608231,
      16.036331728883876,
      18.92080692954376,
      24.953398460989334,
      27.284480393989252,
      30.14273014800994,
      36.605799467711726,
      38.096922500758595,
      12.493248936822363,
      14.386799384285716,
      16.072588077639143,
      18.92785301274695,
      24.96499775143617,
      27.283102787949495,
      30.147206921040443,
      36.61429771059011,
      38.096303321687586,
      12.508750597700285,
      14.403441479072235,
      16.103934295288948,
      18.933980567233014,
      24.97508369590294,
      27.281954453152693,
      30.151088615311387,
      36.621626762532586,
      38.09582262187558,
      12.521845093905037,
      14.417528246986446,
      16.130401979350438,
      18.93918068274602,
      24.98364207310562,
      27.281016377861242,
      30.154374444703475,
      36.627801643505656,
      38.09545693771419,
      12.5325438881663,
      14.429057158097427,
      16.152018603530234,
      18.943445767866287,
      24.99066083114399,
      27.28027207556815,
      30.15706374732157,
      36.63283540577468,
      38.09518603022773,
      12.54085606899999,
      14.438026171649406,
      16.16880714404619,
      18.946769575690933,
      24.99613010171043,
      27.27970777816941,
      30.159155983857076,
      36.63673896421005,
      38.09499307555935,
      12.546788528903063,
      14.444433718705723,
      16.18078577852251,
      18.949147225121816,
      25.00004220731449,
      27.279312599975675,
      30.160650736244502,
      36.63952095571061,
      38.09486482278833,
      12.550346098307715,
      14.44827868847601,
      16.187967654563913,
      18.95057521759666,
      25.002391664018322,
      27.27907866910794,
      30.161547706614723,
      36.641187628876544,
      38.09479171781003,
      12.551531638837357,
      14.44956041845644,
      16.190360725887583,
      18.951051449133786,
      25.00317518178353,
      27.279001223455598,
      30.161846716546084,
      36.641742764714486,
      38.094767992389706,
      12.55134436628711,
      14.447877133244097,
      16.189253395304174,
      18.950829466156218,
      25.00299479966928,
      27.278755983271637,
      30.16275151420752,
      36.64171601698142,
      38.09460853750998,
      12.550783154888435,
      14.442814777457057,
      16.185935836747547,
      18.950172667891604,
      25.00245390141282,
      27.278020060130903,
      30.165464674057777,
      36.6416357999116,
      38.09413002486369,
      12.549849809638356,
      14.434336014959225,
      16.180421360953932,
      18.949108336452234,
      25.001553230786513,
      27.276792842752677,
      30.16998251017838,
      36.64150219154414,
      38.09333201177198,
      12.54854729270449,
      14.422379172541596,
      16.172732181183044,
      18.947681378664722,
      25.00029402579842,
      27.27507330086406,
      30.176298923923294,
      36.64131532077953,
      38.09221376490028,
      12.546879653095198,
      14.40685909072422,
      16.16289942713863,
      18.94595349144257,
      24.99867801630538,
      27.27285996882614,
      30.18440546938293,
      36.64107536562829,
      38.09077426691732,
      12.544851925837001,
      14.387668353158158,
      16.150963108304346,
      18.94400201447184,
      24.996707420732882,
      27.270150924327414,
      30.194291442372695,
      36.640782550750224,
      38.089012225744625,
      12.542469997845261,
      14.364678927570331,
      16.136971975615356,
      18.94191849206065,
      24.9943849419613,
      27.2669437636484,
      30.205943990430967,
      36.640437144276866,
      38.08692608632553,
      12.539740436153341,
      14.337744252953062,
      16.12098322338458,
      18.939806972981255,
      24.991713762449475,
      27.26323557527865,
      30.21934824079125,
      36.64003945390658,
      38.08451404482281,
      12.536670271968868,
      14.306701803874951,
      16.103061972474727,
      18.937782084269973,
      24.988697538677126,
      27.25902291384609,
      30.23448744290326,
      36.63958982226209,
      38.08177406513693,
      12.53326673080886,
      14.271376152686491,
      16.083280482220147,
      18.935966921910502,
      24.985340394994353,
      27.254301776393312,
      30.25134312182873,
      36.63908862149852,
      38.07870389762081,
      12.529536894201556,
      14.231582534130627,
      16.061717053422687,
      18.934490807649905,
      24.981646916969517,
      27.249067583004287,
      30.269895238733188,
      36.638536247150675,
      38.075301099851856,
      12.525487271292995,
      14.187130895854969,
      16.038454607843846,
      18.93348696634074,
      24.977622144328116,
      27.24331516365787,
      30.290122354728855,
      36.637933111207985,
      38.071563059309696,
      12.521123247802699,
      14.137830395779408,
      16.013578959678764,
      18.933090181615643,
      24.97327156357193,
      27.23703875297037,
      30.31200179448487,
      36.63727963440778,
      38.06748701779674,
      12.516448362864896,
      14.08349428876122,
      15.98717682872047,
      18.933434488902247,
      24.968601100363795,
      27.230231994207642,
      30.335509806292073,
      36.63657623773807,
      38.06307009743047,
      12.51146333749201,
      14.023945138928928,
      15.959333679098544,
      18.9346509634443,
      24.963617111755322,
      27.22288795361396,
      30.36062171562837,
      36.63582333314369,
      38.05830932802905,
      12.506164734888557,
      13.959020312468926,
      15.930131496506682,
      18.936865656996428,
      24.958326378326923,
      27.21499914574193,
      30.38731206969632,
      36.635021313432276,
      38.05320167570861,
      12.500543060293271,
      13.88857776583638,
      15.899646635624418,
      18.94019773033411,
      24.952736096299553,
      27.206557570093874,
      30.41555477087029,
      36.63417054137911,
      38.04774407250771,
      12.494579983385988,
      13.81250227297635,
      15.86794787401519,
      18.94475782004872,
      24.946853869666835,
      27.19755475901794,
      30.445323197477244,
      36.63327133803292,
      38.04193344685514,
      12.488244144944858,
      13.73071247802531,
      15.835094797345535,
      18.95064666785927,
      24.940687702386672,
      27.187981836458647,
      30.476590310818413,
      36.6323239702279,
      38.035766754700695,
      12.481484601549793,
      13.643169605250671,
      15.80113661429583,
      18.95795402958944,
      24.934245990659967,
      27.177829586852635,
      30.509328747804094,
      36.63132863730992,
      38.02924101113255,
      12.474220178936356,
      13.54988948996557,
      15.76611146174178,
      18.966757869791554,
      24.927537515316466,
      27.167088533197006,
      30.543510899003802,
      36.63028545708795,
      38.02235332231305,
      12.46632143045804,
      13.450961222067715,
      15.730046217370765,
      18.977123837472806,
      24.920571434317157,
      27.155749023104544,
      30.579108972300055,
      36.62919445102378,
      38.01510091757413,
      12.457578570221989,
      13.34657907247074,
      15.692956794272805,
      18.98910500909447,
      24.913357275376935,
      27.14380132150075,
      30.61609504266541,
      36.628055528674416,
      38.00748118152461,
      12.447641332524347,
      13.237101834138512,
      15.654848855972865,
      19.002741877408823,
      24.905904928704324,
      27.131235708512627,
      30.65444108886004,
      36.626868471403704,
      37.99949168603622,
      12.435899282674137,
      13.12317116698361,
      15.615718864866686,
      19.01806255901276,
      24.89822463985011,
      27.118042581044556,
      30.69411901806339,
      36.625632915378176,
      37.99113022198933,
      12.421228661898633,
      13.005962995024538,
      15.575555363824286,
      19.035083189791717,
      24.890327002653525,
      27.10421255653065,
      30.735100679615975,
      36.62434833386314,
      37.982394830677656,
      12.40143172981656,
      12.887746126431093,
      15.534340389362706,
      19.053808475601677,
      24.882222952271412,
      27.089736577388216,
      30.777357869153604,
      36.623014018831256,
      37.97328383478871,
      12.372030356840686,
      12.77308646989337,
      15.49205092312175,
      19.074232365374936,
      24.873923758275104,
      27.074606014767923,
      30.82086232447538,
      36.62162906189394,
      37.963795868897094,
      12.324450592195337,
      12.670660231093784,
      15.448660303359933,
      19.09633881504477,
      24.86544101779811,
      27.058812770296782,
      30.86558571450115,
      36.620192334561196,
      37.95392990942924,
      12.247441518227044,
      12.591832867252654,
      15.40413953661528,
      19.1201026129436,
      24.856786648718405,
      27.042349374632117,
      30.91149962265235,
      36.61870246782908,
      37.94368530407892,
      12.13746210510144,
      12.540270152125865,
      15.358458468744123,
      19.145490240316946,
      24.847972882859047,
      27.025209081782656,
      30.958575525936382,
      36.61715783108804,
      37.93306180067711,
      12.00228973052311,
      12.508327732134394,
      15.31158679217082,
      19.17246074401893,
      24.839012259191996,
      27.007385958300432,
      31.006784770937873,
      36.61555651033556,
      37.92205957554253,
      11.850679949538277,
      12.487389615290564,
      15.263494881056417,
      19.20096660206159,
      24.829917617030112,
      26.98887496659877,
      31.05609854782409,
      36.61389628566808,
      37.910679261362446,
      11.687813702250796,
      12.472419416568489,
      15.214154457648249,
      19.23095456627756,
      24.820702089194224,
      26.969672041802347,
      31.10648786336355,
      36.6121746080153,
      37.898921974678764,
      11.516373958204472,
      12.460882360715557,
      15.163539101275155,
      19.262366469771653,
      24.811379095141543,
      26.949774161681617,
      31.157923513841187,
      36.61038857506821,
      37.88678934307681,
      11.337806947495766,
      12.451482883756391,
      15.11162461663444,
      19.295139989973816,
      24.801962334043015,
      26.929179409362487,
      31.210376058633656,
      36.60853490633946,
      37.87428353219911,
      11.152965584407065,
      12.443520213112516,
      15.058389280697387,
      19.329209360898794,
      24.79246577779666,
      26.90788702862942,
      31.26381579509051,
      36.6066099172809,
      37.861407272728805,
      10.962404736360186,
      12.436592255925449,
      15.003813988321497,
      19.36450603063351,
      24.78290366396337,
      26.88589747175684,
      31.318212735251,
      36.60460949236889,
      37.848163887509514,
      10.76652003227209,
      12.430456082286648,
      14.947882316052974,
      19.400959262104433,
      24.77329048861093,
      26.863212439905993,
      31.373536584817174,
      36.60252905705518,
      37.8345573189902,
      10.56561670397946,
      12.424958490104366,
      14.890580522114304,
      19.438496676837342,
      24.763640999049763,
      26.8398349162132,
      31.429756724701967,
      36.600363548466554,
      37.82059215720058,
      10.35994569674217,
      12.419999396402138,
      14.831897498583995,
      19.477044742736318,
      24.75397018644242,
      26.815769191771007,
      31.486842195377825,
      36.598107384725914,
      37.80627366848147,
      10.149723605052287,
      12.415511480481856,
      14.771824689580779,
      19.516529207911862,
      24.74429327826517,
      26.791020884764745,
      31.544761684167344,
      36.595754432756806,
      37.7916078252057,
      9.935144178398895,
      12.411448317003922,
      14.710355987067187,
      19.55687548331928,
      24.73462573059697,
      26.76559695307589,
      31.603483515543928,
      36.59329797442712,
      37.77660133673571,
      9.716385213675471,
      12.407777166023319,
      14.647487613825062,
      19.598008977467096,
      24.72498322020685,
      26.739505700699976,
      31.66297564444555,
      36.59073067088573,
      37.76126168186685,
      9.49361280796972,
      12.404474430819898,
      14.583218001306806,
      19.639855386761013,
      24.715381636405947,
      26.712756778352215,
      31.72320565254938,
      36.588044524949055,
      37.7455971430029,
      9.26698403667013,
      12.401522703723376,
      14.51754766847536,
      19.682340945199023,
      24.705837072625254,
      26.68536117864969,
      31.784140747410294,
      36.58523084140697,
      37.72961684229884,
      9.036648652444043,
      12.398908789660014,
      14.45047910642558,
      19.725392637159644,
      24.696365817674206,
      26.657331226265047,
      31.845747764325687,
      36.582280185138956,
      37.71333077998309,
      8.802750147601763,
      12.3966223498268,
      14.382016672531655,
      19.76893837695932,
      24.68698434662895,
      26.62868056344667,
      31.907993170760435,
      36.57918233696668,
      37.69674987503678,
      8.565426380245114,
      12.394654949006204,
      14.312166497079701,
      19.81290715871934,
      24.677709311292727,
      26.599424131291855,
      31.97084307314018,
      36.57592624721993,
      37.67988600835453,
      8.32480988136266,
      12.392999371461459,
      14.24093640481562,
      19.857229179901065,
      24.66855753016354,
      26.569578147147784,
      32.0342632258025,
      36.572499987064674,
      37.662752068440305,
      8.081027908860067,
      12.39164911868824,
      14.168335853564908,
      19.901835941654834,
      24.659545977837155,
      26.539160078497424,
      32.09821904188156,
      36.56889069773797,
      37.645361999594115,
      7.834202280977,
      12.39059803165402,
      14.094375892080055,
      19.94666032890008,
      24.650691773766848,
      26.508188613667475,
      32.16267560589102,
      36.56508453795977,
      37.62773085242063,
      7.584448997485779,
      12.38983999823238,
      14.019069139584616,
      19.99163667281812,
      24.642012170292997,
      26.47668362967222,
      32.227597687762696,
      36.56106662995273,
      37.60987483632952,
      7.33187763752249,
      12.38936871762789,
      13.942429790199718,
      20.036700798206994,
      24.633524539850185,
      26.444666157482704,
      32.292949758092654,
      36.556821004703274,
      37.59181137349736,
      7.076590504500124,
      12.389177500061,
      13.864473646721502,
      20.081790057922618,
      24.625246361251826,
      26.41215834498446,
      32.35869600434258,
      36.55233054734621,
      37.57355915351389,
      6.818681468554499,
      12.389259083051972,
      13.78521819036595,
      20.12684335641643,
      24.617195204947464,
      26.379183417860737,
      32.42480034773964,
      36.54757694385685,
      37.55513818763776,
      6.558234432648209,
      12.389605445690398,
      13.704682696646534,
      20.171801164181108,
      24.60938871714281,
      26.345765638610924,
      32.49122646061546,
      36.5425406305944,
      37.53656986123301,
      6.295321316483065,
      12.39020759887736,
      13.622888413492094,
      20.216605524730838,
      24.601844602668827,
      26.31193026388782,
      32.55793778391776,
      36.53720074865824,
      37.51787698254766,
      6.029999408159378,
      12.391055321167505,
      13.539858827924037,
      20.261200055574193,
      24.594580606485103,
      26.27770350031093,
      32.62489754462315,
      36.53153510549723,
      37.499083825527904,
      5.76230787019022,
      12.392136793062502,
      13.455620065777682,
      20.305529944484146,
      24.587614493701913,
      26.243112458887207,
      32.6920687727688,
      36.52552014674097,
      37.48021616384643,
      5.4922630932094005,
      12.393438050004512,
      13.370201502640484,
      20.349541942229894,
      24.58096402800867,
      26.208185108146697,
      32.759414317808606,
      36.51913094179158,
      37.46130129277159,
      5.219852449853532,
      12.394942109644338,
      13.283636729733342,
      20.393184352808703,
      24.574646948400932,
      26.17295022607567,
      32.826896863981226,
      36.51234118729855,
      37.44236803494314,
      4.945025783133357,
      12.39662749477378,
      13.195965153393997,
      20.436407022101264,
      24.56868094410761,
      26.137437350908115,
      32.894478944354816,
      36.5051232332044,
      37.4234467255829,
      4.667683616465964,
      12.398465577237694,
      13.107234803559026,
      20.47916132576854,
      24.56308362763103,
      26.101676730814003,
      32.96212295318338,
      36.497448136544115,
      37.40456917220903,
      4.3876605033737235,
      12.400415462205325,
      13.017507633192327,
      20.521400157111167,
      24.557872505829724,
      26.06569927250212,
      33.029791156169864,
      36.489285748542834,
      37.38576858360609,
      4.104700969413898,
      12.402413277889767,
      12.926870445496604,
      20.563077915522786,
      24.553064948993942,
      26.029536488736035,
      33.097445698183655,
      36.480604840700295,
      37.36707946271176,
      3.818423795866816,
      12.404347227677283,
      12.835460094466228,
      20.604150496082624,
      24.548678157889377,
      25.993220444743084,
      33.16504860791536,
      36.47137327538904,
      37.348537458312975,
      3.5282672495918685,
      12.405990540798246,
      12.743530825785866,
      20.644575280751784,
      24.54472912877533,
      25.95678370347876,
      33.23256179887474,
      36.46155822592319,
      37.33017917109667,
      3.233401729617219,
      12.406780946414356,
      12.65167513697998,
      20.68431113155802,
      24.541234616438963,
      25.920259269693613,
      33.2999470660363,
      36.4511264499893,
      37.31204191077084,
      2.9325835208421083,
      12.404843326627278,
      12.561801505775126,
      20.723318386076265,
      24.538211095327565,
      25.883680532734367,
      33.36716607731279,
      36.44004461870129,
      37.29416340273256,
      2.6238944401122737,
      12.390854051685178,
      12.483270488601486,
      20.7615588554341,
      24.535674718906826,
      25.84708120799858,
      33.434180358878415,
      36.42827970132623,
      37.27658144513614,
      2.3042395424565165,
      12.335100336401997,
      12.445835856211957,
      20.798995824994364,
      24.533641277422397,
      25.8104952769507,
      33.50095127316336,
      36.415799402977605,
      37.25933352017069,
      1.9682650971551032,
      12.248268589651747,
      12.438856801395799,
      20.835594057788377,
      24.53212615429509,
      25.773956925598288,
      33.567439988089326,
      36.40257264942194,
      37.2424563667628,
      1.6056170012473838,
      12.153901631482984,
      12.43884135197726,
      20.871319800695165,
      24.531144281435935,
      25.737500481320623,
      33.63360743579441,
      36.388570109844906,
      37.225985525547415,
      1.1918386218049037,
      12.057049038786548,
      12.44079673683371,
      20.906140793282916,
      24.530710093823878,
      25.701160347938835,
      33.69941425868588,
      36.37376474531253,
      37.20995487047202,
      0.6326321569174891,
      11.958934742862466,
      12.44356259120137,
      20.940026279151425,
      24.53083748374378,
      25.664970938916582,
      33.764820740135086,
      36.358132368179646,
      37.194396144413545,
      -0.696021570516514,
      11.860025576062872,
      12.446743314618912,
      20.97294701953665,
      24.531539755135583,
      25.628966608585888,
      33.82978671645371,
      36.34165219630173,
      37.17933851826185,
      -1.1115967350061866,
      11.760576787974182,
      12.450163572392722,
      21.004875308865405,
      24.532829578550505,
      25.5931815813034,
      33.89427146591457,
      36.32430738604037,
      37.16480819366892,
      -1.3623315088159054,
      11.66077206490531,
      12.45372941878691,
      21.035784991877442,
      24.534718947248212,
      25.55764987846116,
      33.95823356944242,
      36.30608553005928,
      37.150828068799036,
      -1.5324415905928102,
      11.560770644991134,
      12.457382461883311,
      21.065651481868738,
      24.53721913499109,
      25.52240524330328,
      34.021630736107284,
      36.28697910996821,
      37.13741748385106,
      -1.648166315803498,
      11.460726788591025,
      12.461081822423415,
      21.09445177955228,
      24.540340656098728,
      25.487481063540294,
      34.08441958458551,
      36.26698589997838,
      37.12459205898831,
      -1.7216821690275144,
      11.360799422506565,
      12.46479607900034,
      21.12216449198548,
      24.544093228307005,
      25.452910291808244,
      34.146555369142426,
      36.24610932569003,
      37.1123636319699,
      -1.75958262899871,
      11.261157845713344,
      12.468499320466734,
      21.148769850975924,
      24.548485738928754,
      25.41872536409621,
      34.20799163520443,
      36.22435879163236,
      37.10074029676756,
      -1.7656066723469437,
      11.161985735126745,
      12.472169071492253,
      21.174249730352294,
      24.553526214725363,
      25.384958116371138,
      34.268679784899376,
      36.201750001898915,
      37.08972653842107,
      -1.7417120686203085,
      11.063484395102549,
      12.475785145437207,
      21.19858766147505,
      24.559221795759875,
      25.351639699773667,
      34.328568526600854,
      36.17830530998795,
      37.07932345396506,
      -1.6884838059860612,
      10.965875674791093,
      12.479328988304244,
      21.221768846363027,
      24.565578713292584,
      25.31880049496091,
      34.38760317387842,
      36.15405414687793,
      37.06952904497705,
      -1.6051511870561377,
      10.86940474235031,
      12.48278329811805,
      21.243780167827286,
      24.572602271474675,
      25.286470026459476,
      34.44572474743917,
      36.1290335909946,
      37.060338564489356,
      -1.4891979091053111,
      10.77434278178068,
      12.486131806884908,
      21.26461019603161,
      24.58029683214508,
      25.254676878309596,
      34.50286881740455,
      36.10328916118163,
      37.05174489979601,
      -1.3352207760629913,
      10.680989599277828,
      12.489359163257175,
      21.28424919093997,
      24.588665801370343,
      25.223448612905397,
      34.55896400088745,
      36.076875935876224,
      37.04373897297928,
      -1.1317112422081843,
      10.589676062413746,
      12.492450880677408,
      21.302689100161686,
      24.597711615353344,
      25.192811695897756,
      34.613929998999744,
      36.0498601309829,
      37.03631014252417,
      -0.8492685154451816,
      10.500766233560112,
      12.49539333037683,
      21.319923551765456,
      24.607435721744626,
      25.162791431559224,
      34.667675015140006,
      36.022321308782075,
      37.029446591831636,
      -0.3386702624509953,
      10.414658992378266,
      12.498173766943943,
      21.335947841699085,
      24.617838549792157,
      25.133411915544745,
      34.72009233912506,
      35.99435544454019,
      37.02313569339664,
      0.7264580214577402,
      10.331788869012685,
      12.500780379143466,
      21.350758915521286,
      24.628919458341283,
      25.10469601633848,
      34.77105580605157,
      35.9660791500539,
      37.017364340533966,
      1.0927793001415935,
      10.25262573198921,
      12.503202361736665,
      21.364355344224165,
      24.64067664281826,
      25.07666540449075,
      34.8204137437033,
      35.93763544544706,
      37.012119241520125,
      1.3682111167972737,
      10.177672899697749,
      12.505430006041072,
      21.376737293994168,
      24.653106967588506,
      25.049340663426555,
      34.86798091510314,
      35.90920157510543,
      37.00738717367224,
      1.5962640876800154,
      10.10746318471776,
      12.507454808312032,
      21.387906489826875,
      24.66620566097379,
      25.022741544657215,
      34.91352787276378,
      35.880999451483234,
      37.00315519708402,
      1.7912714072877827,
      10.042552356083768,
      12.509269595991153,
      21.397866172974155,
      24.67996574911466,
      24.996887491271263,
      34.95676715009712,
      35.85330929990917,
      36.999410829441,
      1.9595304110240876,
      9.98350954251485,
      12.510868672595363,
      21.406621052258757,
      24.694376967158934,
      24.971798691244032,
      34.9973360181475,
      35.82648677360073,
      36.99614218455337,
      2.104096795311178,
      9.930904229962032,
      12.512247982606196,
      21.414177249343158,
      24.709423548172158,
      24.947498260152383,
      35.034776542840305,
      35.80098280028938,
      36.993338078026895,
      2.2264375845307858,
      9.885289756573847,
      12.513405298214145,
      21.42054223808529,
      24.725079367531418,
      24.924017075490124,
      35.06851612856329,
      35.77736297082241,
      36.99098810390664,
      2.3271414756774913,
      9.84718358940837,
      12.51434043020497,
      21.425724778154912,
      24.741296038127444,
      24.90140566719322,
      35.0978566080858,
      35.75631840579008,
      36.9890826862576,
      2.406269574496791,
      9.817045162338323,
      12.515055465657568,
      21.429734843121917,
      24.757968772579474,
      24.879768348091623,
      35.12198750442943,
      35.73865247071145,
      36.9876131095599,
      2.463543445000421,
      9.795252603490942,
      12.515555035446955,
      21.432583543263416,
      24.774813052614007,
      24.85938654404636,
      35.14004599758901,
      35.72522080325763,
      36.98657153156298,
      2.4984466120118256,
      9.782080177770387,
      12.515846614797582,
      21.43428304337218,
      24.79073189191375,
      24.841351537369285,
      35.15124133327621,
      35.716806912050295,
      36.98595098191877,
      2.5102698697654633,
      9.777678580410289,
      12.515940860267834,
      21.434846475884687,
      24.799580849000154,
      24.83179946685874,
      35.15502973778742,
      35.71394728001732,
      36.98574534953828,
      2.4983399552513856,
      9.781978137125083,
      12.515853627482096,
      21.434298317254637,
      24.79090632075373,
      24.841159946891175,
      35.151342977203136,
      35.716720329946845,
      36.985945536987906,
      2.461762397057661,
      9.794766754063374,
      12.51560437010608,
      21.432663542195364,
      24.775308672565647,
      24.85880634455667,
      35.14056024144389,
      35.7247572105005,
      36.98654333291717,
      2.3990748547241596,
      9.81577380838276,
      12.515215022630462,
      21.429957181381305,
      24.758848296519293,
      24.87866279306917,
      35.12334475850543,
      35.73738765035793,
      36.98753514434728,
      2.3082620912371365,
      9.844594555174245,
      12.514712278720637,
      21.42619482688612,
      24.74260446839504,
      24.899632150719885,
      35.100547411344905,
      35.7537538090874,
      36.988918092705454,
      2.1863842382039356,
      9.880703643639507,
      12.51412812053024,
      21.42139253301333,
      24.726842550458894,
      24.921428840234213,
      35.073044473135354,
      35.77297258124356,
      36.99068997750407,
      2.028872092309422,
      9.923473517027135,
      12.513500386662088,
      21.41556671536201,
      24.711645235473906,
      24.943947652418828,
      35.04163236090221,
      35.79424088295532,
      36.992849238818586,
      1.8280477538487268,
      9.972195708074695,
      12.512873370212217,
      21.408734048729272,
      24.69703633952343,
      24.967140006335587,
      35.006982891232774,
      35.816880436741656,
      36.99539491918281,
      1.5694587765465091,
      10.026103001651814,
      12.512298431784243,
      21.400911364496245,
      24.68301523828961,
      24.9909795711704,
      34.969638836570766,
      35.84034225566128,
      36.9983266253358,
      1.2198417646699937,
      10.084390703333728,
      12.511834603189943,
      21.392115548184453,
      24.669568984540945,
      25.01545021184144,
      34.93002882833082,
      35.86419178033735,
      37.001644490099736,
      0.651169341142448,
      10.14623571520356,
      12.51154914506211,
      21.382363437904427,
      24.656677347385287,
      25.040541017577894,
      34.888488119135026,
      35.88808815645532,
      37.0053491345448,
      -0.8489680775508465,
      10.21081265323843,
      12.511518005123168,
      21.371671724445353,
      24.64431519939489,
      25.06624398714183,
      34.84527861586889,
      35.911764241034696,
      37.0094416305029,
      -1.3922149897779892,
      10.277306741641278,
      12.511826102882107,
      21.36005685377371,
      24.632453781305504,
      25.092552840766512,
      34.80060577895646,
      35.935009742138774,
      37.013923463429926,
      -1.7946196211134937,
      10.344923625592969,
      12.512567341077714,
      21.347534932718045,
      24.621061445980565,
      25.11946235689306,
      34.754632002547844,
      35.95765787742582,
      37.018796495581526,
      -2.135498004937877,
      10.412896531447979,
      12.513844215241013,
      21.334121638616583,
      24.610104143075887,
      25.146967972045356,
      34.70748687876469,
      35.97957514850002,
      37.024062929466005,
      -2.439285465983823,
      10.480491376637758,
      12.515766863001636,
      21.319832133694767,
      24.599545767228143,
      25.175065520796924,
      34.65927495519384,
      36.000653621947585,
      37.029725271563755,
      -2.7171915378802014,
      10.547010508404398,
      12.518451369469242,
      21.304680984919727,
      24.589348431135924,
      25.2037510542435,
      34.61008156644018,
      36.020805136271235,
      37.03578629635601,
      -2.975402545778986,
      10.611795750435887,
      12.522017132840693,
      21.288682090051072,
      24.57947269569514,
      25.233020704605654,
      34.55997721917287,
      36.03995695523333,
      37.04224901078525,
      -3.2177392957628626,
      10.674231372962598,
      12.526583107720679,
      21.271848610570597,
      24.56987777464475,
      25.262870578292684,
      34.50902090173962,
      36.05804849638137,
      37.04911661936382,
      -3.446752540345302,
      10.733747479913182,
      12.532262797706583,
      21.25419291213134,
      24.560521723411004,
      25.29329666752765,
      34.457262596571816,
      36.0750288562714,
      37.05639249025521,
      -3.6642468195706015,
      10.789824125435658,
      12.539157978356123,
      21.23572651311667,
      24.551361617569643,
      25.324294774896476,
      34.40474520079105,
      36.09085492661013,
      37.06408012275911,
      -3.8715579432017817,
      10.84199623178961,
      12.547351304793867,
      21.21646004184686,
      24.542353723925853,
      25.35586044759397,
      34.35150600570911,
      36.10548995015093,
      37.072183116727786,
      -4.069711487461282,
      10.889859093064556,
      12.556898187414527,
      21.196403202912673,
      24.533453665810956,
      25.387988919525743,
      34.29757784566828,
      36.11890240534985,
      37.080705144515164,
      -4.259518765908304,
      10.933073947530438,
      12.567818572698997,
      21.175564753054022,
      24.52461658337237,
      25.420675060225708,
      34.242989997359885,
      36.13106513804763,
      37.089649926099064,
      -4.441637728688688,
      10.97137284407885,
      12.580089485461578,
      21.153952486937857,
      24.515797289153653,
      25.45391333000236,
      34.18776888949197,
      36.14195467971122,
      37.09902120801481,
      -4.616613137203629,
      11.004561889867908,
      12.593639298094145,
      21.13157323312259,
      24.506950418985365,
      25.487697740970912,
      34.13193866723292,
      36.151550707252056,
      37.10882274668558,
      -4.784903957054462,
      11.032522013670269,
      12.60834462340296,
      21.108432860426667,
      24.498030578058074,
      25.522021823742126,
      34.07552164461272,
      36.159835610779666,
      37.119058296634535,
      -4.946902579693564,
      11.0552066384365,
      12.624030453081712,
      21.084536294847407,
      24.488992481975615,
      25.556878599572364,
      34.018538669833745,
      36.16679414401194,
      37.12973160391824,
      -5.102948656907213,
      11.072636087743419,
      12.64047372186719,
      21.059887547100747,
      24.479791092561438,
      25.592260557764746,
      33.961009422388706,
      36.17241313828923,
      37.14084640494072,
      -5.253339286942081,
      11.084889051244586,
      12.657409969702577,
      21.034489750774394,
      24.47038174819248,
      25.628159638068393,
      33.90295265640113,
      36.176681265810515,
      37.152406430605744,
      -5.398336670283699,
      11.092091871850496,
      12.674542331978403,
      21.0083452110055,
      24.460720288452766,
      25.664567217767324,
      33.84438640126391,
      36.17958884124535,
      37.164415415559496,
      -5.538173972490962,
      11.094406681873892,
      12.691551820671819,
      20.98145546350819,
      24.450763172922176,
      25.701474103091464,
      33.78532812814529,
      36.181127653561006,
      37.17687711208171,
      -5.673059891595887,
      11.092019459092807,
      12.708107814085722,
      20.95382134368703,
      24.440467593941783,
      25.738870524526558,
      33.72579488904096,
      36.18129082195131,
      37.18979530801723,
      -5.803182272628441,
      11.085128920982859,
      12.723877825107499,
      20.925443065479417,
      24.429791583220254,
      25.776746135553612,
      33.665803433611565,
      36.18007267130468,
      37.203173848013044,
      -5.928711009546142,
      11.073936900573056,
      12.738535892828816,
      20.896320309472834,
      24.41869411216564,
      25.815090014313245,
      33.60537030794621,
      36.17746862381892,
      37.2170166572452,
      -6.049800405995072,
      11.058640538138196,
      12.75176925211258,
      20.86645231974299,
      24.407135185841177,
      25.85389066766906,
      33.54451193854475,
      36.17347510423544,
      37.231327766788425,
      -6.166591119148973,
      11.039426349363149,
      12.763283209998582,
      20.83583800875651,
      24.395075930454862,
      25.893136037137772,
      33.48324470415726,
      36.16808945679812,
      37.24611133979484,
      -6.2792117780110255,
      11.01646603102878,
      12.772804358250745,
      20.804476069577714,
      24.38247867429692,
      25.93281350615996,
      33.42158499760762,
      36.161309872488886,
      37.26137169770028,
      -6.387780344324052,
      10.989913747875564,
      12.780082369602685,
      20.772365094515628,
      24.369307022043955,
      25.97290990820686,
      33.3595492793303,
      36.153135325402005,
      37.27711334576001,
      -6.492405267573714,
      10.959904597334802,
      12.784890673050072,
      20.739503699244214,
      24.355525922347802,
      26.013411535249375,
      33.29715412403411,
      36.14356551732481,
      37.2933409973146,
      -6.593186473457915,
      10.92655395196581,
      12.787026301157105,
      20.70589065133019,
      24.341101728628992,
      26.054304146157442,
      33.234416261660556,
      36.132600829727124,
      37.310059596297606,
      -6.690216216290708,
      10.889957412163223,
      12.786309170293613,
      20.671525002008714,
      24.326002252995362,
      26.095572974646053,
      33.171352613607574,
      36.12024228244767,
      37.32727433760339,
      -6.783579819175451,
      10.850191147602935,
      12.78258100939068,
      20.636406219960378,
      24.31019681321106,
      26.137202736436958,
      33.1079803250348,
      36.10649149842088,
      37.344990685034446,
      -6.873356320792301,
      10.807312453904453,
      12.775704105251414,
      20.600534325766876,
      24.293656272648402,
      26.179177635360467,
      33.04431679394292,
      36.09135067382837,
      37.36321438663389,
      -6.959619043846505,
      10.761360394780155,
      12.76555998899932,
      20.563910025657457,
      24.27635307316816,
      26.221481368175766,
      32.980379697622666,
      36.074822553092226,
      37.381951487280375,
      -7.04243609730636,
      10.712356436685573,
      12.752048151712964,
      20.52653484310833,
      24.258261260890883,
      26.264097127939856,
      32.91618701699214,
      36.05691040815975,
      37.40120833847658,
      -7.121870822293388,
      10.660305012064205,
      12.735084848290256,
      20.48841124682365,
      24.239356504846278,
      26.307007605801587,
      32.85175705928113,
      36.037618021565365,
      37.42099160530276,
      -7.1979821897148675,
      10.605193969303018,
      12.714602026498328,
      20.44954277361204,
      24.219616108517457,
      26.350194991137055,
      32.787108479475,
      36.01694967279304,
      37.44130827053093,
      -7.27082515632557,
      10.546994883610154,
      12.69054640184898,
      20.409934144678644,
      24.199019014331675,
      26.393640969973745,
      32.722260300896906,
      35.9949101275064,
      37.46216563591088,
      -7.340450984788986,
      10.485663214465015,
      12.662878687121665,
      20.369591373881427,
      24.177545801190863,
      26.437326721672996,
      32.6572319352808,
      35.971504629257886,
      37.483571320645524,
      -7.406907532411191,
      10.42113830323792,
      12.631572976843934,
      20.32852186655257,
      24.155178675179513,
      26.48123291385148,
      32.592043202673196,
      35.94673889333488,
      37.50553325707379,
      -7.470239512493181,
      10.353343210030197,
      12.596616280823582,
      20.286734507563075,
      24.131901453636964,
      26.525339695523908,
      32.526714351491364,
      35.92061910244768,
      37.52805968357853,
      -7.530488731655687,
      10.282184392526005,
      12.558008196088945,
      20.244239737410005,
      24.107699542830897,
      26.569626688438568,
      32.46126607906348,
      35.89315190400815,
      37.55115913473473,
      -7.587694306004463,
      10.207551232265292,
      12.51576070271392,
      20.201049615233053,
      24.082559909521088,
      26.614072976556965,
      32.39571955298054,
      35.86434440879132,
      37.574840428711376,
      -7.641892858601422,
      10.129315415647335,
      12.469898065523708,
      20.157177867817662,
      24.056471046753302,
      26.658657093597373,
      32.33009643359848,
      35.83420419081166,
      37.59911265194256,
      -7.693118700374346,
      10.047330178401209,
      12.420456820289736,
      20.112639923814598,
      24.02942293427157,
      26.703357008520907,
      32.26441889804392,
      35.8027392882813,
      37.62398514108633,
      -7.741403996317446,
      9.961429423304114,
      12.367485819552776,
      20.06745293259991,
      24.001406993983156,
      26.748150108787907,
      32.198709666097265,
      35.76995820555051,
      37.64946746229741,
      -7.7867789186023,
      9.871426721527994,
      12.311046309615786,
      20.02163576740958,
      23.972416040950915,
      26.79301318115322,
      32.13299202835219,
      35.73586991595862,
      37.67556938785014,
      -7.829271788019151,
      9.777114207924813,
      12.25121200659895,
      19.975209012608175,
      23.942444230422495,
      26.83792238970116,
      32.06728987708108,
      35.70048386554947,
      37.702300870161544,
      -7.868909205003032,
      9.678261379419693,
      12.188069135960246,
      19.928194935184546,
      23.91148700143395,
      26.882853250746063,
      32.00162774027281,
      35.663809977626194,
      37.72967201328051,
      -7.905716171355572,
      9.57461380286728,
      12.12171639689444,
      19.880617440807473,
      23.8795410175456,
      26.92778060414249,
      31.936030819350663,
      35.625858658140174,
      37.75769304192742,
      -7.939716203653224,
      9.465891733423675,
      12.052264811002765,
      19.83250201501219,
      23.846604105280207,
      26.97267858046106,
      31.87052503112673,
      35.58664080192442,
      37.78637426818874,
      -7.970931439229141,
      9.35178863563909,
      11.979837414148296,
      19.78387565032212,
      23.812675190837464,
      27.01752056339238,
      31.80513705460242,
      35.54616779979613,
      37.81572605599231,
      -7.999382735528773,
      9.231969585794412,
      11.904568752118829,
      19.734766760331357,
      23.77775423565394,
      27.062279146642354,
      31.739894383285062,
      35.5044515465663,
      37.84575878351044,
      -8.025089763565358,
      9.106069513951509,
      11.826604145238461,
      19.685205081977177,
      23.741842171365185,
      27.106926084478904,
      31.674825383756946,
      35.461504450004085,
      37.876482803659435,
      -8.048071096138619,
      8.973691215976583,
      11.746098694912867,
      19.635221567414433,
      23.704940834705674,
      27.15143223498261,
      31.609959361304945,
      35.417339440815255,
      37.90790840288551,
      -8.068344291429753,
      8.8344030273583,
      11.66321601652798,
      19.584848267057172,
      23.667052902854767,
      27.195767494943233,
      31.54532663349642,
      35.371969983702805,
      37.94004575844627,
      -8.085925972544546,
      8.687735999503923,
      11.578126698027456,
      19.534118205476293,
      23.628181829702683,
      27.23990072523219,
      31.48095861266875,
      35.3254100895872,
      37.97290489441552,
      -8.100831903545204,
      8.533180352201057,
      11.49100650124306,
      19.483065251929617,
      23.588331783470856,
      27.283799665368278,
      31.416887898384026,
      35.277674329073264,
      38.006495636655224,
      -8.113077062491602,
      8.370180888673243,
      11.402034342453927,
      19.431723987352335,
      23.547507586077124,
      27.327430835885554,
      31.35314838098391,
      35.228777847259835,
      38.04082756701222,
      -8.122675712002625,
      8.198130945426238,
      11.311390107984007,
      19.380129569647504,
      23.50571465458917,
      27.370759427009844,
      31.289775357459277,
      35.17873637999845,
      38.07590997700932,
      -8.129641467851732,
      8.016364297043939,
      11.219252377817611,
      19.32831759909194,
      23.462958945060205,
      27.413749172061742,
      31.226805660916657,
      35.127566271718656,
      38.11175182130802,
      -8.133987366128796,
      7.824144228186369,
      11.125796143037077,
      19.276323985609224,
      23.41924689899051,
      27.456362203937513,
      31.164277804972162,
      35.075284494948164,
      38.14836167122687,
      -8.135725929538111,
      7.620648690769961,
      11.031190609451315,
      19.22418481956551,
      23.374585392608605,
      27.498558892987205,
      31.102232144419048,
      35.02190867167069,
      38.185747668601174,
      -8.134869233463183,
      7.4049500316972745,
      10.935597178822281,
      19.171936247615044,
      23.32898168911635,
      27.540297664628728,
      31.040711053479036,
      34.96745709667714,
      38.223917480270245,
      -8.131428972524295,
      7.175987115969654,
      10.839167690285088,
      19.119614354967887,
      23.282443393995678,
      27.581534795133262,
      30.979759122838637,
      34.91194876308414,
      38.26287825347418,
      -8.125416528494736,
      6.932526624095635,
      10.742042988647732,
      19.067255055275663,
      23.234978413430408,
      27.622224184220304,
      30.919423376452276,
      34.85540339021084,
      38.30263657243652,
      -8.116843040645215,
      6.673108586570337,
      10.644351864984534,
      19.01489398913858,
      23.18659491585628,
      27.662317103458356,
      30.859753508724648,
      34.79784145402669,
      38.34319841639897,
      -8.105719479881973,
      6.395968296709327,
      10.546210390749767,
      18.962566432033842,
      23.137301296615668,
      27.701761920033064,
      30.80080214210216,
      34.73928422040658,
      38.384569119363235,
      -8.092056728474615,
      6.098921562779213,
      10.447721642254661,
      18.910307212258047,
      23.087106145662705,
      27.740503796297457,
      30.742625104235223,
      34.67975378145594,
      38.42675333177948,
      -8.075865667800695,
      5.779190628356786,
      10.348975790316784,
      18.858150639269336,
      23.036018218236226,
      27.77848436675429,
      30.685281722619585,
      34.61927309520016,
      38.46975498440528,
      -8.057157277472038,
      5.433129129442795,
      10.25005051218353,
      18.806130442614492,
      22.984046408398118,
      27.81564139585908,
      30.628835132864612,
      34.557866028965684,
      38.51357725453784,
      -8.035942750617735,
      5.055764421237512,
      10.15101167063311,
      18.75427972143596,
      22.931199725316116,
      27.85190842242293,
      30.573352594321815,
      34.49555740682062,
      38.558222534804194,
      -8.012233632263776,
      4.639983264856812,
      10.051914198792982,
      18.702630904378314,
      22.877487272160018,
      27.887214399608563,
      30.518905803562944,
      34.43237306148584,
      38.60369240466888,
      -7.98604199113092,
      4.17494797651903,
      9.952803128267329,
      18.651215719555164,
      22.822918227472577,
      27.921483343741432,
      30.465571191934743,
      34.36833989117891,
      38.64998760479709,
      -7.957380640585647,
      3.6426075706705014,
      9.853714701679218,
      18.600065174099196,
      22.767501828874334,
      27.954634010594397,
      30.41343018793907,
      34.30348592190822,
      38.69710801438577,
      -7.926263433360014,
      3.0084174640187853,
      9.75467751746732,
      18.549209542700154,
      22.711247358964076,
      27.98657962460968,
      30.362569418335625,
      34.237840375799756,
      38.74505263155022,
      -7.892705669667592,
      2.18686545224891,
      9.655713663444143,
      18.498678364439495,
      22.654164133281874,
      28.017227694772856,
      30.31308081355586,
      34.17143374610965,
      38.793819556828524,
      -7.856724684548368,
      0.685934529890978,
      9.556839805057342,
      18.448500447155656,
      22.596261490211454,
      28.046479960457,
      30.265061573349644,
      34.10429787965583,
      38.843405979840576,
      -7.81834072779147,
      -1.9693402934555324,
      9.458068203569052,
      18.398703878520195,
      22.537548782711013,
      28.074232521119377,
      30.218613937946532,
      34.036466067492185,
      38.893808169113996,
      -7.777578339726322,
      -2.873511067149569,
      9.359407647824407,
      18.349316042969548,
      22.478035371775984,
      28.10037621441554,
      30.17384469924617,
      33.96797314474675,
      38.94502146506399,
      -7.734468605203304,
      -3.5578901258747146,
      9.260864290527563,
      18.30036364362063,
      22.417730621554814,
      28.124797316602233,
      30.13086437714888,
      33.89885560065588,
      38.99704027609179,
      -7.68905304615467,
      -4.132237653137614,
      9.162442385815169,
      18.251872728296775,
      22.356643896057015,
      28.14737864472829,
      30.08978598040293,
      33.829151699944774,
      39.049858077743274,
      -7.6413907700987,
      -4.636775714787556,
      9.06414492941234,
      18.203868718802546,
      22.294784557412562,
      28.168001138853484,
      30.050723272484966,
      33.758901616834834,
      39.10346741484887,
      -7.59157260972679,
      -5.091481011308309,
      8.965974205887077,
      18.1563764426096,
      22.232161965662616,
      28.186545990429558,
      30.01378847500962,
      33.688147583094505,
      39.15785990654639,
      -7.539751819771068,
      -5.507868752751801,
      8.867932249660113,
      18.109420166147903,
      22.16878548008193,
      28.202897355821896,
      29.979089368183452,
      33.616934051694415,
      39.213026254070506,
      -7.486219361844128,
      -5.893111680262153,
      8.770021227679138,
      18.063023628936648,
      22.10466446205542,
      28.216945648361563,
      29.94672579327105,
      33.54530787777181,
      39.26895625117787,
      -7.431622452934994,
      -6.251658072190347,
      8.67224375222513,
      18.017210077833717,
      22.039808279551153,
      28.228591337337242,
      29.916785626886185,
      33.47331851874912,
      39.32563879706139,
      -7.377780098280445,
      -6.585336590490282,
      8.57460313236765,
      17.972002300730693,
      21.974226313253656,
      28.237749101381837,
      29.889340377755484,
      33.40101825557734,
      39.38306191159744,
      -7.332277320111759,
      -6.889269434862033,
      8.477103572276853,
      17.9274226590705,
      21.907927964440248,
      28.244352096195936,
      29.864440644021048,
      33.32846243717082,
      39.44121275275853,
      -7.351348458272609,
      -7.109289440311236,
      8.379750324058636,
      17.883493118615096,
      21.840922664703037,
      28.2483560182072,
      29.84211174744623,
      33.25570975014754,
      39.50007763601696,
      -7.55518678496126,
      -7.126818484257738,
      8.282549802106576,
      17.84023527794139,
      21.773219887636277,
      28.249742596555425,
      29.822349910129894,
      33.182822515958875,
      39.55964205555988,
      -7.812473965765425,
      -7.0744610826726415,
      8.185509665225599,
      17.797670394191883,
      21.704829162626616,
      28.248522145033608,
      29.80511934024069,
      33.10986701734523,
      39.619890707131745,
      -8.067292430598492,
      -7.009175567054805,
      8.088638872037599,
      17.755819405654258,
      21.635760090898458,
      28.24473486519786,
      29.79035053401772,
      33.03691385573566,
      39.68080751231946,
      -8.312895238834601,
      -6.93856271178789,
      7.991947714457886,
      17.714702950789043,
      21.56602236398218,
      28.238450710048888,
      29.777939983652768,
      32.96403834064936,
      39.74237564409505,
      -8.548165077151824,
      -6.864448770416177,
      7.89544783335697,
      17.67434138336756,
      21.495625784785073,
      28.22976777668271,
      29.767751322570085,
      32.891320911258234,
      39.804577553433106,
      -8.7730413610768,
      -6.787489267619059,
      7.799152219907374,
      17.634754783422657,
      21.42458029145759,
      28.218809365675515,
      29.75961777160827,
      32.81884758891183,
      39.867394996824046,
      -8.987727248129321,
      -6.707985140479101,
      7.703075205564737,
      17.595962963753788,
      21.35289598425755,
      28.20571999038396,
      29.753345606164622,
      32.74671045744866,
      39.93080906450811,
      -9.192488661023608,
      -6.626101370411367,
      7.607232443147453,
      17.55798547176432,
      21.280583155624356,
      28.19066071319743,
      29.74871827328979,
      32.67500816533348,
      39.99480020926312,
      -9.387592661489771,
      -6.541942277975905,
      7.5116408810544675,
      17.520841586444423,
      21.207652323683654,
      28.173804215075137,
      29.745500762247772,
      32.60384643983108,
      40.05934827558492,
      -9.5732874885341,
      -6.455582211604063,
      7.416318732296952,
      17.484550310346986,
      21.134114269409142,
      28.155329973141118,
      29.743443868743917,
      32.53333859829686,
      40.12443252910883,
      -9.74979695635032,
      -6.367079671151676,
      7.321285439704082,
      17.449130356437855,
      21.059980077674215,
      28.13541984529335,
      29.74228807554805,
      32.46360603495272,
      40.1900316861294,
      -9.91732017148424,
      -6.276484434566003,
      7.226561638396377,
      17.41460012973503,
      20.985261182430477,
      28.114254263064165,
      29.74176687850023,
      32.394778652972334,
      40.25612394308573,
      -10.076033218657837,
      -6.1838414228827085,
      7.132169116391091,
      17.3809777036854,
      20.90996941625365,
      28.09200913539185,
      29.74160949600665,
      32.32699520115511,
      40.322687005890224,
      -10.226091482748368,
      -6.089192920322397,
      7.0381307740107655,
      17.348280791262233,
      20.834117064499143,
      28.068853481639778,
      29.741542996970313,
      32.260403461951526,
      40.38969811898939,
      -10.367632060247413,
      -5.992579908970265,
      6.94447058259856,
      17.316526710802748,
      20.757716924311012,
      28.04494774986106,
      29.741293958554305,
      32.19516022348762,
      40.457134094056485,
      -10.500776040161218,
      -5.894042899238484,
      6.851213542903413,
      17.285732346642284,
      20.680782368728114,
      28.02044273726781,
      29.74058981899577,
      32.13143095345362,
      40.52497133822653,
      -10.625630575678278,
      -5.793622458089666,
      6.75838564337237,
      17.255914104640706,
      20.603327416129545,
      27.995479011185118,
      29.739160123079103,
      32.069389079011934,
      40.59318588179622,
      -10.742290729963115,
      -5.691359546858339,
      6.666013818479715,
      17.227087862738077,
      20.525366805260006,
      27.970186725500543,
      29.736737870996024,
      32.00921476703069,
      40.66175340532108,
      -10.850841106032929,
      -5.587295732771497,
      6.5741259071228315,
      17.199268916718975,
      20.44691607607151,
      27.944685734516217,
      29.733061176413784,
      31.951093096961905,
      40.73064926605396,
      -10.951357281048896,
      -5.481473311805884,
      6.482750611024878,
      17.172471921409915,
      20.36799165661413,
      27.919085918645404,
      29.72787541607888,
      31.895211529647444,
      40.79984852367864,
      -11.043907068261436,
      -5.373935365209292,
      6.391917452997831,
      17.14671082757997,
      20.28861095620191,
      27.8934876511614,
      29.7209360089793,
      31.841756604878125,
      40.86932596530251,
      -11.128551629404521,
      -5.264725762770589,
      6.301656734834233,
      17.121998814861406,
      20.2087924650735,
      27.867982349946196,
      29.712011895338584,
      31.79090985354918,
      40.939056129682136,
      -11.205346458499235,
      -5.1538891200764665,
      6.211999494510965,
      17.098348221054053,
      20.12855586075842,
      27.842653071580163,
      29.70088969364823,
      31.742842988934274,
      41.009013330663656,
      -11.274342255739407,
      -5.041470713076906,
      6.1229774622997875,
      17.07577046822299,
      20.04792212135037,
      27.817575116551367,
      29.687378401231616,
      31.697712542887004,
      41.07917167982897,
      -11.335585707830994,
      -4.927516350461812,
      6.034623015285021,
      17.054275986042814,
      19.96691364587772,
      27.792816623682928,
      29.671314381184494,
      31.655654226114994,
      41.149505108346396,
      -11.389120189033745,
      -4.8120722021207145,
      5.946969129687984,
      17.033874132881703,
      19.885554381948666,
      27.768439139196943,
      29.65256626468503,
      31.616777398216307,
      41.2199873880309,
      -11.434986395279074,
      -4.6951845799934935,
      5.860049330287757,
      17.01457311515331,
      19.803869960835545,
      27.744498151398574,
      29.631039317368707,
      31.581160107910808,
      41.290592151626434,
      -11.473222922125956,
      -4.57689966568721,
      5.773897636107287,
      16.996379905490937,
      19.721887840147186,
      27.721043586071318,
      29.606678796873513,
      31.548845181395475,
      41.36129291232776,
      -11.503866795951419,
      -4.45726317714365,
      5.688548501403212,
      16.979300160315823,
      19.63963745422358,
      27.69812026061519,
      29.579471882948603,
      31.51983777953625,
      41.432063082564746,
      -11.526953966630012,
      -4.336319964212722,
      5.604036750852702,
      16.96333813737367,
      19.557150372370902,
      27.675768296995315,
      29.54944789270527,
      31.49410471140212,
      41.5028759920764,
      -11.542519769010418,
      -4.214113520016837,
      5.520397507678505,
      16.948496613801254,
      19.474460465041073,
      27.654023494919283,
      29.516676682574086,
      31.47157560132364,
      41.57370490530568,
      -11.550599359718317,
      -4.090685391239388,
      5.437666113285641,
      16.934776805249196,
      19.39160407804752,
      27.63291766750853,
      29.481265349306668,
      31.45214579505239,
      41.6445230381492,
      -11.55122813518038,
      -3.966074465615068,
      5.355878036811436,
      16.922178286526698,
      19.308620214900923,
      27.612478942209105,
      29.44335353211792,
      31.435680700370902,
      41.71530357409861,
      -11.544442136253178,
      -3.840316108510035,
      5.275068772813929,
      16.91069891413924,
      19.22555072735036,
      27.592732029912636,
      29.40310775032907,
      31.42202112502767,
      41.786019679811844,
      -11.530278444432033,
      -3.7134411119393915,
      5.195273725148835,
      16.900334750955288,
      19.142440514228067,
      27.573698465305913,
      29.360715265982446,
      31.41098911972387,
      41.85664452015464,
      -11.508775574295342,
      -3.5854744078062106,
      5.116528074923344,
      16.891079993050276,
      19.059337728731506,
      27.555396821399697,
      29.316377939711174,
      31.402393855144663,
      41.92715127275267,
      -11.479973866593125,
      -3.4564334812681103,
      5.038866630277159,
      16.882926898521898,
      18.97629399434215,
      27.537842901045504,
      29.270306468328524,
      31.39603714199699,
      41.99751314209522,
      -11.443915886202898,
      -3.3263263980231135,
      4.962323655644248,
      16.875865717730143,
      18.893364629696077,
      27.52104990806534,
      29.22271528036127,
      31.391718315446536,
      42.06770337323154,
      -11.400646829040035,
      -3.1951493280224303,
      4.8869326781160325,
      16.86988462396105,
      18.810608882907466,
      27.50502860041308,
      29.173818247087024,
      31.389238324221143,
      42.13769526509943,
      -11.35021494191206,
      -3.0628834030981236,
      4.8127262685843055,
      16.864969642905297,
      18.72809017614317,
      27.489787427574022,
      29.123825261231648,
      31.38840297026601,
      42.20746218352573,
      -11.292671959236653,
      -2.9294906799636196,
      4.739735795525857,
      16.86110457852512,
      18.64587636170262,
      27.475332654199207,
      29.07293965435816,
      31.38902532616916,
      42.27697757393581,
      -11.22807356049142,
      -2.7949088811278195,
      4.667991149637436,
      16.858270931772704,
      18.564039991557507,
      27.461668471769457,
      29.021356370224463,
      31.390927411526075,
      42.34621497380835,
      -11.156479852214504,
      -2.659044434514448,
      4.597520438093971,
      16.856447807095797,
      18.482658603367845,
      27.448797099895437,
      28.96926078253881,
      31.393941238442086,
      42.41514802490892,
      -11.077955878321896,
      -2.521763093478957,
      4.5283496480250855,
      16.855611799534202,
      18.401815027602233,
      27.436718878684648,
      28.916828036256963,
      31.397909345818313,
      42.48375048533403,
      -10.992572162428855,
      -2.3828770306061102,
      4.460502279948583,
      16.855736852187285,
      18.32159772283482,
      27.425432353446347,
      28.86422279576097,
      31.402684938015707,
      42.551996241394306,
      -10.900405285746467,
      -2.242126645872978,
      4.3939989534111366,
      16.856794069467956,
      18.242101150019366,
      27.41493435285991,
      28.81159929545938,
      31.408131731416745,
      42.619859319362995,
      -10.801538503949496,
      -2.0991541877458153,
      4.328856989011166,
      16.858751465142404,
      18.16342620226179,
      27.405220061600737,
      28.75910160428302,
      31.41412359657643,
      42.68731389711311,
      -10.696062406154581,
      -1.9534641928323329,
      4.265089973339643,
      16.861573614539473,
      18.085680715476705,
      27.396283088300944,
      28.706864032271184,
      31.42054406702343,
      42.75433431566277,
      -10.584075618783116,
      -1.8043616965921006,
      4.2027073161755375,
      16.86522116561409,
      18.00898009921197,
      27.388115529617274,
      28.655011623139966,
      31.427285770145996,
      42.820895090646395,
      -10.465685556578999,
      -1.6508507773240637,
      4.141713812464736,
      16.869650140602413,
      17.933448149026727,
      27.380708031086385,
      28.603660690465325,
      31.434249821913173,
      42.88697092372458,
      -10.341009222375051,
      -1.4914571313326597,
      4.082109225103743,
      16.874810923397156,
      17.859218137542143,
      27.374049845367,
      28.552919366552036,
      31.44134521578343,
      42.95253671394349,
      -10.210174056308873,
      -1.3238912359374173,
      4.023887908176333,
      16.88064676801912,
      17.78643434014831,
      27.368128888399234,
      28.502888142222638,
      31.44848822701616,
      43.01756756905073,
      -10.07331883404048,
      -1.1443329768336425,
      3.9670384938244396,
      16.88709156369501,
      17.715254250338987,
      27.36293179395234,
      28.453660382864115,
      31.455601846510405,
      43.08203881677132,
      -9.930594612066335,
      -0.9456407268971679,
      3.9115436690604337,
      16.894066421039902,
      17.645851909824334,
      27.358443966985057,
      28.405322811422533,
      31.46261525294173,
      43.14592601604437,
      -9.782165716408727,
      -0.7114584904590399,
      3.85738007118282,
      16.901474343876117,
      17.578423077792152,
      27.354649636206936,
      28.35795595295341,
      31.46946332803608,
      43.209204968217804,
      -9.628210768728806,
      -0.38012081994816477,
      3.8045183316418654,
      16.909191713395664,
      17.513193500905167,
      27.351531906205484,
      28.311634538119062,
      31.476086217009264,
      43.271851728195536,
      -9.46892374121524,
      0.43783936579518806,
      3.7529232978097324,
      16.917054331821266,
      17.450432524774545,
      27.34907280949496,
      28.266427864928847,
      31.482428934253853,
      43.33384261552823,
      -9.304515028383793,
      0.7094914652114749,
      3.7025544598087317,
      16.924833988476045,
      17.390476071778018,
      27.347253358849628,
      28.222400119258324,
      31.488441013058907,
      43.39515422543646,
      -9.135212520145664,
      0.8896955360811988,
      3.65336660510787,
      16.932198388660932,
      17.333766132864334,
      27.346053600310746,
      28.17961065542731,
      31.494076197329726,
      43.455763439752104,
      -8.96126265613188,
      1.028258783466632,
      3.6053107169418337,
      16.938642647829674,
      17.28091855963287,
      27.345452667306,
      28.138114238496062,
      31.49929217280168,
      43.51564743776152,
      -8.782931436285455,
      1.1409461594161194,
      3.5583351238535137,
      16.943377997214675,
      17.232833500642837,
      27.345428836398998,
      28.097961250051277,
      31.50405033501137,
      43.574783706931846,
      -8.600505357169466,
      1.235316913244546,
      3.51238689709195,
      16.945184929059366,
      17.190841245929864,
      27.3459595852999,
      28.05919785917043,
      31.508315591223816,
      43.63315005349971,
      -8.414292237337358,
      1.3157467608055624,
      3.4674134805937538,
      16.942359031323466,
      17.156755224827645,
      27.34702165392632,
      28.02186616002392,
      31.512056193558756,
      43.69072461290003,
      -8.224621888574218,
      1.3850665879502158,
      3.4233645252043434,
      16.933159237113383,
      17.13242243052477,
      27.348591109514956,
      27.986004277232798,
      31.515243600671504,
      43.74748586001101,
      -8.03184658300335,
      1.4452462419775676,
      3.380193884831863,
      16.917037528321615,
      17.118492235214088,
      27.35064341706245,
      27.951646439664135,
      31.51785236549408,
      43.80341261918988,
      -7.836341259196222,
      1.4977259743032625,
      3.337861717186001,
      16.895460887408564,
      17.113592810846335,
      27.35315351672931,
      27.91882302282635,
      31.51986004670964,
      43.85848407407405,
      -7.638503403852801,
      1.5435941644191666,
      3.296336614896287,
      16.870994613827293,
      17.11524605441265,
      27.35609591028884,
      27.887560559427037,
      31.521247141803265,
      43.912679777120296,
      -7.4387525397716825,
      1.583689714761245,
      3.2555976727727156,
      16.84595162418738,
      17.121216421296076,
      27.35944475925147,
      27.8578817169771,
      31.521997039693233,
      43.96597965885538,
      -7.237529246270545,
      1.6186642705250271,
      3.2156363718099894,
      16.821934882380106,
      17.129966550793814,
      27.363173997947598,
      27.829805240571215,
      31.52209599109447,
      44.01836403681099,
      -7.035293635675259,
      1.6490216585148736,
      3.1764581280489375,
      16.799958850731777,
      17.14053383088235,
      27.367257465597955,
      27.8033458581681,
      31.521533094892742,
      44.06981362411638,
      -6.832523209861297,
      1.675143888641514,
      3.1380833128543504,
      16.780657612471575,
      17.152320297556177,
      27.371669062197018,
      27.778514144870552,
      31.52030029891345,
      44.12030953772199,
      -6.6297100251932495,
      1.6973091327029879,
      3.100547500625451,
      16.764432177599275,
      17.164943408876013,
      27.37638293380269,
      27.755316341960192,
      31.518392413548888,
      44.16983330622984,
      -6.427357103820404,
      1.7157050688546138,
      3.063900644408331,
      16.751537207361793,
      17.17814751586291,
      27.381373693404054,
      27.73375412592426,
      31.515807136761865,
      44.21836687730536,
      -6.225974045534451,
      1.7304398863701704,
      3.028204830119813,
      16.742129776940278,
      17.19175347102813,
      27.386616683674735,
      27.71382432268458,
      31.512545089010654,
      44.26589262464924,
      -6.0260718186575195,
      1.7415526156988725,
      2.993530236781786,
      16.736296835275642,
      17.205629776418707,
      27.392088287216584,
      27.69551856309453,
      31.50860985663913,
      44.31239335450757,
      -5.82815674186857,
      1.7490240284841652,
      2.959948965567424,
      16.73407101400817,
      17.21967567737591,
      27.39776628779859,
      27.67882287806332,
      31.504008042245694,
      44.35785231170214,
      -5.632723712082531,
      1.7527889822343226,
      2.9275265356747338,
      16.73544007281364,
      17.23381096697838,
      27.40363028189246,
      27.66371723610894,
      31.498749320485867,
      44.402253185164206,
      -5.440248786023176,
      1.7527506597563585,
      2.896311118639624,
      16.740352872540765,
      17.247969652840595,
      27.409662132708117,
      27.650175033512205,
      31.492846497673554,
      44.445580112957636,
      -5.251181282948925,
      1.7487966209960428,
      2.866321007952563,
      16.748723483894,
      17.2620959094574,
      27.41584644828966,
      27.638162558198076,
      31.486315573426584,
      44.487817686780765,
      -5.065935639005184,
      1.7408159615241716,
      2.837531355346222,
      16.76043434292863,
      17.276141421253058,
      27.42217105088895,
      27.627638463150955,
      31.479175802452005,
      44.5289509559384,
      -4.88488330346958,
      1.728716261819672,
      2.809861728190152,
      16.775338975459945,
      17.29006359461425,
      27.428627387695325,
      27.618553302672776,
      31.471449754385873,
      44.56896543077887,
      -4.70834501524507,
      1.7124385932664217,
      2.7831663659834875,
      16.793264586648004,
      17.303824326467847,
      27.435210815610926,
      27.61084920255734,
      31.463163369392845,
      44.60784708559491,
      -4.53658382470652,
      1.6919688090051788,
      2.757228946074051,
      16.814014675553807,
      17.31738913745759,
      27.441920679663447,
      27.604459748736925,
      31.454346006993628,
      44.64558236098942,
      -4.3697992223240485,
      1.6673437866631469,
      2.731763116053888,
      16.837371748959917,
      17.330726548954782,
      27.448760101979044,
      27.599310182004384,
      31.445030485327393,
      44.68215816571142,
      -4.208122694988053,
      1.6386521255772306,
      2.706419100911553,
      16.863100153911112,
      17.343807626236092,
      27.455735412180978,
      27.595317972834337,
      31.435253107774813,
      44.71756187797111,
      -4.0516149521581015,
      1.6060297814065185,
      2.6807956110645503,
      16.890949013257675,
      17.35660563686543,
      27.462855184148317,
      27.592393816587677,
      31.42505367357472,
      44.75178134624582,
      -3.900264951690449,
      1.5696519307685657,
      2.654455391247395,
      16.920655226779765,
      17.36909579022189,
      27.47012889616128,
      27.590443037575625,
      31.41447546877049,
      44.78480488959284,
      -3.753990720627641,
      1.5297227692845752,
      2.6269422993855263,
      16.951946488500557,
      17.381255035034545,
      27.47756529238241,
      27.5893673297537,
      31.403565233535886,
      44.81662129748836,
      -3.612641825145242,
      1.4864649091484463,
      2.5977978437934355,
      16.984544266090104,
      17.393061898966028,
      27.48517057875969,
      27.589066706808342,
      31.392373101667946,
      44.84721982921492,
      -3.47600321344873,
      1.4401096729047758,
      2.5665755188810535,
      17.01816668898736,
      17.40449635909211,
      27.492946620670555,
      27.589441500187224,
      31.380952507820304,
      44.87659021282327,
      -3.3438000505642376,
      1.3908890688109838,
      2.5328518648015863,
      17.05253129654394,
      17.41553973539,
      27.500889313416394,
      27.590394239719068,
      31.369360057904466,
      44.90472264369763,
      -3.2157030938828477,
      1.3390297491120653,
      2.4962337511777157,
      17.08735760484882,
      17.42617460159708,
      27.5089872700079,
      27.591831277861395,
      31.357655358040866,
      44.931607782755975,
      -3.09133412461368,
      1.2847488930175448,
      2.456361834378565,
      17.122369459842496,
      17.4363847093751,
      27.51722092261974,
      27.593664066211076,
      31.34590079752808,
      44.957236754320014,
      -2.970270946807361,
      1.2282517452911088,
      2.412910420094721,
      17.157297153949372,
      17.446154922822988,
      27.525562078453575,
      27.595810047866557,
      31.33416128155088,
      44.981601143691236,
      -2.852051479491213,
      1.1697304563367148,
      2.3655840858370767,
      17.191879293009592,
      17.455471161175193,
      27.533973920542046,
      27.598193178505728,
      31.322503909807544,
      45.0046929944723,
      -2.73617648089882,
      1.1093638697536448,
      2.314111409755867,
      17.225864409216054,
      17.464320348093604,
      27.542411407518458,
      27.600744124348505,
      31.31099759793645,
      45.02650480567413,
      -2.6221104350358932,
      1.0473179495318874,
      2.2582360406504898,
      17.259012323669214,
      17.47269036637629,
      27.55082200603167,
      27.60340020402495,
      31.299712639596898,
      45.0470295286505,
      -2.5092800734740552,
      0.9837466026048843,
      2.1977051440933852,
      17.29109526882356,
      17.480570017210585,
      27.559146683257683,
      27.606105145805174,
      31.288720208333253,
      45.06626056390356,
      -2.3970698642625696,
      0.9187927159336335,
      2.132254965488901,
      17.321898786413914,
      17.4879489833219,
      27.56732109053215,
      27.6088087259844,
      31.278091799937965,
      45.08419175780326,
      -2.284813522124442,
      0.852589282088094,
      2.0615928273236785,
      17.351222420424246,
      17.494817795535877,
      27.575276877916956,
      27.61146634306551,
      31.26789861792144,
      45.10081739926468,
      -2.1717800890868304,
      0.7852605306135625,
      1.9853742425327736,
      17.378880227376865,
      17.501167802395216,
      27.58294308983911,
      27.6140385694622,
      31.25821090686654,
      45.11613221642704,
      -2.0571522338489587,
      0.7169230146553606,
      1.903172811070669,
      17.404701127803836,
      17.506991142563848,
      27.590247601443572,
      27.616490710193506,
      31.24909724083812,
      45.13013137337645,
      -1.9399927871652913,
      0.6476866250630484,
      1.8144388325447602,
      17.42852912337334,
      17.512280719821003,
      27.597118562821237,
      27.6187923877117,
      31.24062377654184,
      45.14281046695509,
      -1.8191924653042335,
      0.5776555196016988,
      1.71843939761383,
      17.450223403942434,
      17.517030180499138,
      27.603485823533767,
      27.62091716400907,
      31.232853483469167,
      45.15416552369648,
      -1.693385650440505,
      0.506928964861581,
      1.614166507131245,
      17.46965836795339,
      17.521233893257286,
      27.60928231311458,
      27.622842205383908,
      31.22584536567285,
      45.16419299692513,
      -1.560808135114532,
      0.4356020946196492,
      1.5001866023745183,
      17.486723578228474,
      17.52488693111192,
      27.614445354999145,
      27.62454799136346,
      31.219653691928176,
      45.17288976405712,
      -1.4190404936989978,
      0.36376659194357597,
      1.3743742597589967,
      17.50132367347192,
      17.527985055667788,
      27.618917892224356,
      27.626018066870813,
      31.214327252663146,
      45.18025312413441,
      -1.2645012860049571,
      0.29151130419205645,
      1.2333924954160693,
      17.513378253763875,
      17.53052470350749,
      27.622649603799108,
      27.62723883538912,
      31.209908663019874,
      45.186280795623524,
      -1.0913087114945104,
      0.21892280084579308,
      1.071534353441896,
      17.52282175611196,
      17.532502974710336,
      27.625597891356513,
      27.628199390298285,
      31.206433731583445,
      45.19097091450534,
      -0.888162712885182,
      0.1460858842803685,
      0.8775669582677048,
      17.529603333777924,
      17.53391762348046,
      27.62772871690283,
      27.628891381485996,
      31.203930913579715,
      45.194322032679736,
      -0.6260883306224547,
      0.07308406343089056,
      0.6223778564127747,
      17.533686750666295,
      17.534767050869224,
      27.629017274399903,
      27.629308914585565,
      31.202420865648172,
      45.196333116703855,
      -6.81045915179182e-07,
      1.7076720441831324e-07,
      4.2959339959197335e-07,
      17.535050299582863,
      17.53505029958288,
      27.62944848064333,
      27.629448480643347,
      31.201916116667633,
      45.19700354687998
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      3,
      9
     ],
     "float64",
     [
      -1.4513814270748863e-15,
      1.4667992191956001e-15,
      2.2669341797039783e-15,
      5.858630196605858,
      5.858630196605859,
      7.934109774942377,
      7.9341097749423835,
      13.285218634258275,
      29.644828141260394,
      2.8257869715358193,
      3.7761257193466573,
      4.586745558380757,
      7.049304158349636,
      8.25287065360175,
      9.708640730838212,
      11.620574831945474,
      13.21427704133617,
      20.089777111710433,
      -2.1172361307405065,
      1.117962137294751,
      2.422957622102144,
      8.294915790001301,
      9.34776279634814,
      10.62999558691742,
      12.800863204169719,
      13.311510145162298,
      15.78748432710004
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      3,
      48,
      3,
      3
     ],
     "float64",
     [
      4.620703735483191,
      -0.0,
      0.0,
      -0.0,
      4.620703735483187,
      -0.0,
      0.0,
      -0.0,
      12.400406563011472,
      -1.232140712194349,
      0.30065586709411,
      0.317951862345887,
      -0.30065586709411,
      0.050632095683722,
      0.852420152849487,
      -0.317951862345887,
      0.852420152849487,
      1.317895784192189,
      2.286439896669145,
      0.0,
      0.0,
      0.0,
      0.219668260534624,
      0.080434139130783,
      0.0,
      0.080434139130783,
      0.060768855465143,
      -1.232140712194349,
      -0.30065586709411,
      -0.317951862345887,
      0.30065586709411,
      0.050632095683722,
      0.852420152849487,
      0.317951862345887,
      0.852420152849487,
      1.317895784192189,
      -0.270061106285796,
      0.856112786547262,
      -0.897193438238414,
      0.254801052359042,
      -0.911447510224831,
      -0.150855686452632,
      -0.579241575892526,
      -0.701564466396855,
      1.317895784192188,
      -0.270061106285796,
      -0.856112786547262,
      0.897193438238414,
      -0.254801052359042,
      -0.911447510224831,
      -0.150855686452632,
      0.579241575892526,
      -0.701564466396855,
      1.317895784192189,
      0.082558883231222,
      0.102604893255339,
      -0.059721885868559,
      0.102604893255339,
      -0.035919042251064,
      -0.034480446882725,
      0.216614364854344,
      0.125062361858995,
      -0.12119399841201,
      0.082558883231222,
      -0.102604893255339,
      0.059721885868559,
      -0.102604893255339,
      -0.035919042251064,
      -0.034480446882725,
      -0.216614364854344,
      0.125062361858995,
      -0.12119399841201,
      0.736361169568254,
      -0.894938370356812,
      -0.06965800781879,
      -0.894938370356812,
      1.769746987635515,
      -0.040217069565391,
      -0.06965800781879,
      -0.040217069565391,
      0.060768855465143,
      -0.095158004992207,
      0.0,
      0.0,
      -0.0,
      0.141797845972365,
      -0.25012472371799,
      -0.0,
      0.068960893765449,
      -0.12119399841201,
      0.736361169568254,
      0.894938370356812,
      0.06965800781879,
      0.894938370356812,
      1.769746987635515,
      -0.040217069565391,
      0.06965800781879,
      -0.040217069565391,
      0.060768855465143,
      -0.095158004992207,
      -0.0,
      -0.0,
      0.0,
      0.141797845972365,
      0.068960893765449,
      0.0,
      -0.25012472371799,
      -0.12119399841201,
      -0.270061106285796,
      0.254801052359042,
      -0.579241575892526,
      0.856112786547262,
      -0.911447510224831,
      -0.701564466396855,
      -0.897193438238414,
      -0.150855686452632,
      1.317895784192188,
      0.082558883231222,
      -0.102604893255339,
      -0.216614364854344,
      -0.102604893255339,
      -0.035919042251064,
      0.125062361858995,
      0.059721885868559,
      -0.034480446882725,
      -0.12119399841201,
      0.082558883231222,
      0.102604893255339,
      0.216614364854344,
      0.102604893255339,
      -0.035919042251064,
      0.125062361858995,
      -0.059721885868559,
      -0.034480446882725,
      -0.12119399841201,
      -0.270061106285796,
      -0.254801052359042,
      0.579241575892526,
      -0.856112786547262,
      -0.911447510224831,
      -0.701564466396855,
      0.897193438238414,
      -0.150855686452632,
      1.317895784192189,
      -1.079511754552655,
      -0.669223185190741,
      -2.560378922107444,
      -0.669223185190741,
      -0.306759382317028,
      -1.478235459906176,
      -1.448637957994218,
      -0.836371515006272,
      -2.921943565036722,
      -0.067435407892004,
      -0.214203056334091,
      -0.448405353783392,
      -0.015228247114179,
      -0.035324353180745,
      -0.142636943681787,
      -0.039972066932204,
      -0.102961312674264,
      -0.13404141499329,
      -0.067435407892004,
      0.214203056334091,
      0.448405353783392,
      0.015228247114179,
      -0.035324353180745,
      -0.142636943681787,
      0.039972066932204,
      -0.102961312674264,
      -0.13404141499329,
      -1.079511754552654,
      0.669223185190741,
      2.560378922107444,
      0.669223185190741,
      -0.306759382317028,
      -1.478235459906176,
      1.448637957994218,
      -0.836371515006271,
      -2.921943565036722,
      -0.001752146950202,
      -0.0,
      -0.0,
      0.0,
      -0.203446666475283,
      -0.067087031584969,
      0.0,
      -0.086331825667147,
      -0.156541736625719,
      -0.142698785463349,
      0.028225084186757,
      -0.347729893638294,
      -0.170749725033154,
      0.0399390243906,
      -0.317011955728472,
      -0.109153145849007,
      0.016863830932071,
      -0.13404141499329,
      -0.083373423705715,
      0.0,
      0.0,
      0.0,
      -0.083373423705715,
      -0.0,
      0.0,
      0.0,
      -0.006478475205706,
      -0.142698785463349,
      -0.028225084186757,
      0.347729893638294,
      0.170749725033154,
      0.0399390243906,
      -0.317011955728472,
      0.109153145849007,
      0.016863830932071,
      -0.13404141499329,
      -0.071053271534548,
      -0.001388550190077,
      0.053222228811885,
      -0.001388550190077,
      -0.069449911882499,
      0.030727868131414,
      0.037304934931017,
      0.021538014224524,
      0.038535271937755,
      -0.071053271534548,
      0.001388550190077,
      -0.053222228811885,
      0.001388550190077,
      -0.069449911882499,
      0.030727868131414,
      -0.037304934931017,
      0.021538014224524,
      0.038535271937755,
      0.055994551746229,
      -0.056034073309019,
      0.100675460145098,
      0.142940735910892,
      -0.158754312818978,
      0.45964889941026,
      -0.069181078916803,
      0.086097481742193,
      -0.13404141499329,
      0.055994551746229,
      0.056034073309019,
      -0.100675460145098,
      -0.142940735910892,
      -0.158754312818978,
      0.45964889941026,
      0.069181078916803,
      0.086097481742193,
      -0.13404141499329,
      -0.153023036594012,
      0.087336288856408,
      -0.058099073617072,
      0.087336288856408,
      -0.052175776831472,
      0.033543515792485,
      -0.074765554182839,
      0.043165912833573,
      -0.156541736625719,
      -0.068648232056474,
      0.0,
      0.0,
      0.0,
      -0.071854951360572,
      -0.061455736262828,
      0.0,
      -0.043076028449049,
      0.038535271937755,
      -0.153023036594012,
      -0.087336288856408,
      0.058099073617072,
      -0.087336288856408,
      -0.052175776831472,
      0.033543515792485,
      0.074765554182839,
      0.043165912833574,
      -0.156541736625719,
      0.079616803800785,
      0.0,
      -0.0,
      0.0,
      -1.465887940670467,
      2.956470919812353,
      -0.0,
      1.672743030012543,
      -2.921943565036722,
      0.034356479150009,
      0.0,
      -0.0,
      0.0,
      -0.999674973863714,
      2.471363891318122,
      -0.0,
      1.979839739355388,
      -3.038767668030067,
      -0.217725939961782,
      -0.104108675132085,
      0.080554265128593,
      -0.104108675132085,
      -0.097511596736813,
      0.046508026656366,
      0.016926898730619,
      0.009772749538668,
      -0.065671088484207,
      -0.050255793495905,
      0.0,
      0.0,
      0.0,
      -0.0490123722257,
      -0.025320265792791,
      0.0,
      -0.036591621697135,
      0.072599231628353,
      -0.217725939961782,
      0.104108675132085,
      -0.080554265128593,
      0.104108675132086,
      -0.097511596736813,
      0.046508026656366,
      -0.016926898730619,
      0.009772749538668,
      -0.065671088484207,
      0.009636719796056,
      -0.076540694378383,
      -0.020321567527674,
      0.079806994840149,
      -0.009170060582059,
      0.268106103409783,
      0.049397200377323,
      0.103459068594514,
      -0.121879146334503,
      0.009636719796056,
      0.076540694378383,
      0.020321567527674,
      -0.079806994840149,
      -0.009170060582059,
      0.268106103409783,
      -0.049397200377323,
      0.103459068594514,
      -0.121879146334503,
      -0.049323227543252,
      -0.000538417203802,
      -0.021927993407131,
      -0.000538417203802,
      -0.049944938178354,
      0.012660132896396,
      -0.031689273955389,
      0.018295810848568,
      0.072599231628353,
      -0.049323227543252,
      0.000538417203802,
      0.021927993407131,
      0.000538417203802,
      -0.049944938178354,
      0.012660132896396,
      0.031689273955389,
      0.018295810848568,
      0.072599231628353,
      -0.003054015899389,
      0.087133994510129,
      0.222025912698693,
      -0.069213694708404,
      0.003520675113387,
      -0.151652045428579,
      0.114296781843387,
      -0.008950303894665,
      -0.121879146334503,
      0.082689080853713,
      0.0,
      0.0,
      0.0,
      0.082689080853713,
      -0.0,
      -0.0,
      0.0,
      -0.00555333708369,
      -0.003054015899389,
      -0.087133994510129,
      -0.222025912698693,
      0.069213694708404,
      0.003520675113387,
      -0.151652045428579,
      -0.114296781843387,
      -0.008950303894665,
      -0.121879146334503,
      -0.037404425124328,
      0.0,
      -0.0,
      0.0,
      -0.277833111574267,
      -0.093016053312731,
      -0.0,
      -0.019545499077337,
      -0.065671088484207,
      -0.741167110610284,
      0.44774875331101,
      2.140263911877058,
      0.44774875331101,
      -0.224151384103422,
      -1.235681945659061,
      1.714591509703728,
      -0.989919869677694,
      -3.038767668030067,
      -0.005882715075671,
      -0.070846844939286,
      0.242347480226367,
      0.085500844279246,
      0.006349374289669,
      -0.116454057981205,
      0.064899581466064,
      -0.094508764699849,
      -0.121879146334503,
      -0.005882715075671,
      0.070846844939286,
      -0.242347480226367,
      -0.085500844279246,
      0.006349374289669,
      -0.116454057981205,
      -0.064899581466064,
      -0.094508764699849,
      -0.121879146334503,
      -0.741167110610284,
      -0.44774875331101,
      -2.140263911877058,
      -0.44774875331101,
      -0.224151384103422,
      -1.235681945659061,
      -1.714591509703728,
      -0.989919869677694,
      -3.038767668030067,
      -1.079511754552655,
      -0.669223185190741,
      -1.448637957994218,
      -0.669223185190741,
      -0.306759382317028,
      -0.836371515006272,
      -2.560378922107444,
      -1.478235459906176,
      -2.921943565036722,
      -1.079511754552654,
      0.669223185190741,
      1.448637957994218,
      0.669223185190741,
      -0.306759382317028,
      -0.836371515006271,
      2.560378922107444,
      -1.478235459906176,
      -2.921943565036722,
      -0.067435407892004,
      0.015228247114179,
      0.039972066932204,
      0.214203056334091,
      -0.035324353180745,
      -0.102961312674264,
      0.448405353783392,
      -0.142636943681787,
      -0.13404141499329,
      -0.067435407892004,
      -0.015228247114179,
      -0.039972066932204,
      -0.214203056334091,
      -0.035324353180745,
      -0.102961312674264,
      -0.448405353783392,
      -0.142636943681787,
      -0.13404141499329,
      -0.153023036594012,
      0.087336288856408,
      -0.074765554182839,
      0.087336288856408,
      -0.052175776831472,
      0.043165912833573,
      -0.058099073617072,
      0.033543515792485,
      -0.156541736625719,
      0.079616803800785,
      0.0,
      -0.0,
      0.0,
      -1.465887940670467,
      1.672743030012543,
      -0.0,
      2.956470919812353,
      -2.921943565036722,
      -0.153023036594012,
      -0.087336288856408,
      0.074765554182839,
      -0.087336288856408,
      -0.052175776831472,
      0.043165912833574,
      0.058099073617072,
      0.033543515792485,
      -0.156541736625719,
      -0.068648232056474,
      0.0,
      0.0,
      0.0,
      -0.071854951360572,
      -0.043076028449049,
      0.0,
      -0.061455736262828,
      0.038535271937755,
      -0.071053271534548,
      -0.001388550190077,
      0.037304934931017,
      -0.001388550190077,
      -0.069449911882499,
      0.021538014224524,
      0.053222228811885,
      0.030727868131414,
      0.038535271937755,
      0.055994551746229,
      -0.142940735910892,
      0.069181078916803,
      0.056034073309019,
      -0.158754312818978,
      0.086097481742193,
      -0.100675460145098,
      0.45964889941026,
      -0.13404141499329,
      0.055994551746229,
      0.142940735910892,
      -0.069181078916803,
      -0.056034073309019,
      -0.158754312818978,
      0.086097481742193,
      0.100675460145098,
      0.45964889941026,
      -0.13404141499329,
      -0.071053271534548,
      0.001388550190077,
      -0.037304934931017,
      0.001388550190077,
      -0.069449911882499,
      0.021538014224524,
      -0.053222228811885,
      0.030727868131414,
      0.038535271937755,
      -0.001752146950202,
      0.0,
      0.0,
      -0.0,
      -0.203446666475283,
      -0.086331825667147,
      -0.0,
      -0.067087031584969,
      -0.156541736625719,
      -0.142698785463349,
      0.170749725033154,
      0.109153145849007,
      -0.028225084186757,
      0.0399390243906,
      0.016863830932071,
      0.347729893638294,
      -0.317011955728472,
      -0.13404141499329,
      -0.083373423705715,
      0.0,
      0.0,
      0.0,
      -0.083373423705715,
      0.0,
      0.0,
      -0.0,
      -0.006478475205706,
      -0.142698785463349,
      -0.170749725033154,
      -0.109153145849007,
      0.028225084186757,
      0.0399390243906,
      0.016863830932071,
      -0.347729893638294,
      -0.317011955728472,
      -0.13404141499329,
      7.45182206047558,
      -0.0,
      0.0,
      -0.0,
      7.451822060475572,
      -0.0,
      0.0,
      -0.0,
      9.449139399345059,
      -0.896735530281019,
      -0.008270574853461,
      0.059637264330401,
      0.008270574853461,
      -0.082423833860118,
      0.04030836452435,
      -0.0596372643304,
      0.04030836452435,
      0.226757959992748,
      0.015977535903162,
      0.0,
      0.0,
      0.0,
      0.009366886750699,
      0.064500532649606,
      0.0,
      0.064500532649606,
      0.09613571437263,
      -0.896735530281019,
      0.008270574853461,
      -0.0596372643304,
      -0.008270574853461,
      -0.082423833860118,
      0.04030836452435,
      0.059637264330401,
      0.04030836452435,
      0.226757959992748,
      -0.286001757965343,
      0.34433673299619,
      -0.064726699828291,
      0.360877882703112,
      -0.693157606175794,
      0.03149320366016,
      -0.00508943549789,
      -0.071801568184509,
      0.226757959992748,
      -0.286001757965343,
      -0.34433673299619,
      0.064726699828291,
      -0.360877882703112,
      -0.693157606175794,
      0.03149320366016,
      0.00508943549789,
      -0.071801568184509,
      0.226757959992748,
      0.061741393125763,
      0.003488988938936,
      -0.009079077553189,
      0.003488988938936,
      0.057712655719574,
      -0.005241807869327,
      0.030815954079837,
      0.017791599383329,
      0.089097049265239,
      0.061741393125763,
      -0.003488988938936,
      0.009079077553189,
      -0.003488988938936,
      0.057712655719574,
      -0.005241807869327,
      -0.030815954079837,
      0.017791599383329,
      0.089097049265239,
      0.011019549038815,
      -0.002862495050769,
      -0.055859099832186,
      -0.002862495050769,
      0.014324873615046,
      -0.032250266324803,
      -0.055859099832186,
      -0.032250266324803,
      0.09613571437263,
      0.055698287016479,
      0.0,
      0.0,
      -0.0,
      0.063755761828858,
      -0.035583198766658,
      0.0,
      0.010483615738654,
      0.089097049265239,
      0.011019549038815,
      0.002862495050769,
      0.055859099832186,
      0.002862495050769,
      0.014324873615046,
      -0.032250266324803,
      0.055859099832186,
      -0.032250266324803,
      0.09613571437263,
      0.055698287016479,
      -0.0,
      0.0,
      0.0,
      0.063755761828858,
      0.010483615738654,
      0.0,
      -0.035583198766658,
      0.089097049265239,
      -0.286001757965343,
      0.360877882703112,
      -0.00508943549789,
      0.34433673299619,
      -0.693157606175794,
      -0.071801568184509,
      -0.064726699828291,
      0.03149320366016,
      0.226757959992748,
      0.061741393125763,
      -0.003488988938936,
      -0.030815954079837,
      -0.003488988938936,
      0.057712655719574,
      0.017791599383329,
      0.009079077553189,
      -0.005241807869327,
      0.089097049265239,
      0.061741393125763,
      0.003488988938936,
      0.030815954079837,
      0.003488988938936,
      0.057712655719574,
      0.017791599383329,
      -0.009079077553189,
      -0.005241807869327,
      0.089097049265239,
      -0.286001757965343,
      -0.360877882703112,
      0.00508943549789,
      -0.34433673299619,
      -0.693157606175794,
      -0.071801568184509,
      0.064726699828291,
      0.03149320366016,
      0.226757959992748,
      -0.121504538729892,
      0.079774588027151,
      -0.190859556914296,
      0.079774588027151,
      -0.029388778985958,
      0.110192816561881,
      -0.226453149205186,
      0.130742786652453,
      -0.310599822007531,
      -0.121504538729892,
      -0.079774588027151,
      0.190859556914296,
      -0.079774588027151,
      -0.029388778985958,
      0.110192816561881,
      0.226453149205186,
      0.130742786652453,
      -0.310599822007531,
      -0.033356444092728,
      0.007142751439277,
      -0.008645604212488,
      -0.012324239027674,
      0.064635805224099,
      0.005523155090176,
      -0.016596900219109,
      0.010063310917085,
      -0.032623527898426,
      -0.033356444092728,
      -0.007142751439277,
      0.008645604212488,
      0.012324239027674,
      0.064635805224099,
      0.005523155090176,
      0.016596900219109,
      0.010063310917085,
      -0.032623527898426,
      0.03789409295442,
      0.053460755771751,
      -0.000460390510889,
      0.033993765304799,
      -0.006614731823049,
      -0.010248890424169,
      -0.000416632790822,
      -0.019404992672367,
      -0.032623527898426,
      -0.022928873430182,
      0.0,
      -0.0,
      0.0,
      -0.956301835150628,
      0.362975180176617,
      -0.0,
      0.092961206382262,
      -0.169224335916589,
      0.03789409295442,
      -0.053460755771751,
      0.000460390510889,
      -0.033993765304799,
      -0.006614731823049,
      -0.010248890424169,
      0.000416632790822,
      -0.019404992672367,
      -0.032623527898426,
      0.034579504609796,
      0.0,
      -0.0,
      0.0,
      0.034579504609796,
      0.0,
      -0.0,
      0.0,
      -0.058660631132118,
      0.042381392835365,
      0.031403021510601,
      -0.009105994723378,
      0.050870011977552,
      -0.011102031703994,
      0.004725735333993,
      -0.017013533009932,
      0.009341681755281,
      -0.032623527898426,
      -0.106120627883713,
      0.020773066140573,
      -0.017229433661501,
      0.020773066140573,
      -0.130107298540021,
      -0.009947418162453,
      -0.086057486604505,
      -0.049685313056893,
      -0.002741757125444,
      -0.106120627883713,
      -0.020773066140573,
      0.017229433661501,
      -0.020773066140573,
      -0.130107298540021,
      -0.009947418162453,
      0.086057486604505,
      -0.049685313056893,
      -0.002741757125444,
      0.042381392835365,
      -0.031403021510601,
      0.009105994723378,
      -0.050870011977552,
      -0.011102031703994,
      0.004725735333993,
      0.017013533009932,
      0.009341681755281,
      -0.032623527898426,
      0.016669100886009,
      -0.0,
      0.0,
      -0.0,
      -0.167562418601859,
      -0.220385633123762,
      -0.0,
      -0.261485573304905,
      -0.310599822007531,
      -0.722958594720516,
      0.404162348027713,
      0.314345726976184,
      0.404162348027713,
      -0.256272113860294,
      -0.181487590088308,
      0.080506766293487,
      -0.046480603191131,
      -0.169224335916589,
      -0.142100633868175,
      0.0,
      0.0,
      0.0,
      -0.09412729255556,
      0.019894836324905,
      -0.0,
      0.099370626113787,
      -0.002741757125444,
      -0.722958594720517,
      -0.404162348027713,
      -0.314345726976184,
      -0.404162348027713,
      -0.256272113860294,
      -0.181487590088308,
      -0.080506766293487,
      -0.046480603191131,
      -0.169224335916589,
      0.034356479150009,
      0.0,
      -0.0,
      0.0,
      -0.999674973863714,
      1.979839739355388,
      -0.0,
      2.471363891318122,
      -3.038767668030067,
      -0.217725939961782,
      0.104108675132086,
      -0.016926898730619,
      0.104108675132085,
      -0.097511596736813,
      0.009772749538668,
      -0.080554265128593,
      0.046508026656366,
      -0.065671088484207,
      -0.050255793495905,
      0.0,
      0.0,
      0.0,
      -0.0490123722257,
      -0.036591621697135,
      0.0,
      -0.025320265792791,
      0.072599231628353,
      -0.217725939961782,
      -0.104108675132085,
      0.016926898730619,
      -0.104108675132085,
      -0.097511596736813,
      0.009772749538668,
      0.080554265128593,
      0.046508026656366,
      -0.065671088484207,
      -0.741167110610284,
      0.44774875331101,
      1.714591509703728,
      0.44774875331101,
      -0.224151384103422,
      -0.989919869677694,
      2.140263911877058,
      -1.235681945659061,
      -3.038767668030067,
      -0.741167110610284,
      -0.44774875331101,
      -1.714591509703728,
      -0.44774875331101,
      -0.224151384103422,
      -0.989919869677694,
      -2.140263911877058,
      -1.235681945659061,
      -3.038767668030067,
      -0.005882715075671,
      -0.085500844279246,
      -0.064899581466064,
      0.070846844939286,
      0.006349374289669,
      -0.094508764699849,
      -0.242347480226367,
      -0.116454057981205,
      -0.121879146334503,
      -0.005882715075671,
      0.085500844279246,
      0.064899581466064,
      -0.070846844939286,
      0.006349374289669,
      -0.094508764699849,
      0.242347480226367,
      -0.116454057981205,
      -0.121879146334503,
      -0.003054015899389,
      -0.069213694708404,
      0.114296781843387,
      0.087133994510129,
      0.003520675113387,
      -0.008950303894665,
      0.222025912698693,
      -0.151652045428579,
      -0.121879146334503,
      -0.037404425124328,
      0.0,
      -0.0,
      0.0,
      -0.277833111574267,
      -0.019545499077337,
      -0.0,
      -0.093016053312731,
      -0.065671088484207,
      -0.003054015899389,
      0.069213694708404,
      -0.114296781843387,
      -0.087133994510129,
      0.003520675113387,
      -0.008950303894665,
      -0.222025912698693,
      -0.151652045428579,
      -0.121879146334503,
      0.082689080853713,
      0.0,
      -0.0,
      0.0,
      0.082689080853713,
      0.0,
      0.0,
      -0.0,
      -0.00555333708369,
      0.009636719796056,
      0.079806994840149,
      0.049397200377323,
      -0.076540694378383,
      -0.009170060582059,
      0.103459068594514,
      -0.020321567527674,
      0.268106103409783,
      -0.121879146334503,
      -0.049323227543252,
      0.000538417203802,
      0.031689273955389,
      0.000538417203802,
      -0.049944938178354,
      0.018295810848568,
      0.021927993407131,
      0.012660132896396,
      0.072599231628353,
      -0.049323227543252,
      -0.000538417203802,
      -0.031689273955389,
      -0.000538417203802,
      -0.049944938178354,
      0.018295810848568,
      -0.021927993407131,
      0.012660132896396,
      0.072599231628353,
      0.009636719796056,
      -0.079806994840149,
      -0.049397200377323,
      0.076540694378383,
      -0.009170060582059,
      0.103459068594514,
      0.020321567527674,
      0.268106103409783,
      -0.121879146334503,
      -0.121504538729892,
      0.079774588027151,
      -0.226453149205186,
      0.079774588027151,
      -0.029388778985958,
      0.130742786652453,
      -0.190859556914296,
      0.110192816561881,
      -0.310599822007531,
      -0.033356444092728,
      0.012324239027674,
      0.016596900219109,
      -0.007142751439277,
      0.064635805224099,
      0.010063310917085,
      0.008645604212488,
      0.005523155090176,
      -0.032623527898426,
      -0.033356444092728,
      -0.012324239027674,
      -0.016596900219109,
      0.007142751439277,
      0.064635805224099,
      0.010063310917085,
      -0.008645604212488,
      0.005523155090176,
      -0.032623527898426,
      -0.121504538729892,
      -0.079774588027151,
      0.226453149205186,
      -0.079774588027151,
      -0.029388778985958,
      0.130742786652453,
      0.190859556914296,
      0.110192816561881,
      -0.310599822007531,
      0.016669100886009,
      -0.0,
      -0.0,
      -0.0,
      -0.167562418601859,
      -0.261485573304905,
      0.0,
      -0.220385633123762,
      -0.310599822007531,
      -0.722958594720517,
      -0.404162348027713,
      -0.080506766293487,
      -0.404162348027713,
      -0.256272113860294,
      -0.046480603191131,
      -0.314345726976184,
      -0.181487590088308,
      -0.169224335916589,
      -0.142100633868175,
      0.0,
      -0.0,
      0.0,
      -0.09412729255556,
      0.099370626113787,
      0.0,
      0.019894836324905,
      -0.002741757125444,
      -0.722958594720516,
      0.404162348027713,
      0.080506766293487,
      0.404162348027713,
      -0.256272113860294,
      -0.046480603191131,
      0.314345726976184,
      -0.181487590088308,
      -0.169224335916589,
      0.042381392835365,
      0.050870011977552,
      -0.017013533009932,
      0.031403021510601,
      -0.011102031703994,
      0.009341681755281,
      -0.009105994723378,
      0.004725735333993,
      -0.032623527898426,
      0.042381392835365,
      -0.050870011977552,
      0.017013533009932,
      -0.031403021510601,
      -0.011102031703994,
      0.009341681755281,
      0.009105994723378,
      0.004725735333993,
      -0.032623527898426,
      -0.106120627883713,
      -0.020773066140573,
      0.086057486604505,
      -0.020773066140573,
      -0.130107298540021,
      -0.049685313056893,
      0.017229433661501,
      -0.009947418162453,
      -0.002741757125444,
      -0.106120627883713,
      0.020773066140573,
      -0.086057486604505,
      0.020773066140573,
      -0.130107298540021,
      -0.049685313056893,
      -0.017229433661501,
      -0.009947418162453,
      -0.002741757125444,
      0.03789409295442,
      0.033993765304799,
      -0.000416632790822,
      0.053460755771751,
      -0.006614731823049,
      -0.019404992672367,
      -0.000460390510889,
      -0.010248890424169,
      -0.032623527898426,
      0.034579504609796,
      0.0,
      -0.0,
      0.0,
      0.034579504609796,
      0.0,
      -0.0,
      0.0,
      -0.058660631132118,
      0.03789409295442,
      -0.033993765304799,
      0.000416632790822,
      -0.053460755771751,
      -0.006614731823049,
      -0.019404992672367,
      0.000460390510889,
      -0.010248890424169,
      -0.032623527898426,
      -0.022928873430182,
      0.0,
      -0.0,
      0.0,
      -0.956301835150628,
      0.092961206382262,
      -0.0,
      0.362975180176617,
      -0.169224335916589,
      7.097317043052985,
      -0.0,
      0.0,
      -0.0,
      7.097317043052985,
      -0.0,
      0.0,
      -0.0,
      10.287023373207102,
      -1.025278847350798,
      0.078988757074208,
      -0.107529080803343,
      -0.078988757074208,
      -0.039479890556416,
      0.030916979102632,
      0.107529080803343,
      0.030916979102632,
      0.164768247523291,
      -0.083354624782619,
      0.0,
      -0.0,
      0.0,
      -0.005154330563657,
      0.007640363397468,
      -0.0,
      0.007640363397468,
      0.065386388600987,
      -1.025278847350798,
      -0.078988757074208,
      0.107529080803343,
      0.078988757074208,
      -0.039479890556416,
      0.030916979102632,
      -0.107529080803343,
      0.030916979102632,
      0.164768247523291,
      -0.285929629755012,
      0.505852226878275,
      0.02698965109052,
      0.347874712729859,
      -0.778829108152203,
      -0.1085814051726,
      -0.080539429712823,
      0.077664426069968,
      0.164768247523291,
      -0.285929629755011,
      -0.505852226878275,
      -0.02698965109052,
      -0.347874712729859,
      -0.778829108152203,
      -0.1085814051726,
      0.080539429712823,
      0.077664426069968,
      0.164768247523291,
      0.03699714768044,
      0.024682504617964,
      0.049310563956956,
      0.024682504617964,
      0.008496246309529,
      0.028469467374441,
      -0.016777641431627,
      -0.009686575796917,
      0.010442384878339,
      0.03699714768044,
      -0.024682504617964,
      -0.049310563956956,
      -0.024682504617964,
      0.008496246309529,
      0.028469467374441,
      0.016777641431627,
      -0.009686575796917,
      0.010442384878339,
      -0.024704404118397,
      0.033861720688519,
      -0.006616748796352,
      0.033861720688519,
      -0.063804551227878,
      -0.003820181698734,
      -0.006616748796352,
      -0.003820181698734,
      0.065386388600987,
      -0.005754204375927,
      0.0,
      -0.0,
      0.0,
      0.051247598365896,
      0.019373151593833,
      -0.0,
      -0.056938934748882,
      0.010442384878339,
      -0.024704404118397,
      -0.033861720688519,
      0.006616748796352,
      -0.033861720688519,
      -0.063804551227878,
      -0.003820181698734,
      0.006616748796352,
      -0.003820181698734,
      0.065386388600987,
      -0.005754204375927,
      0.0,
      -0.0,
      0.0,
      0.051247598365896,
      -0.056938934748882,
      -0.0,
      0.019373151593833,
      0.010442384878339,
      -0.285929629755012,
      0.347874712729859,
      -0.080539429712823,
      0.505852226878275,
      -0.778829108152203,
      0.077664426069968,
      0.02698965109052,
      -0.1085814051726,
      0.164768247523291,
      0.03699714768044,
      -0.024682504617964,
      0.016777641431627,
      -0.024682504617964,
      0.008496246309529,
      -0.009686575796917,
      -0.049310563956956,
      0.028469467374441,
      0.010442384878339,
      0.03699714768044,
      0.024682504617964,
      -0.016777641431627,
      0.024682504617964,
      0.008496246309529,
      -0.009686575796917,
      0.049310563956956,
      0.028469467374441,
      0.010442384878339,
      -0.285929629755011,
      -0.347874712729859,
      0.080539429712823,
      -0.505852226878275,
      -0.778829108152203,
      0.077664426069968,
      -0.02698965109052,
      -0.1085814051726,
      0.164768247523291
     ]
    ]
   },
   "irr_l": [
    null,
    null,
    null,
    "E",
    "E",
    "E",
    "E",
    "A1",
    "A1"
   ],
   "q_qc": [
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.49999999999999994,
       9.013119683414344e-17,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.33333333333333326,
       0.33333333333333354,
       0.0
      ]
     ]
    }
   ],
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       500,
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0,
       0.002747252747252747,
       4.952263562315574e-19,
       0.0,
       0.005494505494505494,
       9.904527124631148e-19,
       0.0,
       0.00824175824175824,
       1.4856790686946722e-18,
       0.0,
       0.010989010989010988,
       1.9809054249262296e-18,
       0.0,
       0.013736263736263736,
       2.4761317811577872e-18,
       0.0,
       0.01648351648351648,
       2.9713581373893445e-18,
       0.0,
       0.01923076923076923,
       3.4665844936209017e-18,
       0.0,
       0.021978021978021976,
       3.961810849852459e-18,
       0.0,
       0.024725274725274724,
       4.4570372060840165e-18,
       0.0,
       0.027472527472527472,
       4.9522635623155745e-18,
       0.0,
       0.03021978021978022,
       5.447489918547132e-18,
       0.0,
       0.03296703296703296,
       5.942716274778689e-18,
       0.0,
       0.03571428571428571,
       6.437942631010247e-18,
       0.0,
       0.03846153846153846,
       6.933168987241803e-18,
       0.0,
       0.04120879120879121,
       7.428395343473362e-18,
       0.0,
       0.04395604395604395,
       7.923621699704919e-18,
       0.0,
       0.0467032967032967,
       8.418848055936475e-18,
       0.0,
       0.04945054945054945,
       8.914074412168033e-18,
       0.0,
       0.05219780219780219,
       9.409300768399591e-18,
       0.0,
       0.054945054945054944,
       9.904527124631149e-18,
       0.0,
       0.05769230769230769,
       1.0399753480862705e-17,
       0.0,
       0.06043956043956044,
       1.0894979837094263e-17,
       0.0,
       0.06318681318681318,
       1.1390206193325821e-17,
       0.0,
       0.06593406593406592,
       1.1885432549557378e-17,
       0.0,
       0.06868131868131867,
       1.2380658905788936e-17,
       0.0,
       0.07142857142857142,
       1.2875885262020494e-17,
       0.0,
       0.07417582417582416,
       1.3371111618252049e-17,
       0.0,
       0.07692307692307691,
       1.3866337974483607e-17,
       0.0,
       0.07967032967032966,
       1.4361564330715166e-17,
       0.0,
       0.08241758241758242,
       1.4856790686946724e-17,
       0.0,
       0.08516483516483515,
       1.535201704317828e-17,
       0.0,
       0.0879120879120879,
       1.5847243399409837e-17,
       0.0,
       0.09065934065934066,
       1.6342469755641395e-17,
       0.0,
       0.0934065934065934,
       1.683769611187295e-17,
       0.0,
       0.09615384615384615,
       1.7332922468104508e-17,
       0.0,
       0.0989010989010989,
       1.7828148824336066e-17,
       0.0,
       0.10164835164835165,
       1.8323375180567624e-17,
       0.0,
       0.10439560439560439,
       1.8818601536799182e-17,
       0.0,
       0.10714285714285714,
       1.931382789303074e-17,
       0.0,
       0.10989010989010989,
       1.9809054249262298e-17,
       0.0,
       0.11263736263736263,
       2.0304280605493853e-17,
       0.0,
       0.11538461538461538,
       2.079950696172541e-17,
       0.0,
       0.11813186813186813,
       2.129473331795697e-17,
       0.0,
       0.12087912087912088,
       2.1789959674188527e-17,
       0.0,
       0.12362637362637362,
       2.2285186030420082e-17,
       0.0,
       0.12637362637362637,
       2.2780412386651643e-17,
       0.0,
       0.1291208791208791,
       2.3275638742883198e-17,
       0.0,
       0.13186813186813184,
       2.3770865099114756e-17,
       0.0,
       0.1346153846153846,
       2.4266091455346317e-17,
       0.0,
       0.13736263736263735,
       2.4761317811577872e-17,
       0.0,
       0.14010989010989008,
       2.5256544167809427e-17,
       0.0,
       0.14285714285714285,
       2.5751770524040988e-17,
       0.0,
       0.1456043956043956,
       2.6246996880272543e-17,
       0.0,
       0.14835164835164832,
       2.6742223236504097e-17,
       0.0,
       0.1510989010989011,
       2.723744959273566e-17,
       0.0,
       0.15384615384615383,
       2.7732675948967213e-17,
       0.0,
       0.15659340659340656,
       2.822790230519877e-17,
       0.0,
       0.15934065934065933,
       2.872312866143033e-17,
       0.0,
       0.16208791208791207,
       2.9218355017661884e-17,
       0.0,
       0.16483516483516483,
       2.971358137389345e-17,
       0.0,
       0.16758241758241757,
       3.0208807730125e-17,
       0.0,
       0.1703296703296703,
       3.070403408635656e-17,
       0.0,
       0.17307692307692307,
       3.1199260442588116e-17,
       0.0,
       0.1758241758241758,
       3.1694486798819674e-17,
       0.0,
       0.17857142857142855,
       3.218971315505123e-17,
       0.0,
       0.1813186813186813,
       3.268493951128279e-17,
       0.0,
       0.18406593406593405,
       3.318016586751435e-17,
       0.0,
       0.1868131868131868,
       3.36753922237459e-17,
       0.0,
       0.18956043956043955,
       3.4170618579977464e-17,
       0.0,
       0.1923076923076923,
       3.4665844936209016e-17,
       0.0,
       0.19505494505494506,
       3.516107129244058e-17,
       0.0,
       0.1978021978021978,
       3.565629764867213e-17,
       0.0,
       0.20054945054945053,
       3.615152400490369e-17,
       0.0,
       0.2032967032967033,
       3.664675036113525e-17,
       0.0,
       0.20604395604395603,
       3.7141976717366806e-17,
       0.0,
       0.20879120879120877,
       3.7637203073598364e-17,
       0.0,
       0.21153846153846154,
       3.813242942982992e-17,
       0.0,
       0.21428571428571427,
       3.862765578606148e-17,
       0.0,
       0.217032967032967,
       3.912288214229303e-17,
       0.0,
       0.21978021978021978,
       3.9618108498524596e-17,
       0.0,
       0.22252747252747251,
       4.011333485475615e-17,
       0.0,
       0.22527472527472525,
       4.0608561210987706e-17,
       0.0,
       0.22802197802197802,
       4.1103787567219264e-17,
       0.0,
       0.23076923076923075,
       4.159901392345082e-17,
       0.0,
       0.23351648351648352,
       4.209424027968238e-17,
       0.0,
       0.23626373626373626,
       4.258946663591394e-17,
       0.0,
       0.239010989010989,
       4.3084692992145496e-17,
       0.0,
       0.24175824175824176,
       4.3579919348377054e-17,
       0.0,
       0.2445054945054945,
       4.407514570460861e-17,
       0.0,
       0.24725274725274723,
       4.4570372060840163e-17,
       0.0,
       0.24999999999999997,
       4.506559841707172e-17,
       0.0,
       0.25274725274725274,
       4.5560824773303286e-17,
       0.0,
       0.2554945054945055,
       4.6056051129534844e-17,
       0.0,
       0.2582417582417582,
       4.6551277485766395e-17,
       0.0,
       0.26098901098901095,
       4.7046503841997953e-17,
       0.0,
       0.2637362637362637,
       4.754173019822951e-17,
       0.0,
       0.2664835164835164,
       4.8036956554461063e-17,
       0.0,
       0.2692307692307692,
       4.8532182910692634e-17,
       0.0,
       0.27197802197802196,
       4.9027409266924185e-17,
       0.0,
       0.2747252747252747,
       4.9522635623155743e-17,
       0.0,
       0.27747252747252743,
       5.0017861979387295e-17,
       0.0,
       0.28021978021978017,
       5.0513088335618853e-17,
       0.0,
       0.28296703296703296,
       5.100831469185042e-17,
       0.0,
       0.2857142857142857,
       5.1503541048081975e-17,
       0.0,
       0.28846153846153844,
       5.199876740431353e-17,
       0.0,
       0.2912087912087912,
       5.2493993760545085e-17,
       0.0,
       0.2939560439560439,
       5.2989220116776643e-17,
       0.0,
       0.29670329670329665,
       5.3484446473008195e-17,
       0.0,
       0.29945054945054944,
       5.3979672829239765e-17,
       0.0,
       0.3021978021978022,
       5.447489918547132e-17,
       0.0,
       0.3049450549450549,
       5.4970125541702875e-17,
       0.0,
       0.30769230769230765,
       5.5465351897934427e-17,
       0.0,
       0.3104395604395604,
       5.596057825416598e-17,
       0.0,
       0.31318681318681313,
       5.645580461039754e-17,
       0.0,
       0.3159340659340659,
       5.69510309666291e-17,
       0.0,
       0.31868131868131866,
       5.744625732286066e-17,
       0.0,
       0.3214285714285714,
       5.794148367909222e-17,
       0.0,
       0.32417582417582413,
       5.843671003532377e-17,
       0.0,
       0.32692307692307687,
       5.893193639155533e-17,
       0.0,
       0.32967032967032966,
       5.94271627477869e-17,
       0.0,
       0.3324175824175824,
       5.992238910401845e-17,
       0.0,
       0.33516483516483514,
       6.041761546025e-17,
       0.0,
       0.3379120879120879,
       6.091284181648156e-17,
       0.0,
       0.3406593406593406,
       6.140806817271312e-17,
       0.0,
       0.34340659340659335,
       6.190329452894467e-17,
       0.0,
       0.34615384615384615,
       6.239852088517623e-17,
       0.0,
       0.3489010989010989,
       6.28937472414078e-17,
       0.0,
       0.3516483516483516,
       6.338897359763935e-17,
       0.0,
       0.35439560439560436,
       6.38841999538709e-17,
       0.0,
       0.3571428571428571,
       6.437942631010246e-17,
       0.0,
       0.3598901098901099,
       6.487465266633403e-17,
       0.0,
       0.3626373626373626,
       6.536987902256558e-17,
       0.0,
       0.36538461538461536,
       6.586510537879713e-17,
       0.0,
       0.3681318681318681,
       6.63603317350287e-17,
       0.0,
       0.37087912087912084,
       6.685555809126025e-17,
       0.0,
       0.3736263736263736,
       6.73507844474918e-17,
       0.0,
       0.37637362637362637,
       6.784601080372336e-17,
       0.0,
       0.3791208791208791,
       6.834123715995493e-17,
       0.0,
       0.38186813186813184,
       6.883646351618648e-17,
       0.0,
       0.3846153846153846,
       6.933168987241803e-17,
       0.0,
       0.3873626373626373,
       6.98269162286496e-17,
       0.0,
       0.3901098901098901,
       7.032214258488116e-17,
       0.0,
       0.39285714285714285,
       7.081736894111271e-17,
       0.0,
       0.3956043956043956,
       7.131259529734426e-17,
       0.0,
       0.3983516483516483,
       7.180782165357583e-17,
       0.0,
       0.40109890109890106,
       7.230304800980738e-17,
       0.0,
       0.4038461538461538,
       7.279827436603893e-17,
       0.0,
       0.4065934065934066,
       7.32935007222705e-17,
       0.0,
       0.40934065934065933,
       7.378872707850206e-17,
       0.0,
       0.41208791208791207,
       7.428395343473361e-17,
       0.0,
       0.4148351648351648,
       7.477917979096516e-17,
       0.0,
       0.41758241758241754,
       7.527440614719673e-17,
       0.0,
       0.4203296703296703,
       7.576963250342828e-17,
       0.0,
       0.4230769230769231,
       7.626485885965984e-17,
       0.0,
       0.4258241758241758,
       7.67600852158914e-17,
       0.0,
       0.42857142857142855,
       7.725531157212296e-17,
       0.0,
       0.4313186813186813,
       7.775053792835451e-17,
       0.0,
       0.434065934065934,
       7.824576428458606e-17,
       0.0,
       0.4368131868131868,
       7.874099064081763e-17,
       0.0,
       0.43956043956043955,
       7.923621699704919e-17,
       0.0,
       0.4423076923076923,
       7.973144335328074e-17,
       0.0,
       0.44505494505494503,
       8.02266697095123e-17,
       0.0,
       0.44780219780219777,
       8.072189606574386e-17,
       0.0,
       0.4505494505494505,
       8.121712242197541e-17,
       0.0,
       0.4532967032967033,
       8.171234877820698e-17,
       0.0,
       0.45604395604395603,
       8.220757513443853e-17,
       0.0,
       0.45879120879120877,
       8.270280149067009e-17,
       0.0,
       0.4615384615384615,
       8.319802784690164e-17,
       0.0,
       0.46428571428571425,
       8.36932542031332e-17,
       0.0,
       0.46703296703296704,
       8.418848055936476e-17,
       0.0,
       0.4697802197802198,
       8.468370691559632e-17,
       0.0,
       0.4725274725274725,
       8.517893327182788e-17,
       0.0,
       0.47527472527472525,
       8.567415962805943e-17,
       0.0,
       0.478021978021978,
       8.616938598429099e-17,
       0.0,
       0.4807692307692307,
       8.666461234052254e-17,
       0.0,
       0.4835164835164835,
       8.715983869675411e-17,
       0.0,
       0.48626373626373626,
       8.765506505298566e-17,
       0.0,
       0.489010989010989,
       8.815029140921722e-17,
       0.0,
       0.49175824175824173,
       8.864551776544878e-17,
       0.0,
       0.49450549450549447,
       8.914074412168033e-17,
       0.0,
       0.49725274725274726,
       8.96359704779119e-17,
       0.0,
       0.49999999999999994,
       9.013119683414344e-17,
       0.0,
       0.49841269841269836,
       0.0031746031746032657,
       0.0,
       0.4968253968253968,
       0.006349206349206442,
       0.0,
       0.4952380952380952,
       0.009523809523809618,
       0.0,
       0.4936507936507936,
       0.012698412698412794,
       0.0,
       0.492063492063492,
       0.01587301587301597,
       0.0,
       0.4904761904761904,
       0.019047619047619146,
       0.0,
       0.4888888888888888,
       0.022222222222222324,
       0.0,
       0.48730158730158724,
       0.025396825396825497,
       0.0,
       0.48571428571428565,
       0.02857142857142867,
       0.0,
       0.4841269841269841,
       0.03174603174603185,
       0.0,
       0.4825396825396825,
       0.034920634920635026,
       0.0,
       0.4809523809523809,
       0.0380952380952382,
       0.0,
       0.4793650793650793,
       0.04126984126984137,
       0.0,
       0.4777777777777777,
       0.04444444444444456,
       0.0,
       0.4761904761904761,
       0.04761904761904773,
       0.0,
       0.4746031746031745,
       0.050793650793650905,
       0.0,
       0.47301587301587295,
       0.05396825396825408,
       0.0,
       0.47142857142857136,
       0.05714285714285725,
       0.0,
       0.4698412698412698,
       0.060317460317460436,
       0.0,
       0.4682539682539682,
       0.0634920634920636,
       0.0,
       0.4666666666666666,
       0.06666666666666678,
       0.0,
       0.46507936507936504,
       0.06984126984126995,
       0.0,
       0.46349206349206346,
       0.07301587301587313,
       0.0,
       0.4619047619047618,
       0.07619047619047631,
       0.0,
       0.46031746031746024,
       0.07936507936507949,
       0.0,
       0.45873015873015865,
       0.08253968253968266,
       0.0,
       0.4571428571428571,
       0.08571428571428584,
       0.0,
       0.4555555555555555,
       0.08888888888888903,
       0.0,
       0.4539682539682539,
       0.0920634920634922,
       0.0,
       0.45238095238095233,
       0.09523809523809537,
       0.0,
       0.45079365079365075,
       0.09841269841269853,
       0.0,
       0.44920634920634916,
       0.10158730158730171,
       0.0,
       0.4476190476190475,
       0.1047619047619049,
       0.0,
       0.44603174603174595,
       0.10793650793650807,
       0.0,
       0.44444444444444436,
       0.11111111111111124,
       0.0,
       0.4428571428571428,
       0.11428571428571441,
       0.0,
       0.4412698412698412,
       0.11746031746031758,
       0.0,
       0.4396825396825396,
       0.12063492063492079,
       0.0,
       0.43809523809523804,
       0.12380952380952395,
       0.0,
       0.43650793650793646,
       0.12698412698412712,
       0.0,
       0.4349206349206349,
       0.1301587301587303,
       0.0,
       0.4333333333333333,
       0.13333333333333347,
       0.0,
       0.43174603174603166,
       0.13650793650793666,
       0.0,
       0.4301587301587301,
       0.13968253968253982,
       0.0,
       0.4285714285714285,
       0.142857142857143,
       0.0,
       0.4269841269841269,
       0.14603174603174618,
       0.0,
       0.42539682539682533,
       0.14920634920634934,
       0.0,
       0.42380952380952375,
       0.15238095238095253,
       0.0,
       0.42222222222222217,
       0.1555555555555557,
       0.0,
       0.4206349206349206,
       0.15873015873015886,
       0.0,
       0.41904761904761895,
       0.16190476190476205,
       0.0,
       0.41746031746031736,
       0.16507936507936521,
       0.0,
       0.4158730158730158,
       0.1682539682539684,
       0.0,
       0.4142857142857142,
       0.17142857142857157,
       0.0,
       0.4126984126984126,
       0.17460317460317473,
       0.0,
       0.41111111111111104,
       0.17777777777777798,
       0.0,
       0.40952380952380946,
       0.18095238095238114,
       0.0,
       0.4079365079365079,
       0.1841269841269843,
       0.0,
       0.4063492063492063,
       0.18730158730158747,
       0.0,
       0.4047619047619047,
       0.19047619047619066,
       0.0,
       0.40317460317460313,
       0.19365079365079382,
       0.0,
       0.40158730158730155,
       0.196825396825397,
       0.0,
       0.3999999999999999,
       0.20000000000000018,
       0.0,
       0.39841269841269833,
       0.20317460317460334,
       0.0,
       0.39682539682539675,
       0.2063492063492065,
       0.0,
       0.39523809523809517,
       0.20952380952380972,
       0.0,
       0.3936507936507936,
       0.2126984126984129,
       0.0,
       0.392063492063492,
       0.21587301587301605,
       0.0,
       0.39047619047619037,
       0.21904761904761924,
       0.0,
       0.3888888888888888,
       0.2222222222222224,
       0.0,
       0.3873015873015872,
       0.22539682539682557,
       0.0,
       0.3857142857142856,
       0.22857142857142873,
       0.0,
       0.38412698412698404,
       0.23174603174603192,
       0.0,
       0.38253968253968246,
       0.23492063492063509,
       0.0,
       0.3809523809523809,
       0.23809523809523825,
       0.0,
       0.3793650793650793,
       0.24126984126984147,
       0.0,
       0.3777777777777777,
       0.24444444444444463,
       0.0,
       0.37619047619047613,
       0.2476190476190478,
       0.0,
       0.37460317460317455,
       0.25079365079365096,
       0.0,
       0.37301587301587297,
       0.2539682539682541,
       0.0,
       0.3714285714285714,
       0.2571428571428573,
       0.0,
       0.36984126984126975,
       0.2603174603174605,
       0.0,
       0.36825396825396817,
       0.26349206349206367,
       0.0,
       0.3666666666666666,
       0.26666666666666683,
       0.0,
       0.36507936507936495,
       0.26984126984127005,
       0.0,
       0.36349206349206337,
       0.2730158730158732,
       0.0,
       0.3619047619047618,
       0.2761904761904764,
       0.0,
       0.3603174603174602,
       0.27936507936507954,
       0.0,
       0.3587301587301586,
       0.2825396825396827,
       0.0,
       0.35714285714285704,
       0.28571428571428586,
       0.0,
       0.35555555555555546,
       0.28888888888888903,
       0.0,
       0.3539682539682539,
       0.29206349206349225,
       0.0,
       0.3523809523809523,
       0.29523809523809547,
       0.0,
       0.3507936507936507,
       0.29841269841269863,
       0.0,
       0.34920634920634913,
       0.30158730158730185,
       0.0,
       0.34761904761904755,
       0.304761904761905,
       0.0,
       0.34603174603174597,
       0.3079365079365082,
       0.0,
       0.3444444444444444,
       0.31111111111111134,
       0.0,
       0.3428571428571428,
       0.3142857142857145,
       0.0,
       0.3412698412698412,
       0.31746031746031766,
       0.0,
       0.3396825396825396,
       0.3206349206349209,
       0.0,
       0.338095238095238,
       0.32380952380952405,
       0.0,
       0.3365079365079364,
       0.3269841269841272,
       0.0,
       0.33492063492063484,
       0.3301587301587304,
       0.0,
       0.33333333333333326,
       0.33333333333333354,
       0.0,
       0.3317610062893081,
       0.3317610062893084,
       0.0,
       0.33018867924528295,
       0.3301886792452832,
       0.0,
       0.3286163522012578,
       0.32861635220125807,
       0.0,
       0.32704402515723263,
       0.3270440251572329,
       0.0,
       0.3254716981132075,
       0.32547169811320775,
       0.0,
       0.3238993710691823,
       0.3238993710691826,
       0.0,
       0.32232704402515716,
       0.32232704402515744,
       0.0,
       0.320754716981132,
       0.3207547169811323,
       0.0,
       0.31918238993710685,
       0.3191823899371071,
       0.0,
       0.3176100628930817,
       0.31761006289308197,
       0.0,
       0.31603773584905653,
       0.3160377358490568,
       0.0,
       0.3144654088050314,
       0.31446540880503165,
       0.0,
       0.3128930817610062,
       0.3128930817610065,
       0.0,
       0.31132075471698106,
       0.31132075471698134,
       0.0,
       0.3097484276729559,
       0.30974842767295613,
       0.0,
       0.30817610062893075,
       0.30817610062893097,
       0.0,
       0.3066037735849056,
       0.3066037735849058,
       0.0,
       0.30503144654088044,
       0.30503144654088066,
       0.0,
       0.3034591194968553,
       0.3034591194968555,
       0.0,
       0.3018867924528301,
       0.30188679245283034,
       0.0,
       0.30031446540880496,
       0.3003144654088052,
       0.0,
       0.2987421383647798,
       0.29874213836478003,
       0.0,
       0.29716981132075465,
       0.2971698113207549,
       0.0,
       0.2955974842767295,
       0.2955974842767297,
       0.0,
       0.29402515723270434,
       0.29402515723270456,
       0.0,
       0.2924528301886792,
       0.2924528301886794,
       0.0,
       0.290880503144654,
       0.29088050314465425,
       0.0,
       0.28930817610062887,
       0.2893081761006291,
       0.0,
       0.2877358490566037,
       0.28773584905660393,
       0.0,
       0.28616352201257855,
       0.2861635220125788,
       0.0,
       0.2845911949685534,
       0.2845911949685536,
       0.0,
       0.28301886792452824,
       0.28301886792452846,
       0.0,
       0.2814465408805031,
       0.2814465408805033,
       0.0,
       0.2798742138364779,
       0.27987421383647815,
       0.0,
       0.27830188679245277,
       0.278301886792453,
       0.0,
       0.2767295597484276,
       0.27672955974842783,
       0.0,
       0.27515723270440245,
       0.2751572327044027,
       0.0,
       0.2735849056603773,
       0.2735849056603775,
       0.0,
       0.27201257861635214,
       0.27201257861635236,
       0.0,
       0.270440251572327,
       0.2704402515723272,
       0.0,
       0.2688679245283018,
       0.26886792452830205,
       0.0,
       0.26729559748427667,
       0.2672955974842769,
       0.0,
       0.2657232704402515,
       0.26572327044025174,
       0.0,
       0.26415094339622636,
       0.2641509433962266,
       0.0,
       0.2625786163522012,
       0.2625786163522014,
       0.0,
       0.26100628930817604,
       0.26100628930817626,
       0.0,
       0.2594339622641509,
       0.2594339622641511,
       0.0,
       0.25786163522012573,
       0.25786163522012595,
       0.0,
       0.25628930817610057,
       0.2562893081761008,
       0.0,
       0.2547169811320754,
       0.25471698113207564,
       0.0,
       0.25314465408805026,
       0.2531446540880505,
       0.0,
       0.2515723270440251,
       0.2515723270440253,
       0.0,
       0.24999999999999997,
       0.25000000000000017,
       0.0,
       0.24842767295597482,
       0.248427672955975,
       0.0,
       0.24685534591194966,
       0.24685534591194985,
       0.0,
       0.2452830188679245,
       0.2452830188679247,
       0.0,
       0.24371069182389934,
       0.2437106918238995,
       0.0,
       0.2421383647798742,
       0.24213836477987435,
       0.0,
       0.24056603773584903,
       0.2405660377358492,
       0.0,
       0.23899371069182387,
       0.23899371069182404,
       0.0,
       0.23742138364779872,
       0.23742138364779888,
       0.0,
       0.23584905660377356,
       0.23584905660377373,
       0.0,
       0.2342767295597484,
       0.23427672955974857,
       0.0,
       0.23270440251572325,
       0.2327044025157234,
       0.0,
       0.2311320754716981,
       0.23113207547169826,
       0.0,
       0.22955974842767293,
       0.2295597484276731,
       0.0,
       0.22798742138364778,
       0.22798742138364794,
       0.0,
       0.22641509433962262,
       0.22641509433962279,
       0.0,
       0.22484276729559746,
       0.22484276729559763,
       0.0,
       0.2232704402515723,
       0.22327044025157247,
       0.0,
       0.22169811320754715,
       0.22169811320754731,
       0.0,
       0.220125786163522,
       0.22012578616352216,
       0.0,
       0.21855345911949683,
       0.218553459119497,
       0.0,
       0.21698113207547168,
       0.21698113207547184,
       0.0,
       0.21540880503144652,
       0.2154088050314467,
       0.0,
       0.21383647798742136,
       0.21383647798742153,
       0.0,
       0.2122641509433962,
       0.21226415094339637,
       0.0,
       0.21069182389937105,
       0.21069182389937122,
       0.0,
       0.2091194968553459,
       0.20911949685534606,
       0.0,
       0.20754716981132074,
       0.2075471698113209,
       0.0,
       0.20597484276729558,
       0.20597484276729575,
       0.0,
       0.20440251572327042,
       0.2044025157232706,
       0.0,
       0.20283018867924527,
       0.20283018867924543,
       0.0,
       0.2012578616352201,
       0.20125786163522028,
       0.0,
       0.19968553459119495,
       0.1996855345911951,
       0.0,
       0.1981132075471698,
       0.19811320754716993,
       0.0,
       0.19654088050314464,
       0.19654088050314478,
       0.0,
       0.19496855345911948,
       0.19496855345911962,
       0.0,
       0.19339622641509432,
       0.19339622641509446,
       0.0,
       0.19182389937106917,
       0.1918238993710693,
       0.0,
       0.190251572327044,
       0.19025157232704415,
       0.0,
       0.18867924528301885,
       0.188679245283019,
       0.0,
       0.1871069182389937,
       0.18710691823899384,
       0.0,
       0.18553459119496854,
       0.18553459119496868,
       0.0,
       0.18396226415094338,
       0.18396226415094352,
       0.0,
       0.1823899371069182,
       0.18238993710691834,
       0.0,
       0.18081761006289304,
       0.18081761006289318,
       0.0,
       0.17924528301886788,
       0.17924528301886802,
       0.0,
       0.17767295597484273,
       0.17767295597484287,
       0.0,
       0.17610062893081757,
       0.1761006289308177,
       0.0,
       0.17452830188679241,
       0.17452830188679255,
       0.0,
       0.17295597484276726,
       0.1729559748427674,
       0.0,
       0.1713836477987421,
       0.17138364779874224,
       0.0,
       0.16981132075471694,
       0.16981132075471708,
       0.0,
       0.1682389937106918,
       0.16823899371069193,
       0.0,
       0.16666666666666663,
       0.16666666666666677,
       0.0,
       0.1650943396226415,
       0.16509433962264164,
       0.0,
       0.16352201257861632,
       0.16352201257861645,
       0.0,
       0.1619496855345912,
       0.16194968553459133,
       0.0,
       0.160377358490566,
       0.16037735849056614,
       0.0,
       0.15880503144654087,
       0.158805031446541,
       0.0,
       0.1572327044025157,
       0.15723270440251583,
       0.0,
       0.15566037735849056,
       0.1556603773584907,
       0.0,
       0.15408805031446537,
       0.15408805031446549,
       0.0,
       0.15251572327044025,
       0.15251572327044036,
       0.0,
       0.15094339622641506,
       0.15094339622641517,
       0.0,
       0.14937106918238993,
       0.14937106918239004,
       0.0,
       0.14779874213836475,
       0.14779874213836486,
       0.0,
       0.14622641509433962,
       0.14622641509433973,
       0.0,
       0.14465408805031443,
       0.14465408805031454,
       0.0,
       0.1430817610062893,
       0.14308176100628942,
       0.0,
       0.14150943396226412,
       0.14150943396226423,
       0.0,
       0.139937106918239,
       0.1399371069182391,
       0.0,
       0.1383647798742138,
       0.13836477987421392,
       0.0,
       0.13679245283018868,
       0.1367924528301888,
       0.0,
       0.1352201257861635,
       0.1352201257861636,
       0.0,
       0.13364779874213836,
       0.13364779874213847,
       0.0,
       0.13207547169811318,
       0.1320754716981133,
       0.0,
       0.130503144654088,
       0.1305031446540881,
       0.0,
       0.12893081761006286,
       0.12893081761006298,
       0.0,
       0.12735849056603768,
       0.1273584905660378,
       0.0,
       0.12578616352201255,
       0.12578616352201266,
       0.0,
       0.12421383647798738,
       0.12421383647798748,
       0.0,
       0.12264150943396225,
       0.12264150943396235,
       0.0,
       0.12106918238993707,
       0.12106918238993715,
       0.0,
       0.11949685534591194,
       0.11949685534591202,
       0.0,
       0.11792452830188675,
       0.11792452830188684,
       0.0,
       0.11635220125786162,
       0.1163522012578617,
       0.0,
       0.11477987421383644,
       0.11477987421383652,
       0.0,
       0.11320754716981131,
       0.11320754716981139,
       0.0,
       0.11163522012578612,
       0.11163522012578621,
       0.0,
       0.110062893081761,
       0.11006289308176108,
       0.0,
       0.10849056603773581,
       0.1084905660377359,
       0.0,
       0.10691823899371068,
       0.10691823899371077,
       0.0,
       0.1053459119496855,
       0.10534591194968558,
       0.0,
       0.10377358490566037,
       0.10377358490566045,
       0.0,
       0.10220125786163518,
       0.10220125786163527,
       0.0,
       0.10062893081761005,
       0.10062893081761014,
       0.0,
       0.09905660377358487,
       0.09905660377358494,
       0.0,
       0.09748427672955974,
       0.09748427672955981,
       0.0,
       0.09591194968553456,
       0.09591194968553463,
       0.0,
       0.09433962264150943,
       0.0943396226415095,
       0.0,
       0.09276729559748424,
       0.09276729559748431,
       0.0,
       0.09119496855345911,
       0.09119496855345918,
       0.0,
       0.08962264150943393,
       0.089622641509434,
       0.0,
       0.0880503144654088,
       0.08805031446540887,
       0.0,
       0.08647798742138361,
       0.08647798742138368,
       0.0,
       0.08490566037735849,
       0.08490566037735855,
       0.0,
       0.0833333333333333,
       0.08333333333333337,
       0.0,
       0.0817610062893082,
       0.08176100628930827,
       0.0,
       0.08018867924528299,
       0.08018867924528306,
       0.0,
       0.07861635220125789,
       0.07861635220125796,
       0.0,
       0.07704402515723267,
       0.07704402515723273,
       0.0,
       0.07547169811320757,
       0.07547169811320763,
       0.0,
       0.07389937106918236,
       0.07389937106918242,
       0.0,
       0.07232704402515726,
       0.07232704402515731,
       0.0,
       0.07075471698113205,
       0.0707547169811321,
       0.0,
       0.06918238993710694,
       0.069182389937107,
       0.0,
       0.06761006289308173,
       0.06761006289308179,
       0.0,
       0.06603773584905663,
       0.06603773584905669,
       0.0,
       0.06446540880503142,
       0.06446540880503147,
       0.0,
       0.06289308176100632,
       0.06289308176100637,
       0.0,
       0.06132075471698111,
       0.06132075471698116,
       0.0,
       0.05974842767295601,
       0.05974842767295605,
       0.0,
       0.0581761006289308,
       0.05817610062893084,
       0.0,
       0.056603773584905696,
       0.05660377358490574,
       0.0,
       0.055031446540880484,
       0.055031446540880526,
       0.0,
       0.05345911949685538,
       0.053459119496855424,
       0.0,
       0.05188679245283017,
       0.05188679245283021,
       0.0,
       0.05031446540880507,
       0.05031446540880511,
       0.0,
       0.048742138364779856,
       0.04874213836477989,
       0.0,
       0.047169811320754755,
       0.04716981132075479,
       0.0,
       0.04559748427672954,
       0.04559748427672958,
       0.0,
       0.04402515723270444,
       0.044025157232704476,
       0.0,
       0.04245283018867923,
       0.042452830188679264,
       0.0,
       0.04088050314465413,
       0.04088050314465416,
       0.0,
       0.039308176100628915,
       0.03930817610062895,
       0.0,
       0.037735849056603814,
       0.03773584905660384,
       0.0,
       0.0361635220125786,
       0.03616352201257863,
       0.0,
       0.0345911949685535,
       0.03459119496855353,
       0.0,
       0.03301886792452829,
       0.033018867924528315,
       0.0,
       0.03144654088050313,
       0.03144654088050316,
       0.0,
       0.029874213836477977,
       0.029874213836477998,
       0.0,
       0.02830188679245282,
       0.02830188679245284,
       0.0,
       0.026729559748427664,
       0.026729559748427684,
       0.0,
       0.025157232704402507,
       0.025157232704402527,
       0.0,
       0.02358490566037735,
       0.023584905660377367,
       0.0,
       0.022012578616352193,
       0.02201257861635221,
       0.0,
       0.020440251572327036,
       0.020440251572327053,
       0.0,
       0.01886792452830188,
       0.018867924528301893,
       0.0,
       0.017295597484276722,
       0.017295597484276736,
       0.0,
       0.015723270440251565,
       0.01572327044025158,
       0.0,
       0.01415094339622641,
       0.01415094339622642,
       0.0,
       0.012578616352201253,
       0.012578616352201264,
       0.0,
       0.011006289308176096,
       0.011006289308176105,
       0.0,
       0.00943396226415094,
       0.009433962264150947,
       0.0,
       0.007861635220125783,
       0.00786163522012579,
       0.0,
       0.006289308176100627,
       0.006289308176100632,
       0.0,
       0.00471698113207547,
       0.004716981132075473,
       0.0,
       0.0031446540880503133,
       0.003144654088050316,
       0.0,
       0.0015723270440251567,
       0.001572327044025158,
       0.0,
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.49999999999999994,
        9.013119683414344e-17,
        0.0
       ]
      ]
     },
     "K": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.33333333333333326,
        0.33333333333333354,
        0.0
       ]
      ]
     }
    },
    "labelseq": "GMKG",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        3.433866879298737,
        -5.810765793742987e-19,
        0.0,
        -1.716933439649369,
        2.9738159506867006,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      3,
      9,
      3,
      3
     ],
     "complex128",
     [
      0.1498673552861389,
      0.0,
      -0.5084577962295893,
      0.0,
      0.4178362360217625,
      0.0,
      0.08804402657463173,
      0.0,
      -0.298708625623269,
      0.0,
      0.2454703000390285,
      0.0,
      0.13816175585580542,
      0.0,
      -0.4687439887861308,
      0.0,
      0.38520055230658057,
      0.0,
      -0.6565482826057801,
      0.0,
      -0.0859514319724356,
      0.0,
      0.1308945331525871,
      0.0,
      -0.3857087778115914,
      0.0,
      -0.05049472012273981,
      0.0,
      0.07689787901679411,
      0.0,
      -0.605267660563819,
      0.0,
      -0.07923807514291137,
      0.0,
      0.12067083253560258,
      0.0,
      -0.04539607127146765,
      -0.0,
      -0.435499363553132,
      0.0,
      -0.513669325459364,
      0.0,
      -0.02666926962031091,
      0.0,
      -0.25584702862541003,
      0.0,
      -0.3017702931700451,
      0.0,
      -0.04185034762137643,
      0.0,
      -0.4014840765536044,
      0.0,
      -0.473548464235137,
      0.0,
      -0.4057781416018518,
      0.0,
      -0.5059033695265177,
      0.0,
      -4.996003610813204e-16,
      0.0,
      -0.052164789491367936,
      0.0,
      -0.06503638335506548,
      0.0,
      -1.4975487592473172e-16,
      0.0,
      0.4733994195564052,
      0.0,
      0.5902101097413832,
      0.0,
      -7.184205257483936e-16,
      0.0,
      -0.505903369526518,
      0.0,
      0.4057781416018514,
      0.0,
      2.220446049250313e-16,
      0.0,
      -0.06503638335506687,
      0.0,
      0.05216478949136717,
      0.0,
      1.604184822314236e-16,
      0.0,
      0.5902101097413832,
      0.0,
      -0.4733994195564052,
      0.0,
      5.721532852957225e-16,
      0.0,
      1.1495583191364895e-06,
      0.0,
      0.3518937419713453,
      0.0,
      2.1040721926270448e-16,
      0.0,
      -2.9865824215935532e-06,
      0.0,
      -0.914229096960946,
      0.0,
      4.4408841429701057e-16,
      0.0,
      6.562559697054215e-07,
      0.0,
      0.20088791058872962,
      0.0,
      -6.418476870609952e-16,
      0.0,
      -0.3518937419713457,
      0.0,
      1.149558318980226e-06,
      0.0,
      3.3306690738754696e-16,
      0.0,
      0.9142290969609465,
      0.0,
      -2.986582421631458e-06,
      0.0,
      8.255871898889917e-17,
      0.0,
      -0.20088791058872818,
      0.0,
      6.562559697111103e-07,
      0.0,
      -1.861125021171645e-16,
      0.0,
      -2.1530803278150965e-17,
      0.0,
      6.289094230035201e-17,
      0.0,
      -0.45662140443728083,
      0.0,
      2.231705659797204e-16,
      0.0,
      -7.864662196623718e-16,
      0.0,
      -0.4379563710171499,
      0.0,
      -1.3081405985641115e-16,
      0.0,
      -2.444808136319032e-16,
      0.0,
      0.7743972559966968,
      0.0,
      2.077433006435897e-17,
      0.0,
      -1.5693608704292936e-17,
      0.0,
      0.5795862473780575,
      0.0,
      -1.2924268954003009e-16,
      0.0,
      -1.73335344596623e-16,
      0.0,
      -0.806820894156207,
      0.0,
      2.1433278535779636e-16,
      0.0,
      2.3418766925686896e-17,
      0.0,
      -0.1145418115938424,
      0.0,
      -0.06158569775854829,
      0.0,
      -0.035556519179132995,
      -4.777685312991373e-16,
      -0.7748364282078488,
      -2.493466467197061e-15,
      0.10207709801805519,
      0.1768027200564608,
      0.05893424001881949,
      0.10207709801805485,
      -0.07352066039355952,
      -0.12734151920766235,
      0.2100403110159657,
      -0.3638004903172179,
      0.12126683010573783,
      -0.21004031101596002,
      -0.1432550833224591,
      0.2481250827570093,
      0.3812402319512358,
      0.0,
      -0.6603274516288862,
      8.771887182994452e-16,
      4.3298697960381105e-15,
      -4.953252490267646e-16,
      0.05621627350023038,
      0.09736944191458674,
      -0.09736944191458836,
      -0.168648820500693,
      9.992007221626409e-16,
      1.3322676295501878e-15,
      0.15166971345390218,
      -0.26269964967157083,
      -0.26269964967157344,
      0.4550091403617102,
      6.38378239159465e-16,
      -2.3869795029440866e-15,
      -0.6601059219548717,
      0.0,
      -0.38111233173431114,
      2.6959340498649444e-16,
      -0.06593180470626289,
      1.0329178165097622e-16,
      0.025917795552322948,
      0.04489093871680593,
      0.01496364623893549,
      0.02591779555232314,
      0.13756307232585469,
      0.23826623051365187,
      0.07149839567683655,
      -0.12383885397194444,
      0.04127961799065044,
      -0.07149839567683944,
      0.2775452588920963,
      -0.48072248980096766,
      0.30943602782947605,
      0.0,
      -0.535958921892946,
      -7.21885943270168e-16,
      -6.661338147750939e-16,
      1.522407833559053e-16,
      0.0050120862045110615,
      0.008681187958127695,
      -0.008681187958127792,
      -0.01503625861353225,
      -6.38378239159465e-16,
      -7.216449660063518e-16,
      -0.19630897881186704,
      0.34001712528411465,
      0.3400171252841155,
      -0.5889269364355978,
      -4.163336342344337e-16,
      1.304512053934559e-15,
      -0.3370694220014413,
      0.0,
      -0.19460712152812304,
      1.23991942225272e-16,
      -0.2887075523103656,
      -1.4664975594004735e-16,
      0.013466334609797837,
      0.0233243757358928,
      0.007774791911964344,
      0.013466334609797792,
      0.08363572244379154,
      0.14486132060037502,
      -0.32024922215621443,
      0.5546879238589753,
      -0.18489597461965845,
      0.3202492221562138,
      -0.21750229013109662,
      0.3767250172696452,
      -0.24060129406227398,
      0.0,
      -0.13891122189422578,
      -3.9867763110517217e-16,
      0.4479648581534465,
      2.213463341786945e-17,
      -0.01342635212433192,
      -0.023255124039653657,
      -0.00775170801321912,
      -0.01342635212433355,
      0.18445700730519954,
      0.31948890846470823,
      0.18481687782614745,
      -0.3201122224911365,
      0.10670407416371287,
      -0.18481687782614792,
      -0.31737637383983824,
      0.5497120046125724,
      0.09436752737506603,
      0.0,
      -0.16344935199826227,
      -1.5398951529838196e-16,
      8.014422459012849e-16,
      6.61208094834691e-17,
      -0.24354590857911315,
      -0.4218338876345487,
      0.42183388763454954,
      0.7306377257373403,
      2.1510571102112408e-16,
      5.689893001203927e-16,
      0.03096906292823923,
      -0.053639990454507847,
      -0.05363999045450734,
      0.09290718878471699,
      -1.160530005428484e-15,
      6.279698983036042e-16,
      0.2529199863741589,
      -0.0,
      0.1460234222165574,
      1.4392530482241293e-16,
      0.03927546417143593,
      -4.1455396254289656e-17,
      0.34932600915878187,
      0.6050503962682797,
      0.20168346542276022,
      0.34932600915878015,
      0.24842452446933033,
      0.43028389822701674,
      -0.03429204070397049,
      0.059395556794497005,
      -0.019798518931499125,
      0.03429204070397048,
      0.04799967684916004,
      -0.08313787904963207,
      -0.2738504631571228,
      0.0,
      -0.15810763862146848,
      1.00309110127888e-16,
      0.33123161030148573,
      -1.9128404178187395e-17,
      0.23241829566522967,
      0.4025602967007418,
      0.13418676556691417,
      0.23241829566522842,
      -0.3506237979046336,
      -0.6072982323135854,
      -0.019448919950675707,
      0.033686517506910416,
      -0.011228839168970217,
      0.019448919950675735,
      -0.045908958898840294,
      0.07951664933538266,
      0.637963127288928,
      0.0,
      5.551115123125783e-17,
      0.6379631272889296,
      3.0257052560162364e-16,
      -2.0067428835646987e-16,
      0.05456436578159175,
      -0.09450825381648986,
      -0.09450825381648992,
      -0.05456436578159199,
      2.3592239273284576e-16,
      1.1102230246251565e-16,
      -1.734723475976807e-16,
      -3.0531133177191805e-16,
      3.3306690738754696e-16,
      -3.469446951953614e-17,
      -0.34877062985680274,
      0.20136281703326048,
      -0.646759009314248,
      0.0,
      -2.220446049250313e-16,
      0.6467590093142467,
      -1.7409926788652527e-17,
      1.3177811703699435e-15,
      1.3877787807814457e-16,
      -1.1102230246251565e-16,
      3.469446951953614e-16,
      1.942890293094024e-16,
      0.3031263440313011,
      0.17501007632493892,
      -0.071494283408416,
      -0.12383173131410577,
      0.12383173131410427,
      -0.07149428340841556,
      3.0531133177191805e-16,
      1.1102230246251565e-16,
      1.3755785989428187e-15,
      0.0,
      5.783829608024936e-16,
      -9.77206968968837e-16,
      -0.2533950351265236,
      0.7736695386194324,
      0.12366626111539557,
      -0.11082371649320079,
      0.11082371649320079,
      0.1236662611153957,
      -3.2411951673223877e-16,
      -5.345462058354622e-16,
      -0.07721653879956021,
      -0.36752627994879516,
      -0.3675262799487951,
      0.07721653879956038,
      -2.29644134706226e-16,
      -4.702088061301273e-17,
      0.11457607998217291,
      0.0,
      0.0,
      -0.11457607998217312,
      4.528402433028198e-16,
      -9.839216876820844e-16,
      2.983724378680108e-16,
      -1.700029006457271e-16,
      -2.203098814490545e-16,
      -3.2612801348363973e-16,
      -0.12196674993335987,
      -0.07041753590620925,
      -0.34530966652039746,
      -0.5980938867579966,
      0.5980938867579952,
      -0.3453096665203977,
      3.191891195797325e-16,
      -3.469446951953614e-16,
      0.27795489692309283,
      0.0,
      -4.996003610813204e-16,
      0.2779548969230936,
      -7.237935346910176e-15,
      -1.281320574804943e-14,
      0.03179932596238521,
      -0.05507804821329458,
      -0.0550780482132959,
      -0.03179932596238519,
      0.0,
      1.942890293094024e-16,
      -1.426636586643326e-14,
      -7.875644580934704e-15,
      -8.673617379884035e-15,
      1.4641066137244252e-14,
      0.7924925426303625,
      -0.4575457828184104,
      -7.820374132152947e-15,
      0.0,
      -8.255393380183054e-17,
      -7.700605967999559e-15,
      -0.26305696177029597,
      -0.4693326623466373,
      -0.0003524682844627175,
      0.027672638623956015,
      -0.027672638623952795,
      -0.0003524682844608364,
      -8.029508259950045e-17,
      7.163769235030589e-17,
      -0.5117959375542883,
      -0.3042416187835269,
      -0.30424161878352685,
      0.5117959375542906,
      -2.2186443121517463e-14,
      1.2313895242270066e-14,
      0.12547558924429286,
      0.0,
      -1.1102230246251565e-16,
      0.1254755892442938,
      1.7102846463174407e-16,
      -2.8189412929863893e-15,
      -0.3478671195373131,
      0.6025235253212639,
      0.6025235253212782,
      0.3478671195373224,
      -1.3877787807814457e-15,
      -7.233796894823286e-16,
      2.2898349882893854e-16,
      6.973588373426765e-16,
      9.159339953157541e-16,
      -7.28583859910259e-16,
      0.017737463870360647,
      -0.010240729540293925,
      -1.434735984392412e-15,
      0.0,
      -1.5702205562314012e-16,
      -1.5161638087450813e-15,
      -0.0105843541232059,
      -0.21827106897666118,
      0.31417678608690297,
      -0.6106978038655341,
      0.6106978038655183,
      0.31417678608689587,
      4.3831171792689474e-16,
      -1.0129290366889877e-16,
      0.03616989365719668,
      0.05617592169735488,
      0.05617592169735468,
      -0.036169893657196826,
      -2.733347710959862e-16,
      3.3266869218719296e-16,
      -0.26186848944989966,
      0.0,
      2.220446049250313e-16,
      0.26186848944989943,
      -1.0906939414571844e-16,
      3.976326036980765e-17,
      9.71445146547012e-16,
      -1.0547118733938987e-15,
      -8.881784197001252e-16,
      -1.6653345369377348e-16,
      -0.8020215280557692,
      -0.4630473451188734,
      0.02549120725835786,
      0.04415206611774438,
      -0.04415206611774417,
      0.025491207258357795,
      0.0,
      -5.551115123125783e-17
     ]
    ]
   },
   "minhessianeig": -2.1172361307405065,
   "dynamic_stability_phonons": "low"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 1.121689796447754,
    "ncores": 1,
    "tstart": 1611224758.2570806,
    "tend": 1611224759.3787704
   },
   "params": {
    "rc": null,
    "nqpts": 500
   },
   "code_versions": {
    "asr": "0.4.1-39f1078b8db439d21468ca996ab47c8668a18a41",
    "ase": "3.21.0b1-1cd61c88bf99ab77bd6bd70686d06017385f770a",
    "gpaw": "20.10.1b1-e9f1a6713629ecd93e67882c674554e9885375b4"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "4dfecf4ca2778bd56cf0a53d9f836855"
   }
  },
  "strict": true
 }
}


==> 01-outcomes-cbp-protocol/T-full.json <==
{
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      300,
      9
     ],
     "float64",
     [
      -8.537008368104424e-07,
      -8.343476892518686e-07,
      5.869241847895571e-07,
      26.45838385659253,
      26.458383856592544,
      31.812646075728903,
      31.812646075728917,
      43.482175975160914,
      48.923445441336426,
      0.06015635639716439,
      0.2793343500115055,
      0.33886471096027004,
      26.461285420539337,
      26.461605913636294,
      31.81457998534795,
      31.816840751238,
      43.48263048684156,
      48.92417470749631,
      0.12107839521541815,
      0.5583997563532704,
      0.6773164794701939,
      26.469972746467644,
      26.471295699255784,
      31.82037352138301,
      31.82939975701604,
      43.4839889295456,
      48.92634612610895,
      0.18351195279693283,
      0.8369288645207432,
      1.014950053933219,
      26.484393980915353,
      26.487523167784513,
      31.83000214910916,
      31.850248530455843,
      43.486236102107895,
      48.929910724646845,
      0.24816492774984958,
      1.1146574843344668,
      1.3513754552276005,
      26.504463510609575,
      26.51040198184169,
      31.84342512308517,
      31.879264441407756,
      43.48934692061848,
      48.93478743711187,
      0.31569237349762574,
      1.391326137240362,
      1.6862253355325056,
      26.530063158564865,
      26.540085243518405,
      31.860585705681434,
      31.91627916973596,
      43.493286790389384,
      48.94086392928148,
      0.38668565362814533,
      1.666681562176162,
      2.0191619927560973,
      26.561043823829845,
      26.57675975614128,
      31.88141147278263,
      31.96108187462616,
      43.49801211669501,
      48.94799774003724,
      0.46166591758447917,
      1.9404781668526507,
      2.3498839082036267,
      26.597227531251768,
      26.62063903693324,
      31.905814706448723,
      32.01342301424203,
      43.50347094461023,
      48.95601772506445,
      0.5410816096837984,
      2.2124794118152202,
      2.6781316632514875,
      26.63840984962994,
      26.671955340919176,
      31.93369287426793,
      32.073018656453776,
      43.50960371596907,
      48.964725785722955,
      0.6253093507632116,
      2.4824591152537114,
      3.0036930797597376,
      26.68436262975906,
      26.73095098300014,
      31.96492919507511,
      32.13955511582798,
      43.5163441294807,
      48.9738988627074,
      0.7146573538005281,
      2.7502026671956576,
      3.3264074210091747,
      26.734837008290217,
      26.797869258383194,
      31.99939329061313,
      32.21269375772895,
      43.5236200884054,
      48.98329117129282,
      0.8093705241881158,
      3.0155081424118424,
      3.6461684874660505,
      26.78956661918527,
      26.872945262456025,
      32.03694192255126,
      32.29207582502382,
      43.531354718933905,
      48.99263665254017,
      0.9096364965298488,
      3.2781873020714247,
      3.9629264469239174,
      26.848270951888416,
      26.956396901121593,
      32.07741981400649,
      32.377327163717446,
      43.53946744153515,
      49.00165161285448,
      1.0155920159279008,
      3.538066474892137,
      4.27668825347902,
      26.9106587942208,
      27.048416363061648,
      32.12066055430031,
      32.46806274797955,
      43.547875077031655,
      49.010037522761436,
      1.1273292382790967,
      3.7949873092156863,
      4.587516535645611,
      26.97643169840245,
      27.149162297796703,
      32.16648758508466,
      32.563890929866254,
      43.55649296901152,
      49.01748394471673,
      1.2449016735221392,
      4.048807388108209,
      4.895526871142844,
      27.04528741046354,
      27.258752909042947,
      32.2147152651552,
      32.66441736252665,
      43.56523610435689,
      49.02367155917839,
      1.368329615635043,
      4.299400700241643,
      5.200883413801009,
      27.116923206521356,
      27.377260132956728,
      32.265150010218036,
      32.769248566412095,
      43.57402021412927,
      49.02827525805456,
      1.4976049910125733,
      4.546657959959721,
      5.503792894795355,
      27.191039083826734,
      27.504705026693824,
      32.31759150258122,
      32.877995125195234,
      43.58276283775452,
      49.03096727496238,
      1.6326956160202284,
      4.790486770602543,
      5.804497083008615,
      27.267340759952617,
      27.641054445778025,
      32.371833964225274,
      32.99027451151948,
      43.59138433435487,
      49.03142032247426,
      1.7735488906612062,
      5.030811625868955,
      6.103263853765772,
      27.345542439801093,
      27.786219040819283,
      32.42766748500363,
      33.10571355250046,
      43.599808826133575,
      49.02931070765227,
      1.9200949743247913,
      5.267573744780795,
      6.400377076862593,
      27.42536931702065,
      27.940052557137623,
      32.48487939590021,
      33.22395055151334,
      43.60796505988838,
      49.02432139864022,
      2.072249496755946,
      5.500730736695462,
      6.696125588931274,
      27.506559783716042,
      28.10235237695686,
      32.54325567540577,
      33.34463708677975,
      43.61578717396779,
      49.016145016855084,
      2.229915856919022,
      5.730256093837241,
      6.990791557283551,
      27.58886732975685,
      28.272861205102842,
      32.60258237526907,
      33.46743950920984,
      43.62321535925385,
      49.00448673135519,
      2.392987157564832,
      5.956138510009293,
      7.28463856884533,
      27.672062120315548,
      28.451269767378204,
      32.66264705023801,
      33.59204016241603,
      43.63019640401626,
      48.98906703421691,
      2.5613478164184444,
      6.17838102553407,
      7.57789978629545,
      27.755932247273776,
      28.63722036733276,
      32.7232401750365,
      33.718138347284594,
      43.63668411370502,
      48.96962437818841,
      2.734874887700147,
      6.397000000070059,
      7.870766503267042,
      27.840284656636108,
      28.830311132740825,
      32.784156530828106,
      33.84545105236487,
      43.64263959789876,
      48.94591766047225,
      2.913439121311297,
      6.612023916778595,
      8.163377402306182,
      27.924945759926345,
      29.03010077780296,
      32.84519654287568,
      33.973713469916405,
      43.64803141767599,
      48.91772853918644,
      3.0969057821499177,
      6.823492023361081,
      8.455808775573686,
      28.00976174259718,
      29.236113710331303,
      32.90616755108208,
      34.102679315962995,
      43.65283558759669,
      48.884863571842295,
      3.2851352490193526,
      7.031452817747929,
      8.74806591261367,
      28.094598586685255,
      29.447845323833118,
      32.96688499562006,
      34.23212097128578,
      43.6570354272469,
      48.847156168039504,
      3.47798341141212,
      7.23596238865748,
      9.040075796262675,
      28.179341828261403,
      29.664767330960885,
      33.02717350093167,
      34.3618294590346,
      43.660621257879896,
      48.804468351495345,
      3.6753018828918815,
      7.437082623825849,
      9.33168118160923,
      28.26389607267341,
      29.88633301552098,
      33.086867842970086,
      34.49161427359952,
      43.663589940061925,
      48.75669232949872,
      3.876938051404391,
      7.634879301370678,
      9.622636068304347,
      28.348184292203097,
      30.111982303359472,
      33.145813786614966,
      34.621303074578336,
      43.6659442483681,
      48.70375187089791,
      4.082734989122725,
      7.829420082430918,
      9.912602517332022,
      28.432146931641263,
      30.341146576312585,
      33.20386878263337,
      34.750741259103755,
      43.66769207905729,
      48.645603496803794,
      4.2925312468326045,
      8.02077242583742,
      10.201148712530124,
      28.51574084752165,
      30.573253176582757,
      33.26090251629265,
      34.87979142544342,
      43.6688454862634,
      48.58223749131479,
      4.506160559923927,
      8.209001448025148,
      10.487748126592347,
      28.59893810646227,
      30.8077295702206,
      33.31679730264864,
      35.00833274064563,
      43.66941954156586,
      48.513678742752646,
      4.723451494391211,
      8.39416775360921,
      10.771779621789115,
      28.68172466735574,
      31.044007157007247,
      33.371448326530015,
      35.136260225054535,
      43.66943101084777,
      48.43998742912567,
      4.944227061654544,
      8.576325263912217,
      11.052528297023034,
      28.7640989711443,
      31.2815247293845,
      33.424763728211346,
      35.26348396675097,
      43.668896841151664,
      48.36125956479523,
      5.168304330363626,
      8.75551907216469,
      11.329186884092161,
      28.846070460714113,
      31.51973159487538,
      33.47666453862188,
      35.389928279375845,
      43.66783244885227,
      48.27762742855521,
      5.395494061734201,
      8.931783355020634,
      11.600857495570622,
      28.92765805213818,
      31.758090384594407,
      33.52708447059166,
      35.51553081734945,
      43.66624979902049,
      48.18925989645739,
      5.625600392469671,
      9.105139370369665,
      11.866553532563326,
      29.008888577162416,
      31.99607957505234,
      33.57596957502749,
      35.64024166319706,
      43.66415526453835,
      48.09636270555817,
      5.858420586173957,
      9.275593571135637,
      12.125201570602169,
      29.0897952155199,
      32.233195751724736,
      33.623277772988466,
      35.76402240249844,
      43.66154725267804,
      47.99917867705767,
      6.093744870581985,
      9.443135863804228,
      12.375643053936848,
      29.17041593441368,
      32.46895564108771,
      33.668978276363966,
      35.88684520284859,
      43.65841358696997,
      47.897987928614604,
      6.331356374112684,
      9.607738038816903,
      12.61663564029523,
      29.25079195134833,
      32.70289793341143,
      33.713050911225544,
      36.00869191406473,
      43.65472863400532,
      47.79310810528183,
      6.5710311714142104,
      9.7693523977263,
      12.846854047774372,
      29.330966235422245,
      32.93458491200999,
      33.75548535892812,
      36.129553207568875,
      43.65045016944721,
      47.684894655509936,
      6.812538443819838,
      9.927910599185147,
      13.064890260821006,
      29.410982061209435,
      33.16360389642635,
      33.79628033068063,
      36.24942777322277,
      43.645515986531954,
      47.57374117152497,
      7.055640757091242,
      10.083322742506441,
      13.269252951141608,
      29.49088162844575,
      33.38956849784806,
      33.83544269160723,
      36.368321591616464,
      43.6398402659384,
      47.46007979999772,
      7.300094455498302,
      10.235476703788963,
      13.458365959469019,
      29.57070475986643,
      33.61211967569422,
      33.87298655030469,
      36.48624729855524,
      43.63330975108293,
      47.344381706361496,
      7.54565016816719,
      10.38423773555717,
      13.63056566255697,
      29.650487688692518,
      33.83092657572563,
      33.90893232959195,
      36.60322365580476,
      43.625779811567526,
      47.22715754056582,
      7.792053420605788,
      10.529448336653303,
      13.784097012937732,
      29.730261946402088,
      33.943305833579906,
      34.04568712328587,
      36.71927513752542,
      43.61707053445623,
      47.10895779870431,
      8.039045341224336,
      10.670928394865635,
      13.917107982002172,
      29.81005336051918,
      33.97613732539248,
      34.25612834156146,
      36.8344316347224,
      43.60696306356335,
      46.99037289851393,
      8.286363449171692,
      10.80847560062194,
      14.027642053155128,
      29.889881171181003,
      34.00746062887821,
      34.46200636526004,
      36.94872826997199,
      43.59519651573145,
      46.8720326823898,
      8.53374250534405,
      10.941866126140948,
      14.11362829174381,
      29.96975727417556,
      34.03731226649631,
      34.663106125934476,
      37.06220530135036,
      43.58146594204771,
      46.754604927228776,
      8.780915401937152,
      11.070855560839718,
      14.172868348685501,
      30.049685596959943,
      34.065730644274716,
      34.85924069710754,
      37.174908077899424,
      43.56542196612337,
      46.638792280831424,
      9.027614055339024,
      11.195180090634697,
      14.20301951570951,
      30.129661612857532,
      34.09275529335023,
      35.05025030559743,
      37.286886989632464,
      43.5466729028371,
      46.52532687753354,
      9.273570248232232,
      11.3145579061322,
      14.201572613362261,
      30.209671997184845,
      34.11842617614025,
      35.236001039396534,
      37.398197334218466,
      43.52479030012456,
      46.41496175004333,
      9.51851633004062,
      11.428690822633952,
      14.165823016786963,
      30.289694427473577,
      34.142783063690054,
      35.4163833104103,
      37.50889900213933,
      43.499318886091814,
      46.3084581171191,
      9.762185608018008,
      11.53726609341981,
      14.092832449586256,
      30.369697528241232,
      34.16586498921647,
      35.59131015934992,
      37.61905586524912,
      43.46979174843665,
      46.20656778290833,
      10.00431208719805,
      11.639958396917898,
      13.979378226204465,
      30.449640958937795,
      34.187709781348886,
      35.7607155158592,
      37.72873474405822,
      43.43575111663018,
      46.11001033945,
      10.24462878505311,
      11.736431978119585,
      13.821885333376825,
      30.52947564178236,
      34.208353679079615,
      35.92455254432188,
      37.83800383095806,
      43.396774287658076,
      46.01944569079963,
      10.482862644005404,
      11.826342924904177,
      13.616335229301244,
      30.60914412423478,
      34.22783102899743,
      36.082792209192355,
      37.94693046406549,
      43.352503068092794,
      45.935443580797326,
      10.718720188955839,
      11.909341560751654,
      13.35814469599315,
      30.688581068858674,
      34.246174064011484,
      36.23542217829787,
      38.055578182257065,
      43.302673812621194,
      45.85845309323835,
      10.95184276660086,
      11.985074936569855,
      13.042015926068308,
      30.767713861373007,
      34.26341276149654,
      36.38244614571424,
      38.16400304666615,
      43.2471441273429,
      45.78877609824028,
      11.181627833716485,
      12.053189405967002,
      12.66182823923742,
      30.846463325804223,
      34.27957477762488,
      36.52388359853199,
      38.27224928398006,
      43.18591206138908,
      45.72654885658492,
      11.406033397459238,
      12.113333270170283,
      12.211396826087354,
      30.924744533895286,
      34.29468545360538,
      36.65976997997134,
      38.38034438407075,
      43.119124463990715,
      45.67173513453259,
      11.5706545932253,
      11.734704187793513,
      12.165159480840458,
      31.002467694349317,
      34.308767888645605,
      36.7901571257838,
      38.48829385582541,
      43.04707306878397,
      45.62413229367259,
      11.024506149025504,
      11.868964243525488,
      12.208328391174065,
      31.079539106140004,
      34.32184307369295,
      36.91511378629742,
      38.59607589424718,
      42.97017925283728,
      45.58338943535893,
      10.279475570952247,
      12.083115163603072,
      12.242510547838284,
      31.155862159048972,
      34.33393007940722,
      37.03472600803804,
      38.703636222587235,
      42.88897052754042,
      45.54903457605203,
      9.38769479849689,
      12.267389518382716,
      12.296451031482047,
      31.231338363836947,
      34.34504629137052,
      37.14909714815911,
      38.81088333311832,
      42.80405301046188,
      45.52050665209475,
      8.30464098871762,
      12.28266475076173,
      12.506710398194112,
      31.305868394049433,
      34.35520768525287,
      37.2583473357647,
      38.91768425482046,
      42.71608418805378,
      45.49718811593942,
      6.942373819760835,
      12.28805446344417,
      12.713338655482453,
      31.37935312142102,
      34.364429134516605,
      37.36261227049807,
      39.023860831309406,
      42.625749446461676,
      45.47843475547166,
      5.082831100591339,
      12.283298566265376,
      12.916074020149779,
      31.45169462718697,
      34.37272474325425,
      37.46204134536257,
      39.12918631220163,
      42.53374460135367,
      45.463600667126826,
      1.3817937346958553,
      12.268161613690618,
      13.11474674434712,
      31.522797172331252,
      34.38010819689757,
      37.556795177608294,
      39.23338186506406,
      42.440765458011626,
      45.45205758438163,
      -4.852282396558215,
      12.242435793527664,
      13.309228918711485,
      31.5925681108836,
      34.386593123794796,
      37.64704270950182,
      39.33611242255328,
      42.34750456159976,
      45.4432087256818,
      -7.104953200464328,
      12.20594395538696,
      13.499417414361824,
      31.660918731797278,
      34.39219346101042,
      37.73295808686636,
      39.4369811076478,
      42.254654833748454,
      45.43649789758561,
      -8.879248390279622,
      12.158542684390703,
      13.68522662251444,
      31.727765016653496,
      34.39692381813276,
      37.8147175332618,
      39.535521348764625,
      42.16291966837156,
      45.43141482185151,
      -10.419203488263896,
      12.100125426837058,
      13.866584663876752,
      31.793028302402327,
      34.4007998333581,
      37.89249641586559,
      39.631185744291926,
      42.07302912755083,
      45.427497656245606,
      -11.813539876590436,
      12.03062567579806,
      14.04343097546317,
      31.856635840504758,
      34.40383851663059,
      37.966466655440165,
      39.72333085401708,
      41.98576193003264,
      45.42433355355977,
      -13.105505630518179,
      11.950020226029158,
      14.215714482576852,
      31.91852124612775,
      34.406058575133834,
      38.03679457905749,
      39.81119759018929,
      41.901972661929896,
      45.42155793041233,
      -14.319484651470905,
      11.858332509145043,
      14.383392028041829,
      31.978624833398417,
      34.40748071692794,
      38.103639261001945,
      39.89388817396217,
      41.82262258168941,
      45.41885294475396,
      -15.470461067855748,
      11.755636021791316,
      14.546426917182439,
      32.03689383508314,
      34.40812792899292,
      38.167151351829986,
      39.97034345390469,
      41.74880976720214,
      45.41594553205421,
      -16.568158987036366,
      11.6420578615044,
      14.70478751930017,
      32.09328250736113,
      34.408025726353245,
      38.2274723616417,
      40.03932977327577,
      41.681789128594744,
      45.412605232473574,
      -17.619112254873293,
      11.517782387028873,
      14.858445905642665,
      32.14775212255858,
      34.407202369317204,
      38.28473434186511,
      40.09945315886936,
      41.622964348134815,
      45.40864195391047,
      -18.62780217875576,
      11.383055021902935,
      15.007376523803634,
      32.20027085474825,
      34.40568904615535,
      38.33905989887583,
      40.14922841816996,
      41.573824082471724,
      45.40390375390685,
      -19.597329103825242,
      11.238186221869022,
      15.151554919078926,
      32.250813564969334,
      34.4035200187685,
      38.39056247016318,
      40.1872330552149,
      41.53579249773312,
      45.398274681333675,
      -20.529831577512176,
      11.08355562770871,
      15.290956518987036,
      32.29936149445197,
      34.40073272905726,
      38.439346796881665,
      40.21235356777927,
      41.50998659344984,
      45.39167269133474,
      -21.42676003553407,
      10.919616424826527,
      15.425555500041739,
      32.34590187562957,
      34.3973678638094,
      38.48550953315294,
      40.2240728839005,
      41.49693159870104,
      45.38404762990788,
      -22.289062302727693,
      10.74689992844772,
      15.555323756986208,
      32.39042747187948,
      34.39346937597632,
      38.529139940569685,
      40.222680250857564,
      41.496353181779824,
      45.375379274482995,
      -23.117313362854404,
      10.566020407416698,
      15.68022999459245,
      32.432936057857866,
      34.38908446022893,
      38.5703206247185,
      40.20928306791901,
      41.5071670433844,
      45.3656754115402,
      -23.91180864995118,
      10.377680148619488,
      15.800238961090871,
      32.473429852992325,
      34.38426348067949,
      38.60912827839002,
      40.18560162301638,
      41.52768499786561,
      45.35496993002495,
      -24.67263273570662,
      10.182674745757424,
      15.915310840478643,
      32.51191492118067,
      34.379059848645916,
      38.645634403073004,
      40.15365174156678,
      41.55593260052952,
      45.34332090891302,
      -25.399710984301585,
      9.98189856764688,
      16.025400818473795,
      32.54840055003171,
      34.37352984834176,
      38.67990598619999,
      40.1154538801981,
      41.589939855206424,
      45.330808677994725,
      -26.09284914289313,
      9.776350318694485,
      16.130458833799164,
      32.58289862307723,
      34.367732408421084,
      38.71200611646718,
      40.07284637844366,
      41.62792735652067,
      45.31753383229738,
      -26.751764210043156,
      9.567138543179867,
      16.230429522873123,
      32.61542299829023,
      34.36172881742598,
      38.741994523532604,
      40.027405473221584,
      41.668385330124615,
      45.303615182267016,
      -27.376108880195236,
      9.355486840255363,
      16.32525236191607,
      32.645988905949,
      34.3555823814147,
      38.769928031698385,
      39.98043771394227,
      41.71008000176462,
      45.28918762375412,
      -27.965491174933838,
      9.14273844268904,
      16.414862006037968,
      32.67461237836758,
      34.349358022436085,
      38.79586092000986,
      39.93300857354528,
      41.75202356911466,
      45.27439991399797,
      -28.51949040925257,
      8.930359664550556,
      16.499188820146436,
      32.701309723235035,
      34.34312181711698,
      38.81984518376007,
      39.885982907643715,
      41.7934321935429,
      45.25941234228238,
      -29.03767032369416,
      8.719941538896492,
      16.57815959162789,
      32.726097051218304,
      34.33694047550412,
      38.841930694865056,
      39.840064659296466,
      41.8336846828976,
      45.24439428694903,
      -29.519589991591335,
      8.51319874889963,
      16.651698409825116,
      32.74898986703401,
      34.33088076150937,
      38.8621652611581,
      39.79583079758904,
      41.872286943627905,
      45.2295216542712,
      -29.96481295338235,
      8.311964717056188,
      16.719727692531276,
      32.770002731331914,
      34.325008857899725,
      38.88059458752638,
      39.75375839948921,
      41.90884335518657,
      45.21497419963128,
      -30.372914916779212,
      8.118181484216644,
      16.78216933518536,
      32.78914899842282,
      34.31938968078126,
      38.89726214517374,
      39.714245454771635,
      41.943034542655404,
      45.200932737815435,
      -30.743490279007453,
      7.933882831199439,
      16.83894595437438,
      32.80644063212188,
      34.31408615094664,
      38.9122089593225,
      39.677626498136256,
      41.97460048938331,
      45.187576257270756,
      -31.076157666386244,
      7.761169043841891,
      16.889982193786402,
      32.821888098814384,
      34.30915843223215,
      38.9254733304757,
      39.64418419375821,
      42.003327897023716,
      45.17507896293104,
      -31.370564641005515,
      7.602171894818168,
      16.935206058086024,
      32.83550033339195,
      34.304663150045016,
      38.93709050983907,
      39.614157836571486,
      42.02904084470631,
      45.16360728351773,
      -31.626391689898238,
      7.459008921612343,
      16.974550238447808,
      32.84728477013713,
      34.30065260628113,
      38.947092355083015,
      39.587749534628166,
      42.0515939801271,
      45.15331689152172,
      -31.843355585886137,
      7.33372701169654,
      17.007953392811906,
      32.85724742721136,
      34.29717400969543,
      38.95550699700042,
      39.56512865400398,
      42.07086763911732,
      45.14434979644611,
      -32.021212189037584,
      7.228236690338467,
      17.035361344403277,
      32.865393030433694,
      34.29426874309507,
      38.96235854864428,
      39.54643495972416,
      42.086764422349674,
      45.136831583033526,
      -32.15975874186026,
      7.144240247695624,
      17.056728163733975,
      32.871725159868724,
      34.29197169015762,
      38.96766688367983,
      39.531780775510015,
      42.09920685989045,
      45.13086887455095,
      -32.2588356988066,
      7.083158676492749,
      17.072017102175675,
      32.87624640168446,
      34.290310644917405,
      38.97144749835946,
      39.5212524080948,
      42.10813587324912,
      45.126547105140446,
      -32.31832812054127,
      7.046063893979345,
      17.081201349195414,
      32.87895848804256,
      34.28930582577547,
      38.97371145303255,
      39.51491103093743,
      42.113509808077325,
      45.12392868338414,
      -32.33816665504961,
      7.033623392147756,
      17.08426459037225,
      32.87986240955591,
      34.28896951316122,
      38.97446536996913,
      39.512793186310155,
      42.115303865215125,
      45.1230516207409,
      -32.335470923463305,
      7.030371916049501,
      17.084305715159434,
      32.87955842071537,
      34.29041043156564,
      38.974754958283484,
      39.51333202016241,
      42.1147862703093,
      45.12081458680209,
      -32.32739783969541,
      7.020543969965108,
      17.08442618200565,
      32.878656554820964,
      34.29472796345428,
      38.97561687915449,
      39.51494146016412,
      42.11323081358234,
      45.11410504126135,
      -32.31398958796454,
      7.00391765947004,
      17.084617326616026,
      32.877187166083296,
      34.301906482967915,
      38.977030647384204,
      39.51760039953206,
      42.11062953116611,
      45.10292768198484,
      -32.29531598045847,
      6.9801186208087165,
      17.08486490162031,
      32.87520101568653,
      34.311920093511866,
      38.9789622775067,
      39.52127391906278,
      42.10696932289165,
      45.087290435183675,
      -32.271473718590805,
      6.948612958704851,
      17.085149362606202,
      32.87276951542221,
      34.3247328456165,
      38.981364517906385,
      39.525913672376674,
      42.10223220849348,
      45.06720459879437,
      -32.242585365826606,
      6.908696819054893,
      17.08544626134924,
      32.869985043432024,
      34.34029903817794,
      38.98417717723434,
      39.53145841952904,
      42.09639567993308,
      45.042685040665475,
      -32.20879803919438,
      6.859481967955322,
      17.085726739200975,
      32.86696130648741,
      34.35856359937632,
      38.98732754179021,
      39.53783470345392,
      42.089433143621974,
      45.01375044899355,
      -32.17028182870326,
      6.799876423873514,
      17.08595811184097,
      32.86383371568281,
      34.37946254260206,
      38.99073088218011,
      39.54495766239781,
      42.08131444474937,
      44.98042363170842,
      -32.127227956028214,
      6.728558717187107,
      17.08610453501269,
      32.86075973482514,
      34.402923491810725,
      38.99429104721836,
      39.55273197037047,
      42.07200646448632,
      44.94273186075534,
      -32.07984668601157,
      6.643943639720904,
      17.086127739485804,
      32.85791915331481,
      34.42886626990186,
      38.9979011427185,
      39.561052896717726,
      42.0614737795737,
      44.90070725646263,
      -32.02836500675185,
      6.5441362422587765,
      17.08598782233422,
      32.85551422816811,
      34.457203542969914,
      39.00144429251513,
      39.56980747520862,
      42.049679372725855,
      44.85438720641856,
      -31.973024096297987,
      6.426869069283742,
      17.085644080700146,
      32.85376963337307,
      34.4878415126306,
      39.00479447877517,
      39.57887577252956,
      42.03658538141321,
      44.80381481251568,
      -31.914076596221246,
      6.289414690634135,
      17.085055873547244,
      32.85293214944761,
      34.520680648079406,
      39.00781745839454,
      39.588132245778596,
      42.02215387194245,
      44.74903935905866,
      -31.851783714573383,
      6.128460546791561,
      17.084183496483504,
      32.85327002244089,
      34.555616449104754,
      39.010371752032555,
      39.597447178428496,
      42.006347625342215,
      44.69011679408229,
      -31.786412182927055,
      5.939924044867639,
      17.082989054553135,
      32.85507192033356,
      34.592540230955755,
      39.01230970210846,
      39.60668818424732,
      41.98913092139927,
      44.62711021530081,
      -31.71823109429373,
      5.718668601055381,
      17.0814373179537,
      32.85864541655917,
      34.63133992175666,
      39.013478595870005,
      39.61572176878772,
      41.970470307289325,
      44.56009035141914,
      -31.647508650683434,
      5.458046411953831,
      17.0794965459089,
      32.8643149359085,
      34.67190086306853,
      39.0137218494345,
      39.62441493823187,
      41.95033533760927,
      44.48913602890422,
      -31.574508850860035,
      5.149117194922798,
      17.077139264408537,
      32.87241910804518,
      34.7141066042196,
      39.01288024849291,
      39.63263684555382,
      41.928699273269984,
      44.41433461375345,
      -31.49948815040334,
      4.779206491163214,
      17.074342984195575,
      32.883307488757715,
      34.75783968115671,
      39.010793241142764,
      39.64026046407577,
      41.905539727649895,
      44.33578241734102,
      -31.42269212746183,
      4.328952336085567,
      17.071090846217572,
      32.897336629133875,
      34.802982370804926,
      39.007300278065394,
      39.6471642784949,
      41.88083924965852,
      44.25358505509759,
      -31.344352188512392,
      3.7652650287148126,
      17.067372182750418,
      32.91486549792634,
      34.849417412251235,
      39.002242194965504,
      39.65323398327906,
      41.854585834926006,
      44.16785774661956,
      -31.264682348985545,
      3.0198631428878557,
      17.063182983525742,
      32.936250291858286,
      34.897028686485896,
      38.99546263182365,
      39.65836417793319,
      41.82677335821863,
      44.07872554585735,
      -31.183876123718264,
      1.8798121688860492,
      17.058526257440707,
      32.96183870130742,
      34.9457018469234,
      38.98680948304966,
      39.66246004797344,
      41.797401922387365,
      43.986323490336844,
      -31.10210356182175,
      -1.6164568325084792,
      17.053412281780624,
      32.991963732955966,
      34.99532489347675,
      38.97613637202987,
      39.665439019499416,
      41.76647812166382,
      43.890796658982936,
      -31.01950845966862,
      -3.05804890468314,
      17.047858732336678,
      33.02693722432275,
      35.04578868355389,
      38.96330414280086,
      39.66723237401541,
      41.73401521989781,
      43.79230012908775,
      -30.936205784291822,
      -4.088055716482842,
      17.041890689342715,
      33.06704321496382,
      35.09698737396835,
      38.94818236061693,
      39.66778680864737,
      41.700033247328435,
      43.690998824358985,
      -30.852279337542846,
      -4.972130847438469,
      17.035540515778447,
      33.11253136276308,
      35.148818788387935,
      38.93065081197046,
      39.66706592517919,
      41.6645590226146,
      43.58706724784629,
      -30.767779688886364,
      -5.779810206014708,
      17.028847606291855,
      33.16361060854145,
      35.20118470556353,
      38.91060099314346,
      39.66505162947285,
      41.627626110015626,
      43.480689095923864,
      -30.682722401737912,
      -6.541124628171278,
      17.021858006772366,
      33.22044329611501,
      35.25399106415995,
      38.88793757459761,
      39.66174542094489,
      41.58927472467192,
      43.372056752436656,
      -30.597086574821056,
      -7.271902453946646,
      17.01462390645469,
      33.28313994670353,
      35.3071480805273,
      38.8625798264543,
      39.65716954997817,
      41.54955160173211,
      43.26137066560719,
      -30.51081371618497,
      -7.981424713350412,
      17.007203006347293,
      33.35175486609607,
      35.36057027616584,
      38.834462988013044,
      39.651368019583735,
      41.5085098474336,
      43.14883861432409,
      -30.423806963353094,
      -8.675474920254082,
      16.999657769747756,
      33.42628273129156,
      35.41417641192043,
      38.803539561795134,
      39.64440740642599,
      41.466208791997964,
      43.03467487493058,
      -30.3359306586472,
      -9.35777378488119,
      16.992054562614268,
      33.50665626268367,
      35.46788932603241,
      38.76978051012173,
      39.63637747558713,
      41.422713865188676,
      42.91909930447751,
      -30.247010284141016,
      -10.030735908734053,
      16.984462693596598,
      33.592745041427065,
      35.5216356730262,
      38.73317632996744,
      39.62739156322616,
      41.37809651547851,
      42.80233636141993,
      -30.15683275603626,
      -10.69590427665303,
      16.976953365558177,
      33.68435548316676,
      35.57534555992532,
      38.693737980073955,
      39.61758670157455,
      41.33243419291213,
      42.68461408966961,
      -30.06514707362139,
      -11.354216876972083,
      16.969598552415437,
      33.78123193275885,
      35.62895207537234,
      38.65149763346899,
      39.60712346140224,
      41.285810413920764,
      42.566163096446914,
      -29.971665313465007,
      -12.006179323878936,
      16.962469817044525,
      33.883058803584234,
      35.68239070571409,
      38.60650922911429,
      39.59618548800318,
      41.23831492362046,
      42.44721555813341,
      -29.876063955202863,
      -12.651981652489615,
      16.955637087805734,
      33.989463652524705,
      35.73559862979416,
      38.558848799004444,
      39.5849787076187,
      41.19004396763442,
      42.32800429089414,
      -29.777985521284375,
      -13.29158025915563,
      16.94916741286578,
      34.10002105965961,
      35.78851388076301,
      38.50861455236083,
      39.57373018172165,
      41.14110068142345,
      42.208761923796864,
      -29.677040509422014,
      -13.924757114201311,
      16.943123712893573,
      34.21425717121648,
      35.84107435823041,
      38.455926707423544,
      39.562686586396985,
      41.09159560070456,
      42.089720211110276,
      -29.572809593295666,
      -14.551163574794048,
      16.937563553807443,
      34.3316547651783,
      35.89321666690785,
      38.400927074676204,
      39.55211229290788,
      41.04164729201919,
      41.97110951709457,
      -29.46484606434734,
      -15.17035340271924,
      16.932537961991784,
      34.45165871016309,
      35.9448747475812,
      38.343778414270794,
      39.54228702332226,
      40.99138309806417,
      41.85315850070009,
      -29.35267848528829,
      -15.781807987158155,
      16.92809030472086,
      34.573681707898835,
      35.99597825144573,
      38.284663616364945,
      39.5335030519477,
      40.940939988142205,
      41.73609401910841,
      -29.235813524243262,
      -16.3849557947219,
      16.92425525836442,
      34.69711023532724,
      36.04645058749349,
      38.22378478794683,
      39.52606191983718,
      40.89046550004592,
      41.6201412580936,
      -29.113738937273936,
      -16.979187454543677,
      16.92105788625407,
      34.82131063108638,
      36.09620654177845,
      38.16136237620191,
      39.520270626869056,
      40.84011875575997,
      41.50552408403203,
      -28.98592666633705,
      -17.56386748859576,
      16.918512846827472,
      34.94563529942636,
      36.145149322590775,
      38.09763452053724,
      39.516437265608936,
      40.79007152933522,
      41.39246559747521,
      -28.851836019515314,
      -18.138343432413667,
      16.916623750809062,
      35.06942902873524,
      36.19316682042358,
      38.03285690888608,
      39.514866065760856,
      40.74050934083783,
      41.281188852061625,
      -28.71091690056932,
      -18.701952909497486,
      16.91538268373669,
      35.192035437799234,
      36.24012677695581,
      37.96730352740395,
      39.51585183058192,
      40.69163254501755,
      41.17191768579673,
      -28.562613055448857,
      -19.254029093964174,
      16.914769907118043,
      35.312803566712425,
      36.2858704205818,
      37.90126884797233,
      39.51967377055916,
      40.643657376903946,
      41.06487759503267,
      -28.40636530431645,
      -19.79390490224952,
      16.91475374794135,
      35.431094617536466,
      36.33020393177258,
      37.835072209844725,
      39.52658877802157,
      40.59681690866852,
      40.960296565530456,
      -28.241614728815385,
      -20.32091618439581,
      16.915290682247402,
      35.54628882030413,
      36.372886834936615,
      37.76906543431363,
      39.5368242408982,
      40.55136186283733,
      40.85840576056318,
      -28.06780578569546,
      -20.834404131498413,
      16.916325614078765,
      35.65779235321166,
      36.41361607383031,
      37.703645064103036,
      39.550570563396406,
      40.50756121691896,
      40.75943995405215,
      -27.88438931942945,
      -21.333717073561367,
      16.91779234648322,
      35.76504418610838,
      36.45200416770124,
      37.63927098829402,
      39.56797364019519,
      40.46570252532239,
      40.66363758842653,
      -27.690825448046294,
      -21.81821180827467,
      16.919614236492123,
      35.86752265268926,
      36.48754967235199,
      37.57649339019689,
      39.58912760683797,
      40.426091879269165,
      40.57124033385933,
      -27.486586298010966,
      -22.287254574000777,
      16.92170502127799,
      35.964751502798265,
      36.51959877869347,
      37.51598934305878,
      39.61406824328995,
      40.38905342993801,
      40.48249202983796,
      -27.271158565532133,
      -22.740221758109357,
      16.92396979817749,
      36.05630515840575,
      36.54729970520459,
      37.45860754016661,
      39.64276741442016,
      40.35492842384876,
      40.39763690418684,
      -27.044045883116112,
      -23.176500413688633,
      16.926306137113528,
      36.14181291034483,
      36.569559421771714,
      37.40541173725406,
      39.67512886019448,
      40.31691699140134,
      40.324073757891476,
      -26.804770971446196,
      -23.595488642813113,
      16.928605300319543,
      36.22096185614963,
      36.58502896113923,
      37.35769672316621,
      39.710985467335654,
      40.240568713904146,
      40.296860178638326,
      -26.55287755768878,
      -23.99659589236253,
      16.93075354130686,
      36.293498488396686,
      36.59216833237161,
      37.31692581638496,
      39.750097830226885,
      40.168818647932135,
      40.27367046374047,
      -26.28793204204339,
      -24.379243198387492,
      16.932633452846154,
      36.35922897887692,
      36.58945357322319,
      37.28452728613226,
      39.792153407221434,
      40.101878569401315,
      40.25489828617031,
      -26.009524894694735,
      -24.742863406817936,
      16.934125332450247,
      36.41801833525801,
      36.57573370787279,
      37.26154177860187,
      39.836764865165456,
      40.039939960268036,
      40.24094904059489,
      -25.71727176520664,
      -25.086901391586686,
      16.93510853350576,
      36.46978869799743,
      36.55059903855604,
      37.248259073950564,
      39.88346528951617,
      39.98316824463646,
      40.23224473139892,
      -25.41081428572993,
      -25.41081428572992,
      16.935462770832324,
      36.51451706845445,
      36.51451706845447,
      37.24408754568279,
      39.93169710429,
      39.93169710429001,
      40.229235827316494,
      -25.711765913770357,
      -25.09240564580233,
      16.93507567216063,
      36.46902305122855,
      36.55196295132561,
      37.24770927758048,
      39.88596481267143,
      39.980404288334,
      40.23237160734575,
      -25.99188061101711,
      -24.759390463977276,
      16.933839370516534,
      36.41526459860401,
      36.58258272463928,
      37.25755269200697,
      39.84559961657058,
      40.02917876402872,
      40.24216636119376,
      -26.25066561607553,
      -24.411496002796277,
      16.931644194477403,
      36.354587429526,
      36.60649807591265,
      37.27216731496316,
      39.81061309846336,
      40.07711300662967,
      40.25925027380467,
      -26.48764122389022,
      -24.048474435265806,
      16.928384895059118,
      36.28812771685511,
      36.62387246265037,
      37.29032447752606,
      39.78097272980878,
      40.123292865944535,
      40.28420713816014,
      -26.702341165595946,
      -23.670101809580572,
      16.9239613150509,
      36.216774316632694,
      36.63490738748382,
      37.31105641519823,
      39.75660230564356,
      40.16712232057968,
      40.31725281142832,
      -26.89431302114147,
      -23.276176555569236,
      16.918278893416264,
      36.14119636297631,
      36.63983803553685,
      37.333628606120094,
      39.737384157272764,
      40.20869637899643,
      40.35786639446409,
      -27.063118660909392,
      -22.866517482556045,
      16.911248998794107,
      36.06189111341,
      36.63892821468797,
      37.357490557006905,
      39.72316302667126,
      40.248747807475254,
      40.40484851925463,
      -27.20833471116645,
      -22.440961205776773,
      16.90278909062834,
      35.97923020843244,
      36.632464661401286,
      37.382227100150196,
      39.713751347286966,
      40.28810947078025,
      40.45686489705475,
      -27.32955303688803,
      -21.99935892202586,
      16.892822710756544,
      35.89349702575009,
      36.62075089640278,
      37.4075178474045,
      39.70893557178163,
      40.32724589908501,
      40.51292132671462,
      -27.42638123426534,
      -21.541572433554368,
      16.881279312273083,
      35.804914393593705,
      36.60410090374635,
      37.43310591614442,
      39.70848312984305,
      40.36614531694524,
      40.572478647642704,
      -27.498443123975832,
      -21.0674692905866,
      16.868093936035596,
      35.71366419679579,
      36.58283294533661,
      37.45877477730032,
      39.71214959115919,
      40.404433844060456,
      40.63534560613142,
      -27.545379235036446,
      -20.57691688463058,
      16.853206748232907,
      35.61990082898661,
      36.557263808658,
      37.484331617720024,
      39.71968564391021,
      40.44154185488644,
      40.70151933787806,
      -27.566847267720973,
      -20.06977527338001,
      16.836562454936097,
      35.523760219493965,
      36.527703729412885,
      37.509595765116934,
      39.73084356575329,
      40.47684753481411,
      40.77104817238232,
      -27.562522522557998,
      -19.545888448151477,
      16.818109611489977,
      35.42536578813965,
      36.49445215097087,
      37.5343910141727,
      39.745382947986435,
      40.50977480036542,
      40.84393941277533,
      -27.532098280780886,
      -19.00507365867113,
      16.79779984599785,
      35.324832327717566,
      36.457794397333736,
      37.558540957643295,
      39.763075521082136,
      40.53984378615559,
      40.92011379267845,
      -27.475286119709835,
      -18.447108275940312,
      16.775587017039204,
      35.222268528062536,
      36.41799925999127,
      37.58186663113992,
      39.78370901090744,
      40.566683789600155,
      40.99939669826526,
      -27.39181614432977,
      -17.87171348405305,
      16.751426326209735,
      35.11777863855049,
      36.375317439929006,
      37.60418592951127,
      39.80709002347207,
      40.59002368067832,
      41.08153118526633,
      -27.2814371136852,
      -17.278533818505732,
      16.72527340615503,
      35.01146360637681,
      36.32998074689151,
      37.62531436014415,
      39.833046009416975,
      40.60967327062694,
      41.16619937231556,
      -27.143916437519835,
      -16.667111167698515,
      16.69708340457766,
      34.90342191329123,
      36.282201937479876,
      37.64506677652461,
      39.86142639784898,
      40.62550419724161,
      41.253043748090676,
      -26.979040014682912,
      -16.036851254303233,
      16.666810084315568,
      34.79375025256031,
      36.2321750681561,
      37.663259793303794,
      39.89210301428107,
      40.637434125187276,
      41.341684694033844,
      -26.786611879995128,
      -15.386979694134135,
      16.634404959110977,
      34.68254413195369,
      36.18007624437796,
      37.67971462834586,
      39.92496991165196,
      40.645415061497516,
      41.4317335172706,
      -26.566453620244854,
      -14.71648328569238,
      16.59981648419361,
      34.56989845070193,
      36.1260646587853,
      37.694260152396645,
      39.95994274881593,
      40.64942524013329,
      41.522801622880685,
      -26.318403512409688,
      -14.024029845893054,
      16.562989320362952,
      34.45590807349388,
      36.07028382626293,
      37.70673595654175,
      39.996957849172915,
      40.64946367291875,
      41.614506796386074,
      -26.042315327595986,
      -13.307855995723358,
      16.52386368993588,
      34.340668408815496,
      36.01286293940758,
      37.71699527420703,
      40.035971064383084,
      40.6455465406672,
      41.70647747529906,
      -25.738056731925635,
      -12.565605496154078,
      16.482374842778217,
      34.224275989438716,
      35.953918282869104,
      37.72490762011134,
      40.07695655516556,
      40.63770479764407,
      41.79835567454882,
      -25.40550719982035,
      -11.794088355672898,
      16.43845265069994,
      34.10682904758531,
      35.89355465835201,
      37.73036103466384,
      40.119905583720026,
      40.62598255427798,
      41.889799025835956,
      -25.04455533467614,
      -10.988907168006786,
      16.392021348796085,
      33.98842807474879,
      35.831866783384086,
      37.73326384940701,
      40.16482539119238,
      40.61043594948458,
      41.980482233536165,
      -24.65509546518475,
      -10.143848474058524,
      16.342999442880007,
      33.86917635532901,
      35.76894063623608,
      37.73354591711384,
      40.21173820999917,
      40.59113232470698,
      42.070098140123875,
      -24.237023350318548,
      -9.24982898085935,
      16.291299803004165,
      33.74918046341181,
      35.70485472675571,
      37.73115927828862,
      40.2606804362104,
      40.56814957718191,
      42.1583585216715,
      -23.790230779117646,
      -8.292921266294217,
      16.236829964220146,
      33.628550712749714,
      35.639681278604286,
      37.726078262908175,
      40.31170196324284,
      40.54157561092683,
      42.244994687650276,
      -23.314598788431546,
      -7.250237717930906,
      16.179492657224355,
      33.50740155095494,
      35.57348731272423,
      37.71829905092794,
      40.364865656504115,
      40.511507829011364,
      42.329757930235125,
      -22.809989136199015,
      -6.079911333298761,
      16.119186593420935,
      33.385851889920545,
      35.50633562509232,
      37.70783873613878,
      40.42024693078184,
      40.47805262573059,
      42.41241985045082,
      -22.276233550189286,
      -4.689719125714627,
      16.055807531282145,
      33.26402536542838,
      35.438285654171516,
      37.69473395450538,
      40.44132484619869,
      40.477933379101145,
      42.49277257770735,
      -21.713120108149788,
      -2.769502345103538,
      15.989249653807935,
      33.14205051972122,
      35.36939423517638,
      37.679039149712686,
      40.40144718609457,
      40.538024393961656,
      42.57062889292856,
      -21.12037587336377,
      2.4470261139228655,
      15.919407290532533,
      33.02006090149203,
      35.299716239495794,
      37.66082455533584,
      40.3585495073689,
      40.60063071927667,
      42.64582226190864,
      -20.49764457608352,
      4.3551252417804545,
      15.846177022097944,
      32.89819507827469,
      35.229305098525025,
      37.640173975272525,
      40.312768047655,
      40.66587387348934,
      42.71820678367348,
      -19.844457642782885,
      5.590773014999747,
      15.769460211154943,
      32.77659655662113,
      35.15821321187252,
      37.61718244253884,
      40.2642445025679,
      40.73388539046416,
      42.78765705781174,
      -19.160196144825825,
      6.545922258376871,
      15.689166010540514,
      32.65541360575046,
      35.08649224053669,
      37.59195383205466,
      40.21312496147803,
      40.80480583391205,
      42.85406797453236,
      -18.4440401208896,
      7.330708112776782,
      15.60521490857104,
      32.534798980588185,
      35.01419328628303,
      37.56459849644191,
      40.159558679051365,
      40.87878355237591,
      42.91735443133506,
      -17.694899973537353,
      7.9953150569850795,
      15.51754288201812,
      32.414909540323194,
      34.94136695917409,
      37.5352309858314,
      40.10369666713883,
      40.95597315431703,
      42.97745098044534,
      -16.911321804941057,
      8.567770840751544,
      15.426106239701076,
      32.2959057588416,
      34.86806333607887,
      37.50396790377839,
      40.04569009472314,
      41.03653369588524,
      43.03431141144853,
      -16.091353816979424,
      9.065687992560534,
      15.33088725272194,
      32.17795112370531,
      34.794331814070496,
      37.470925942027826,
      39.98568848781999,
      41.12062658694349,
      43.08790827375942,
      -15.232352665569268,
      9.501030355037193,
      15.231900678829893,
      32.06121142078221,
      34.72022086394899,
      37.43622012732518,
      39.92383772669561,
      41.208413233394865,
      43.13823234361378,
      -14.330693689845054,
      9.882385167415157,
      15.129201293210746,
      31.945853902262304,
      34.645777690719065,
      37.39996230393727,
      39.8602778446733,
      41.30005244546571,
      43.1852920401145,
      -13.381320233484203,
      10.21616987142724,
      15.022892526351571,
      31.832046336664582,
      34.57104780970564,
      37.36225986618519,
      39.795140641294445,
      41.39569765202279,
      43.229112794461166,
      -12.3770085697835,
      10.507324577323493,
      14.913136263587882,
      31.71995594060538,
      34.49607454905901,
      37.32321474625627,
      39.72854713271431,
      41.495493969979506,
      43.269736375808925,
      -11.307094917353565,
      10.759732576957813,
      14.800163749357845,
      31.60974819360249,
      34.42089849161553,
      37.28292265402413,
      39.660604873892765,
      41.59957518512258,
      43.30722017622343,
      -10.155092317728885,
      10.976486747873718,
      14.684287311117123,
      31.501585539063793,
      34.34555687130663,
      37.241472557764034,
      39.59140520017264,
      41.708060706045714,
      43.34163645592319,
      -8.893731445678647,
      11.16006410535747,
      14.565912196240529,
      31.39562597686995,
      34.270082941390434,
      37.19894638771672,
      39.521020449830814,
      41.82105255612279,
      43.37307154845562,
      -7.472929516664593,
      11.312444189484514,
      14.445547097419956,
      31.292021555605537,
      34.19450533350026,
      37.15541893863281,
      39.44950124353485,
      41.93863246946302,
      43.40162502369166,
      -5.782351093950616,
      11.43519389033676,
      14.323810823719626,
      31.190916775496852,
      34.11884742763032,
      37.11095794290761,
      39.376873910514405,
      42.06085915551883,
      43.427408804636556,
      -3.4548701133469293,
      11.529535054498051,
      14.201431029004466,
      31.092446916426024,
      34.04312675345799,
      37.06562428281267,
      39.30313816361563,
      42.187765793513705,
      43.450546232175206,
      2.9317764926303753,
      11.596408466526105,
      14.079229167976289,
      30.996736308934548,
      33.9673544426128,
      37.01947230871194,
      39.2282651350365,
      42.31935781228449,
      43.47117107017141,
      5.301634103643175,
      11.636546267252193,
      13.958084695047175,
      30.903896569803088,
      33.89153474946395,
      36.972550229984684,
      39.152195890122705,
      42.4556110037534,
      43.489426442041925,
      6.82318017987795,
      11.65056218175282,
      13.838872547398497,
      30.814024827470195,
      33.81566465463164,
      36.92490054656592,
      39.07484053685506,
      42.59647000942297,
      43.50546368927337,
      7.994005990925867,
      11.639062527005525,
      13.722373296134787,
      30.727201966083065,
      33.73973356077189,
      36.87656049137508,
      38.99607804244739,
      42.7418472094468,
      43.51944114260945,
      8.951172273206438,
      11.602769508765258,
      13.609166115668165,
      30.643490920197138,
      33.66372308442909,
      36.82756245720391,
      38.91575685502101,
      42.891622033441955,
      43.531522798057765,
      9.756676615696389,
      11.542634419845637,
      13.499528153122066,
      30.562935054882328,
      33.58760694123541,
      36.77793438561144,
      38.83369640733959,
      43.045640701747644,
      43.54187689265597,
      10.445023117889331,
      11.459910029002454,
      13.393371883103825,
      30.48555666808124,
      33.511350914936244,
      36.72770009975188,
      38.749689551434415,
      43.203716395742305,
      43.5506743792121,
      11.037889190618277,
      11.356157775275234,
      13.290245483803972,
      30.411355653330247,
      33.43491289420654,
      36.676879567586106,
      38.66350593869888,
      43.36562984649804,
      43.558087304975594,
      11.2331870260709,
      11.550055049342227,
      13.189399467142039,
      30.340308361250546,
      33.35824295559058,
      36.625489086376554,
      38.57489632147127,
      43.531130322784506,
      43.564287106218366,
      11.092948564342056,
      11.992223867038126,
      13.089897772310374,
      30.272366697421443,
      33.28128346671057,
      36.57354138356559,
      38.483597711661794,
      43.569442838625505,
      43.69993699245471,
      10.937417074909247,
      12.372519101718128,
      12.990738841283644,
      30.207457492273807,
      33.20396918158825,
      36.521045632969724,
      38.38933929242834,
      43.573719371640976,
      43.87174062567548,
      10.768492426958842,
      12.697345458670302,
      12.890957103178154,
      30.145482175446173,
      33.1262272997888,
      36.46800738862762,
      38.29184894322603,
      43.577275582745756,
      44.046205604341104,
      10.587934427399363,
      12.789690367436165,
      12.971914715901885,
      30.08631678263323,
      33.04797746320234,
      36.41442844160228,
      38.19086020950404,
      43.58026259424156,
      44.22297219928802,
      10.397331249547726,
      12.686213058165535,
      13.200582330745362,
      30.02981231738288,
      32.969131668508474,
      36.360306607593344,
      38.08611952815234,
      43.582822099645185,
      44.40165907550144,
      10.198093656566316,
      12.579943277740357,
      13.387071168881162,
      29.975795483671288,
      32.88959407945235,
      36.30563545541661,
      37.97739350994405,
      43.58508482856659,
      44.581865985224105,
      9.991465259121735,
      12.470433545033092,
      13.5346248465882,
      29.924069797564602,
      32.809260730629454,
      36.25040398833806,
      37.86447608112657,
      43.58716919747922,
      44.763176609558855,
      9.778540654322866,
      12.35735342852578,
      13.646115570705739,
      29.874417078062454,
      32.728019123156905,
      36.194596291978776,
      37.7471952973564,
      43.589180188958146,
      44.94516151060983,
      9.560285932571754,
      12.24046964149417,
      13.724121680654164,
      29.826599308553057,
      32.645747722095415,
      36.138191164110395,
      37.62541966271243,
      43.59120849399386,
      45.127381158242734,
      9.337558395181459,
      12.119626799979823,
      13.770984517633313,
      29.78036085146182,
      32.56231537560275,
      36.081161743178136,
      37.49906381208701,
      43.593329941488925,
      45.30938899798008,
      9.111123989126233,
      11.994730373051759,
      13.788850896777012,
      29.7354309899344,
      32.47758068655386,
      36.023475153845396,
      37.36809344382208,
      43.59560522690652,
      45.490734529226856,
      8.8816719778914,
      11.865732336541669,
      13.779705374551789,
      29.691526762056437,
      32.39139137892813,
      35.96509218922288,
      37.23252941777137,
      43.59807993933341,
      45.67096636580869,
      8.649826909634308,
      11.73261949500883,
      13.745395166637447,
      29.648356045472685,
      32.303583713976806,
      35.90596705068217,
      37.09245095890982,
      43.60078487404056,
      45.84963525358554,
      8.416158191469592,
      11.595404186038003,
      13.687649689925937,
      29.60562084360999,
      32.2139820254313,
      35.84604716715952,
      36.94799792549293,
      43.6037366069558,
      46.02629702259888,
      8.181187660051815,
      11.454116997348514,
      13.608096107344874,
      29.563020719288247,
      32.12239845913933,
      35.78527311651438,
      36.79937211163757,
      43.606938299047435,
      46.20051545375229,
      7.945395535298879,
      11.308801128777716,
      13.508271844922797,
      29.52025631754586,
      32.02863302062797,
      35.723578671676734,
      36.64683755605403,
      43.610380692898225,
      46.37186504237917,
      7.709225103257514,
      11.159508070574429,
      13.3896347646079,
      29.47703291718686,
      31.932474053825015,
      35.66089099384747,
      36.49071982166655,
      43.61404326083768,
      46.53993364319027,
      7.473086421014974,
      11.006294321154503,
      13.253571474411126,
      29.433063949995073,
      31.833699294405154,
      35.59713099376737,
      36.33140419650308,
      43.61789546372105,
      46.7043249830123,
      7.237359283605743,
      10.849218919010308,
      13.101404113887789,
      29.38807442780851,
      31.73207765975773,
      35.53221387992802,
      36.16933274752643,
      43.621898081394654,
      46.86466102943188,
      7.0023956453421565,
      10.688341609408326,
      12.934395850811756,
      29.34180422067747,
      31.627371950779132,
      35.46604990948932,
      36.00500014068242,
      43.62600457952391,
      47.020584204954105,
      6.768521647587245,
      10.523721505138912,
      12.75375525263455,
      29.29401113403727,
      31.519342643352044,
      35.398545353583515,
      35.83894812875153,
      43.63016248219445,
      47.17175943759759,
      6.536039371593483,
      10.355416131941391,
      12.560639646058656,
      29.24447373901693,
      31.407752932696077,
      35.32960368367683,
      35.671758611527885,
      43.63431472496133,
      47.31787603999284,
      6.305228407846716,
      10.183480774119808,
      12.356157544288942,
      29.192993917410302,
      31.29237515399108,
      35.259126979862216,
      35.50404519922374,
      43.638400968325286,
      47.45864941005833,
      6.076347311361419,
      10.00796805531834,
      12.141370200415674,
      29.13939909111459,
      31.172998630300405,
      35.18701755556817,
      35.336443268161915,
      43.64235885658742,
      47.59382254721989,
      5.8496349945739174,
      9.828927704465292,
      11.917292334220509,
      29.08354411460368,
      31.049438888853576,
      35.11317978645056,
      35.169598593486434,
      43.64612521141519,
      47.72316737894102,
      5.625312095005569,
      9.646406468426745,
      11.684892076573488,
      29.025312817834454,
      30.921548039577313,
      35.00415477694394,
      35.037522124490806,
      43.64963715310352,
      47.84648589306902,
      5.403582343000994,
      9.460448141703585,
      11.4450901791351,
      28.96461919546444,
      30.7892259343037,
      34.840739850271596,
      34.95995927187052,
      43.65283314538673,
      47.96361107219163,
      5.184633945012066,
      9.271093690180773,
      11.19875854626666,
      28.90140824600497,
      30.652431540912357,
      34.6799526071113,
      34.88041448334059,
      43.6556539617844,
      48.07440762686998,
      4.968640989659971,
      9.078381450995376,
      10.946718160046508,
      28.83565647121528,
      30.511193803684474,
      34.52234936902964,
      34.79882196082466,
      43.65804357291464,
      48.17877252527585,
      4.755764876819407,
      8.882347394421075,
      10.689736487296077,
      28.76737205141292,
      30.365621155404405,
      34.3684319883613,
      34.71512930010424,
      43.65994995509636,
      48.27663531743683,
      4.546155763996892,
      8.68302543657231,
      10.428524478676344,
      28.69659471628213,
      30.21590883219135,
      34.21863789852707,
      34.6292999467666,
      43.66132582099857,
      48.367958252991855,
      4.339954019118825,
      8.480447793948434,
      10.163733293180911,
      28.623395333160925,
      30.062343239931568,
      34.07333292025477,
      34.541315617206784,
      43.66212927319467,
      48.45273619209613,
      4.137291664402612,
      8.274645372535652,
      9.89595090542878,
      28.547875235733176,
      29.905302830710227,
      33.93280732087644,
      34.45117864033476,
      43.662324381348675,
      48.53099630989581,
      3.9382937921333623,
      8.06564818549774,
      9.625698776432067,
      28.470165315698353,
      29.745255242195025,
      33.79727533057578,
      34.358914176639885,
      43.66188168348529,
      48.60279759582727,
      3.743079929881614,
      7.8534857945046035,
      9.353428789040922,
      28.39042489856304,
      29.582750784602087,
      33.66687799237394,
      34.264572273240745,
      43.6607786114509,
      48.66823014988828,
      3.551765329902313,
      7.6381877705388055,
      9.079520664822601,
      28.308840422484135,
      29.418412671739784,
      33.54168891905169,
      34.16822971629104,
      43.658999840313065,
      48.72741427898021,
      3.3644621551338996,
      7.419784170627616,
      8.804280087312256,
      28.225623936409292,
      29.252924634250192,
      33.42172230078709,
      34.069991645388285,
      43.65653756111592,
      48.78049939743372,
      3.1812805323228694,
      7.198306027397692,
      8.5279377549793,
      28.14101143094096,
      29.08701669359743,
      33.30694238309805,
      33.96999289821214,
      43.653391676136486,
      48.827662736901374,
      3.0023294413191373,
      6.973785848656987,
      8.250649573746395,
      28.055261012715533,
      28.921449908794276,
      33.19727362138757,
      33.86839905728537,
      43.649569915596764,
      48.86910787192839,
      2.8277174084297716,
      6.746258124380817,
      7.972498171893274,
      27.968650930938534,
      28.757000850993084,
      33.09261079889268,
      33.765407174319876,
      43.64508787468872,
      48.90506306868628,
      2.657552970876267,
      6.515759838514878,
      7.69349587897376,
      27.881477463301962,
      28.594446444367176,
      32.99282853786964,
      33.6612461509406,
      43.63996896977786,
      48.935779465569944,
      2.4919448787512497,
      6.282330982908736,
      7.413589255447385,
      27.79405266803505,
      28.434549668986648,
      32.897789804397185,
      33.55617675757884,
      43.63424431277225,
      48.96152909560404,
      2.331002000336141,
      6.046015070455262,
      7.13266519292784,
      27.706702009440306,
      28.278046481258492,
      32.8073531750149,
      33.45049127495663,
      43.62795250288114,
      48.982602761866204,
      2.1748328961120347,
      5.806859644137872,
      6.850558529581966,
      27.619761866011725,
      28.12563418874818,
      32.721378777764244,
      33.34451274485952,
      43.62113933534861,
      48.999307778399725,
      2.0235450261595624,
      5.564916778183608,
      6.56706104589222,
      27.533576933107454,
      27.977961427025033,
      32.639732930631396,
      33.23859381889292,
      43.6138574272372,
      49.011965590341426,
      1.877243554796801,
      5.320243566899596,
      6.281931628321611,
      27.448497536061282,
      27.835619826123615,
      32.562291575050594,
      33.133115195759494,
      43.6061657609551,
      49.020909288210376,
      1.7360297152150526,
      5.072902596052962,
      5.9949073184465655,
      27.3648768743783,
      27.699137417288522,
      32.48894264486215,
      33.02848363946244,
      43.59812914697583,
      49.02648103247656,
      1.5999986955967043,
      4.822962390873328,
      5.705714908707312,
      27.28306822299595,
      27.568973808447197,
      32.41958752863048,
      32.92512957295521,
      43.58981760808863,
      49.029029405630894,
      1.4692370070027876,
      4.57049783394908,
      5.414082707993676,
      27.203422122133585,
      27.445517140932118,
      32.35414178287779,
      32.8235042443868,
      43.581305688538336,
      49.028906709990636,
      1.3438192927948185,
      4.315590545506301,
      5.119752084240732,
      27.1262835925535,
      27.329082823537757,
      32.29253524225275,
      32.72407646653025,
      43.572671692562366,
      49.02646623037889,
      1.2238045405801294,
      4.058329217859665,
      4.82248839842977,
      27.051989417597607,
      27.219914018594856,
      32.23471165527909,
      32.627328934535825,
      43.56399685809075,
      49.02205948158854,
      1.109231662458355,
      3.798809895271978,
      4.522090974062582,
      26.980865536588773,
      27.11818382640468,
      32.18062795499603,
      32.53375413312523,
      43.5553644727266,
      49.01603346116544,
      1.0001144205201657,
      3.5371361901202296,
      4.2184017953788935,
      26.91322459553318,
      27.02399907935296,
      32.130253255077825,
      32.443849851998266,
      43.54685894053997,
      49.008727928499084,
      0.8964356960916354,
      3.273419426212226,
      3.911312691686373,
      26.84936370001908,
      26.937405617246235,
      32.083567645405296,
      32.35811433774832,
      43.53856480964875,
      49.00047273148133,
      0.7981411384504189,
      3.0077787003824374,
      3.6007708384169606,
      26.789562411374337,
      26.85839487387313,
      32.04056084728407,
      32.277041122035385,
      43.53056577198053,
      48.99158520206358,
      0.7051322880783086,
      2.740340854177481,
      3.286782481779005,
      26.734081020297705,
      26.786911564896315,
      32.001230777749704,
      32.201113579039266,
      43.52294364795619,
      48.982367641902954,
      0.6172593572799122,
      2.4712403485490824,
      2.9694148673206313,
      26.683159122341415,
      26.722862232195133,
      31.965582064502854,
      32.130799279971,
      43.515777370046024,
      48.97310491892977,
      0.5343139716153474,
      2.20061903601858,
      2.6487964184704533,
      26.637014507125922,
      26.666124372410184,
      31.933624547596317,
      32.06654422806564,
      43.509141980158425,
      48.96406219508215,
      0.45602232776025103,
      1.9286258267512693,
      2.3251152656517884,
      26.595842358681683,
      26.616555859572145,
      31.905371800545034,
      32.00876707313887,
      43.50310765656593,
      48.95548280464403,
      0.3820393950824842,
      1.6554162473362677,
      1.9986162678929342,
      26.55981474884243,
      26.57400436428533,
      31.880839701483048,
      31.957853419327908,
      43.49773878648497,
      48.947586301584515,
      0.3119449516860219,
      1.3811518937382727,
      1.6695966965559694,
      26.529080390451462,
      26.538316475071206,
      31.860045083772672,
      31.914150351716334,
      43.493093100457784,
      48.94056669304372,
      0.24524235391515592,
      1.1059997827742454,
      1.33840076579813,
      26.503764603751378,
      26.509346240520816,
      31.843004494526046,
      31.87796131572867,
      43.489220884284876,
      48.934590874644904,
      0.18136093045883056,
      0.8301316094466001,
      1.005413198619685,
      26.48396943919582,
      26.486962872720504,
      31.82973308834413,
      31.84954148609957,
      43.486164283407554,
      48.92979728165577,
      0.11966270678206395,
      0.5537229203995074,
      0.6710520134729647,
      26.469773894358198,
      26.471057381574678,
      31.82024368181185,
      31.82909375873643,
      43.48395671332769,
      48.92629476818609,
      0.059453769768442154,
      0.2769522165061622,
      0.3357607073602718,
      26.461234162551566,
      26.46154794465221,
      31.814545991645044,
      31.816765488202467,
      43.4826223878986,
      48.9241617246173,
      -8.537008368104424e-07,
      -8.343476892518686e-07,
      5.869241847895571e-07,
      26.45838385659253,
      26.458383856592544,
      31.812646075728903,
      31.812646075728917,
      43.482175975160914,
      48.923445441336426
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      3,
      9
     ],
     "float64",
     [
      -1.1178591183798207e-14,
      -9.7957892064566e-15,
      -3.5657588736492963e-16,
      7.763153720598899,
      7.763153720598903,
      9.656339208739924,
      9.656339208739942,
      14.503109861535325,
      33.01565798229436,
      -21.084880819040908,
      0.8004122859199825,
      4.2483902241793094,
      9.01877318788252,
      11.766319843985794,
      11.976062693035942,
      13.605624324544685,
      14.54164387031791,
      22.472115218639118,
      -13.693520037030643,
      -13.693520037030614,
      4.097942493430373,
      10.374773156771742,
      10.37477315677175,
      12.414297941623387,
      13.052235500988811,
      13.052235500988822,
      17.095395251182453
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      3,
      108,
      3,
      3
     ],
     "float64",
     [
      1.755166491269089,
      -0.0,
      0.0,
      -0.0,
      1.755166491269093,
      8e-15,
      0.0,
      8e-15,
      16.346862219732248,
      3.793246682102363,
      -0.0,
      0.0,
      0.0,
      0.488770796776657,
      1.050997655578619,
      0.0,
      1.05099765557862,
      1.16160991086223,
      -1.137415811665211,
      0.0,
      -0.0,
      0.0,
      -0.025369164210059,
      -0.007742184422479,
      -0.0,
      -0.007742184422479,
      0.025089877689767,
      0.737810624608375,
      0.0,
      -0.0,
      0.0,
      -0.147237395990087,
      0.127841815521379,
      -0.0,
      0.127841815521379,
      0.041979600639321,
      -1.137415811665211,
      0.0,
      -0.0,
      0.0,
      -0.025369164210059,
      -0.007742184422479,
      -0.0,
      -0.007742184422479,
      0.025089877689767,
      3.793246682102363,
      0.0,
      0.0,
      -0.0,
      0.488770796776657,
      1.05099765557862,
      0.0,
      1.050997655578619,
      1.16160991086223,
      1.314889768108084,
      -1.430880031442568,
      -0.910190669048972,
      -1.430880031442568,
      2.967127710770936,
      -0.525498827789309,
      -0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      1.314889768108084,
      1.430880031442568,
      0.910190669048972,
      1.430880031442567,
      2.967127710770936,
      -0.525498827789309,
      0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      -1.710984877403034,
      -0.738629475335545,
      0.105286784407296,
      -0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      0.393079302004371,
      0.119340004821474,
      -0.010298210207482,
      0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      -0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      0.393079302004371,
      -0.119340004821474,
      0.010298210207482,
      -0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      -1.710984877403034,
      0.738629475335545,
      -0.105286784407296,
      0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      -0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      -0.303380826073847,
      0.48153032344474,
      0.006704928390651,
      0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      -0.431641098153926,
      -0.0,
      -0.0,
      -0.0,
      -2.137432803819403,
      -0.121574706639325,
      -0.0,
      -0.121574706639325,
      -0.085589806808283,
      -0.303380826073847,
      -0.48153032344474,
      -0.006704928390651,
      -0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      -0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      0.246288342290092,
      0.204089804927116,
      0.011260631539373,
      0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      0.011260631539373,
      -0.018392677521425,
      -0.067484577532927,
      -0.284877402113746,
      0.0,
      -0.0,
      0.0,
      -0.284877402113746,
      -0.0,
      -0.0,
      -0.0,
      -0.129603663427228,
      0.246288342290092,
      -0.204089804927116,
      -0.011260631539373,
      -0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      -0.011260631539373,
      -0.018392677521425,
      -0.067484577532926,
      0.074024609159529,
      -0.3832370347037,
      -0.110714259907438,
      -0.3832370347037,
      0.516548619458759,
      -0.06392090776069,
      -0.110714259907438,
      -0.06392090776069,
      0.041979600639321,
      0.039585390563784,
      -0.084749800105642,
      -0.021558841746855,
      -0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      -0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      0.039585390563784,
      0.084749800105642,
      0.021558841746855,
      0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      0.074024609159528,
      0.3832370347037,
      0.110714259907438,
      0.3832370347037,
      0.516548619458759,
      -0.06392090776069,
      0.110714259907438,
      -0.06392090776069,
      0.041979600639321,
      0.039585390563784,
      0.084749800105642,
      0.021558841746855,
      0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      0.039585390563784,
      -0.084749800105642,
      -0.021558841746855,
      -0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      -0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      -0.303380826073847,
      0.48153032344474,
      0.006704928390651,
      0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      0.246288342290092,
      -0.204089804927116,
      -0.011260631539373,
      -0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      -0.011260631539373,
      -0.018392677521425,
      -0.067484577532926,
      -0.284877402113746,
      0.0,
      -0.0,
      0.0,
      -0.284877402113746,
      -0.0,
      -0.0,
      -0.0,
      -0.129603663427228,
      0.246288342290092,
      0.204089804927116,
      0.011260631539373,
      0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      0.011260631539373,
      -0.018392677521425,
      -0.067484577532927,
      -0.303380826073847,
      -0.48153032344474,
      -0.006704928390651,
      -0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      -0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      -0.431641098153926,
      -0.0,
      -0.0,
      -0.0,
      -2.137432803819403,
      -0.121574706639325,
      -0.0,
      -0.121574706639325,
      -0.085589806808283,
      1.314889768108084,
      -1.430880031442568,
      -0.910190669048972,
      -1.430880031442568,
      2.967127710770936,
      -0.525498827789309,
      -0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      -1.710984877403034,
      0.738629475335545,
      -0.105286784407296,
      0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      -0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      0.393079302004371,
      -0.119340004821474,
      0.010298210207482,
      -0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      0.393079302004371,
      0.119340004821474,
      -0.010298210207482,
      0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      -0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      -1.710984877403034,
      -0.738629475335545,
      0.105286784407296,
      -0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      1.314889768108084,
      1.430880031442567,
      0.910190669048972,
      1.430880031442568,
      2.967127710770936,
      -0.525498827789309,
      0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      -1.594277278037597,
      -0.719921556985088,
      -2.937216803337009,
      -0.719921556985089,
      -0.762983468596087,
      -1.695802912074914,
      -1.795009434623295,
      -1.036349180277677,
      -3.54287969475079,
      -0.118757949965588,
      0.099217321354013,
      0.357736287110868,
      0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      -0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -0.055367756238022,
      -0.031266771559655,
      -0.083192620643986,
      0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.055367756238022,
      0.031266771559655,
      0.083192620643986,
      -0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      -0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.118757949965588,
      -0.099217321354013,
      -0.357736287110868,
      -0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -1.594277278037596,
      0.719921556985088,
      2.937216803337009,
      0.719921556985089,
      -0.762983468596086,
      -1.695802912074915,
      1.795009434623295,
      -1.036349180277677,
      -3.54287969475079,
      0.007445156830857,
      0.0,
      -0.0,
      -0.0,
      -0.023984754338219,
      -0.025468577561269,
      -0.0,
      -0.058204159673037,
      -0.055633109802359,
      0.100934998258722,
      0.032199874488669,
      0.103421763640136,
      -0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      -0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.179475679600498,
      0.076759770482398,
      -0.122834766956367,
      0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      -0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      -0.039731803523394,
      0.0,
      -0.0,
      0.0,
      0.027937639457956,
      0.037994670460172,
      -0.0,
      -0.010559263083987,
      0.064610245829038,
      0.179475679600498,
      -0.076759770482398,
      0.122834766956367,
      -0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      0.100934998258722,
      -0.032199874488669,
      -0.103421763640136,
      0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.033658530860276,
      -0.016029597973518,
      -0.02049684416992,
      -0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      0.033658530860276,
      0.016029597973518,
      0.02049684416992,
      0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      -0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      -0.011294268714243,
      -0.001083564334611,
      -0.068044582910062,
      -0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.011020278712618,
      -0.029301728340896,
      0.032904349826927,
      -0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      -0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      0.011020278712618,
      0.029301728340896,
      -0.032904349826927,
      0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      -0.011294268714243,
      0.001083564334611,
      0.068044582910062,
      0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      -0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.001507198007107,
      0.069512005512193,
      0.029226145988292,
      0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      -0.0,
      0.0,
      0.016934158476624,
      0.004174155362649,
      -0.0,
      -0.013007404375837,
      0.051223093215596,
      0.001507198007107,
      -0.069512005512193,
      -0.029226145988292,
      -0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      -0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      -0.005314799770739,
      -0.053260363441491,
      0.015148037733924,
      0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      -0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.046523857147659,
      0.0,
      -0.0,
      0.0,
      0.223792953751444,
      0.141837371536207,
      -0.0,
      0.04655752926476,
      0.084981078746863,
      -0.005314799770739,
      0.053260363441491,
      -0.015148037733924,
      -0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.0656927764931,
      -0.053802969203775,
      -0.039813607288719,
      -0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      0.021142050787716,
      0.00728828327559,
      0.003614924583397,
      0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      -0.011264742626772,
      0.006503702187918,
      0.051223093215596,
      0.021142050787716,
      -0.00728828327559,
      -0.003614924583397,
      -0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      0.011264742626772,
      0.006503702187919,
      0.051223093215596,
      0.0656927764931,
      0.053802969203775,
      0.039813607288718,
      0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      -0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      -0.12272210594731,
      -0.15675095076188,
      -0.254314523470732,
      -0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      -0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      -0.12272210594731,
      0.15675095076188,
      0.254314523470732,
      0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      -0.01612727654595,
      0.013609550755554,
      -0.022056435166313,
      0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      -0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      0.110152430863707,
      -0.008855784893968,
      -0.019316763118799,
      -0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      -0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.118891127276019,
      0.0,
      -0.0,
      -0.0,
      0.041639973101483,
      -0.033747446507431,
      -0.0,
      -0.022578852759638,
      -0.012145018221656,
      0.110152430863707,
      0.008855784893968,
      0.019316763118799,
      0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.01612727654595,
      -0.013609550755554,
      0.022056435166313,
      -0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      -0.347336563875331,
      0.0,
      -0.0,
      0.0,
      -2.009924182758352,
      3.391605824149827,
      -0.0,
      2.072698360555355,
      -3.54287969475079,
      -0.347336563875332,
      0.0,
      0.0,
      -0.0,
      -2.009924182758351,
      3.391605824149827,
      0.0,
      2.072698360555354,
      -3.54287969475079,
      -0.01612727654595,
      -0.013609550755554,
      0.022056435166313,
      -0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      0.110152430863707,
      0.008855784893968,
      0.019316763118799,
      0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.118891127276019,
      0.0,
      0.0,
      -0.0,
      0.041639973101483,
      -0.033747446507431,
      -0.0,
      -0.022578852759638,
      -0.012145018221656,
      0.110152430863707,
      -0.008855784893968,
      -0.019316763118799,
      -0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      -0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.01612727654595,
      0.013609550755554,
      -0.022056435166313,
      0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      -0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      -0.12272210594731,
      0.15675095076188,
      0.254314523470732,
      0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      -0.12272210594731,
      -0.15675095076188,
      -0.254314523470732,
      -0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      -0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      0.0656927764931,
      0.053802969203775,
      0.039813607288719,
      0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      -0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      0.021142050787716,
      -0.00728828327559,
      -0.003614924583397,
      -0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      0.011264742626772,
      0.006503702187919,
      0.051223093215596,
      0.021142050787716,
      0.00728828327559,
      0.003614924583397,
      0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      -0.011264742626772,
      0.006503702187919,
      0.051223093215596,
      0.0656927764931,
      -0.053802969203775,
      -0.039813607288718,
      -0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      -0.005314799770739,
      0.053260363441491,
      -0.015148037733924,
      -0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.046523857147659,
      0.0,
      0.0,
      -0.0,
      0.223792953751444,
      0.141837371536207,
      -0.0,
      0.04655752926476,
      0.084981078746863,
      -0.005314799770739,
      -0.053260363441491,
      0.015148037733924,
      0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      -0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.001507198007107,
      -0.069512005512193,
      -0.029226145988292,
      -0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      -0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      0.0,
      0.0,
      0.016934158476624,
      0.004174155362648,
      -0.0,
      -0.013007404375837,
      0.051223093215596,
      0.001507198007107,
      0.069512005512193,
      0.029226145988292,
      0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      -0.011294268714244,
      0.001083564334611,
      0.068044582910062,
      0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      -0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.011020278712618,
      0.029301728340896,
      -0.032904349826927,
      0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      0.011020278712618,
      -0.029301728340896,
      0.032904349826927,
      -0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      -0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      -0.011294268714243,
      -0.001083564334611,
      -0.068044582910062,
      -0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.033658530860276,
      0.016029597973518,
      0.02049684416992,
      0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      -0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      0.033658530860276,
      -0.016029597973518,
      -0.02049684416992,
      -0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      0.100934998258722,
      -0.032199874488669,
      -0.103421763640136,
      0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.179475679600497,
      -0.076759770482398,
      0.122834766956367,
      -0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      -0.039731803523394,
      0.0,
      0.0,
      -0.0,
      0.027937639457956,
      0.037994670460172,
      -0.0,
      -0.010559263083987,
      0.064610245829038,
      0.179475679600498,
      0.076759770482398,
      -0.122834766956367,
      0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      -0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      0.100934998258722,
      0.032199874488669,
      0.103421763640136,
      -0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      -0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.007445156830857,
      0.0,
      0.0,
      0.0,
      -0.023984754338219,
      -0.025468577561269,
      -0.0,
      -0.058204159673037,
      -0.055633109802359,
      -1.594277278037597,
      0.719921556985088,
      2.937216803337009,
      0.719921556985089,
      -0.762983468596087,
      -1.695802912074914,
      1.795009434623296,
      -1.036349180277677,
      -3.54287969475079,
      -0.118757949965588,
      -0.099217321354013,
      -0.357736287110868,
      -0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -0.055367756238022,
      0.031266771559655,
      0.083192620643986,
      -0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      -0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.055367756238022,
      -0.031266771559655,
      -0.083192620643986,
      0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.118757949965588,
      0.099217321354013,
      0.357736287110868,
      0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      -0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -1.594277278037596,
      -0.719921556985088,
      -2.937216803337009,
      -0.719921556985088,
      -0.762983468596087,
      -1.695802912074915,
      -1.795009434623295,
      -1.036349180277678,
      -3.54287969475079,
      -1.594277278037597,
      -0.719921556985089,
      -1.795009434623295,
      -0.719921556985088,
      -0.762983468596087,
      -1.036349180277677,
      -2.937216803337009,
      -1.695802912074914,
      -3.54287969475079,
      -1.594277278037596,
      0.719921556985089,
      1.795009434623295,
      0.719921556985088,
      -0.762983468596086,
      -1.036349180277677,
      2.937216803337009,
      -1.695802912074915,
      -3.54287969475079,
      -0.118757949965588,
      -0.159039657285037,
      0.013815456297192,
      -0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      -0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      -0.055367756238022,
      -0.024362275551368,
      -0.027828774627367,
      0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.055367756238022,
      0.024362275551368,
      0.027828774627367,
      -0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      -0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.118757949965588,
      0.159039657285037,
      -0.013815456297192,
      0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      -0.01612727654595,
      0.013609550755554,
      -0.050406280882775,
      0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      -0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      -0.347336563875331,
      0.0,
      -0.0,
      0.0,
      -2.009924182758352,
      2.072698360555355,
      -0.0,
      3.391605824149827,
      -3.54287969475079,
      -0.01612727654595,
      -0.013609550755554,
      0.050406280882775,
      -0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      0.110152430863707,
      0.028134175784827,
      0.008615874310379,
      0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      -0.118891127276019,
      -0.0,
      -0.0,
      0.0,
      0.041639973101483,
      -0.022578852759638,
      -0.0,
      -0.033747446507431,
      -0.012145018221656,
      0.110152430863707,
      -0.028134175784827,
      -0.008615874310379,
      -0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      -0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      0.0656927764931,
      -0.034524578312915,
      0.0002766245765,
      -0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      -0.039813607288719,
      -0.00068132011253,
      0.002908117758133,
      -0.12272210594731,
      0.096928614830856,
      0.001577086523041,
      0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      -0.12272210594731,
      -0.096928614830856,
      -0.001577086523041,
      -0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      -0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      0.0656927764931,
      0.034524578312915,
      -0.0002766245765,
      0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      0.039813607288718,
      -0.00068132011253,
      0.002908117758133,
      0.021142050787716,
      -0.00728828327559,
      0.011264742626772,
      -0.00728828327559,
      0.029557835409901,
      0.006503702187919,
      -0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.021142050787716,
      0.00728828327559,
      -0.011264742626772,
      0.00728828327559,
      0.029557835409901,
      0.006503702187918,
      0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.001507198007107,
      0.069512005512193,
      0.019553860078155,
      0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      -0.005314799770739,
      -0.002368683669533,
      0.016411426964594,
      0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      -0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.046523857147659,
      0.0,
      -0.0,
      0.0,
      0.223792953751444,
      0.04655752926476,
      -0.0,
      0.141837371536207,
      0.084981078746863,
      -0.005314799770739,
      0.002368683669533,
      -0.016411426964594,
      -0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.001507198007107,
      -0.069512005512193,
      -0.019553860078155,
      -0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      -0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      -0.0,
      0.0,
      0.016934158476624,
      -0.013007404375837,
      -0.0,
      0.004174155362649,
      0.051223093215596,
      0.033658530860276,
      -0.035307988864378,
      0.008892498886879,
      -0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      -0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      -0.011294268714243,
      0.056712611445634,
      -0.011417347662773,
      0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.011020278712618,
      0.029301728340896,
      0.009144590075976,
      0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      -0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      0.011020278712618,
      -0.029301728340896,
      -0.009144590075976,
      -0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      -0.011294268714243,
      -0.056712611445634,
      0.011417347662773,
      -0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      -0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.033658530860276,
      0.035307988864378,
      -0.008892498886879,
      0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      0.007445156830857,
      -0.0,
      -0.0,
      0.0,
      -0.023984754338219,
      -0.058204159673037,
      -0.0,
      -0.025468577561269,
      -0.055633109802359,
      0.100934998258722,
      0.027622461442355,
      0.015392542820233,
      -0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      -0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      0.179475679600498,
      -0.076759770482398,
      0.040320003080719,
      -0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      -0.039731803523394,
      0.0,
      -0.0,
      0.0,
      0.027937639457956,
      -0.010559263083987,
      -0.0,
      0.037994670460172,
      0.064610245829038,
      0.179475679600498,
      0.076759770482398,
      -0.040320003080719,
      0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      -0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      0.100934998258722,
      -0.027622461442355,
      -0.015392542820233,
      0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      8.938429333225118,
      -0.0,
      0.0,
      -0.0,
      8.938429333225125,
      -2e-15,
      0.0,
      -2e-15,
      12.261317037096855,
      -1.028525560039151,
      -0.018401734341797,
      0.116125596381361,
      0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      -0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.029549918888467,
      0.01733218820078,
      0.008183383873226,
      -0.01733218820078,
      -0.017689701211815,
      -0.018205446377636,
      -0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      0.010018512288004,
      0.0,
      0.0,
      0.0,
      -0.008116233167014,
      0.000207501740447,
      0.0,
      0.000207501740447,
      -0.006673464812455,
      -0.029549918888467,
      -0.01733218820078,
      -0.008183383873226,
      0.01733218820078,
      -0.017689701211815,
      -0.018205446377636,
      0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      -1.028525560039151,
      0.018401734341797,
      -0.116125596381361,
      -0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.239124466512244,
      0.437359199504548,
      0.005419010979134,
      0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      0.121544607360494,
      -0.06391647688304,
      0.170374143844101,
      -0.239124466512244,
      -0.437359199504548,
      -0.005419010979134,
      -0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      -0.121544607360494,
      -0.06391647688304,
      0.170374143844101,
      -0.032379073801738,
      -0.018949000798417,
      -0.026850439388454,
      -0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.017332789393736,
      0.005833850939718,
      -0.006372319309301,
      -0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.017332789393736,
      -0.005833850939718,
      0.006372319309301,
      0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      -0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.032379073801738,
      0.018949000798417,
      0.026850439388454,
      0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      -0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.020654755630977,
      0.022467813101977,
      0.011674687113655,
      -0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      0.000441558333785,
      0.0,
      -0.0,
      0.0,
      -0.043319284513578,
      -0.045277616110801,
      0.0,
      0.031004216817567,
      -0.074355934892597,
      -0.020654755630977,
      -0.022467813101977,
      -0.011674687113655,
      0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      -0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      -0.006632611027698,
      -0.012119561603285,
      0.001948569715131,
      -0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.063956815922242,
      -0.006632611027698,
      0.012119561603285,
      -0.001948569715131,
      0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      -0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.003582546803259,
      -0.007852575127605,
      -0.000179701778557,
      -0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      -0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      0.012065581701506,
      -0.00199921323027,
      0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      -0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.006539115095229,
      -0.012065581701506,
      0.00199921323027,
      -0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.003582546803259,
      0.007852575127605,
      0.000179701778557,
      0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      -0.000289920018512,
      0.008320889024432,
      -0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      0.00199921323027,
      -0.002391835193918,
      -0.002502948064805,
      -0.006539115095229,
      0.000289920018512,
      -0.008320889024432,
      0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      -0.00199921323027,
      -0.002391835193918,
      -0.002502948064805,
      -0.020654755630977,
      -0.012196563299583,
      0.019858070986881,
      0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      -0.006632611027698,
      0.000343899920291,
      -0.003070996654734,
      0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      -0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.063956815922242,
      -0.006632611027698,
      -0.000343899920291,
      0.003070996654734,
      -0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.020654755630977,
      0.012196563299583,
      -0.019858070986881,
      -0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      -0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      0.000441558333785,
      0.0,
      0.0,
      0.0,
      -0.043319284513578,
      0.031004216817567,
      -0.0,
      -0.045277616110801,
      -0.074355934892597,
      -0.239124466512244,
      0.474162668188142,
      0.121544607360494,
      0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.032379073801738,
      0.018949000798417,
      -0.039211565774754,
      0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.017332789393736,
      0.005941810743276,
      -0.001071783424464,
      -0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.017332789393736,
      -0.005941810743276,
      0.001071783424464,
      0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      -0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.032379073801738,
      -0.018949000798417,
      0.039211565774754,
      -0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      -0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.239124466512244,
      -0.474162668188142,
      -0.121544607360494,
      -0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      -0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.095340281886464,
      0.067944053167473,
      -0.292062565306938,
      0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      -0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      -0.095340281886464,
      -0.067944053167473,
      0.292062565306938,
      -0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      -0.035324789859685,
      0.032691547190647,
      0.035131560679238,
      0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      0.010707046018256,
      -0.001564140171347,
      0.003439590262247,
      -0.001564140171347,
      -0.010156886297292,
      0.010978773349366,
      0.003439590262247,
      0.010978773349367,
      0.013783592850664,
      0.010707046018256,
      0.001564140171347,
      -0.003439590262247,
      0.001564140171347,
      -0.010156886297292,
      0.010978773349366,
      -0.003439590262247,
      0.010978773349367,
      0.013783592850664,
      -0.035324789859685,
      -0.032691547190647,
      -0.035131560679238,
      -0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      -0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      0.014642245746474,
      -0.003843065732824,
      -0.027646862046165,
      -0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      -0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      0.060701973945329,
      -0.0,
      0.0,
      0.0,
      -1.149406590895675,
      0.656382835652226,
      0.0,
      0.656382835652226,
      -0.112954293959059,
      0.014642245746474,
      0.003843065732824,
      0.027646862046165,
      0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      -0.002144040607565,
      0.009201003774811,
      -0.018603018439431,
      0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      -0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      0.004271957899095,
      0.0,
      0.0,
      0.0,
      -0.003745334493482,
      -0.002424307826349,
      -0.0,
      -0.002424307826349,
      -0.008596638565629,
      -0.002144040607565,
      -0.009201003774811,
      0.018603018439431,
      -0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      -0.006295488341872,
      -0.008252277618378,
      -0.011227691754066,
      -0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      -0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.003116822418961,
      -0.003259500715211,
      0.019317127038994,
      -0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      -0.003116822418961,
      0.003259500715211,
      -0.019317127038994,
      0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      -0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      -0.006295488341872,
      0.008252277618378,
      0.011227691754066,
      0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.001741011395338,
      0.00347158944077,
      -0.002099512164212,
      0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      -0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.001741011395338,
      -0.00347158944077,
      0.002099512164212,
      -0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.003586318094939,
      -0.009816417789726,
      -0.007788101491819,
      -0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      -0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -8.4026751468e-05,
      -0.015492514059528,
      -0.003176711850865,
      -0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      -0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      0.001890429750408,
      -0.0,
      0.0,
      0.0,
      -0.047482408312746,
      -0.008161339624554,
      -0.0,
      -0.008161339624554,
      -0.063217753432786,
      -8.4026751468e-05,
      0.015492514059528,
      0.003176711850865,
      0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      -0.003586318094939,
      0.009816417789726,
      0.007788101491819,
      0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -0.018080646626171,
      0.0,
      0.0,
      -0.0,
      0.003168161398637,
      0.02148091540749,
      -0.0,
      0.02148091540749,
      -0.027024636618683,
      -0.041981174965763,
      0.028848481457823,
      0.007484698633073,
      0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      -0.072196847941463,
      0.036623870615832,
      0.044144320680296,
      0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.035139198796958,
      0.021379066009814,
      -0.007067927443776,
      0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      -0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.035139198796958,
      -0.021379066009814,
      0.007067927443776,
      -0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.072196847941463,
      -0.036623870615832,
      -0.044144320680296,
      -0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      -0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.041981174965763,
      -0.028848481457823,
      -0.007484698633073,
      -0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      -0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      0.02234227027176,
      -0.0,
      -0.0,
      0.0,
      -0.134567799272539,
      -0.337244801400347,
      0.0,
      -0.337244801400347,
      -0.413973749555279,
      -0.846879449685424,
      0.523992379244719,
      0.568444210282893,
      0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      0.568444210282894,
      -0.328191417826113,
      -0.112954293959059,
      -0.066551227095411,
      0.039883371331043,
      0.024827193641303,
      0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      0.02674979473661,
      0.0,
      0.0,
      0.0,
      -0.00902863391416,
      0.00366815088447,
      -0.0,
      0.00366815088447,
      -0.015778893014182,
      -0.066551227095411,
      -0.039883371331043,
      -0.024827193641303,
      -0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      -0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      -0.846879449685424,
      -0.523992379244719,
      -0.568444210282894,
      -0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      -0.568444210282893,
      -0.328191417826113,
      -0.112954293959059,
      -0.347336563875332,
      -0.0,
      0.0,
      0.0,
      -2.009924182758351,
      2.072698360555354,
      0.0,
      3.391605824149827,
      -3.54287969475079,
      -0.01612727654595,
      0.013609550755554,
      -0.050406280882775,
      0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      -0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      0.110152430863707,
      -0.028134175784827,
      -0.008615874310379,
      -0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      -0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      -0.118891127276019,
      -0.0,
      -0.0,
      0.0,
      0.041639973101483,
      -0.022578852759638,
      0.0,
      -0.033747446507431,
      -0.012145018221656,
      0.110152430863707,
      0.028134175784827,
      0.008615874310379,
      0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      -0.01612727654595,
      -0.013609550755554,
      0.050406280882775,
      -0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      -1.594277278037597,
      0.719921556985089,
      1.795009434623296,
      0.719921556985088,
      -0.762983468596087,
      -1.036349180277677,
      2.937216803337009,
      -1.695802912074914,
      -3.54287969475079,
      -1.594277278037596,
      -0.719921556985088,
      -1.795009434623295,
      -0.719921556985088,
      -0.762983468596087,
      -1.036349180277678,
      -2.937216803337009,
      -1.695802912074915,
      -3.54287969475079,
      -0.118757949965588,
      0.159039657285037,
      -0.013815456297192,
      0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      -0.055367756238022,
      0.024362275551368,
      0.027828774627367,
      -0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      -0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.055367756238022,
      -0.024362275551368,
      -0.027828774627367,
      0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.118757949965588,
      -0.159039657285037,
      0.013815456297192,
      -0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      -0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      0.100934998258722,
      0.027622461442355,
      0.015392542820233,
      -0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      -0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      0.007445156830857,
      0.0,
      -0.0,
      0.0,
      -0.023984754338219,
      -0.058204159673037,
      0.0,
      -0.025468577561269,
      -0.055633109802359,
      0.100934998258722,
      -0.027622461442355,
      -0.015392542820233,
      0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      0.179475679600498,
      0.076759770482398,
      -0.040320003080719,
      0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      -0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      -0.039731803523394,
      -0.0,
      -0.0,
      0.0,
      0.027937639457956,
      -0.010559263083987,
      0.0,
      0.037994670460172,
      0.064610245829038,
      0.179475679600497,
      -0.076759770482398,
      0.040320003080719,
      -0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      -0.011294268714244,
      0.056712611445634,
      -0.011417347662773,
      0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.033658530860276,
      -0.035307988864378,
      0.008892498886879,
      -0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      -0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      0.033658530860276,
      0.035307988864378,
      -0.008892498886879,
      0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      -0.011294268714243,
      -0.056712611445634,
      0.011417347662773,
      -0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      -0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.011020278712618,
      -0.029301728340896,
      -0.009144590075976,
      -0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      0.011020278712618,
      0.029301728340896,
      0.009144590075976,
      0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      -0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      -0.005314799770739,
      -0.002368683669533,
      0.016411426964594,
      0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      -0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.001507198007107,
      0.069512005512193,
      0.019553860078155,
      0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      -0.0,
      0.0,
      0.016934158476624,
      -0.013007404375837,
      0.0,
      0.004174155362648,
      0.051223093215596,
      0.001507198007107,
      -0.069512005512193,
      -0.019553860078155,
      -0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      -0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      -0.005314799770739,
      0.002368683669533,
      -0.016411426964594,
      -0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.046523857147659,
      -0.0,
      -0.0,
      0.0,
      0.223792953751444,
      0.04655752926476,
      0.0,
      0.141837371536207,
      0.084981078746863,
      -0.12272210594731,
      0.096928614830856,
      0.001577086523041,
      0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      0.0656927764931,
      -0.034524578312915,
      0.0002766245765,
      -0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      -0.039813607288718,
      -0.00068132011253,
      0.002908117758133,
      0.021142050787716,
      0.00728828327559,
      -0.011264742626772,
      0.00728828327559,
      0.029557835409901,
      0.006503702187919,
      0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.021142050787716,
      -0.00728828327559,
      0.011264742626772,
      -0.00728828327559,
      0.029557835409901,
      0.006503702187919,
      -0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.0656927764931,
      0.034524578312915,
      -0.0002766245765,
      0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      0.039813607288719,
      -0.00068132011253,
      0.002908117758133,
      -0.12272210594731,
      -0.096928614830856,
      -0.001577086523041,
      -0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      -0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      -0.095340281886464,
      0.067944053167473,
      -0.292062565306938,
      0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      -0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      -0.035324789859685,
      -0.032691547190647,
      -0.035131560679238,
      -0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      -0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      0.010707046018256,
      0.001564140171347,
      -0.003439590262247,
      0.001564140171347,
      -0.010156886297292,
      0.010978773349367,
      -0.003439590262247,
      0.010978773349366,
      0.013783592850664,
      0.010707046018256,
      -0.001564140171347,
      0.003439590262247,
      -0.001564140171347,
      -0.010156886297292,
      0.010978773349367,
      0.003439590262247,
      0.010978773349366,
      0.013783592850664,
      -0.035324789859685,
      0.032691547190647,
      0.035131560679238,
      0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      -0.095340281886464,
      -0.067944053167473,
      0.292062565306938,
      -0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      0.02234227027176,
      0.0,
      0.0,
      -0.0,
      -0.134567799272539,
      -0.337244801400347,
      -0.0,
      -0.337244801400347,
      -0.413973749555279,
      -0.846879449685424,
      -0.523992379244719,
      -0.568444210282893,
      -0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      -0.568444210282894,
      -0.328191417826113,
      -0.112954293959059,
      -0.066551227095411,
      -0.039883371331043,
      -0.024827193641303,
      -0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      -0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      0.02674979473661,
      0.0,
      -0.0,
      0.0,
      -0.00902863391416,
      0.00366815088447,
      0.0,
      0.00366815088447,
      -0.015778893014182,
      -0.066551227095411,
      0.039883371331043,
      0.024827193641303,
      0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      -0.846879449685424,
      0.523992379244719,
      0.568444210282894,
      0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      0.568444210282893,
      -0.328191417826113,
      -0.112954293959059,
      -0.041981174965763,
      0.028848481457823,
      0.007484698633073,
      0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      -0.041981174965763,
      -0.028848481457823,
      -0.007484698633073,
      -0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      -0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      -0.072196847941463,
      -0.036623870615832,
      -0.044144320680296,
      -0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      -0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.035139198796958,
      -0.021379066009814,
      0.007067927443776,
      -0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.035139198796958,
      0.021379066009814,
      -0.007067927443776,
      0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      -0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.072196847941463,
      0.036623870615832,
      0.044144320680296,
      0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.003586318094939,
      -0.009816417789726,
      -0.007788101491819,
      -0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      -0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -0.018080646626171,
      -0.0,
      -0.0,
      0.0,
      0.003168161398637,
      0.02148091540749,
      0.0,
      0.02148091540749,
      -0.027024636618683,
      -0.003586318094939,
      0.009816417789726,
      0.007788101491819,
      0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -8.4026751468e-05,
      0.015492514059528,
      0.003176711850865,
      0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      0.001890429750408,
      0.0,
      -0.0,
      -0.0,
      -0.047482408312746,
      -0.008161339624554,
      0.0,
      -0.008161339624554,
      -0.063217753432786,
      -8.4026751468e-05,
      -0.015492514059528,
      -0.003176711850865,
      -0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      -0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      -0.006295488341872,
      -0.008252277618378,
      -0.011227691754066,
      -0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      -0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.001741011395338,
      -0.00347158944077,
      0.002099512164212,
      -0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.001741011395338,
      0.00347158944077,
      -0.002099512164212,
      0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      -0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.006295488341872,
      0.008252277618378,
      0.011227691754066,
      0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.003116822418961,
      0.003259500715211,
      -0.019317127038994,
      0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      -0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      -0.003116822418961,
      -0.003259500715211,
      0.019317127038994,
      -0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      0.014642245746474,
      -0.003843065732824,
      -0.027646862046165,
      -0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      -0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      -0.002144040607565,
      -0.009201003774811,
      0.018603018439431,
      -0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      0.004271957899095,
      0.0,
      -0.0,
      0.0,
      -0.003745334493482,
      -0.002424307826349,
      0.0,
      -0.002424307826349,
      -0.008596638565629,
      -0.002144040607565,
      0.009201003774811,
      -0.018603018439431,
      0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      -0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      0.014642245746474,
      0.003843065732824,
      0.027646862046165,
      0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      0.060701973945329,
      0.0,
      0.0,
      -0.0,
      -1.149406590895675,
      0.656382835652226,
      0.0,
      0.656382835652226,
      -0.112954293959059,
      8.938429333225118,
      -0.0,
      -2e-15,
      -0.0,
      8.938429333225118,
      0.0,
      -2e-15,
      0.0,
      12.261317037096855,
      -1.028525560039151,
      0.018401734341797,
      -0.116125596381361,
      -0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.029549918888467,
      -0.01733218820078,
      -0.008183383873226,
      0.01733218820078,
      -0.017689701211814,
      -0.018205446377636,
      0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      0.010018512288004,
      0.0,
      0.0,
      0.0,
      -0.008116233167014,
      0.000207501740447,
      0.0,
      0.000207501740447,
      -0.006673464812455,
      -0.029549918888467,
      0.01733218820078,
      0.008183383873226,
      -0.01733218820078,
      -0.017689701211814,
      -0.018205446377636,
      -0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      -1.028525560039151,
      -0.018401734341797,
      0.116125596381361,
      0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      -0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.239124466512244,
      0.474162668188142,
      0.121544607360494,
      0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.239124466512244,
      -0.474162668188142,
      -0.121544607360494,
      -0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      -0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.032379073801738,
      -0.018949000798417,
      0.039211565774754,
      -0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      -0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.017332789393736,
      -0.005941810743276,
      0.001071783424464,
      0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      -0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.017332789393736,
      0.005941810743276,
      -0.001071783424464,
      -0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.032379073801738,
      0.018949000798417,
      -0.039211565774754,
      0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.020654755630978,
      -0.012196563299583,
      0.019858070986881,
      0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      0.000441558333785,
      0.0,
      0.0,
      -0.0,
      -0.043319284513578,
      0.031004216817567,
      0.0,
      -0.045277616110802,
      -0.074355934892597,
      -0.020654755630977,
      0.012196563299583,
      -0.019858070986881,
      -0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      -0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      -0.006632611027698,
      -0.000343899920291,
      0.003070996654734,
      -0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.063956815922241,
      -0.006632611027698,
      0.000343899920291,
      -0.003070996654734,
      0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      -0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.00358254680326,
      -0.007852575127605,
      -0.000179701778557,
      -0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      -0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      0.000289920018512,
      -0.008320889024432,
      0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      -0.001999213230269,
      -0.002391835193918,
      -0.002502948064805,
      -0.006539115095229,
      -0.000289920018512,
      0.008320889024432,
      -0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      0.00199921323027,
      -0.002391835193918,
      -0.002502948064805,
      -0.00358254680326,
      0.007852575127605,
      0.000179701778557,
      0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      -0.012065581701506,
      0.00199921323027,
      -0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.006539115095229,
      0.012065581701506,
      -0.001999213230269,
      0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      -0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.020654755630978,
      0.022467813101977,
      0.011674687113655,
      -0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      -0.006632611027698,
      0.012119561603285,
      -0.001948569715131,
      0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      -0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.063956815922241,
      -0.006632611027698,
      -0.012119561603285,
      0.001948569715131,
      -0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.020654755630977,
      -0.022467813101977,
      -0.011674687113655,
      0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      -0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      0.000441558333785,
      -0.0,
      0.0,
      0.0,
      -0.043319284513578,
      -0.045277616110802,
      0.0,
      0.031004216817567,
      -0.074355934892597,
      -0.239124466512244,
      0.437359199504548,
      0.005419010979134,
      0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      0.121544607360494,
      -0.06391647688304,
      0.170374143844101,
      -0.032379073801738,
      0.018949000798417,
      0.026850439388454,
      0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      -0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.017332789393736,
      -0.005833850939718,
      0.006372319309301,
      0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      -0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.017332789393736,
      0.005833850939718,
      -0.006372319309301,
      -0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.032379073801738,
      -0.018949000798417,
      -0.026850439388454,
      -0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.239124466512244,
      -0.437359199504548,
      -0.005419010979134,
      -0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      -0.121544607360494,
      -0.06391647688304,
      0.170374143844101
     ]
    ]
   },
   "irr_l": [
    null,
    null,
    null,
    "Eu",
    "Eu",
    "Eg",
    "Eg",
    "A1g",
    "A2u"
   ],
   "q_qc": [
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.5,
       1.9018891459938933e-16,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.33333333333333326,
       0.33333333333333337,
       0.0
      ]
     ]
    }
   ],
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       300,
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0,
       0.0045871559633027525,
       1.7448524275173334e-18,
       0.0,
       0.009174311926605505,
       3.489704855034667e-18,
       0.0,
       0.013761467889908258,
       5.2345572825520004e-18,
       0.0,
       0.01834862385321101,
       6.979409710069333e-18,
       0.0,
       0.022935779816513763,
       8.724262137586667e-18,
       0.0,
       0.027522935779816515,
       1.0469114565104001e-17,
       0.0,
       0.03211009174311927,
       1.2213966992621333e-17,
       0.0,
       0.03669724770642202,
       1.3958819420138667e-17,
       0.0,
       0.04128440366972477,
       1.5703671847656e-17,
       0.0,
       0.045871559633027525,
       1.7448524275173334e-17,
       0.0,
       0.05045871559633028,
       1.9193376702690668e-17,
       0.0,
       0.05504587155963303,
       2.0938229130208002e-17,
       0.0,
       0.05963302752293578,
       2.2683081557725336e-17,
       0.0,
       0.06422018348623854,
       2.4427933985242666e-17,
       0.0,
       0.06880733944954129,
       2.617278641276e-17,
       0.0,
       0.07339449541284404,
       2.7917638840277334e-17,
       0.0,
       0.0779816513761468,
       2.966249126779467e-17,
       0.0,
       0.08256880733944955,
       3.1407343695312e-17,
       0.0,
       0.0871559633027523,
       3.3152196122829335e-17,
       0.0,
       0.09174311926605505,
       3.489704855034667e-17,
       0.0,
       0.0963302752293578,
       3.6641900977864e-17,
       0.0,
       0.10091743119266056,
       3.8386753405381336e-17,
       0.0,
       0.10550458715596331,
       4.013160583289867e-17,
       0.0,
       0.11009174311926606,
       4.1876458260416004e-17,
       0.0,
       0.11467889908256881,
       4.362131068793334e-17,
       0.0,
       0.11926605504587157,
       4.536616311545067e-17,
       0.0,
       0.12385321100917432,
       4.7111015542968e-17,
       0.0,
       0.12844036697247707,
       4.885586797048533e-17,
       0.0,
       0.13302752293577982,
       5.0600720398002666e-17,
       0.0,
       0.13761467889908258,
       5.234557282552e-17,
       0.0,
       0.14220183486238533,
       5.4090425253037334e-17,
       0.0,
       0.14678899082568808,
       5.583527768055467e-17,
       0.0,
       0.15137614678899083,
       5.7580130108072e-17,
       0.0,
       0.1559633027522936,
       5.932498253558933e-17,
       0.0,
       0.16055045871559634,
       6.106983496310667e-17,
       0.0,
       0.1651376146788991,
       6.2814687390624e-17,
       0.0,
       0.16972477064220184,
       6.455953981814134e-17,
       0.0,
       0.1743119266055046,
       6.630439224565867e-17,
       0.0,
       0.17889908256880735,
       6.8049244673176e-17,
       0.0,
       0.1834862385321101,
       6.979409710069334e-17,
       0.0,
       0.18807339449541285,
       7.153894952821067e-17,
       0.0,
       0.1926605504587156,
       7.3283801955728e-17,
       0.0,
       0.19724770642201836,
       7.502865438324534e-17,
       0.0,
       0.2018348623853211,
       7.677350681076267e-17,
       0.0,
       0.20642201834862386,
       7.851835923828e-17,
       0.0,
       0.21100917431192662,
       8.026321166579734e-17,
       0.0,
       0.21559633027522937,
       8.200806409331467e-17,
       0.0,
       0.22018348623853212,
       8.375291652083201e-17,
       0.0,
       0.22477064220183487,
       8.549776894834934e-17,
       0.0,
       0.22935779816513763,
       8.724262137586667e-17,
       0.0,
       0.23394495412844038,
       8.898747380338401e-17,
       0.0,
       0.23853211009174313,
       9.073232623090134e-17,
       0.0,
       0.24311926605504589,
       9.247717865841866e-17,
       0.0,
       0.24770642201834864,
       9.4222031085936e-17,
       0.0,
       0.2522935779816514,
       9.596688351345334e-17,
       0.0,
       0.25688073394495414,
       9.771173594097066e-17,
       0.0,
       0.26146788990825687,
       9.945658836848799e-17,
       0.0,
       0.26605504587155965,
       1.0120144079600533e-16,
       0.0,
       0.27064220183486243,
       1.0294629322352268e-16,
       0.0,
       0.27522935779816515,
       1.0469114565104e-16,
       0.0,
       0.2798165137614679,
       1.0643599807855732e-16,
       0.0,
       0.28440366972477066,
       1.0818085050607467e-16,
       0.0,
       0.28899082568807344,
       1.0992570293359201e-16,
       0.0,
       0.29357798165137616,
       1.1167055536110933e-16,
       0.0,
       0.2981651376146789,
       1.1341540778862667e-16,
       0.0,
       0.30275229357798167,
       1.15160260216144e-16,
       0.0,
       0.30733944954128445,
       1.1690511264366134e-16,
       0.0,
       0.3119266055045872,
       1.1864996507117867e-16,
       0.0,
       0.3165137614678899,
       1.20394817498696e-16,
       0.0,
       0.3211009174311927,
       1.2213966992621334e-16,
       0.0,
       0.32568807339449546,
       1.2388452235373067e-16,
       0.0,
       0.3302752293577982,
       1.25629374781248e-16,
       0.0,
       0.3348623853211009,
       1.2737422720876534e-16,
       0.0,
       0.3394495412844037,
       1.2911907963628267e-16,
       0.0,
       0.34403669724770647,
       1.308639320638e-16,
       0.0,
       0.3486238532110092,
       1.3260878449131734e-16,
       0.0,
       0.3532110091743119,
       1.3435363691883465e-16,
       0.0,
       0.3577981651376147,
       1.36098489346352e-16,
       0.0,
       0.3623853211009175,
       1.3784334177386934e-16,
       0.0,
       0.3669724770642202,
       1.3958819420138667e-16,
       0.0,
       0.37155963302752293,
       1.4133304662890398e-16,
       0.0,
       0.3761467889908257,
       1.4307789905642134e-16,
       0.0,
       0.3807339449541285,
       1.4482275148393868e-16,
       0.0,
       0.3853211009174312,
       1.46567603911456e-16,
       0.0,
       0.38990825688073394,
       1.4831245633897332e-16,
       0.0,
       0.3944954128440367,
       1.5005730876649068e-16,
       0.0,
       0.3990825688073395,
       1.51802161194008e-16,
       0.0,
       0.4036697247706422,
       1.5354701362152534e-16,
       0.0,
       0.40825688073394495,
       1.5529186604904265e-16,
       0.0,
       0.41284403669724773,
       1.5703671847656e-16,
       0.0,
       0.4174311926605505,
       1.5878157090407735e-16,
       0.0,
       0.42201834862385323,
       1.6052642333159468e-16,
       0.0,
       0.42660550458715596,
       1.62271275759112e-16,
       0.0,
       0.43119266055045874,
       1.6401612818662935e-16,
       0.0,
       0.4357798165137615,
       1.6576098061414668e-16,
       0.0,
       0.44036697247706424,
       1.6750583304166401e-16,
       0.0,
       0.44495412844036697,
       1.6925068546918132e-16,
       0.0,
       0.44954128440366975,
       1.7099553789669868e-16,
       0.0,
       0.45412844036697253,
       1.7274039032421602e-16,
       0.0,
       0.45871559633027525,
       1.7448524275173335e-16,
       0.0,
       0.463302752293578,
       1.7623009517925066e-16,
       0.0,
       0.46788990825688076,
       1.7797494760676802e-16,
       0.0,
       0.47247706422018354,
       1.7971980003428535e-16,
       0.0,
       0.47706422018348627,
       1.8146465246180268e-16,
       0.0,
       0.481651376146789,
       1.8320950488932e-16,
       0.0,
       0.48623853211009177,
       1.8495435731683733e-16,
       0.0,
       0.49082568807339455,
       1.8669920974435469e-16,
       0.0,
       0.4954128440366973,
       1.88444062171872e-16,
       0.0,
       0.5,
       1.9018891459938933e-16,
       0.0,
       0.4973544973544973,
       0.005291005291005479,
       0.0,
       0.4947089947089947,
       0.010582010582010769,
       0.0,
       0.49206349206349204,
       0.015873015873016056,
       0.0,
       0.4894179894179894,
       0.021164021164021347,
       0.0,
       0.48677248677248675,
       0.026455026455026637,
       0.0,
       0.48412698412698413,
       0.031746031746031925,
       0.0,
       0.48148148148148145,
       0.037037037037037215,
       0.0,
       0.47883597883597884,
       0.042328042328042506,
       0.0,
       0.47619047619047616,
       0.04761904761904779,
       0.0,
       0.47354497354497355,
       0.05291005291005308,
       0.0,
       0.4708994708994709,
       0.05820105820105837,
       0.0,
       0.46825396825396826,
       0.06349206349206366,
       0.0,
       0.4656084656084656,
       0.06878306878306895,
       0.0,
       0.46296296296296297,
       0.07407407407407424,
       0.0,
       0.4603174603174603,
       0.07936507936507953,
       0.0,
       0.4576719576719577,
       0.08465608465608482,
       0.0,
       0.455026455026455,
       0.08994708994709011,
       0.0,
       0.4523809523809524,
       0.0952380952380954,
       0.0,
       0.4497354497354497,
       0.10052910052910069,
       0.0,
       0.4470899470899471,
       0.10582010582010597,
       0.0,
       0.4444444444444444,
       0.11111111111111126,
       0.0,
       0.4417989417989418,
       0.11640211640211655,
       0.0,
       0.43915343915343913,
       0.12169312169312184,
       0.0,
       0.4365079365079365,
       0.12698412698412712,
       0.0,
       0.43386243386243384,
       0.1322751322751324,
       0.0,
       0.4312169312169312,
       0.1375661375661377,
       0.0,
       0.42857142857142855,
       0.142857142857143,
       0.0,
       0.42592592592592593,
       0.14814814814814828,
       0.0,
       0.42328042328042326,
       0.15343915343915357,
       0.0,
       0.42063492063492064,
       0.15873015873015886,
       0.0,
       0.41798941798941797,
       0.16402116402116415,
       0.0,
       0.4153439153439153,
       0.16931216931216944,
       0.0,
       0.4126984126984126,
       0.1746031746031747,
       0.0,
       0.41005291005291,
       0.17989417989418002,
       0.0,
       0.40740740740740733,
       0.1851851851851853,
       0.0,
       0.4047619047619047,
       0.1904761904761906,
       0.0,
       0.40211640211640204,
       0.19576719576719587,
       0.0,
       0.3994708994708994,
       0.20105820105820119,
       0.0,
       0.39682539682539675,
       0.20634920634920648,
       0.0,
       0.39417989417989413,
       0.21164021164021177,
       0.0,
       0.39153439153439146,
       0.216931216931217,
       0.0,
       0.38888888888888884,
       0.22222222222222232,
       0.0,
       0.38624338624338617,
       0.2275132275132276,
       0.0,
       0.38359788359788355,
       0.2328042328042329,
       0.0,
       0.3809523809523809,
       0.23809523809523817,
       0.0,
       0.37830687830687826,
       0.24338624338624348,
       0.0,
       0.3756613756613756,
       0.24867724867724877,
       0.0,
       0.37301587301587297,
       0.25396825396825407,
       0.0,
       0.3703703703703703,
       0.2592592592592593,
       0.0,
       0.3677248677248676,
       0.26455026455026465,
       0.0,
       0.365079365079365,
       0.26984126984126994,
       0.0,
       0.3624338624338624,
       0.27513227513227523,
       0.0,
       0.3597883597883597,
       0.28042328042328046,
       0.0,
       0.35714285714285704,
       0.2857142857142858,
       0.0,
       0.3544973544973544,
       0.2910052910052911,
       0.0,
       0.3518518518518518,
       0.2962962962962964,
       0.0,
       0.34920634920634913,
       0.3015873015873016,
       0.0,
       0.34656084656084646,
       0.306878306878307,
       0.0,
       0.34391534391534384,
       0.31216931216931226,
       0.0,
       0.3412698412698412,
       0.31746031746031755,
       0.0,
       0.33862433862433855,
       0.3227513227513228,
       0.0,
       0.3359788359788359,
       0.32804232804232814,
       0.0,
       0.33333333333333326,
       0.3333333333333334,
       0.0,
       0.33070866141732275,
       0.3307086614173229,
       0.0,
       0.3280839895013123,
       0.32808398950131246,
       0.0,
       0.3254593175853018,
       0.32545931758530194,
       0.0,
       0.32283464566929126,
       0.32283464566929143,
       0.0,
       0.32020997375328075,
       0.3202099737532809,
       0.0,
       0.31758530183727024,
       0.3175853018372704,
       0.0,
       0.3149606299212598,
       0.31496062992125995,
       0.0,
       0.31233595800524927,
       0.31233595800524944,
       0.0,
       0.30971128608923876,
       0.3097112860892389,
       0.0,
       0.3070866141732283,
       0.3070866141732284,
       0.0,
       0.3044619422572178,
       0.3044619422572179,
       0.0,
       0.3018372703412073,
       0.3018372703412074,
       0.0,
       0.29921259842519676,
       0.2992125984251969,
       0.0,
       0.29658792650918625,
       0.29658792650918636,
       0.0,
       0.2939632545931758,
       0.2939632545931759,
       0.0,
       0.2913385826771653,
       0.2913385826771654,
       0.0,
       0.28871391076115477,
       0.2887139107611549,
       0.0,
       0.2860892388451443,
       0.2860892388451444,
       0.0,
       0.2834645669291338,
       0.2834645669291339,
       0.0,
       0.2808398950131233,
       0.2808398950131234,
       0.0,
       0.2782152230971128,
       0.2782152230971129,
       0.0,
       0.27559055118110226,
       0.2755905511811024,
       0.0,
       0.2729658792650918,
       0.2729658792650919,
       0.0,
       0.2703412073490813,
       0.2703412073490814,
       0.0,
       0.2677165354330708,
       0.2677165354330709,
       0.0,
       0.2650918635170603,
       0.26509186351706043,
       0.0,
       0.2624671916010498,
       0.2624671916010499,
       0.0,
       0.2598425196850393,
       0.2598425196850394,
       0.0,
       0.25721784776902884,
       0.25721784776902895,
       0.0,
       0.25459317585301827,
       0.2545931758530184,
       0.0,
       0.2519685039370078,
       0.2519685039370079,
       0.0,
       0.24934383202099733,
       0.2493438320209974,
       0.0,
       0.24671916010498685,
       0.24671916010498693,
       0.0,
       0.24409448818897636,
       0.24409448818897644,
       0.0,
       0.24146981627296585,
       0.24146981627296593,
       0.0,
       0.23884514435695534,
       0.23884514435695542,
       0.0,
       0.23622047244094485,
       0.23622047244094493,
       0.0,
       0.23359580052493434,
       0.23359580052493442,
       0.0,
       0.23097112860892385,
       0.23097112860892394,
       0.0,
       0.22834645669291334,
       0.22834645669291342,
       0.0,
       0.22572178477690286,
       0.22572178477690294,
       0.0,
       0.22309711286089237,
       0.22309711286089245,
       0.0,
       0.22047244094488186,
       0.22047244094488194,
       0.0,
       0.21784776902887135,
       0.21784776902887143,
       0.0,
       0.21522309711286086,
       0.21522309711286094,
       0.0,
       0.21259842519685035,
       0.21259842519685043,
       0.0,
       0.20997375328083986,
       0.20997375328083995,
       0.0,
       0.20734908136482935,
       0.20734908136482944,
       0.0,
       0.20472440944881887,
       0.20472440944881895,
       0.0,
       0.20209973753280838,
       0.20209973753280847,
       0.0,
       0.19947506561679787,
       0.19947506561679795,
       0.0,
       0.19685039370078736,
       0.19685039370078744,
       0.0,
       0.19422572178477687,
       0.19422572178477696,
       0.0,
       0.19160104986876636,
       0.19160104986876644,
       0.0,
       0.18897637795275588,
       0.18897637795275596,
       0.0,
       0.18635170603674536,
       0.18635170603674545,
       0.0,
       0.18372703412073488,
       0.18372703412073496,
       0.0,
       0.1811023622047244,
       0.18110236220472448,
       0.0,
       0.17847769028871388,
       0.17847769028871396,
       0.0,
       0.17585301837270337,
       0.17585301837270345,
       0.0,
       0.17322834645669288,
       0.17322834645669297,
       0.0,
       0.17060367454068237,
       0.17060367454068245,
       0.0,
       0.16797900262467189,
       0.16797900262467197,
       0.0,
       0.16535433070866137,
       0.16535433070866146,
       0.0,
       0.1627296587926509,
       0.16272965879265097,
       0.0,
       0.1601049868766404,
       0.1601049868766405,
       0.0,
       0.1574803149606299,
       0.15748031496062997,
       0.0,
       0.1548556430446194,
       0.1548556430446195,
       0.0,
       0.15223097112860887,
       0.15223097112860892,
       0.0,
       0.14960629921259838,
       0.14960629921259844,
       0.0,
       0.1469816272965879,
       0.14698162729658795,
       0.0,
       0.14435695538057738,
       0.14435695538057744,
       0.0,
       0.1417322834645669,
       0.14173228346456695,
       0.0,
       0.13910761154855641,
       0.13910761154855647,
       0.0,
       0.1364829396325459,
       0.13648293963254596,
       0.0,
       0.1338582677165354,
       0.13385826771653545,
       0.0,
       0.13123359580052488,
       0.13123359580052493,
       0.0,
       0.1286089238845144,
       0.12860892388451445,
       0.0,
       0.1259842519685039,
       0.12598425196850396,
       0.0,
       0.12335958005249341,
       0.12335958005249345,
       0.0,
       0.12073490813648292,
       0.12073490813648297,
       0.0,
       0.11811023622047244,
       0.11811023622047248,
       0.0,
       0.11548556430446193,
       0.11548556430446197,
       0.0,
       0.11286089238845144,
       0.11286089238845148,
       0.0,
       0.1102362204724409,
       0.11023622047244094,
       0.0,
       0.10761154855643042,
       0.10761154855643046,
       0.0,
       0.10498687664041993,
       0.10498687664041997,
       0.0,
       0.10236220472440942,
       0.10236220472440946,
       0.0,
       0.09973753280839893,
       0.09973753280839898,
       0.0,
       0.09711286089238845,
       0.09711286089238849,
       0.0,
       0.09448818897637794,
       0.09448818897637798,
       0.0,
       0.09186351706036743,
       0.09186351706036747,
       0.0,
       0.08923884514435691,
       0.08923884514435695,
       0.0,
       0.08661417322834643,
       0.08661417322834647,
       0.0,
       0.08398950131233594,
       0.08398950131233598,
       0.0,
       0.08136482939632543,
       0.08136482939632547,
       0.0,
       0.07874015748031497,
       0.07874015748031502,
       0.0,
       0.07611548556430446,
       0.07611548556430449,
       0.0,
       0.07349081364829395,
       0.07349081364829398,
       0.0,
       0.07086614173228349,
       0.07086614173228352,
       0.0,
       0.06824146981627292,
       0.06824146981627295,
       0.0,
       0.06561679790026247,
       0.0656167979002625,
       0.0,
       0.06299212598425195,
       0.06299212598425198,
       0.0,
       0.06036745406824145,
       0.06036745406824147,
       0.0,
       0.05774278215223099,
       0.05774278215223101,
       0.0,
       0.05511811023622048,
       0.0551181102362205,
       0.0,
       0.052493438320209966,
       0.05249343832020999,
       0.0,
       0.049868766404199454,
       0.049868766404199474,
       0.0,
       0.04724409448818894,
       0.04724409448818896,
       0.0,
       0.044619422572178484,
       0.044619422572178505,
       0.0,
       0.04199475065616797,
       0.04199475065616799,
       0.0,
       0.03937007874015746,
       0.03937007874015748,
       0.0,
       0.036745406824147,
       0.036745406824147016,
       0.0,
       0.03412073490813649,
       0.0341207349081365,
       0.0,
       0.03149606299212598,
       0.03149606299212599,
       0.0,
       0.028871391076115523,
       0.028871391076115534,
       0.0,
       0.026246719160104955,
       0.026246719160104966,
       0.0,
       0.0236220472440945,
       0.02362204724409451,
       0.0,
       0.020997375328083986,
       0.020997375328083996,
       0.0,
       0.018372703412073473,
       0.01837270341207348,
       0.0,
       0.015748031496063016,
       0.015748031496063023,
       0.0,
       0.013123359580052505,
       0.01312335958005251,
       0.0,
       0.010498687664041993,
       0.010498687664041998,
       0.0,
       0.00787401574803148,
       0.007874015748031484,
       0.0,
       0.005249343832020969,
       0.005249343832020971,
       0.0,
       0.002624671916010512,
       0.0026246719160105134,
       0.0,
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.5,
        1.9018891459938933e-16,
        0.0
       ]
      ]
     },
     "K": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.33333333333333326,
        0.33333333333333337,
        0.0
       ]
      ]
     }
    },
    "labelseq": "GMKG",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        3.1880802779362156,
        -4.597743030758277e-16,
        0.0,
        -1.5940401389681063,
        2.7609585099969154,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      3,
      9,
      3,
      3
     ],
     "complex128",
     [
      -0.1921500743248948,
      0.0,
      -0.35488107531270174,
      0.0,
      0.6607197602651246,
      0.0,
      -0.11107365403575026,
      0.0,
      -0.20514141314600037,
      0.0,
      0.3819335398339945,
      0.0,
      -0.11107365403575037,
      0.0,
      -0.20514141314600082,
      0.0,
      0.38193353983399414,
      0.0,
      0.748216637023813,
      0.0,
      -0.04377545548904771,
      0.0,
      0.19408349713581416,
      0.0,
      0.4325117030350696,
      0.0,
      -0.025304699024089397,
      0.0,
      0.11219128220820541,
      0.0,
      0.4325117030350699,
      0.0,
      -0.025304699024089446,
      0.0,
      0.1121912822082054,
      0.0,
      0.051604682933610674,
      -0.0,
      -0.6866993244241568,
      0.0,
      -0.35382739410296443,
      0.0,
      0.029830437062963122,
      0.0,
      -0.39695120314501964,
      0.0,
      -0.20453232557439524,
      0.0,
      0.02983043706296301,
      0.0,
      -0.39695120314501986,
      0.0,
      -0.20453232557439532,
      0.0,
      -0.6329195602262856,
      0.0,
      1.1102230246251565e-16,
      0.0,
      -2.3222274379245226e-17,
      0.0,
      0.547454486821948,
      0.0,
      -7.051786365748572e-18,
      0.0,
      -7.681845515529047e-17,
      0.0,
      0.5474544868219483,
      0.0,
      -7.720812521971287e-18,
      0.0,
      9.804595471867051e-17,
      0.0,
      2.4015804730572068e-17,
      -0.0,
      -0.6329195602262843,
      0.0,
      9.912886937165725e-17,
      0.0,
      0.0,
      0.0,
      0.5474544868219486,
      0.0,
      7.593484484452794e-17,
      0.0,
      0.0,
      0.0,
      0.547454486821949,
      0.0,
      3.4066839244897245e-17,
      0.0,
      3.949796543785257e-17,
      0.0,
      3.3137883157530063e-16,
      0.0,
      -3.3306690738754696e-16,
      0.0,
      0.7071067811865477,
      0.0,
      2.850150671029894e-15,
      0.0,
      4.1633363423443375e-16,
      0.0,
      -0.7071067811865471,
      0.0,
      -3.131175874138137e-15,
      0.0,
      6.938893903907225e-17,
      0.0,
      0.0,
      0.0,
      1.8428858442864381e-16,
      0.0,
      9.577122121816763e-17,
      0.0,
      -3.0646427697951777e-15,
      0.0,
      0.7071067811865478,
      0.0,
      -4.675717263600368e-16,
      0.0,
      3.064642769795174e-15,
      0.0,
      -0.707106781186547,
      0.0,
      5.377567789151983e-16,
      0.0,
      -6.139259802575907e-17,
      0.0,
      5.119592142930603e-17,
      0.0,
      -6.661338147750939e-16,
      0.0,
      -1.9878396078364104e-16,
      0.0,
      4.3021142204224816e-16,
      0.0,
      0.7071067811865482,
      0.0,
      3.5632755152893763e-16,
      0.0,
      -5.689893001203927e-16,
      0.0,
      -0.7071067811865472,
      0.0,
      -3.3718096017269618e-18,
      0.0,
      -2.00079749576334e-16,
      0.0,
      0.6329195602262851,
      0.0,
      4.609416541002856e-16,
      0.0,
      -1.457167719820518e-16,
      0.0,
      -0.5474544868219478,
      0.0,
      -3.9948118998421087e-16,
      0.0,
      -2.3592239273284576e-16,
      0.0,
      -0.5474544868219492,
      0.0,
      0.8162219414767105,
      0.0,
      0.4712459576300576,
      9.989884533488295e-18,
      0.021335595490899,
      5.3208390544818267e-17,
      -0.007960695293759455,
      -0.013788328712365789,
      -0.004596109570788709,
      -0.00796069529375952,
      -0.11756796273453632,
      -0.20363368479858104,
      -0.007960695293759416,
      0.013788328712365764,
      -0.004596109570788633,
      0.007960695293759465,
      -0.1175679627345363,
      0.20363368479858093,
      0.4474865563950807,
      0.0,
      -0.7750694513803164,
      -1.9979769066976658e-17,
      9.71445146547012e-17,
      -3.3999051280098725e-17,
      0.07886363376556407,
      0.13659582055146136,
      -0.13659582055146105,
      -0.23659090129669175,
      -1.6653345369377348e-16,
      -1.6653345369377348e-16,
      0.07886363376556431,
      -0.13659582055146144,
      -0.13659582055146155,
      0.23659090129669186,
      -2.220446049250313e-16,
      2.220446049250313e-16,
      0.056265974795559684,
      0.0,
      0.032485175694432725,
      -1.9979769066976735e-17,
      0.8714976514230636,
      -1.2126650012365331e-15,
      -0.12343329228940127,
      -0.2137927335907416,
      -0.07126424453024771,
      -0.12343329228940085,
      0.0960180552380333,
      0.1663081501162283,
      -0.1234332922894008,
      0.2137927335907419,
      -0.07126424453024738,
      0.12343329228940099,
      0.09601805523803296,
      -0.16630815011622835,
      -0.22306004089857062,
      0.0,
      0.3863513239747164,
      -3.9959538133953525e-17,
      4.163336342344337e-17,
      -1.0934619131651839e-16,
      0.15821038925838862,
      0.274028432480778,
      -0.27402843248077763,
      -0.4746311677751651,
      -3.0531133177191805e-16,
      -6.661338147750939e-16,
      0.15821038925838984,
      -0.27402843248077996,
      -0.2740284324807807,
      0.4746311677751689,
      4.163336342344337e-16,
      -6.106226635438361e-16,
      -8.395054005274187e-16,
      0.0,
      1.2036162830348009e-15,
      -7.991907626790694e-17,
      -1.809546091358447e-16,
      1.8842205592542058e-16,
      0.20518772895562093,
      0.2879201206689705,
      -0.3553955716408098,
      -0.4986922775200209,
      -1.759777705487253e-16,
      -6.541484829034921e-16,
      -0.14675227428219811,
      0.3216578461548871,
      0.2541823951830511,
      -0.5571277321934398,
      3.3220934011257e-16,
      -2.067033196847895e-16,
      -0.02435636681720882,
      0.0,
      -0.014062154938396985,
      3.4964595867209286e-17,
      -0.408758607961802,
      1.700401834392213e-15,
      -0.2791040742278641,
      -0.4834224371621296,
      -0.16114081238737848,
      -0.2791040742278602,
      -0.012256927997265434,
      -0.021229622035976635,
      -0.27910407422785966,
      0.48342243716213174,
      -0.16114081238737674,
      0.27910407422786193,
      -0.012256927997266588,
      0.02122962203597867,
      -5.948642719746635e-17,
      0.0,
      5.121894931763124e-16,
      -1.7981792160279061e-16,
      4.940274448594801e-16,
      7.028483326418642e-17,
      0.07587962222270252,
      0.14528741823835425,
      0.04380912031628349,
      0.08388173002977829,
      0.31540235287261065,
      0.6039038178217783,
      -0.08788278393331775,
      0.13835738959360103,
      -0.05073914896103452,
      0.07988067612623924,
      -0.36529487123976506,
      0.575098358911953,
      1.0846184396406408e-16,
      0.0,
      -1.8342834575033063e-16,
      1.198786144018604e-16,
      -2.304511156179013e-16,
      -9.721659069713532e-17,
      0.5054403782446448,
      0.3044074129729496,
      0.29181613843885157,
      0.1757497018232497,
      -0.16213206024197885,
      -0.09764594033749045,
      -0.01090436361255451,
      0.5899279141447537,
      -0.006295637267049184,
      0.3405950400339466,
      0.003497834787697381,
      -0.18923345310620773,
      0.282882749081242,
      0.0,
      0.16332243133115587,
      -5.993930720093015e-17,
      -0.2700981975990656,
      1.7201003643119556e-16,
      0.023489687832061998,
      0.04068533277906405,
      0.013561777593021199,
      0.02348968783206206,
      0.31907377661416614,
      0.552651992458617,
      0.023489687832062053,
      -0.04068533277906379,
      0.013561777593021358,
      -0.023489687832062227,
      0.31907377661416647,
      -0.5526519924586172,
      0.9674770832189155,
      0.0,
      0.019356032521661376,
      0.022032617132148054,
      -8.895511195910363e-17,
      1.0251901645153494e-17,
      0.01717717905702873,
      -0.031142908268564386,
      -0.031142908268564327,
      -0.017177179057028674,
      -0.14270491066140112,
      -0.08633276687644081,
      0.01638541228599492,
      0.029771527993389047,
      -0.02977152799338905,
      0.016385412285994837,
      -0.14943565266317568,
      0.09021876258301119,
      -0.02932732876808655,
      0.0,
      0.6385347276198324,
      0.7268323796978545,
      -1.6252528609512334e-17,
      -1.9900544097168609e-16,
      -0.00733940517774323,
      -0.03318069840253645,
      -0.033180698402536596,
      0.0073394051777430774,
      0.17181025464290764,
      -0.030849243238987967,
      -0.03345894072381749,
      -0.012059664233365325,
      0.012059664233365283,
      -0.03345894072381745,
      -0.05022969625988061,
      0.15904406866356396,
      6.956616569393719e-17,
      -0.0,
      -9.756042046100514e-17,
      -6.93889390390723e-17,
      0.8391796619857237,
      -0.24451489918834055,
      -0.23592784335521694,
      -0.05775415548570328,
      0.05775415548570285,
      -0.2359278433552173,
      8.355766928890658e-17,
      -2.3330466536166897e-16,
      -0.16798048750234404,
      0.175442428062842,
      0.17544242806284222,
      0.167980487502344,
      1.190126051408981e-16,
      2.61514516620162e-16,
      0.09200424113626869,
      0.0,
      -0.013244882588964557,
      -0.08608717658857569,
      -1.7343154317487086e-15,
      -7.619260393622747e-16,
      -0.05494759614420715,
      -0.005705043423546503,
      -0.00570504342354318,
      0.05494759614420539,
      0.20638572467132402,
      0.09953387596965044,
      -0.3827807130769702,
      -0.56211857150767,
      0.562118571507671,
      -0.3827807130769666,
      0.015071826186541265,
      0.01092125482025505,
      0.08710010842581158,
      0.0,
      0.013990629788649067,
      0.09093427662426135,
      1.1536586415441973e-15,
      1.3906557981835361e-15,
      -0.29285056955340705,
      0.6137889756665421,
      0.6137889756665397,
      0.29285056955340644,
      -0.013235806997837052,
      0.013086143991348886,
      0.05344104463473843,
      -0.013994305657635396,
      0.013994305657636846,
      0.05344104463473549,
      0.18884993511012033,
      -0.1297604015967631,
      -4.4324111341916636e-16,
      0.0,
      5.947388073488056e-16,
      6.106226635438361e-16,
      -0.44832517500684127,
      0.18706815987636077,
      -0.43344612770716306,
      -0.05591926885745304,
      0.055919268857455,
      -0.43344612770716745,
      -2.35679314096152e-15,
      -4.909576692049362e-16,
      -0.2651505712451898,
      0.3474157233376726,
      0.3474157233376724,
      0.26515057124519514,
      -2.091466272804719e-17,
      -8.619609313718334e-16,
      0.21397144994941347,
      0.0,
      0.034175365445964334,
      -0.01118279758737959,
      -6.005004878688459e-16,
      5.084721773977676e-17,
      0.04187651427747574,
      -0.11239835587027583,
      -0.1123983558702717,
      -0.04187651427747897,
      0.5466116517642253,
      0.436836323337237,
      0.0483989695981669,
      0.12369557987580346,
      -0.12369557987580317,
      0.048398969598163144,
      0.48709889272684187,
      -0.40247661588678596,
      0.0359584561020841,
      0.0,
      -0.2033611364254382,
      0.06654344133878683,
      2.1375111644869088e-16,
      8.488356002655977e-16,
      0.1326135224833488,
      0.007530630354429312,
      0.007530630354432112,
      -0.13261352248333919,
      0.23103486660828906,
      -0.5881119349602464,
      0.09380153294085938,
      -0.07475496818483915,
      0.07475496818485014,
      0.09380153294085924,
      0.5851666264805067,
      0.383653868069426,
      1.0803975826661302e-15,
      0.0,
      1.3880617965439321e-16,
      2.147587663259288e-15,
      1.392551706937332e-15,
      1.082959764380011e-17,
      0.07497343880955408,
      0.49434702737355407,
      -0.49434702737355746,
      0.07497343880955318,
      -3.908889451525938e-15,
      -8.271697446857474e-16,
      -0.4656038033955962,
      -0.1822446110686277,
      -0.18224461106862672,
      0.4656038033955941,
      7.991384188478616e-15,
      -5.8553705852838726e-15
     ]
    ]
   },
   "minhessianeig": -21.084880819040908,
   "dynamic_stability_phonons": "low"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 0.8003420829772949,
    "ncores": 1,
    "tstart": 1606386946.5759153,
    "tend": 1606386947.3762574
   },
   "params": {
    "rc": null,
    "nqpts": 300
   },
   "code_versions": {
    "asr": "0.4.1-39f1078b8db439d21468ca996ab47c8668a18a41",
    "ase": "3.21.0b1-1cd61c88bf99ab77bd6bd70686d06017385f770a",
    "gpaw": "20.10.1b1-02efa9cae95f970d7b9b09f69bfe448f864de8d5"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "592ffccb6f8fc32a4b9c25dbfcd6b0c9"
   }
  },
  "strict": true
 }
}


==> 01-outcomes-cbp-protocol/TaTe-full.json <==
{
 "omega_kl": {
  "__ndarray__": [
   [
    100,
    9
   ],
   "float64",
   [
    -3.7400957574993623e-07,
    -1.789377157026638e-07,
    1.935279699103061e-07,
    13.309481885435428,
    13.309481885435433,
    15.997402270199073,
    15.997402270199089,
    19.224678479300483,
    26.702828736591478,
    -0.30955705548489043,
    0.08171669292068419,
    0.23052809813704347,
    13.310568968963604,
    13.32240105760345,
    15.952916496709921,
    15.983490864608749,
    19.247330311094103,
    26.69283992635903,
    -0.6452766471472103,
    0.1735917394050516,
    0.45632896040590837,
    13.313896246870174,
    13.360945715677065,
    15.826593063301603,
    15.942235653353595,
    19.310230150452366,
    26.66296516029027,
    -1.0290859941653547,
    0.28433699982927935,
    0.6728279595923476,
    13.319652706941486,
    13.42448951183948,
    15.636939571298841,
    15.875064669353286,
    19.40107208198777,
    26.6134766970925,
    -1.4757723431916159,
    0.4200575902347384,
    0.8757773630416481,
    13.32812292092803,
    13.5120274244613,
    15.40809568728376,
    15.784327223313406,
    19.50587725169587,
    26.544819622071124,
    -1.9917201614945614,
    0.5839681463553268,
    1.0614744504454159,
    13.339641237644669,
    13.622227942662818,
    15.165468718411628,
    15.673245178344462,
    19.61287515594719,
    26.4576002866469,
    -2.574717757920481,
    0.7769452757311227,
    1.2270457889033197,
    13.354527759601847,
    13.7534947964791,
    14.93345880994505,
    15.545840188664863,
    19.71371828057141,
    26.352572786230866,
    -3.2143342725512554,
    0.9983227854928384,
    1.3708178294484243,
    13.373007440866942,
    13.904027154660634,
    14.733930219155393,
    15.406833870557234,
    19.80319672915564,
    26.23062559877119,
    -3.8929543875806045,
    1.2465266560530266,
    1.492785089652326,
    13.3951160661627,
    14.071852730289596,
    14.58452882851761,
    15.261518790190438,
    19.878517796250158,
    26.092770463258567,
    -4.587791085958404,
    1.5194770386712408,
    1.5951627050043213,
    13.42060163826655,
    14.254671368508832,
    14.49717120666746,
    15.11559906183299,
    19.93861778721857,
    25.940135228901124,
    -5.273775935549014,
    1.682954764790029,
    1.8148191089834653,
    13.44883896372268,
    14.44267539076472,
    14.484318391549312,
    14.974997477320397,
    19.983623460189722,
    25.77396182894548,
    -5.926593081391304,
    1.764365859949984,
    2.1300519542412824,
    13.478792652213862,
    14.5141120028747,
    14.663841482660619,
    14.845616095029554,
    20.01445522615483,
    25.59560983081009,
    -6.5249554418081335,
    1.850737508178075,
    2.4626010189259886,
    13.509091958155647,
    14.614729642171925,
    14.73301390862302,
    14.88118068902093,
    20.032537243801052,
    25.406565284933567,
    -7.05167150636364,
    1.955601410285189,
    2.8098597040199818,
    13.538308200383097,
    14.641937642780432,
    14.762035826461148,
    15.107162626651865,
    20.03958300824968,
    25.20845390548317,
    -7.493649554118395,
    2.09263915359403,
    3.1692138989510394,
    13.565497240820202,
    14.575663165180183,
    14.945567117114374,
    15.339574635827953,
    20.037434291618574,
    25.003056981918128,
    -7.841284081564693,
    2.2729807144630554,
    3.538056926062874,
    13.590893010319482,
    14.535269164040258,
    15.154637172277047,
    15.57668738894225,
    20.027939478646523,
    24.79232779607474,
    -8.087632581044968,
    2.502967789276606,
    3.913799075626687,
    13.616351217328036,
    14.519237190507292,
    15.379472092752641,
    15.816812106650254,
    20.012863372217897,
    24.578405605454243,
    -8.22761581038864,
    2.7834160215877626,
    4.29387412990485,
    13.6451119703111,
    14.523790560548012,
    15.611649234867315,
    16.058130859472016,
    19.9938248237171,
    24.363623321969616,
    -8.257315360133845,
    3.1104354559795335,
    4.675744272509368,
    13.680936695898607,
    14.543891747098794,
    15.844260993889241,
    16.29854981279276,
    19.972261588942427,
    24.15050376740805,
    -8.173341661243358,
    3.4770182875754228,
    5.056904195668878,
    13.727161800273771,
    14.574331345562936,
    16.07189633306034,
    16.53561180666477,
    19.949423783815135,
    23.941737859684597,
    -7.972183390124839,
    3.874572398756622,
    5.434884880401715,
    13.78611450044624,
    14.610444477465558,
    16.29045643775241,
    16.766533473996898,
    19.926397738667696,
    23.740136629259432,
    -7.649384253478791,
    4.294024611398432,
    5.807257347356845,
    13.85893321504039,
    14.648401817053818,
    16.496831103246418,
    16.98838853919007,
    19.90415958210073,
    23.548548476035748,
    -7.1982628878058925,
    4.726485290973941,
    6.171636613878284,
    13.945617562504749,
    14.685247983331152,
    16.688509703390256,
    17.198394743212425,
    19.883650435691195,
    23.369735124014966,
    -6.607550915872514,
    5.163600572369168,
    6.52568611536443,
    14.045141504901826,
    14.718858020542248,
    16.86322135270102,
    17.39423636468028,
    19.865851102884733,
    23.206206258293232,
    -5.856285992156502,
    5.597714593256958,
    6.867122918822981,
    14.15552867856186,
    14.747921202998512,
    17.018686039261294,
    17.5743672588861,
    19.851815997278816,
    23.06002495108056,
    -4.900382693433239,
    6.021922423760232,
    7.193724094728922,
    14.273804369631186,
    14.772047454359667,
    17.15255253809267,
    17.738237877678937,
    19.842615271957296,
    22.932611877149753,
    -3.6239165931635346,
    6.430058606663219,
    7.503334434087966,
    14.39562662612831,
    14.792202721242642,
    17.262608638372015,
    17.886348400151583,
    19.839152098647727,
    22.824589625066466,
    -1.4114756329656564,
    6.81664512318582,
    7.793874888004508,
    14.513928658693402,
    14.812146904929492,
    17.34730647609902,
    18.020009544986305,
    19.841884645943416,
    22.735709935909366,
    3.0102056485012634,
    7.1768134053252055,
    8.063348843166422,
    14.614926234250419,
    14.842521506150218,
    17.406469074685912,
    18.140802334989747,
    19.850566771110145,
    22.664890683216548,
    4.436916184776047,
    7.506213315695714,
    8.309838263368057,
    14.67720947457512,
    14.901862307584919,
    17.44182041370479,
    18.249948446210425,
    19.86415578719483,
    22.610360134979985,
    5.436656560721837,
    7.800924096984093,
    8.531472461598414,
    14.698899407891334,
    14.989545129896927,
    17.456991622737387,
    18.34789554723585,
    19.880962761322866,
    22.56987721923937,
    6.195000370262369,
    8.057385094603715,
    8.7263406458227,
    14.699445789962956,
    15.084071417370026,
    17.45698084560119,
    18.43424848031637,
    19.898984488085166,
    22.540981833838682,
    6.7744837417598935,
    8.272364776344501,
    8.892319701178508,
    14.691516576535014,
    15.171224607150533,
    17.447353305205336,
    18.507950194062737,
    19.91626979369798,
    22.52123275484181,
    7.204347923406946,
    8.442982574919084,
    9.026839845355179,
    14.681049868249488,
    15.244011202729949,
    17.433489217034136,
    18.567560201298544,
    19.931190414500563,
    22.508406051159543,
    7.501052580030298,
    8.566787489267389,
    9.126753385423626,
    14.67141230697713,
    15.298437678366007,
    17.420023568427176,
    18.611545624804872,
    19.94256354656293,
    22.50064419153,
    7.674940309658666,
    8.641880644375501,
    9.18862422187833,
    14.664772318182226,
    15.332026653442838,
    17.41048018311601,
    18.6385573282957,
    19.949644015519734,
    22.49655843563254,
    7.732195960789893,
    8.667050772157426,
    9.209619951337167,
    14.662415089098664,
    15.343375640177813,
    17.407051342083555,
    18.64767088494076,
    19.952043364738916,
    22.49529281547326,
    7.726234515496897,
    8.641486691135738,
    9.206203873662316,
    14.679047384714858,
    15.335982059218237,
    17.426471058121685,
    18.647969268390234,
    19.952418727080847,
    22.484545544767734,
    7.708600268898003,
    8.564042914709278,
    9.196327321702505,
    14.728164321093255,
    15.317745751995577,
    17.481368251643865,
    18.64919673578698,
    19.953509950015288,
    22.45246851938078,
    7.68004458070117,
    8.432930364433798,
    9.18099595033761,
    14.807527739512116,
    15.298596703908126,
    17.5631319457897,
    18.652382550807136,
    19.955213858075037,
    22.399554604516698,
    7.641806709870222,
    8.246565238127832,
    9.16157097662661,
    14.913713349230681,
    15.290288698588943,
    17.66093281254536,
    18.65934211948171,
    19.95736334346639,
    22.326620300022007,
    7.5955479717117695,
    8.00516958676002,
    9.139441070371161,
    15.042472307071234,
    15.302638211051704,
    17.764094697416798,
    18.672778894591968,
    19.9597350972968,
    22.234798446501262,
    7.543201506369318,
    7.712197616111894,
    9.115766468127543,
    15.189093389531381,
    15.341454208832829,
    17.8631702671265,
    18.6962507305741,
    19.962061358693685,
    22.125528157353617,
    7.375192532786366,
    7.486735235260648,
    9.0913634310855,
    15.348702223296888,
    15.408102479236817,
    17.950462673080068,
    18.73368043993014,
    19.96404665333793,
    22.00054187287519,
    7.005996557460917,
    7.427858456156748,
    9.06672917157408,
    15.500170358949283,
    15.516470581708694,
    18.020857044667416,
    18.78812239732162,
    19.965390845873436,
    21.86184898534763,
    6.620501091811243,
    7.3677198169140965,
    9.042162375184677,
    15.612654807304455,
    15.687738057656636,
    18.072818344215282,
    18.860260679584776,
    19.965820231169022,
    21.711714617380146,
    6.238146960881263,
    7.306642313911559,
    9.017922226684215,
    15.739215074370968,
    15.858064327974468,
    18.1083229980011,
    18.948003378111494,
    19.96512877412518,
    21.55263066962787,
    5.8811727680396615,
    7.243929163799481,
    8.994376853549515,
    15.87322025546855,
    16.023235600332747,
    18.131305362370785,
    19.047632171658204,
    19.96323175080434,
    21.387274053117824,
    5.573307605771677,
    7.177764249114543,
    8.972103619555496,
    16.00849505726435,
    16.1792493360242,
    18.145873857391457,
    19.155264252028406,
    19.96023338636253,
    21.218444199861075,
    5.337429086501974,
    7.105226255869469,
    8.95191080608349,
    16.139771000275438,
    16.32230146361918,
    18.155350950387085,
    19.267580403230696,
    19.95650752413526,
    21.048969298049446,
    5.191970400909994,
    7.022431180517872,
    8.93475652777202,
    16.262890501278555,
    16.44880186307456,
    18.162070937616388,
    19.381892121399744,
    19.952784214035102,
    20.88157036135831,
    5.1467874937563876,
    6.924802456297244,
    8.921557123810521,
    16.37481953223524,
    16.555445308423188,
    18.167503423294512,
    19.495979042077025,
    19.950223896626873,
    20.718678146186797,
    5.200301432081855,
    6.807433975214679,
    8.912911682214677,
    16.473525288014642,
    16.639360540393053,
    18.17243510908866,
    19.607948619668527,
    19.950445868198035,
    20.56221467173421,
    5.339667868533089,
    6.665467984571899,
    8.908812860075672,
    16.5577758731906,
    16.69834070323283,
    18.17711697306325,
    19.716180230317104,
    19.95546700977825,
    20.413379455945005,
    5.543968870504009,
    6.494386301158495,
    8.908437502082025,
    16.62691600945507,
    16.731118399128633,
    18.181361857760493,
    19.81933035554842,
    19.967513653647657,
    20.2725127082561,
    5.7886189003415645,
    6.290135143371297,
    8.910087320621315,
    16.68066192402303,
    16.737598974690204,
    18.18460337442103,
    19.916354744964632,
    19.988660073079235,
    20.13916650147122,
    6.049060587497495,
    6.049060587497507,
    8.911289100623636,
    16.718940723782183,
    16.718940723782183,
    18.185936091447335,
    20.006510559463518,
    20.006510559463532,
    20.026276835957972,
    5.788692491168347,
    6.285873598748494,
    8.90934817789736,
    16.680986661407765,
    16.740686649631318,
    18.184413778172086,
    19.89599251511033,
    20.06339120042043,
    20.083786429095053,
    5.490500756941511,
    6.5014051548564025,
    8.901707297058659,
    16.6256430874948,
    16.749121942844063,
    18.179060595405563,
    19.78359408601403,
    20.115873206496406,
    20.15446200817522,
    5.151019201191097,
    6.68244560779402,
    8.885623431902781,
    16.555555611199733,
    16.744294379670034,
    18.168636112614873,
    19.671697965683535,
    20.180094475434895,
    20.218362005371958,
    4.765686128417483,
    6.817935053837481,
    8.858449486890363,
    16.47328887116711,
    16.726236049595233,
    18.151893126259864,
    19.559065281295638,
    20.25601867035254,
    20.275301953385032,
    4.327827645781835,
    6.898610512561706,
    8.817756215918081,
    16.381089505976366,
    16.694959272956922,
    18.127673985364638,
    19.44459298792904,
    20.32503338700658,
    20.34362890766729,
    3.826584001651452,
    6.916589433626624,
    8.761425049688306,
    16.280754382314587,
    16.650462163937426,
    18.094994567506376,
    19.32737780508047,
    20.367224952495423,
    20.442955249372513,
    3.241905788330914,
    6.8649028146296605,
    8.687712889433923,
    16.173602437841236,
    16.592744988829658,
    18.053099226571383,
    19.20669579535126,
    20.401487965218887,
    20.554100166673802,
    2.5290671048901543,
    6.736956737419067,
    8.595289846023995,
    16.060530657772443,
    16.52183785275815,
    18.001477414965073,
    19.081961976418057,
    20.427443135575782,
    20.677221008099487,
    1.5390687499562423,
    6.525861406579211,
    8.48325119289156,
    15.94212751963962,
    16.43783854005266,
    17.939842717213438,
    18.952687766807006,
    20.444813817136215,
    20.812479858949064,
    -1.2262920533389527,
    6.2234912183779425,
    8.351105981096893,
    15.818816370314952,
    16.34095739763422,
    17.868083721997163,
    18.818445344211703,
    20.453524121231872,
    20.959977806567146,
    -2.270063583804365,
    5.81896104647371,
    8.198746472254129,
    15.691003779731323,
    16.23156459068077,
    17.786200837707437,
    18.678843721278117,
    20.453779608486567,
    21.119689519164464,
    -2.917780156453898,
    5.295719891107006,
    8.026404072559519,
    15.559212807885977,
    16.110234163542547,
    17.69424337679048,
    18.53351828444047,
    20.446113438653157,
    21.291410259058605,
    -3.3944969280915163,
    4.624892015527475,
    7.834598209348469,
    15.424187697678981,
    15.977779197891323,
    17.592258272497435,
    18.382133067817637,
    20.431389431344122,
    21.474722636383945,
    -3.758295630194458,
    3.745786990469738,
    7.624084355037672,
    15.286963777225058,
    15.835272989802457,
    17.48025750535304,
    18.224393141258524,
    20.410762595986498,
    21.668985541523796,
    -4.03386936549165,
    2.476531989511011,
    7.3958063170019885,
    15.148902955246282,
    15.68405254152903,
    17.358207220488016,
    18.060063365076594,
    20.38560507084616,
    21.87334357616362,
    -4.2340000556518875,
    -1.4534672848188095,
    7.150856339884636,
    15.011699880335627,
    15.525702665680688,
    17.2260384281094,
    17.888989512517977,
    20.35740984727551,
    22.08675250740185,
    -4.366122285586175,
    -3.2393090469752046,
    6.890444906504105,
    14.877365962670913,
    15.36202135871688,
    17.083677306588303,
    17.71111828616479,
    20.327685918511445,
    22.30801499417787,
    -4.434993632050881,
    -4.333373766498209,
    6.615880678457659,
    14.748198090606879,
    15.19496939619738,
    16.93109232905158,
    17.52651377664764,
    20.297857094631148,
    22.535820889041332,
    -5.1698217651462395,
    -4.444002391320781,
    6.328559955120094,
    14.626736582926918,
    15.026608873532405,
    16.768355442914014,
    17.33536909156895,
    20.269173610021273,
    22.76878736218442,
    -5.839305474436464,
    -4.3959087272014905,
    6.029964401299021,
    14.515713465414988,
    14.859036334709936,
    16.59571507473799,
    17.138012943420094,
    20.242641881363394,
    23.005495438692435,
    -6.376097852164921,
    -4.293321208227141,
    5.721665579296884,
    14.417988319032945,
    14.694316132190398,
    16.413679559410724,
    16.934911780449635,
    20.21897426977165,
    23.24452089251966,
    -6.795708240386813,
    -4.139036284574763,
    5.4053349712764005,
    14.336465496703024,
    14.534418947591309,
    16.223110456595318,
    16.72666855744896,
    20.198558056587498,
    23.48445856974984,
    -7.105666174206711,
    -3.936294853560072,
    5.082758643440695,
    14.273984365768772,
    14.381169325015641,
    16.025325851279295,
    16.51401955965455,
    20.181441287262878,
    23.72394003487763,
    -7.309751176577901,
    -3.6889733149874844,
    4.75585645306729,
    14.233174538048965,
    14.236204932246324,
    15.822213828571332,
    16.297830988390505,
    20.167332598086947,
    23.961644963007874,
    -7.410017190285391,
    -3.4017051406965297,
    4.426706726424085,
    14.100949130488926,
    14.216271883921335,
    15.61635549387782,
    16.079097634433314,
    20.155612365006633,
    24.196307003370126,
    -7.40793523058602,
    -3.079916400332886,
    4.097578643976062,
    13.976596905244419,
    14.224898498040869,
    15.4111547496027,
    15.858947772820448,
    20.14535320219495,
    24.426714992476604,
    -7.305159368251582,
    -2.7297537551405506,
    3.7709760795751484,
    13.864111152904156,
    14.259816987106829,
    15.210968140652371,
    15.638664278379212,
    20.135348736195454,
    24.651710465693338,
    -7.10414793273614,
    -2.357884663236538,
    3.449697822311459,
    13.764219578633277,
    14.32066093580374,
    15.021222253661534,
    15.419753795553685,
    20.124150531560183,
    24.870182451795554,
    -6.808763235263791,
    -1.971145737454958,
    3.136917732666213,
    13.677389568255126,
    14.405547932279822,
    14.848498108182905,
    15.204198626750745,
    20.11011399670591,
    25.08106056313732,
    -6.4249131852026435,
    -1.5759566656447526,
    2.8362766579254326,
    13.603741780503544,
    14.509752122014822,
    14.700547935408064,
    14.995750637534195,
    20.09145510455365,
    25.283307422281837,
    -5.961237167686649,
    -1.177072355652911,
    2.5519323483037732,
    13.542866243150524,
    14.58617135653185,
    14.611423518730579,
    14.814297494360476,
    20.06632095758117,
    25.475911486687366,
    -5.429748050279929,
    -0.7731018086815225,
    2.2883787054048716,
    13.493588532165399,
    14.514774531196606,
    14.54403891051831,
    14.82360664519327,
    20.032878827618458,
    25.65788132748697,
    -4.846218230839194,
    -0.3191734033360335,
    2.0495676776949074,
    13.453928172720135,
    14.36577677917392,
    14.495280562095797,
    14.962219625838094,
    19.989430609378186,
    25.828242361654272,
    -4.22998896438506,
    0.3824556822518754,
    1.8367322210954513,
    13.421556213246072,
    14.187080415056442,
    14.534144252605069,
    15.11618406181161,
    19.934563032778822,
    25.986036904170593,
    -3.602904904475142,
    0.4636749043365656,
    1.6455453492784258,
    13.394587927194273,
    14.01838252737854,
    14.632951274417415,
    15.271603296613984,
    19.86734888698827,
    26.130328180538925,
    -2.987337222414043,
    0.42773719746548927,
    1.4659153262767566,
    13.372005721811394,
    13.863013266827393,
    14.78684183852671,
    15.421947972137604,
    19.78762096587269,
    26.26020861628352,
    -2.4036819856250156,
    0.3415005858573645,
    1.286290238447629,
    13.353419964799578,
    13.723284933690996,
    14.984527286925614,
    15.562119738336403,
    19.69634679063848,
    26.374812313861764,
    -1.8679886974144742,
    0.23694810140226705,
    1.098365707344578,
    13.338617575541804,
    13.601194343788627,
    15.209509397942842,
    15.687824947362552,
    19.596130907612917,
    26.473331173854973,
    -1.3902201620835166,
    0.13081438312479943,
    0.8984068105199513,
    13.327312643372135,
    13.498535455301507,
    15.44166706970768,
    15.795475296288553,
    19.491838714049656,
    26.555033668520622,
    -0.973206446126636,
    -0.0220283227703829,
    0.6861940745027114,
    13.319121369930933,
    13.416886833784652,
    15.658674064472265,
    15.88216647563524,
    19.39121118368787,
    26.61928489297338,
    -0.6120795798841451,
    -0.06200489588252059,
    0.4636201607396209,
    13.313634481992091,
    13.357562548347257,
    15.837347706804051,
    15.945664460848397,
    19.305025395519607,
    26.66556626163867,
    -0.29418308498738893,
    -0.03931410599798406,
    0.23370113720609217,
    13.310499544637599,
    13.321554649491013,
    15.955798346675154,
    15.98438980043766,
    19.245875639301072,
    26.69349313094345,
    -3.7400957574993623e-07,
    -1.789377157026638e-07,
    1.935279699103061e-07,
    13.309481885435428,
    13.309481885435433,
    15.997402270199073,
    15.997402270199089,
    19.224678479300483,
    26.702828736591478
   ]
  ]
 },
 "eigs_kl": {
  "__ndarray__": [
   [
    3,
    9
   ],
   "float64",
   [
    -2.7757033019517976e-15,
    -7.567823251671192e-16,
    5.729016367114107e-16,
    5.4072982830300385,
    5.407298283030044,
    9.722947658018121,
    9.722947658018132,
    11.281742909762933,
    27.09028394474737,
    2.206617896690368,
    2.7415663170838727,
    3.1055997403827336,
    6.562495951283875,
    8.523238524321028,
    9.249291115657536,
    10.614687663199874,
    13.824877925930084,
    18.825695189205017,
    -0.3198392978499299,
    0.9764931788353206,
    2.6892950858658597,
    8.243503156208591,
    8.453570909615767,
    10.021860856336785,
    13.523239060732937,
    14.28822006065775,
    15.024628025525848
   ]
  ]
 },
 "phi_anv": {
  "__ndarray__": [
   [
    3,
    48,
    3,
    3
   ],
   "float64",
   [
    4.63994849336122,
    0.0,
    -0.0,
    0.0,
    4.639948493361224,
    0.0,
    -0.0,
    0.0,
    12.880324176774396,
    -0.69284858127682,
    0.0,
    -0.0,
    0.0,
    -0.057748180505623,
    0.687486388390776,
    -0.0,
    0.687486388390776,
    0.898439322097419,
    1.51494633140663,
    0.0,
    0.0,
    0.0,
    0.160002537879289,
    0.07137865008759,
    0.0,
    0.07137865008759,
    0.083371526479075,
    -0.69284858127682,
    0.0,
    -0.0,
    0.0,
    -0.057748180505623,
    0.687486388390776,
    -0.0,
    0.687486388390776,
    0.898439322097419,
    -0.216523280698422,
    0.275006540510767,
    -0.595380677102427,
    0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    -0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    -0.216523280698422,
    -0.275006540510767,
    0.595380677102427,
    -0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    0.269702943007533,
    0.010633078568363,
    0.104713259731619,
    0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    0.269702943007533,
    -0.010633078568363,
    -0.104713259731619,
    -0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    -0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    0.498738486261124,
    -0.586707872947368,
    -0.061815724263693,
    -0.586707872947368,
    1.176210383024795,
    -0.035689325043795,
    -0.061815724263693,
    -0.035689325043795,
    0.083371526479075,
    0.251285910686256,
    0.0,
    -0.0,
    0.0,
    0.275841953781291,
    -0.120912457387546,
    -0.0,
    -0.120912457387546,
    -0.076814232049648,
    0.498738486261124,
    0.586707872947367,
    0.061815724263693,
    0.586707872947367,
    1.176210383024795,
    -0.035689325043795,
    0.061815724263693,
    -0.035689325043795,
    0.083371526479075,
    0.251285910686256,
    0.0,
    -0.0,
    0.0,
    0.275841953781291,
    -0.120912457387546,
    -0.0,
    -0.120912457387546,
    -0.076814232049648,
    -0.216523280698422,
    0.275006540510767,
    -0.595380677102427,
    0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    -0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    0.269702943007533,
    -0.010633078568363,
    -0.104713259731619,
    -0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    -0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    0.269702943007533,
    0.010633078568363,
    0.104713259731619,
    0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    -0.216523280698422,
    -0.275006540510767,
    0.595380677102427,
    -0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    -1.343800086550921,
    -0.711883586829348,
    -2.291923199714951,
    -0.711883586829348,
    -0.521787725575721,
    -1.323242476317375,
    -1.769826538373801,
    -1.021809828349057,
    -2.771715692077934,
    0.120217773270618,
    0.082517913550316,
    -0.24294813874845,
    -0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    -0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    0.120217773270618,
    -0.082517913550316,
    0.24294813874845,
    0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    -1.343800086550921,
    0.711883586829348,
    2.291923199714951,
    0.711883586829347,
    -0.521787725575721,
    -1.323242476317375,
    1.7698265383738,
    -1.021809828349057,
    -2.771715692077934,
    -0.041447669801678,
    0.0,
    -0.0,
    -0.0,
    -0.205749403128818,
    -0.095921369011662,
    0.0,
    -0.028825220635383,
    -0.11072777761332,
    0.028587272998413,
    0.010153007189795,
    -0.202408845098146,
    0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    -0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.036787947075597,
    0.0,
    -0.0,
    -0.0,
    -0.036787947075597,
    0.0,
    0.0,
    0.0,
    0.049953457415012,
    0.028587272998413,
    -0.010153007189795,
    0.202408845098146,
    -0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.086313043067403,
    0.035785638758037,
    0.01377844440411,
    0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    -0.086313043067403,
    -0.035785638758037,
    -0.01377844440411,
    -0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    -0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    -0.005852848418515,
    0.115536794177467,
    0.040539293650304,
    -0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    -0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.005852848418515,
    -0.115536794177467,
    -0.040539293650304,
    0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.164673969797033,
    0.07114473747356,
    -0.083070342329881,
    0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    -0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.148295587577629,
    0.0,
    -0.0,
    -0.0,
    -0.065652194897328,
    -0.015909977171454,
    0.0,
    -0.013548534448189,
    0.008437217568072,
    -0.164673969797033,
    -0.07114473747356,
    0.083070342329881,
    -0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.110781545088121,
    -0.0,
    0.0,
    0.0,
    -1.754806267038521,
    2.64648495263475,
    -0.0,
    2.043619656698114,
    -2.771715692077934,
    -0.110781545088121,
    0.0,
    0.0,
    0.0,
    -1.754806267038522,
    2.64648495263475,
    0.0,
    2.043619656698115,
    -2.771715692077933,
    -0.164673969797033,
    -0.07114473747356,
    0.083070342329881,
    -0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.148295587577629,
    0.0,
    -0.0,
    -0.0,
    -0.065652194897328,
    -0.015909977171454,
    0.0,
    -0.013548534448189,
    0.008437217568072,
    -0.164673969797033,
    0.07114473747356,
    -0.083070342329881,
    0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    -0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.005852848418515,
    -0.115536794177467,
    -0.040539293650304,
    0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.005852848418515,
    0.115536794177467,
    0.040539293650304,
    -0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    -0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.086313043067403,
    -0.035785638758037,
    -0.01377844440411,
    -0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    -0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    -0.086313043067403,
    0.035785638758037,
    0.01377844440411,
    0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    0.028587272998413,
    -0.010153007189795,
    0.202408845098146,
    -0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.036787947075597,
    0.0,
    -0.0,
    0.0,
    -0.036787947075597,
    0.0,
    0.0,
    0.0,
    0.049953457415013,
    0.028587272998413,
    0.010153007189795,
    -0.202408845098146,
    0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    -0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.041447669801678,
    0.0,
    -0.0,
    0.0,
    -0.205749403128818,
    -0.095921369011662,
    0.0,
    -0.028825220635383,
    -0.11072777761332,
    -1.343800086550921,
    0.711883586829348,
    2.291923199714951,
    0.711883586829347,
    -0.521787725575721,
    -1.323242476317375,
    1.7698265383738,
    -1.021809828349057,
    -2.771715692077934,
    0.120217773270618,
    -0.082517913550316,
    0.24294813874845,
    0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    0.120217773270618,
    0.082517913550316,
    -0.24294813874845,
    -0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    -0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    -1.343800086550921,
    -0.711883586829348,
    -2.29192319971495,
    -0.711883586829348,
    -0.521787725575721,
    -1.323242476317375,
    -1.7698265383738,
    -1.021809828349057,
    -2.771715692077933,
    -1.343800086550921,
    -0.711883586829348,
    -1.769826538373801,
    -0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    -2.291923199714951,
    -1.323242476317375,
    -2.771715692077934,
    -1.343800086550921,
    0.711883586829347,
    1.7698265383738,
    0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    2.291923199714951,
    -1.323242476317375,
    -2.771715692077934,
    0.120217773270618,
    0.042749886808343,
    0.008899102848037,
    -0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    0.120217773270618,
    -0.042749886808343,
    -0.008899102848037,
    0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    -0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    -0.164673969797033,
    0.07114473747356,
    -0.024963373339933,
    0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    -0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -0.110781545088121,
    0.0,
    -0.0,
    -0.0,
    -1.754806267038521,
    2.043619656698114,
    0.0,
    2.64648495263475,
    -2.771715692077934,
    -0.164673969797033,
    -0.07114473747356,
    0.024963373339933,
    -0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -0.148295587577629,
    -0.0,
    0.0,
    0.0,
    -0.065652194897328,
    -0.013548534448189,
    -0.0,
    -0.015909977171454,
    0.008437217568072,
    -0.086313043067403,
    0.035785638758037,
    0.01173337501618,
    0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.005852848418515,
    0.009731006181191,
    0.03272310713771,
    -0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    -0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.005852848418515,
    -0.009731006181191,
    -0.03272310713771,
    0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.086313043067403,
    -0.035785638758037,
    -0.01173337501618,
    -0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    -0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.041447669801678,
    -0.0,
    0.0,
    0.0,
    -0.205749403128818,
    -0.028825220635383,
    -0.0,
    -0.095921369011662,
    -0.11072777761332,
    0.028587272998413,
    -0.135420807548453,
    0.041622209985747,
    -0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    -0.036787947075597,
    -0.0,
    0.0,
    0.0,
    -0.036787947075597,
    0.0,
    -0.0,
    0.0,
    0.049953457415012,
    0.028587272998413,
    0.135420807548453,
    -0.041622209985747,
    0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    -0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    7.035553685326224,
    0.0,
    0.0,
    0.0,
    7.035553685326226,
    -0.0,
    0.0,
    -0.0,
    9.243006299507114,
    -0.916107330856126,
    -0.053568113668762,
    0.070171416112372,
    0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    -0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.110915824974996,
    0.0,
    -0.0,
    0.0,
    0.027589195108131,
    -0.001480714431107,
    -0.0,
    -0.001480714431107,
    0.05587208584295,
    -0.916107330856126,
    0.053568113668762,
    -0.070171416112372,
    -0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.243010690438763,
    0.335044412866835,
    -0.033934942018722,
    0.442180640204359,
    -0.691741784050338,
    0.061434624054347,
    0.03623647409365,
    -0.060105833891338,
    0.085771082759187,
    -0.243010690438763,
    -0.335044412866835,
    0.033934942018722,
    -0.442180640204359,
    -0.691741784050338,
    0.061434624054347,
    -0.03623647409365,
    -0.060105833891338,
    0.085771082759187,
    0.047854931056669,
    0.020003883617169,
    -0.016764792375078,
    0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    0.047854931056669,
    -0.020003883617169,
    0.016764792375078,
    -0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    -0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    -0.007037059912651,
    0.059974432971831,
    0.001282336313089,
    0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    -0.0,
    0.0,
    0.059404178647879,
    -0.007430409562252,
    -0.0,
    0.019358314781319,
    0.038444954235824,
    -0.007037059912651,
    -0.059974432971831,
    -0.001282336313089,
    -0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    -0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    -0.0,
    0.0,
    0.059404178647879,
    0.019358314781319,
    -0.0,
    -0.007430409562252,
    0.038444954235824,
    -0.243010690438763,
    0.442180640204359,
    0.03623647409365,
    0.335044412866835,
    -0.691741784050338,
    -0.060105833891338,
    -0.033934942018722,
    0.061434624054347,
    0.085771082759187,
    0.047854931056669,
    -0.020003883617169,
    -0.006434923441433,
    -0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    0.047854931056669,
    0.020003883617169,
    0.006434923441433,
    0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    -0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    -0.243010690438763,
    -0.442180640204359,
    -0.03623647409365,
    -0.335044412866835,
    -0.691741784050338,
    -0.060105833891338,
    0.033934942018722,
    0.061434624054347,
    0.085771082759187,
    -0.078187085718956,
    0.062964154955448,
    -0.193111213564248,
    0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    -0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    -0.078187085718956,
    -0.062964154955448,
    0.193111213564248,
    -0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    0.017398498536507,
    -0.000690990826032,
    0.009436531401858,
    -0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    0.017398498536507,
    0.000690990826032,
    -0.009436531401858,
    0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    -0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    0.029832699203285,
    0.007869879928154,
    -0.01003445573338,
    0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    -0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008602176424152,
    0.0,
    0.0,
    0.0,
    -0.582630401213333,
    0.191324325632436,
    -0.0,
    0.191324325632436,
    -0.125285714903877,
    0.029832699203285,
    -0.007869879928154,
    0.01003445573338,
    -0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008469353172624,
    0.0,
    0.0,
    0.0,
    0.008469353172624,
    0.0,
    -0.0,
    -0.0,
    -0.03118776573998,
    0.031029530421536,
    0.007178889102122,
    -0.000597924331522,
    0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    -0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    -0.071753044939817,
    0.0267561787159,
    -0.053159643070313,
    0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    -0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    -0.071753044939817,
    -0.0267561787159,
    0.053159643070313,
    -0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    0.031029530421536,
    -0.007178889102122,
    0.000597924331522,
    -0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    0.030870029719519,
    0.0,
    -0.0,
    0.0,
    -0.114539457531781,
    -0.222985622269707,
    -0.0,
    -0.222985622269707,
    -0.188279726302719,
    -0.434822256803962,
    0.256011215889509,
    0.165691726359616,
    0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    -0.118096105892148,
    0.0,
    0.0,
    0.0,
    -0.056305357955706,
    0.06138346847334,
    -0.0,
    0.06138346847334,
    -0.035611246466868,
    -0.434822256803962,
    -0.256011215889509,
    -0.165691726359616,
    -0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    -0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    -0.110781545088121,
    0.0,
    0.0,
    0.0,
    -1.754806267038522,
    2.043619656698115,
    0.0,
    2.64648495263475,
    -2.771715692077933,
    -0.164673969797033,
    0.07114473747356,
    -0.024963373339933,
    0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    -0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -0.148295587577629,
    -0.0,
    0.0,
    0.0,
    -0.065652194897328,
    -0.013548534448189,
    -0.0,
    -0.015909977171454,
    0.008437217568072,
    -0.164673969797033,
    -0.07114473747356,
    0.024963373339933,
    -0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -1.343800086550921,
    0.711883586829347,
    1.7698265383738,
    0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    2.291923199714951,
    -1.323242476317375,
    -2.771715692077934,
    -1.343800086550921,
    -0.711883586829348,
    -1.7698265383738,
    -0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    -2.29192319971495,
    -1.323242476317375,
    -2.771715692077933,
    0.120217773270618,
    -0.042749886808343,
    -0.008899102848037,
    0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    -0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    0.120217773270618,
    0.042749886808343,
    0.008899102848037,
    -0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    0.028587272998413,
    -0.135420807548453,
    0.041622209985747,
    -0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    -0.041447669801678,
    0.0,
    0.0,
    0.0,
    -0.205749403128818,
    -0.028825220635383,
    -0.0,
    -0.095921369011662,
    -0.11072777761332,
    0.028587272998413,
    0.135420807548453,
    -0.041622209985747,
    0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    -0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    -0.036787947075597,
    0.0,
    0.0,
    0.0,
    -0.036787947075597,
    0.0,
    -0.0,
    0.0,
    0.049953457415013,
    -0.005852848418515,
    0.009731006181191,
    0.03272310713771,
    -0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    -0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.086313043067403,
    0.035785638758037,
    0.01173337501618,
    0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.086313043067403,
    -0.035785638758037,
    -0.01173337501618,
    -0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    -0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.005852848418515,
    -0.009731006181191,
    -0.03272310713771,
    0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.078187085718956,
    0.062964154955448,
    -0.193111213564248,
    0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    -0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    0.017398498536507,
    0.000690990826032,
    -0.009436531401858,
    0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    -0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    0.017398498536507,
    -0.000690990826032,
    0.009436531401858,
    -0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    -0.078187085718956,
    -0.062964154955448,
    0.193111213564248,
    -0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    0.030870029719519,
    0.0,
    -0.0,
    0.0,
    -0.114539457531781,
    -0.222985622269707,
    -0.0,
    -0.222985622269707,
    -0.188279726302719,
    -0.434822256803962,
    -0.256011215889509,
    -0.165691726359616,
    -0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    -0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    -0.118096105892148,
    0.0,
    -0.0,
    0.0,
    -0.056305357955706,
    0.06138346847334,
    0.0,
    0.06138346847334,
    -0.035611246466868,
    -0.434822256803962,
    0.256011215889509,
    0.165691726359616,
    0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    0.031029530421536,
    0.007178889102122,
    -0.000597924331522,
    0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    -0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    0.031029530421536,
    -0.007178889102122,
    0.000597924331522,
    -0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    -0.071753044939817,
    -0.0267561787159,
    0.053159643070313,
    -0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    -0.071753044939817,
    0.0267561787159,
    -0.053159643070313,
    0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    -0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    0.029832699203285,
    0.007869879928154,
    -0.01003445573338,
    0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    -0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008469353172624,
    0.0,
    -0.0,
    0.0,
    0.008469353172624,
    -0.0,
    0.0,
    0.0,
    -0.03118776573998,
    0.029832699203285,
    -0.007869879928154,
    0.01003445573338,
    -0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008602176424152,
    0.0,
    -0.0,
    0.0,
    -0.582630401213333,
    0.191324325632436,
    0.0,
    0.191324325632436,
    -0.125285714903877,
    7.035553685326225,
    0.0,
    -1e-15,
    0.0,
    7.035553685326231,
    0.0,
    -1e-15,
    0.0,
    9.243006299507105,
    -0.916107330856126,
    0.053568113668762,
    -0.070171416112372,
    -0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.110915824974996,
    -0.0,
    -0.0,
    -0.0,
    0.027589195108131,
    -0.001480714431107,
    -0.0,
    -0.001480714431107,
    0.05587208584295,
    -0.916107330856126,
    -0.053568113668762,
    0.070171416112372,
    0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    -0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.243010690438763,
    0.442180640204359,
    0.03623647409365,
    0.335044412866835,
    -0.691741784050338,
    -0.060105833891338,
    -0.033934942018721,
    0.061434624054347,
    0.085771082759187,
    -0.243010690438763,
    -0.442180640204359,
    -0.03623647409365,
    -0.335044412866835,
    -0.691741784050339,
    -0.060105833891338,
    0.033934942018722,
    0.061434624054347,
    0.085771082759187,
    0.047854931056669,
    0.020003883617169,
    0.006434923441433,
    0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    -0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    0.047854931056669,
    -0.020003883617169,
    -0.006434923441433,
    -0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    -0.007037059912651,
    0.059974432971831,
    0.001282336313089,
    0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    0.0,
    0.0,
    0.059404178647879,
    0.019358314781319,
    -0.0,
    -0.007430409562252,
    0.038444954235824,
    -0.007037059912651,
    -0.059974432971831,
    -0.001282336313089,
    -0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    -0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    -0.0,
    0.0,
    0.059404178647879,
    -0.007430409562252,
    0.0,
    0.019358314781319,
    0.038444954235824,
    -0.243010690438763,
    0.335044412866835,
    -0.033934942018721,
    0.442180640204359,
    -0.691741784050338,
    0.061434624054347,
    0.03623647409365,
    -0.060105833891338,
    0.085771082759187,
    0.047854931056669,
    -0.020003883617169,
    0.016764792375078,
    -0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    -0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    0.047854931056669,
    0.020003883617169,
    -0.016764792375078,
    0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    -0.243010690438763,
    -0.335044412866835,
    0.033934942018722,
    -0.442180640204359,
    -0.691741784050339,
    0.061434624054347,
    -0.03623647409365,
    -0.060105833891338,
    0.085771082759187
   ]
  ]
 },
 "irr_l": [
  null,
  null,
  null,
  "Eg",
  "Eg",
  "Eu",
  "Eu",
  "A1g",
  "A2u"
 ],
 "q_qc": [
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.49999999999999994,
     2.7755575615628914e-17,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.33333333333333326,
     0.3333333333333333,
     0.0
    ]
   ]
  }
 ],
 "path": {
  "kpts": {
   "__ndarray__": [
    [
     100,
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0,
     0.013888888888888886,
     7.709882115452476e-19,
     0.0,
     0.027777777777777773,
     1.5419764230904951e-18,
     0.0,
     0.04166666666666666,
     2.3129646346357427e-18,
     0.0,
     0.055555555555555546,
     3.0839528461809902e-18,
     0.0,
     0.06944444444444443,
     3.854941057726238e-18,
     0.0,
     0.08333333333333331,
     4.625929269271485e-18,
     0.0,
     0.0972222222222222,
     5.3969174808167325e-18,
     0.0,
     0.11111111111111109,
     6.1679056923619804e-18,
     0.0,
     0.12499999999999999,
     6.938893903907228e-18,
     0.0,
     0.13888888888888887,
     7.709882115452476e-18,
     0.0,
     0.15277777777777773,
     8.480870326997723e-18,
     0.0,
     0.16666666666666663,
     9.25185853854297e-18,
     0.0,
     0.18055555555555552,
     1.0022846750088219e-17,
     0.0,
     0.1944444444444444,
     1.0793834961633465e-17,
     0.0,
     0.2083333333333333,
     1.1564823173178713e-17,
     0.0,
     0.22222222222222218,
     1.2335811384723961e-17,
     0.0,
     0.23611111111111108,
     1.3106799596269209e-17,
     0.0,
     0.24999999999999997,
     1.3877787807814457e-17,
     0.0,
     0.26388888888888884,
     1.4648776019359705e-17,
     0.0,
     0.27777777777777773,
     1.5419764230904953e-17,
     0.0,
     0.2916666666666666,
     1.6190752442450197e-17,
     0.0,
     0.30555555555555547,
     1.6961740653995445e-17,
     0.0,
     0.31944444444444436,
     1.7732728865540693e-17,
     0.0,
     0.33333333333333326,
     1.850371707708594e-17,
     0.0,
     0.34722222222222215,
     1.927470528863119e-17,
     0.0,
     0.36111111111111105,
     2.0045693500176437e-17,
     0.0,
     0.37499999999999994,
     2.0816681711721685e-17,
     0.0,
     0.3888888888888888,
     2.158766992326693e-17,
     0.0,
     0.4027777777777777,
     2.2358658134812178e-17,
     0.0,
     0.4166666666666666,
     2.3129646346357426e-17,
     0.0,
     0.43055555555555547,
     2.3900634557902674e-17,
     0.0,
     0.44444444444444436,
     2.4671622769447922e-17,
     0.0,
     0.45833333333333326,
     2.544261098099317e-17,
     0.0,
     0.47222222222222215,
     2.6213599192538418e-17,
     0.0,
     0.48611111111111105,
     2.6984587404083666e-17,
     0.0,
     0.49999999999999994,
     2.7755575615628914e-17,
     0.0,
     0.4916666666666666,
     0.016666666666666694,
     0.0,
     0.4833333333333333,
     0.03333333333333336,
     0.0,
     0.4749999999999999,
     0.05000000000000003,
     0.0,
     0.4666666666666666,
     0.0666666666666667,
     0.0,
     0.45833333333333326,
     0.08333333333333336,
     0.0,
     0.44999999999999996,
     0.10000000000000003,
     0.0,
     0.4416666666666666,
     0.1166666666666667,
     0.0,
     0.4333333333333333,
     0.13333333333333336,
     0.0,
     0.42499999999999993,
     0.15000000000000002,
     0.0,
     0.4166666666666666,
     0.16666666666666669,
     0.0,
     0.40833333333333327,
     0.18333333333333338,
     0.0,
     0.3999999999999999,
     0.20000000000000004,
     0.0,
     0.3916666666666666,
     0.2166666666666667,
     0.0,
     0.38333333333333325,
     0.23333333333333336,
     0.0,
     0.37499999999999994,
     0.25,
     0.0,
     0.3666666666666666,
     0.26666666666666666,
     0.0,
     0.3583333333333332,
     0.2833333333333333,
     0.0,
     0.3499999999999999,
     0.3,
     0.0,
     0.3416666666666666,
     0.31666666666666665,
     0.0,
     0.33333333333333326,
     0.3333333333333333,
     0.0,
     0.3255813953488371,
     0.3255813953488372,
     0.0,
     0.31782945736434104,
     0.3178294573643411,
     0.0,
     0.3100775193798449,
     0.31007751937984496,
     0.0,
     0.30232558139534876,
     0.3023255813953488,
     0.0,
     0.2945736434108526,
     0.2945736434108527,
     0.0,
     0.2868217054263565,
     0.28682170542635654,
     0.0,
     0.2790697674418604,
     0.27906976744186046,
     0.0,
     0.27131782945736427,
     0.2713178294573643,
     0.0,
     0.2635658914728682,
     0.26356589147286824,
     0.0,
     0.25581395348837205,
     0.2558139534883721,
     0.0,
     0.24806201550387594,
     0.24806201550387597,
     0.0,
     0.2403100775193798,
     0.24031007751937983,
     0.0,
     0.2325581395348837,
     0.23255813953488372,
     0.0,
     0.22480620155038755,
     0.22480620155038758,
     0.0,
     0.21705426356589144,
     0.21705426356589147,
     0.0,
     0.2093023255813953,
     0.20930232558139533,
     0.0,
     0.2015503875968992,
     0.20155038759689922,
     0.0,
     0.19379844961240308,
     0.1937984496124031,
     0.0,
     0.18604651162790695,
     0.18604651162790697,
     0.0,
     0.1782945736434108,
     0.17829457364341084,
     0.0,
     0.1705426356589147,
     0.17054263565891473,
     0.0,
     0.16279069767441856,
     0.1627906976744186,
     0.0,
     0.15503875968992245,
     0.15503875968992248,
     0.0,
     0.1472868217054263,
     0.14728682170542634,
     0.0,
     0.13953488372093018,
     0.1395348837209302,
     0.0,
     0.1317829457364341,
     0.13178294573643412,
     0.0,
     0.12403100775193797,
     0.12403100775193798,
     0.0,
     0.11627906976744183,
     0.11627906976744184,
     0.0,
     0.10852713178294572,
     0.10852713178294573,
     0.0,
     0.10077519379844958,
     0.1007751937984496,
     0.0,
     0.09302325581395347,
     0.09302325581395349,
     0.0,
     0.08527131782945734,
     0.08527131782945735,
     0.0,
     0.0775193798449612,
     0.07751937984496121,
     0.0,
     0.06976744186046512,
     0.06976744186046513,
     0.0,
     0.062015503875968984,
     0.06201550387596899,
     0.0,
     0.0542635658914729,
     0.05426356589147291,
     0.0,
     0.046511627906976764,
     0.04651162790697677,
     0.0,
     0.03875968992248063,
     0.038759689922480633,
     0.0,
     0.031007751937984492,
     0.031007751937984496,
     0.0,
     0.023255813953488354,
     0.023255813953488358,
     0.0,
     0.015503875968992218,
     0.01550387596899222,
     0.0,
     0.007751937984496137,
     0.007751937984496138,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   ]
  },
  "special_points": {
   "G": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "M": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.49999999999999994,
      2.7755575615628914e-17,
      0.0
     ]
    ]
   },
   "K": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.33333333333333326,
      0.3333333333333333,
      0.0
     ]
    ]
   }
  },
  "labelseq": "GMKG",
  "cell": {
   "array": {
    "__ndarray__": [
     [
      3,
      3
     ],
     "float64",
     [
      3.6913792729715076,
      1.995526344395174e-20,
      0.0,
      -1.8456896364857538,
      3.196828225396658,
      0.0,
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "__ase_objtype__": "cell"
  },
  "__ase_objtype__": "bandpath"
 },
 "u_klav": {
  "__ndarray__": [
   [
    3,
    9,
    3,
    3
   ],
   "complex128",
   [
    0.15495480306428291,
    0.0,
    0.568343253186679,
    0.0,
    -0.2604847658053569,
    0.0,
    0.13012286893241531,
    0.0,
    0.47726468092991436,
    0.0,
    -0.21874136438171554,
    0.0,
    0.13012286893241531,
    0.0,
    0.47726468092991436,
    0.0,
    -0.21874136438171546,
    0.0,
    0.6058722774922147,
    0.0,
    -0.07030992808300607,
    0.0,
    0.20700882839033455,
    0.0,
    0.5087795756882576,
    0.0,
    -0.05904256838555136,
    0.0,
    0.17383509327757785,
    0.0,
    0.5087795756882573,
    0.0,
    -0.059042568385551296,
    0.0,
    0.17383509327757776,
    0.0,
    0.1542243496529837,
    0.0,
    -0.2948216719007014,
    0.0,
    -0.551518258450225,
    0.0,
    0.129509472692866,
    0.0,
    -0.24757568666816698,
    0.0,
    -0.463135937957217,
    0.0,
    0.12950947269286606,
    0.0,
    -0.24757568666816693,
    0.0,
    -0.4631359379572172,
    0.0,
    1.1400146499161915e-16,
    0.0,
    -4.1931661097139444e-16,
    0.0,
    1.6653345369377348e-16,
    0.0,
    -0.2783771667403655,
    0.0,
    0.6500047330886186,
    0.0,
    2.220446049250313e-16,
    0.0,
    0.2783771667403654,
    0.0,
    -0.6500047330886187,
    0.0,
    1.3877787807814543e-17,
    0.0,
    -2.661909835899053e-16,
    0.0,
    4.417568722974204e-16,
    0.0,
    -5.551115123125783e-17,
    0.0,
    0.6500047330886193,
    0.0,
    0.27837716674036517,
    0.0,
    6.938893903907228e-18,
    0.0,
    -0.6500047330886192,
    0.0,
    -0.2783771667403652,
    0.0,
    -1.1102230246251575e-16,
    0.0,
    0.7649232111905928,
    0.0,
    0.0038888725476776687,
    0.0,
    4.217546450968612e-17,
    0.0,
    -0.45544847927884186,
    0.0,
    -0.0023155018203621174,
    0.0,
    1.1700913133370905e-16,
    0.0,
    -0.45544847927884224,
    0.0,
    -0.0023155018203621174,
    0.0,
    -4.6078160777886186e-17,
    0.0,
    0.003888872547677763,
    0.0,
    -0.7649232111905929,
    0.0,
    2.220446049250313e-16,
    0.0,
    -0.002315501820361665,
    0.0,
    0.45544847927884236,
    0.0,
    2.914335439641036e-16,
    0.0,
    -0.0023155018203626643,
    0.0,
    0.4554484792788423,
    0.0,
    9.681952439184987e-17,
    0.0,
    -1.0832920438298972e-16,
    0.0,
    2.1624778545145814e-16,
    0.0,
    7.771561172376096e-16,
    0.0,
    3.666685957828249e-17,
    0.0,
    -1.249000902703301e-16,
    0.0,
    0.7071067811865474,
    0.0,
    3.666685957828254e-17,
    0.0,
    4.163336342344337e-17,
    0.0,
    -0.707106781186548,
    0.0,
    1.560706015525016e-17,
    0.0,
    2.060147947918374e-16,
    0.0,
    -0.7649330966482102,
    0.0,
    -2.366941947768022e-16,
    0.0,
    -1.1102230246251565e-16,
    0.0,
    0.4554543652508892,
    0.0,
    2.629061663045183e-16,
    0.0,
    -5.551115123125783e-17,
    0.0,
    0.45545436525088834,
    0.0,
    -0.6716925131282047,
    0.0,
    -0.3878018532672222,
    5.609846645996195e-16,
    0.07934052421185751,
    -2.362983349108257e-16,
    0.01355352235405223,
    0.023475389338739112,
    0.007825129779580088,
    0.013553522354053656,
    0.2208462492984828,
    0.3825169244459934,
    0.01355352235405218,
    -0.02347538933873913,
    0.007825129779580652,
    -0.013553522354053563,
    0.22084624929848268,
    -0.382516924445994,
    -0.3859344564572392,
    0.0,
    0.6684580869754199,
    -5.736991778901121e-16,
    -4.6074255521944e-15,
    9.010247658774775e-16,
    -0.1123913894161006,
    -0.19466759680194512,
    0.19466759680194873,
    0.3371741682483055,
    -1.4988010832439613e-15,
    -1.942890293094024e-15,
    -0.11239138941610093,
    0.1946675968019446,
    0.19466759680194756,
    -0.3371741682483054,
    -6.106226635438361e-16,
    2.0539125955565396e-15,
    0.17821545357294236,
    0.0,
    0.10289274009409474,
    9.87606297732682e-16,
    0.7276245794873706,
    1.0825798091068416e-15,
    -0.1900650077764715,
    -0.3292022502098233,
    -0.10973408340327313,
    -0.19006500777646912,
    0.0732159456147811,
    0.1268137377290003,
    -0.1900650077764728,
    0.32920225020982236,
    -0.10973408340327274,
    0.1900650077764687,
    0.0732159456147815,
    -0.12681373772900043,
    1.401700745282686e-15,
    0.0,
    -2.4823483690230858e-15,
    -8.206959688762486e-17,
    4.3564600352979453e-16,
    -4.444485145304041e-19,
    -0.2043715235291956,
    -0.2885000526349282,
    0.3539818623728242,
    0.49969674914999057,
    -8.651626906566407e-16,
    -6.494262550404503e-16,
    0.14766261281039783,
    -0.3212409575038744,
    -0.25575914776597997,
    0.5564056598687844,
    2.6691519640962776e-16,
    -1.3290640096134225e-15,
    -0.3178908544124131,
    0.0,
    0.5506031111037815,
    -2.895766583233546e-17,
    4.996003610813204e-16,
    8.259991255194809e-17,
    0.1364484356272293,
    0.23633562311965153,
    -0.23633562311965228,
    -0.40934530688168647,
    -2.7755575615628914e-17,
    -2.220446049250313e-16,
    0.13644843562723064,
    -0.23633562311965445,
    -0.2363356231196544,
    0.40934530688169013,
    1.3877787807814457e-16,
    0.0,
    -8.430736832299157e-16,
    -0.0,
    -1.9163048538814869e-16,
    -1.281102604585661e-16,
    9.666552012696812e-17,
    -1.8768452509954952e-17,
    0.028151657376391442,
    0.14586150920178648,
    0.016253366964393386,
    0.08421318160205757,
    0.12999790910294917,
    0.6735550579247251,
    -0.11224394371488901,
    0.09731080504748428,
    -0.06480407111869774,
    0.05618241948922481,
    -0.5183168364588376,
    0.4493590206843765,
    -2.1693397644688822e-16,
    0.0,
    -3.5542106712317443e-16,
    -2.4020673835981146e-16,
    -2.1316243327379342e-16,
    -1.182011057756627e-16,
    -0.005243873173299191,
    -0.5940575781138405,
    -0.0030275515882006846,
    -0.3429793026381628,
    0.0015141137978678097,
    0.17152794242422456,
    0.5118470173705951,
    -0.3015701164392199,
    0.29551501326282065,
    -0.17411158790573059,
    -0.1477904986993198,
    0.08707523222528614,
    -0.36219258878473976,
    0.0,
    -0.20911198863335662,
    -6.888884431547577e-17,
    -0.37086577539508,
    -1.7663190490450038e-16,
    -0.21861972735620375,
    -0.3786604753177995,
    -0.12622015843926662,
    -0.21861972735620316,
    -0.14905467654268026,
    -0.25817027287766736,
    -0.21861972735620372,
    0.37866047531779945,
    -0.12622015843926693,
    0.2186197273562034,
    -0.14905467654267968,
    0.25817027287766636,
    -0.36862575675706155,
    0.0,
    -0.21282617989391872,
    1.1978294931847785e-16,
    0.5715996231491245,
    7.355162594057826e-17,
    0.0982191919200496,
    0.17012063068388397,
    0.056706876894628264,
    0.09821919192004955,
    -0.22056532565043677,
    -0.3820303504145306,
    0.09821919192004956,
    -0.17012063068388372,
    0.05670687689462832,
    -0.0982191919200496,
    -0.2205653256504364,
    0.38203035041452993,
    0.8392974013071707,
    0.0,
    0.043153581718162304,
    0.08123761654782587,
    -1.6398580098547018e-16,
    6.069207144890454e-17,
    0.07623165230273456,
    -0.14759493146874023,
    -0.14759493146874017,
    -0.07623165230273427,
    -0.23448341636034675,
    -0.15378160519357353,
    0.061587658589333245,
    0.12223079033141017,
    -0.12223079033141003,
    0.06158765858933301,
    -0.28644823231039573,
    0.18378350567072368,
    -0.09198794463122728,
    0.0,
    0.39373299553923424,
    0.7412114786379599,
    -6.370113177283573e-16,
    2.1402902942965643e-16,
    -0.0029510585063256545,
    -0.13683821487161288,
    -0.13683821487161257,
    0.0029510585063260153,
    0.3391888829860268,
    0.0279261241324828,
    -0.1365627607537077,
    -0.09458404190661707,
    0.09458404190661707,
    -0.13656276075370755,
    -0.13493775568523014,
    0.24581101833434,
    1.9837114513475933e-16,
    0.0,
    1.530238804943335e-17,
    4.676814437994401e-16,
    0.7455569190181515,
    -0.039971842953964144,
    -0.2965488854927509,
    -0.15065039522604465,
    0.15065039522604398,
    -0.2965488854927515,
    3.2986727883794066e-16,
    -2.587752728991085e-17,
    -0.2787415121022959,
    0.18149367068766342,
    0.1814936706876633,
    0.2787415121022959,
    3.5885634561693345e-16,
    2.03443336479517e-16,
    -0.047612484818801204,
    0.0,
    -0.0008440208429445553,
    -0.013536744243888036,
    1.1969079535310613e-16,
    2.5320421916838627e-16,
    0.2603489129493555,
    -0.465663609198501,
    -0.4656636091984998,
    -0.2603489129493534,
    0.20834003006950544,
    0.12726548281515726,
    0.14225765520688546,
    0.26112355085883704,
    -0.26112355085883643,
    0.1422576552068833,
    0.37626954928558176,
    -0.22421963593944025,
    -0.013563031221219594,
    0.0,
    0.0029629017965079225,
    0.04752020542427003,
    5.56905249648682e-16,
    3.5720912165197246e-16,
    -0.12573234905589448,
    0.26947008308711173,
    0.26947008308711096,
    0.12573234905589503,
    0.3894933673313064,
    0.20036999691897328,
    0.2888223419116966,
    0.4485597041847698,
    -0.44855970418476915,
    0.28882234191169504,
    -0.20001656993071923,
    0.13998372404921644,
    9.758955630089407e-16,
    0.0,
    4.814698420818508e-16,
    -1.1002438775500663e-16,
    5.249589678676163e-16,
    -1.3060104543196756e-16,
    -0.33139208376435414,
    0.3744052441116693,
    -0.37440524411166975,
    -0.3313920837643553,
    1.240639085708433e-15,
    1.3597356834840585e-15,
    -0.1585484108286422,
    -0.47419658520882607,
    -0.47419658520882707,
    0.15854841082864254,
    9.888021146977095e-16,
    -7.628000902913176e-16,
    0.4284749704073037,
    0.0,
    -0.1362946819324904,
    0.28722838488980484,
    -4.1143801193859335e-14,
    -7.535826022556158e-15,
    -0.17908208474272022,
    0.2076004223882981,
    0.20760042238832904,
    0.17908208474268597,
    0.1879022380802562,
    -0.04677208671158578,
    -0.0709943876957464,
    -0.020387039429825837,
    0.02038703942984199,
    -0.07099438769570239,
    0.6786883649511267,
    -0.23658341575184524,
    0.3179251254768714,
    0.0,
    0.18368746326702412,
    -0.3871042703252776,
    1.3417836189419502e-13,
    -1.6329469386163764e-14,
    0.07287957607624095,
    0.01201673216655516,
    0.012016732166496985,
    -0.07287957607610117,
    0.5117352749770328,
    0.5046945786047494,
    -0.07279268786997481,
    -0.26432849457498475,
    0.2643284945748954,
    -0.0727926878700971,
    -0.14970842461068562,
    -0.1228098805939975,
    3.9772535796062746e-14,
    0.0,
    1.913376105550505e-14,
    -1.0453672799196453e-13,
    -0.6309316467518353,
    0.21088477754935808,
    -0.36579587440092254,
    -0.07454257308744595,
    0.0745425730874106,
    -0.36579587440096,
    1.1439595200559313e-13,
    8.755222170778702e-14,
    -0.24745369915766155,
    0.2795172332869922,
    0.279517233287093,
    0.24745369915762203,
    -6.4381756618598e-14,
    1.520706399424431e-14
   ]
  ]
 },
 "minhessianeig": -0.3198392978499299,
 "dynamic_stability_phonons": "low",
 "__key_descriptions__": {
  "minhessianeig": "KVP: Minimum eigenvalue of Hessian [eV/Ang^2]",
  "dynamic_stability_level": "KVP: Dynamic stability level"
 },
 "__asr_name__": "asr.phonopy",
 "__resources__": {
  "time": 0.43964719772338867,
  "ncores": 16
 },
 "__creates__": {},
 "__requires__": {
  "results-asr.phonopy@calculate.json": "11731368988e01d9fadecd14179b6af1"
 },
 "__params__": {
  "rc": null
 },
 "__versions__": {
  "asr": "0.3.2-b3003e14c0de73b5f404ce0bf7c0403f6b069560",
  "ase": "3.21.0b1-9fa8e8024f8f8e37d842e8bce44fdbd8e5074e59",
  "gpaw": "20.1.1b1-7db4e7a37e8f04f80becd2536a64eb3544db6825"
 }
}

==> 01-table-pushed/result.json <==
{
 "formula": [
  "AgBr2",
  "AgCl2",
  "Br2Cr",
  "Cl2Cr",
  "FeSe2",
  "NbTe2",
  "I2Pd",
  "I2Rh",
  "RhTe2",
  "Br2Ti",
  "Cl2Zr",
  "CoSe2",
  "CrS2",
  "CrSe2",
  "CrTe2",
  "Br2Hf",
  "Cl2Hf",
  "MoTe2",
  "O2Rh",
  "Cl2Ti",
  "Br2Zr",
  "I2Zr",
  "S2Zr",
  "O2Ti",
  "Te2V",
  "NbS2",
  "S2Ti",
  "P2Se6Ti2",
  "AsClTe",
  "BrClCr",
  "CrSSe",
  "BrClHf",
  "BrHfI",
  "MoSeTe",
  "BrClTi",
  "BrClZr",
  "BrIZr",
  "ClIZr",
  "Br2In2Se2",
  "Br2Cd2",
  "Cd2Cl2",
  "Hg2Se2",
  "Hg2Te2",
  "In2Te2",
  "In2Se2",
  "Cr2P2S6",
  "Fe2P2Se6",
  "I6Sc2"
 ],
 "before": {
  "energy": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     -2.192783581471726,
     -2.422876460251001,
     -4.847353155151285,
     -5.252933686685279,
     -5.544164550154331,
     -6.0209409134495075,
     -2.3447364444307284,
     -3.476899739399381,
     -4.858031478825006,
     -4.3696566388180385,
     -5.256068343606798,
     -5.3244951858633405,
     -6.352207523521376,
     -5.8042163801939415,
     -5.462802740398736,
     -4.590440533855261,
     -5.103672080420597,
     -6.000223792882796,
     -6.478940206814008,
     -4.851203715461926,
     -4.758111788367709,
     -4.22608256577578,
     -6.582056966451927,
     -8.591308433659457,
     -5.282028272317181,
     -7.2454787380460175,
     -6.113047380894504,
     -5.043688579169633,
     -3.362813363296382,
     -5.0456887180133,
     -6.081301391801262,
     -4.834972398129359,
     -4.282262906181429,
     -6.265254425930769,
     -4.679229052788947,
     -4.996399676118214,
     -4.466972217930412,
     -4.673563646827792,
     -3.2672575219206337,
     -1.7519930634748069,
     -2.0269119261968007,
     -2.3229320007693643,
     -2.1401490348911354,
     -3.151668831272226,
     -3.660442398080346,
     -5.790360063306966,
     -5.111629668109031,
     -3.5623376921898036
    ]
   ]
  },
  "hull": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     0.0451230549924449,
     0.04586777029538808,
     0.09932052751320275,
     0.11203510185435206,
     0.1516385318254206,
     0.01792811494064611,
     0.1682125570059686,
     0.1693535380571956,
     0.11115455068521801,
     0.06163272449715551,
     0.10671968024854683,
     0.16781509003098447,
     0.17530134258627333,
     0.1397455238364576,
     0.023921206821595375,
     0.12823046648483394,
     0.13517536730024915,
     0.17090204896153458,
     0.15550733856075993,
     0.1065437547687651,
     0.10533006940429135,
     0.13569667696276433,
     0.18980588428956335,
     0.13546633337947966,
     0.018191868318283677,
     0.0,
     0.14464032229737467,
     0.1632577415489488,
     0.18576717438502868,
     0.1101325175887593,
     0.15443399326776114,
     0.14378682590111125,
     0.215161774277415,
     0.20215111576161549,
     0.015289363983996385,
     0.11671526469545901,
     0.14563833232486056,
     0.188719986469152,
     0.026308477240629125,
     0.18110755385979194,
     0.16726938469238273,
     0.10666971648396162,
     0.10773098331884512,
     0.1824788976663152,
     0.0,
     0.08585260840990172,
     0.12757603529006653,
     0.0
    ]
   ]
  },
  "hess": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     -1.0099411812404873,
     -2.597055358785766,
     -0.5908981734849136,
     -1.8655526142604855,
     -2.0428944836440013,
     -2.8531324904569366e-13,
     -0.5574596078506829,
     -2.1509539332136123e-15,
     -1.6664763455183507,
     -0.5371995333899515,
     -7.1319049194810855,
     -4.8153711602379845,
     -15.62271563780104,
     -12.168631099696901,
     -1.7144909135047144,
     -10.211090398306114,
     -8.511508980636432,
     -13.234114284983514,
     -2.1878323237256865,
     -9.989437706227847,
     -8.6452957773317,
     -8.594212073518255,
     -0.8047767743988529,
     -1.9631585312997095,
     -1.0488351328237402,
     -1.0849661756609486,
     -0.49084983478025895,
     -1.2360111722873164,
     -0.50885216602074,
     -0.9795693378139252,
     -9.74887178034061,
     -9.612308029896663,
     -10.404988541781137,
     -10.670671733918246,
     -3.2431692143396283e-15,
     -8.053047963875198,
     -8.886104899277298,
     -8.686610674356796,
     -1.882933057486917e-11,
     -1.0031052583819746,
     -0.7427004367435095,
     -0.8253280188662456,
     -0.6136495909970963,
     -0.41038919033236276,
     -6.333000072572841e-14,
     -3.12522166624601,
     -0.4209659157805693,
     -1.6844341226903274e-15
    ]
   ]
  },
  "gap": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.9645436450701379,
     2.700828614489272,
     0.0,
     0.0,
     0.734252059847778,
     0.0,
     1.2886601495847134,
     0.0,
     0.0,
     0.0,
     0.0,
     0.006099703831679931,
     0.0,
     0.0,
     0.0,
     0.0,
     1.230333427952256,
     0.0,
     0.0,
     0.08439902528130316,
     0.08359904287430253,
     0.0,
     1.4040674539321087,
     0.0,
     0.13061869179595376,
     1.851038953349716
    ]
   ]
  }
 },
 "after": {
  "energy": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     -2.2442648428683083,
     -2.5000483800811333,
     -4.883393549281281,
     -5.312098072856603,
     -5.54880438538224,
     -6.023853927087953,
     -2.4768528988832723,
     -3.481147450629996,
     -4.897528864989526,
     -4.387313985726021,
     -5.334021673575368,
     -5.49966666667,
     -6.420238390266554,
     -5.892693487413176,
     -5.47006241203584,
     -4.7216878706709,
     -5.194792789241876,
     -6.158297228455432,
     -6.487970593613544,
     -4.963954897911655,
     -4.863563861610905,
     -4.364281365246898,
     -6.588214170054549,
     -8.604730475558059,
     -5.295494224569202,
     -7.248690397266087,
     -6.119972641541612,
     -5.079857229672235,
     -3.540485503698148,
     -5.092575204900952,
     -6.149799749443578,
     -4.948060361414309,
     -4.445302823569006,
     -6.387413833734372,
     -4.7009670290074075,
     -5.089572157511514,
     -4.5929808350516845,
     -4.792097429852599,
     -3.2713132537534513,
     -1.8653611126942131,
     -2.1522932157531365,
     -2.3892797397520735,
     -2.2041491316874686,
     -3.2360662906343536,
     -3.6658011523080094,
     -5.830755884961353,
     -5.116282891448305,
     -3.563403834929206
    ]
   ]
  },
  "hull": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     0.0,
     -0.03129140652075907,
     0.06327982555154787,
     0.05287297642512778,
     0.0,
     -0.0033555060960305805,
     0.02944321719128623,
     0.1650981600923493,
     0.07167466532297995,
     0.04396935965521864,
     0.028758640152694026,
     0.16052998560446655,
     0.10729277528146974,
     0.051342731450665924,
     0.015291973985779861,
     -0.0030204280965655528,
     0.044078562606130633,
     0.012877034022279132,
     0.14640847916598898,
     -0.006210810529947208,
     -0.00013837169266217586,
     -0.002475693079860619,
     0.18364906888494525,
     0.12204203739251707,
     0.004592410537770486,
     -0.0034573700365594373,
     0.13771700721063596,
     0.0,
     0.016791598306601874,
     0.06324566525055575,
     0.0859531466915383,
     0.030703225123458244,
     0.05210999651918091,
     0.07988967830210042,
     -0.006440017390987762,
     0.023528249622618347,
     0.019638400715055404,
     0.07017758971119781,
     0.022263748200110234,
     0.06773965492756151,
     0.0418881735171428,
     0.04048011398885265,
     0.04388447104732052,
     0.09950283350424494,
     -0.0053538925236722434,
     0.0,
     0.12292028587175674,
     -0.0010658442395672374
    ]
   ]
  },
  "hess": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     0.0,
     0.06436838955301968,
     0.06555807812762184,
     0.14688198395901156,
     0.0,
     0.5122345756321458,
     0.11515877004573252,
     0.037195180667596396,
     0.35654470864391613,
     0.30187181559154325,
     0.4628185139071629,
     -3.1220866243410885,
     0.7362538125538882,
     0.7743377189336826,
     0.08097544205346931,
     0.40947693324457857,
     0.38364486915925067,
     0.6680696439337206,
     0.653116362254167,
     0.5263338261758514,
     0.47470185755806754,
     0.47566105403038184,
     0.15038418255406083,
     0.4709307969728956,
     0.38385664536237735,
     0.05851684012402592,
     0.0037677861733018663,
     0.0,
     0.25053604989371986,
     0.149392264817444,
     0.7148019115931155,
     0.39550119019144403,
     0.3899799155474236,
     0.6864263554966255,
     0.5178252948178674,
     0.39614773289268634,
     0.3820360113693766,
     0.2618186440742591,
     0.042735155780121624,
     0.03370414733768253,
     0.17159188485369434,
     0.04455177895777536,
     0.03600057608433505,
     0.23210313519493916,
     0.013801723145189865,
     0.0,
     0.042754309774860895,
     0.01956560148098944
    ]
   ]
  },
  "gap": {
   "__ndarray__": [
    [
     48
    ],
    "float64",
    [
     0.0,
     0.0,
     0.49492666178478695,
     0.7583424802190264,
     0.0,
     0.0,
     0.5953535329697772,
     0.0,
     0.12552818003602206,
     0.11885888322835231,
     0.5958053936543117,
     0.0,
     0.0,
     0.0,
     0.0,
     0.8402050975512492,
     0.8523099371648293,
     0.0,
     0.0,
     0.32457746460595605,
     0.5910279749907981,
     0.428681214885164,
     1.1279807127205497,
     2.8548578251823153,
     0.0,
     0.0,
     0.7905916484653153,
     0.0,
     1.4808524391619093,
     0.6446177808415001,
     0.0,
     0.8176885816150854,
     0.732685503367394,
     0.0,
     0.292785767297846,
     0.5930606453083122,
     0.4838262867180467,
     0.4792954310597861,
     1.2289852929054637,
     1.281410391500903,
     1.6715849666625378,
     0.36562526184133715,
     0.3725940844027401,
     0.0,
     1.395535451198843,
     0.0,
     0.1267128514635002,
     1.845364424162959
    ]
   ]
  }
 }
}


==> 02-TTp-MoS2-transition/T-full.json <==
{
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      300,
      9
     ],
     "float64",
     [
      -8.537008368104424e-07,
      -8.343476892518686e-07,
      5.869241847895571e-07,
      26.45838385659253,
      26.458383856592544,
      31.812646075728903,
      31.812646075728917,
      43.482175975160914,
      48.923445441336426,
      0.06015635639716439,
      0.2793343500115055,
      0.33886471096027004,
      26.461285420539337,
      26.461605913636294,
      31.81457998534795,
      31.816840751238,
      43.48263048684156,
      48.92417470749631,
      0.12107839521541815,
      0.5583997563532704,
      0.6773164794701939,
      26.469972746467644,
      26.471295699255784,
      31.82037352138301,
      31.82939975701604,
      43.4839889295456,
      48.92634612610895,
      0.18351195279693283,
      0.8369288645207432,
      1.014950053933219,
      26.484393980915353,
      26.487523167784513,
      31.83000214910916,
      31.850248530455843,
      43.486236102107895,
      48.929910724646845,
      0.24816492774984958,
      1.1146574843344668,
      1.3513754552276005,
      26.504463510609575,
      26.51040198184169,
      31.84342512308517,
      31.879264441407756,
      43.48934692061848,
      48.93478743711187,
      0.31569237349762574,
      1.391326137240362,
      1.6862253355325056,
      26.530063158564865,
      26.540085243518405,
      31.860585705681434,
      31.91627916973596,
      43.493286790389384,
      48.94086392928148,
      0.38668565362814533,
      1.666681562176162,
      2.0191619927560973,
      26.561043823829845,
      26.57675975614128,
      31.88141147278263,
      31.96108187462616,
      43.49801211669501,
      48.94799774003724,
      0.46166591758447917,
      1.9404781668526507,
      2.3498839082036267,
      26.597227531251768,
      26.62063903693324,
      31.905814706448723,
      32.01342301424203,
      43.50347094461023,
      48.95601772506445,
      0.5410816096837984,
      2.2124794118152202,
      2.6781316632514875,
      26.63840984962994,
      26.671955340919176,
      31.93369287426793,
      32.073018656453776,
      43.50960371596907,
      48.964725785722955,
      0.6253093507632116,
      2.4824591152537114,
      3.0036930797597376,
      26.68436262975906,
      26.73095098300014,
      31.96492919507511,
      32.13955511582798,
      43.5163441294807,
      48.9738988627074,
      0.7146573538005281,
      2.7502026671956576,
      3.3264074210091747,
      26.734837008290217,
      26.797869258383194,
      31.99939329061313,
      32.21269375772895,
      43.5236200884054,
      48.98329117129282,
      0.8093705241881158,
      3.0155081424118424,
      3.6461684874660505,
      26.78956661918527,
      26.872945262456025,
      32.03694192255126,
      32.29207582502382,
      43.531354718933905,
      48.99263665254017,
      0.9096364965298488,
      3.2781873020714247,
      3.9629264469239174,
      26.848270951888416,
      26.956396901121593,
      32.07741981400649,
      32.377327163717446,
      43.53946744153515,
      49.00165161285448,
      1.0155920159279008,
      3.538066474892137,
      4.27668825347902,
      26.9106587942208,
      27.048416363061648,
      32.12066055430031,
      32.46806274797955,
      43.547875077031655,
      49.010037522761436,
      1.1273292382790967,
      3.7949873092156863,
      4.587516535645611,
      26.97643169840245,
      27.149162297796703,
      32.16648758508466,
      32.563890929866254,
      43.55649296901152,
      49.01748394471673,
      1.2449016735221392,
      4.048807388108209,
      4.895526871142844,
      27.04528741046354,
      27.258752909042947,
      32.2147152651552,
      32.66441736252665,
      43.56523610435689,
      49.02367155917839,
      1.368329615635043,
      4.299400700241643,
      5.200883413801009,
      27.116923206521356,
      27.377260132956728,
      32.265150010218036,
      32.769248566412095,
      43.57402021412927,
      49.02827525805456,
      1.4976049910125733,
      4.546657959959721,
      5.503792894795355,
      27.191039083826734,
      27.504705026693824,
      32.31759150258122,
      32.877995125195234,
      43.58276283775452,
      49.03096727496238,
      1.6326956160202284,
      4.790486770602543,
      5.804497083008615,
      27.267340759952617,
      27.641054445778025,
      32.371833964225274,
      32.99027451151948,
      43.59138433435487,
      49.03142032247426,
      1.7735488906612062,
      5.030811625868955,
      6.103263853765772,
      27.345542439801093,
      27.786219040819283,
      32.42766748500363,
      33.10571355250046,
      43.599808826133575,
      49.02931070765227,
      1.9200949743247913,
      5.267573744780795,
      6.400377076862593,
      27.42536931702065,
      27.940052557137623,
      32.48487939590021,
      33.22395055151334,
      43.60796505988838,
      49.02432139864022,
      2.072249496755946,
      5.500730736695462,
      6.696125588931274,
      27.506559783716042,
      28.10235237695686,
      32.54325567540577,
      33.34463708677975,
      43.61578717396779,
      49.016145016855084,
      2.229915856919022,
      5.730256093837241,
      6.990791557283551,
      27.58886732975685,
      28.272861205102842,
      32.60258237526907,
      33.46743950920984,
      43.62321535925385,
      49.00448673135519,
      2.392987157564832,
      5.956138510009293,
      7.28463856884533,
      27.672062120315548,
      28.451269767378204,
      32.66264705023801,
      33.59204016241603,
      43.63019640401626,
      48.98906703421691,
      2.5613478164184444,
      6.17838102553407,
      7.57789978629545,
      27.755932247273776,
      28.63722036733276,
      32.7232401750365,
      33.718138347284594,
      43.63668411370502,
      48.96962437818841,
      2.734874887700147,
      6.397000000070059,
      7.870766503267042,
      27.840284656636108,
      28.830311132740825,
      32.784156530828106,
      33.84545105236487,
      43.64263959789876,
      48.94591766047225,
      2.913439121311297,
      6.612023916778595,
      8.163377402306182,
      27.924945759926345,
      29.03010077780296,
      32.84519654287568,
      33.973713469916405,
      43.64803141767599,
      48.91772853918644,
      3.0969057821499177,
      6.823492023361081,
      8.455808775573686,
      28.00976174259718,
      29.236113710331303,
      32.90616755108208,
      34.102679315962995,
      43.65283558759669,
      48.884863571842295,
      3.2851352490193526,
      7.031452817747929,
      8.74806591261367,
      28.094598586685255,
      29.447845323833118,
      32.96688499562006,
      34.23212097128578,
      43.6570354272469,
      48.847156168039504,
      3.47798341141212,
      7.23596238865748,
      9.040075796262675,
      28.179341828261403,
      29.664767330960885,
      33.02717350093167,
      34.3618294590346,
      43.660621257879896,
      48.804468351495345,
      3.6753018828918815,
      7.437082623825849,
      9.33168118160923,
      28.26389607267341,
      29.88633301552098,
      33.086867842970086,
      34.49161427359952,
      43.663589940061925,
      48.75669232949872,
      3.876938051404391,
      7.634879301370678,
      9.622636068304347,
      28.348184292203097,
      30.111982303359472,
      33.145813786614966,
      34.621303074578336,
      43.6659442483681,
      48.70375187089791,
      4.082734989122725,
      7.829420082430918,
      9.912602517332022,
      28.432146931641263,
      30.341146576312585,
      33.20386878263337,
      34.750741259103755,
      43.66769207905729,
      48.645603496803794,
      4.2925312468326045,
      8.02077242583742,
      10.201148712530124,
      28.51574084752165,
      30.573253176582757,
      33.26090251629265,
      34.87979142544342,
      43.6688454862634,
      48.58223749131479,
      4.506160559923927,
      8.209001448025148,
      10.487748126592347,
      28.59893810646227,
      30.8077295702206,
      33.31679730264864,
      35.00833274064563,
      43.66941954156586,
      48.513678742752646,
      4.723451494391211,
      8.39416775360921,
      10.771779621789115,
      28.68172466735574,
      31.044007157007247,
      33.371448326530015,
      35.136260225054535,
      43.66943101084777,
      48.43998742912567,
      4.944227061654544,
      8.576325263912217,
      11.052528297023034,
      28.7640989711443,
      31.2815247293845,
      33.424763728211346,
      35.26348396675097,
      43.668896841151664,
      48.36125956479523,
      5.168304330363626,
      8.75551907216469,
      11.329186884092161,
      28.846070460714113,
      31.51973159487538,
      33.47666453862188,
      35.389928279375845,
      43.66783244885227,
      48.27762742855521,
      5.395494061734201,
      8.931783355020634,
      11.600857495570622,
      28.92765805213818,
      31.758090384594407,
      33.52708447059166,
      35.51553081734945,
      43.66624979902049,
      48.18925989645739,
      5.625600392469671,
      9.105139370369665,
      11.866553532563326,
      29.008888577162416,
      31.99607957505234,
      33.57596957502749,
      35.64024166319706,
      43.66415526453835,
      48.09636270555817,
      5.858420586173957,
      9.275593571135637,
      12.125201570602169,
      29.0897952155199,
      32.233195751724736,
      33.623277772988466,
      35.76402240249844,
      43.66154725267804,
      47.99917867705767,
      6.093744870581985,
      9.443135863804228,
      12.375643053936848,
      29.17041593441368,
      32.46895564108771,
      33.668978276363966,
      35.88684520284859,
      43.65841358696997,
      47.897987928614604,
      6.331356374112684,
      9.607738038816903,
      12.61663564029523,
      29.25079195134833,
      32.70289793341143,
      33.713050911225544,
      36.00869191406473,
      43.65472863400532,
      47.79310810528183,
      6.5710311714142104,
      9.7693523977263,
      12.846854047774372,
      29.330966235422245,
      32.93458491200999,
      33.75548535892812,
      36.129553207568875,
      43.65045016944721,
      47.684894655509936,
      6.812538443819838,
      9.927910599185147,
      13.064890260821006,
      29.410982061209435,
      33.16360389642635,
      33.79628033068063,
      36.24942777322277,
      43.645515986531954,
      47.57374117152497,
      7.055640757091242,
      10.083322742506441,
      13.269252951141608,
      29.49088162844575,
      33.38956849784806,
      33.83544269160723,
      36.368321591616464,
      43.6398402659384,
      47.46007979999772,
      7.300094455498302,
      10.235476703788963,
      13.458365959469019,
      29.57070475986643,
      33.61211967569422,
      33.87298655030469,
      36.48624729855524,
      43.63330975108293,
      47.344381706361496,
      7.54565016816719,
      10.38423773555717,
      13.63056566255697,
      29.650487688692518,
      33.83092657572563,
      33.90893232959195,
      36.60322365580476,
      43.625779811567526,
      47.22715754056582,
      7.792053420605788,
      10.529448336653303,
      13.784097012937732,
      29.730261946402088,
      33.943305833579906,
      34.04568712328587,
      36.71927513752542,
      43.61707053445623,
      47.10895779870431,
      8.039045341224336,
      10.670928394865635,
      13.917107982002172,
      29.81005336051918,
      33.97613732539248,
      34.25612834156146,
      36.8344316347224,
      43.60696306356335,
      46.99037289851393,
      8.286363449171692,
      10.80847560062194,
      14.027642053155128,
      29.889881171181003,
      34.00746062887821,
      34.46200636526004,
      36.94872826997199,
      43.59519651573145,
      46.8720326823898,
      8.53374250534405,
      10.941866126140948,
      14.11362829174381,
      29.96975727417556,
      34.03731226649631,
      34.663106125934476,
      37.06220530135036,
      43.58146594204771,
      46.754604927228776,
      8.780915401937152,
      11.070855560839718,
      14.172868348685501,
      30.049685596959943,
      34.065730644274716,
      34.85924069710754,
      37.174908077899424,
      43.56542196612337,
      46.638792280831424,
      9.027614055339024,
      11.195180090634697,
      14.20301951570951,
      30.129661612857532,
      34.09275529335023,
      35.05025030559743,
      37.286886989632464,
      43.5466729028371,
      46.52532687753354,
      9.273570248232232,
      11.3145579061322,
      14.201572613362261,
      30.209671997184845,
      34.11842617614025,
      35.236001039396534,
      37.398197334218466,
      43.52479030012456,
      46.41496175004333,
      9.51851633004062,
      11.428690822633952,
      14.165823016786963,
      30.289694427473577,
      34.142783063690054,
      35.4163833104103,
      37.50889900213933,
      43.499318886091814,
      46.3084581171191,
      9.762185608018008,
      11.53726609341981,
      14.092832449586256,
      30.369697528241232,
      34.16586498921647,
      35.59131015934992,
      37.61905586524912,
      43.46979174843665,
      46.20656778290833,
      10.00431208719805,
      11.639958396917898,
      13.979378226204465,
      30.449640958937795,
      34.187709781348886,
      35.7607155158592,
      37.72873474405822,
      43.43575111663018,
      46.11001033945,
      10.24462878505311,
      11.736431978119585,
      13.821885333376825,
      30.52947564178236,
      34.208353679079615,
      35.92455254432188,
      37.83800383095806,
      43.396774287658076,
      46.01944569079963,
      10.482862644005404,
      11.826342924904177,
      13.616335229301244,
      30.60914412423478,
      34.22783102899743,
      36.082792209192355,
      37.94693046406549,
      43.352503068092794,
      45.935443580797326,
      10.718720188955839,
      11.909341560751654,
      13.35814469599315,
      30.688581068858674,
      34.246174064011484,
      36.23542217829787,
      38.055578182257065,
      43.302673812621194,
      45.85845309323835,
      10.95184276660086,
      11.985074936569855,
      13.042015926068308,
      30.767713861373007,
      34.26341276149654,
      36.38244614571424,
      38.16400304666615,
      43.2471441273429,
      45.78877609824028,
      11.181627833716485,
      12.053189405967002,
      12.66182823923742,
      30.846463325804223,
      34.27957477762488,
      36.52388359853199,
      38.27224928398006,
      43.18591206138908,
      45.72654885658492,
      11.406033397459238,
      12.113333270170283,
      12.211396826087354,
      30.924744533895286,
      34.29468545360538,
      36.65976997997134,
      38.38034438407075,
      43.119124463990715,
      45.67173513453259,
      11.5706545932253,
      11.734704187793513,
      12.165159480840458,
      31.002467694349317,
      34.308767888645605,
      36.7901571257838,
      38.48829385582541,
      43.04707306878397,
      45.62413229367259,
      11.024506149025504,
      11.868964243525488,
      12.208328391174065,
      31.079539106140004,
      34.32184307369295,
      36.91511378629742,
      38.59607589424718,
      42.97017925283728,
      45.58338943535893,
      10.279475570952247,
      12.083115163603072,
      12.242510547838284,
      31.155862159048972,
      34.33393007940722,
      37.03472600803804,
      38.703636222587235,
      42.88897052754042,
      45.54903457605203,
      9.38769479849689,
      12.267389518382716,
      12.296451031482047,
      31.231338363836947,
      34.34504629137052,
      37.14909714815911,
      38.81088333311832,
      42.80405301046188,
      45.52050665209475,
      8.30464098871762,
      12.28266475076173,
      12.506710398194112,
      31.305868394049433,
      34.35520768525287,
      37.2583473357647,
      38.91768425482046,
      42.71608418805378,
      45.49718811593942,
      6.942373819760835,
      12.28805446344417,
      12.713338655482453,
      31.37935312142102,
      34.364429134516605,
      37.36261227049807,
      39.023860831309406,
      42.625749446461676,
      45.47843475547166,
      5.082831100591339,
      12.283298566265376,
      12.916074020149779,
      31.45169462718697,
      34.37272474325425,
      37.46204134536257,
      39.12918631220163,
      42.53374460135367,
      45.463600667126826,
      1.3817937346958553,
      12.268161613690618,
      13.11474674434712,
      31.522797172331252,
      34.38010819689757,
      37.556795177608294,
      39.23338186506406,
      42.440765458011626,
      45.45205758438163,
      -4.852282396558215,
      12.242435793527664,
      13.309228918711485,
      31.5925681108836,
      34.386593123794796,
      37.64704270950182,
      39.33611242255328,
      42.34750456159976,
      45.4432087256818,
      -7.104953200464328,
      12.20594395538696,
      13.499417414361824,
      31.660918731797278,
      34.39219346101042,
      37.73295808686636,
      39.4369811076478,
      42.254654833748454,
      45.43649789758561,
      -8.879248390279622,
      12.158542684390703,
      13.68522662251444,
      31.727765016653496,
      34.39692381813276,
      37.8147175332618,
      39.535521348764625,
      42.16291966837156,
      45.43141482185151,
      -10.419203488263896,
      12.100125426837058,
      13.866584663876752,
      31.793028302402327,
      34.4007998333581,
      37.89249641586559,
      39.631185744291926,
      42.07302912755083,
      45.427497656245606,
      -11.813539876590436,
      12.03062567579806,
      14.04343097546317,
      31.856635840504758,
      34.40383851663059,
      37.966466655440165,
      39.72333085401708,
      41.98576193003264,
      45.42433355355977,
      -13.105505630518179,
      11.950020226029158,
      14.215714482576852,
      31.91852124612775,
      34.406058575133834,
      38.03679457905749,
      39.81119759018929,
      41.901972661929896,
      45.42155793041233,
      -14.319484651470905,
      11.858332509145043,
      14.383392028041829,
      31.978624833398417,
      34.40748071692794,
      38.103639261001945,
      39.89388817396217,
      41.82262258168941,
      45.41885294475396,
      -15.470461067855748,
      11.755636021791316,
      14.546426917182439,
      32.03689383508314,
      34.40812792899292,
      38.167151351829986,
      39.97034345390469,
      41.74880976720214,
      45.41594553205421,
      -16.568158987036366,
      11.6420578615044,
      14.70478751930017,
      32.09328250736113,
      34.408025726353245,
      38.2274723616417,
      40.03932977327577,
      41.681789128594744,
      45.412605232473574,
      -17.619112254873293,
      11.517782387028873,
      14.858445905642665,
      32.14775212255858,
      34.407202369317204,
      38.28473434186511,
      40.09945315886936,
      41.622964348134815,
      45.40864195391047,
      -18.62780217875576,
      11.383055021902935,
      15.007376523803634,
      32.20027085474825,
      34.40568904615535,
      38.33905989887583,
      40.14922841816996,
      41.573824082471724,
      45.40390375390685,
      -19.597329103825242,
      11.238186221869022,
      15.151554919078926,
      32.250813564969334,
      34.4035200187685,
      38.39056247016318,
      40.1872330552149,
      41.53579249773312,
      45.398274681333675,
      -20.529831577512176,
      11.08355562770871,
      15.290956518987036,
      32.29936149445197,
      34.40073272905726,
      38.439346796881665,
      40.21235356777927,
      41.50998659344984,
      45.39167269133474,
      -21.42676003553407,
      10.919616424826527,
      15.425555500041739,
      32.34590187562957,
      34.3973678638094,
      38.48550953315294,
      40.2240728839005,
      41.49693159870104,
      45.38404762990788,
      -22.289062302727693,
      10.74689992844772,
      15.555323756986208,
      32.39042747187948,
      34.39346937597632,
      38.529139940569685,
      40.222680250857564,
      41.496353181779824,
      45.375379274482995,
      -23.117313362854404,
      10.566020407416698,
      15.68022999459245,
      32.432936057857866,
      34.38908446022893,
      38.5703206247185,
      40.20928306791901,
      41.5071670433844,
      45.3656754115402,
      -23.91180864995118,
      10.377680148619488,
      15.800238961090871,
      32.473429852992325,
      34.38426348067949,
      38.60912827839002,
      40.18560162301638,
      41.52768499786561,
      45.35496993002495,
      -24.67263273570662,
      10.182674745757424,
      15.915310840478643,
      32.51191492118067,
      34.379059848645916,
      38.645634403073004,
      40.15365174156678,
      41.55593260052952,
      45.34332090891302,
      -25.399710984301585,
      9.98189856764688,
      16.025400818473795,
      32.54840055003171,
      34.37352984834176,
      38.67990598619999,
      40.1154538801981,
      41.589939855206424,
      45.330808677994725,
      -26.09284914289313,
      9.776350318694485,
      16.130458833799164,
      32.58289862307723,
      34.367732408421084,
      38.71200611646718,
      40.07284637844366,
      41.62792735652067,
      45.31753383229738,
      -26.751764210043156,
      9.567138543179867,
      16.230429522873123,
      32.61542299829023,
      34.36172881742598,
      38.741994523532604,
      40.027405473221584,
      41.668385330124615,
      45.303615182267016,
      -27.376108880195236,
      9.355486840255363,
      16.32525236191607,
      32.645988905949,
      34.3555823814147,
      38.769928031698385,
      39.98043771394227,
      41.71008000176462,
      45.28918762375412,
      -27.965491174933838,
      9.14273844268904,
      16.414862006037968,
      32.67461237836758,
      34.349358022436085,
      38.79586092000986,
      39.93300857354528,
      41.75202356911466,
      45.27439991399797,
      -28.51949040925257,
      8.930359664550556,
      16.499188820146436,
      32.701309723235035,
      34.34312181711698,
      38.81984518376007,
      39.885982907643715,
      41.7934321935429,
      45.25941234228238,
      -29.03767032369416,
      8.719941538896492,
      16.57815959162789,
      32.726097051218304,
      34.33694047550412,
      38.841930694865056,
      39.840064659296466,
      41.8336846828976,
      45.24439428694903,
      -29.519589991591335,
      8.51319874889963,
      16.651698409825116,
      32.74898986703401,
      34.33088076150937,
      38.8621652611581,
      39.79583079758904,
      41.872286943627905,
      45.2295216542712,
      -29.96481295338235,
      8.311964717056188,
      16.719727692531276,
      32.770002731331914,
      34.325008857899725,
      38.88059458752638,
      39.75375839948921,
      41.90884335518657,
      45.21497419963128,
      -30.372914916779212,
      8.118181484216644,
      16.78216933518536,
      32.78914899842282,
      34.31938968078126,
      38.89726214517374,
      39.714245454771635,
      41.943034542655404,
      45.200932737815435,
      -30.743490279007453,
      7.933882831199439,
      16.83894595437438,
      32.80644063212188,
      34.31408615094664,
      38.9122089593225,
      39.677626498136256,
      41.97460048938331,
      45.187576257270756,
      -31.076157666386244,
      7.761169043841891,
      16.889982193786402,
      32.821888098814384,
      34.30915843223215,
      38.9254733304757,
      39.64418419375821,
      42.003327897023716,
      45.17507896293104,
      -31.370564641005515,
      7.602171894818168,
      16.935206058086024,
      32.83550033339195,
      34.304663150045016,
      38.93709050983907,
      39.614157836571486,
      42.02904084470631,
      45.16360728351773,
      -31.626391689898238,
      7.459008921612343,
      16.974550238447808,
      32.84728477013713,
      34.30065260628113,
      38.947092355083015,
      39.587749534628166,
      42.0515939801271,
      45.15331689152172,
      -31.843355585886137,
      7.33372701169654,
      17.007953392811906,
      32.85724742721136,
      34.29717400969543,
      38.95550699700042,
      39.56512865400398,
      42.07086763911732,
      45.14434979644611,
      -32.021212189037584,
      7.228236690338467,
      17.035361344403277,
      32.865393030433694,
      34.29426874309507,
      38.96235854864428,
      39.54643495972416,
      42.086764422349674,
      45.136831583033526,
      -32.15975874186026,
      7.144240247695624,
      17.056728163733975,
      32.871725159868724,
      34.29197169015762,
      38.96766688367983,
      39.531780775510015,
      42.09920685989045,
      45.13086887455095,
      -32.2588356988066,
      7.083158676492749,
      17.072017102175675,
      32.87624640168446,
      34.290310644917405,
      38.97144749835946,
      39.5212524080948,
      42.10813587324912,
      45.126547105140446,
      -32.31832812054127,
      7.046063893979345,
      17.081201349195414,
      32.87895848804256,
      34.28930582577547,
      38.97371145303255,
      39.51491103093743,
      42.113509808077325,
      45.12392868338414,
      -32.33816665504961,
      7.033623392147756,
      17.08426459037225,
      32.87986240955591,
      34.28896951316122,
      38.97446536996913,
      39.512793186310155,
      42.115303865215125,
      45.1230516207409,
      -32.335470923463305,
      7.030371916049501,
      17.084305715159434,
      32.87955842071537,
      34.29041043156564,
      38.974754958283484,
      39.51333202016241,
      42.1147862703093,
      45.12081458680209,
      -32.32739783969541,
      7.020543969965108,
      17.08442618200565,
      32.878656554820964,
      34.29472796345428,
      38.97561687915449,
      39.51494146016412,
      42.11323081358234,
      45.11410504126135,
      -32.31398958796454,
      7.00391765947004,
      17.084617326616026,
      32.877187166083296,
      34.301906482967915,
      38.977030647384204,
      39.51760039953206,
      42.11062953116611,
      45.10292768198484,
      -32.29531598045847,
      6.9801186208087165,
      17.08486490162031,
      32.87520101568653,
      34.311920093511866,
      38.9789622775067,
      39.52127391906278,
      42.10696932289165,
      45.087290435183675,
      -32.271473718590805,
      6.948612958704851,
      17.085149362606202,
      32.87276951542221,
      34.3247328456165,
      38.981364517906385,
      39.525913672376674,
      42.10223220849348,
      45.06720459879437,
      -32.242585365826606,
      6.908696819054893,
      17.08544626134924,
      32.869985043432024,
      34.34029903817794,
      38.98417717723434,
      39.53145841952904,
      42.09639567993308,
      45.042685040665475,
      -32.20879803919438,
      6.859481967955322,
      17.085726739200975,
      32.86696130648741,
      34.35856359937632,
      38.98732754179021,
      39.53783470345392,
      42.089433143621974,
      45.01375044899355,
      -32.17028182870326,
      6.799876423873514,
      17.08595811184097,
      32.86383371568281,
      34.37946254260206,
      38.99073088218011,
      39.54495766239781,
      42.08131444474937,
      44.98042363170842,
      -32.127227956028214,
      6.728558717187107,
      17.08610453501269,
      32.86075973482514,
      34.402923491810725,
      38.99429104721836,
      39.55273197037047,
      42.07200646448632,
      44.94273186075534,
      -32.07984668601157,
      6.643943639720904,
      17.086127739485804,
      32.85791915331481,
      34.42886626990186,
      38.9979011427185,
      39.561052896717726,
      42.0614737795737,
      44.90070725646263,
      -32.02836500675185,
      6.5441362422587765,
      17.08598782233422,
      32.85551422816811,
      34.457203542969914,
      39.00144429251513,
      39.56980747520862,
      42.049679372725855,
      44.85438720641856,
      -31.973024096297987,
      6.426869069283742,
      17.085644080700146,
      32.85376963337307,
      34.4878415126306,
      39.00479447877517,
      39.57887577252956,
      42.03658538141321,
      44.80381481251568,
      -31.914076596221246,
      6.289414690634135,
      17.085055873547244,
      32.85293214944761,
      34.520680648079406,
      39.00781745839454,
      39.588132245778596,
      42.02215387194245,
      44.74903935905866,
      -31.851783714573383,
      6.128460546791561,
      17.084183496483504,
      32.85327002244089,
      34.555616449104754,
      39.010371752032555,
      39.597447178428496,
      42.006347625342215,
      44.69011679408229,
      -31.786412182927055,
      5.939924044867639,
      17.082989054553135,
      32.85507192033356,
      34.592540230955755,
      39.01230970210846,
      39.60668818424732,
      41.98913092139927,
      44.62711021530081,
      -31.71823109429373,
      5.718668601055381,
      17.0814373179537,
      32.85864541655917,
      34.63133992175666,
      39.013478595870005,
      39.61572176878772,
      41.970470307289325,
      44.56009035141914,
      -31.647508650683434,
      5.458046411953831,
      17.0794965459089,
      32.8643149359085,
      34.67190086306853,
      39.0137218494345,
      39.62441493823187,
      41.95033533760927,
      44.48913602890422,
      -31.574508850860035,
      5.149117194922798,
      17.077139264408537,
      32.87241910804518,
      34.7141066042196,
      39.01288024849291,
      39.63263684555382,
      41.928699273269984,
      44.41433461375345,
      -31.49948815040334,
      4.779206491163214,
      17.074342984195575,
      32.883307488757715,
      34.75783968115671,
      39.010793241142764,
      39.64026046407577,
      41.905539727649895,
      44.33578241734102,
      -31.42269212746183,
      4.328952336085567,
      17.071090846217572,
      32.897336629133875,
      34.802982370804926,
      39.007300278065394,
      39.6471642784949,
      41.88083924965852,
      44.25358505509759,
      -31.344352188512392,
      3.7652650287148126,
      17.067372182750418,
      32.91486549792634,
      34.849417412251235,
      39.002242194965504,
      39.65323398327906,
      41.854585834926006,
      44.16785774661956,
      -31.264682348985545,
      3.0198631428878557,
      17.063182983525742,
      32.936250291858286,
      34.897028686485896,
      38.99546263182365,
      39.65836417793319,
      41.82677335821863,
      44.07872554585735,
      -31.183876123718264,
      1.8798121688860492,
      17.058526257440707,
      32.96183870130742,
      34.9457018469234,
      38.98680948304966,
      39.66246004797344,
      41.797401922387365,
      43.986323490336844,
      -31.10210356182175,
      -1.6164568325084792,
      17.053412281780624,
      32.991963732955966,
      34.99532489347675,
      38.97613637202987,
      39.665439019499416,
      41.76647812166382,
      43.890796658982936,
      -31.01950845966862,
      -3.05804890468314,
      17.047858732336678,
      33.02693722432275,
      35.04578868355389,
      38.96330414280086,
      39.66723237401541,
      41.73401521989781,
      43.79230012908775,
      -30.936205784291822,
      -4.088055716482842,
      17.041890689342715,
      33.06704321496382,
      35.09698737396835,
      38.94818236061693,
      39.66778680864737,
      41.700033247328435,
      43.690998824358985,
      -30.852279337542846,
      -4.972130847438469,
      17.035540515778447,
      33.11253136276308,
      35.148818788387935,
      38.93065081197046,
      39.66706592517919,
      41.6645590226146,
      43.58706724784629,
      -30.767779688886364,
      -5.779810206014708,
      17.028847606291855,
      33.16361060854145,
      35.20118470556353,
      38.91060099314346,
      39.66505162947285,
      41.627626110015626,
      43.480689095923864,
      -30.682722401737912,
      -6.541124628171278,
      17.021858006772366,
      33.22044329611501,
      35.25399106415995,
      38.88793757459761,
      39.66174542094489,
      41.58927472467192,
      43.372056752436656,
      -30.597086574821056,
      -7.271902453946646,
      17.01462390645469,
      33.28313994670353,
      35.3071480805273,
      38.8625798264543,
      39.65716954997817,
      41.54955160173211,
      43.26137066560719,
      -30.51081371618497,
      -7.981424713350412,
      17.007203006347293,
      33.35175486609607,
      35.36057027616584,
      38.834462988013044,
      39.651368019583735,
      41.5085098474336,
      43.14883861432409,
      -30.423806963353094,
      -8.675474920254082,
      16.999657769747756,
      33.42628273129156,
      35.41417641192043,
      38.803539561795134,
      39.64440740642599,
      41.466208791997964,
      43.03467487493058,
      -30.3359306586472,
      -9.35777378488119,
      16.992054562614268,
      33.50665626268367,
      35.46788932603241,
      38.76978051012173,
      39.63637747558713,
      41.422713865188676,
      42.91909930447751,
      -30.247010284141016,
      -10.030735908734053,
      16.984462693596598,
      33.592745041427065,
      35.5216356730262,
      38.73317632996744,
      39.62739156322616,
      41.37809651547851,
      42.80233636141993,
      -30.15683275603626,
      -10.69590427665303,
      16.976953365558177,
      33.68435548316676,
      35.57534555992532,
      38.693737980073955,
      39.61758670157455,
      41.33243419291213,
      42.68461408966961,
      -30.06514707362139,
      -11.354216876972083,
      16.969598552415437,
      33.78123193275885,
      35.62895207537234,
      38.65149763346899,
      39.60712346140224,
      41.285810413920764,
      42.566163096446914,
      -29.971665313465007,
      -12.006179323878936,
      16.962469817044525,
      33.883058803584234,
      35.68239070571409,
      38.60650922911429,
      39.59618548800318,
      41.23831492362046,
      42.44721555813341,
      -29.876063955202863,
      -12.651981652489615,
      16.955637087805734,
      33.989463652524705,
      35.73559862979416,
      38.558848799004444,
      39.5849787076187,
      41.19004396763442,
      42.32800429089414,
      -29.777985521284375,
      -13.29158025915563,
      16.94916741286578,
      34.10002105965961,
      35.78851388076301,
      38.50861455236083,
      39.57373018172165,
      41.14110068142345,
      42.208761923796864,
      -29.677040509422014,
      -13.924757114201311,
      16.943123712893573,
      34.21425717121648,
      35.84107435823041,
      38.455926707423544,
      39.562686586396985,
      41.09159560070456,
      42.089720211110276,
      -29.572809593295666,
      -14.551163574794048,
      16.937563553807443,
      34.3316547651783,
      35.89321666690785,
      38.400927074676204,
      39.55211229290788,
      41.04164729201919,
      41.97110951709457,
      -29.46484606434734,
      -15.17035340271924,
      16.932537961991784,
      34.45165871016309,
      35.9448747475812,
      38.343778414270794,
      39.54228702332226,
      40.99138309806417,
      41.85315850070009,
      -29.35267848528829,
      -15.781807987158155,
      16.92809030472086,
      34.573681707898835,
      35.99597825144573,
      38.284663616364945,
      39.5335030519477,
      40.940939988142205,
      41.73609401910841,
      -29.235813524243262,
      -16.3849557947219,
      16.92425525836442,
      34.69711023532724,
      36.04645058749349,
      38.22378478794683,
      39.52606191983718,
      40.89046550004592,
      41.6201412580936,
      -29.113738937273936,
      -16.979187454543677,
      16.92105788625407,
      34.82131063108638,
      36.09620654177845,
      38.16136237620191,
      39.520270626869056,
      40.84011875575997,
      41.50552408403203,
      -28.98592666633705,
      -17.56386748859576,
      16.918512846827472,
      34.94563529942636,
      36.145149322590775,
      38.09763452053724,
      39.516437265608936,
      40.79007152933522,
      41.39246559747521,
      -28.851836019515314,
      -18.138343432413667,
      16.916623750809062,
      35.06942902873524,
      36.19316682042358,
      38.03285690888608,
      39.514866065760856,
      40.74050934083783,
      41.281188852061625,
      -28.71091690056932,
      -18.701952909497486,
      16.91538268373669,
      35.192035437799234,
      36.24012677695581,
      37.96730352740395,
      39.51585183058192,
      40.69163254501755,
      41.17191768579673,
      -28.562613055448857,
      -19.254029093964174,
      16.914769907118043,
      35.312803566712425,
      36.2858704205818,
      37.90126884797233,
      39.51967377055916,
      40.643657376903946,
      41.06487759503267,
      -28.40636530431645,
      -19.79390490224952,
      16.91475374794135,
      35.431094617536466,
      36.33020393177258,
      37.835072209844725,
      39.52658877802157,
      40.59681690866852,
      40.960296565530456,
      -28.241614728815385,
      -20.32091618439581,
      16.915290682247402,
      35.54628882030413,
      36.372886834936615,
      37.76906543431363,
      39.5368242408982,
      40.55136186283733,
      40.85840576056318,
      -28.06780578569546,
      -20.834404131498413,
      16.916325614078765,
      35.65779235321166,
      36.41361607383031,
      37.703645064103036,
      39.550570563396406,
      40.50756121691896,
      40.75943995405215,
      -27.88438931942945,
      -21.333717073561367,
      16.91779234648322,
      35.76504418610838,
      36.45200416770124,
      37.63927098829402,
      39.56797364019519,
      40.46570252532239,
      40.66363758842653,
      -27.690825448046294,
      -21.81821180827467,
      16.919614236492123,
      35.86752265268926,
      36.48754967235199,
      37.57649339019689,
      39.58912760683797,
      40.426091879269165,
      40.57124033385933,
      -27.486586298010966,
      -22.287254574000777,
      16.92170502127799,
      35.964751502798265,
      36.51959877869347,
      37.51598934305878,
      39.61406824328995,
      40.38905342993801,
      40.48249202983796,
      -27.271158565532133,
      -22.740221758109357,
      16.92396979817749,
      36.05630515840575,
      36.54729970520459,
      37.45860754016661,
      39.64276741442016,
      40.35492842384876,
      40.39763690418684,
      -27.044045883116112,
      -23.176500413688633,
      16.926306137113528,
      36.14181291034483,
      36.569559421771714,
      37.40541173725406,
      39.67512886019448,
      40.31691699140134,
      40.324073757891476,
      -26.804770971446196,
      -23.595488642813113,
      16.928605300319543,
      36.22096185614963,
      36.58502896113923,
      37.35769672316621,
      39.710985467335654,
      40.240568713904146,
      40.296860178638326,
      -26.55287755768878,
      -23.99659589236253,
      16.93075354130686,
      36.293498488396686,
      36.59216833237161,
      37.31692581638496,
      39.750097830226885,
      40.168818647932135,
      40.27367046374047,
      -26.28793204204339,
      -24.379243198387492,
      16.932633452846154,
      36.35922897887692,
      36.58945357322319,
      37.28452728613226,
      39.792153407221434,
      40.101878569401315,
      40.25489828617031,
      -26.009524894694735,
      -24.742863406817936,
      16.934125332450247,
      36.41801833525801,
      36.57573370787279,
      37.26154177860187,
      39.836764865165456,
      40.039939960268036,
      40.24094904059489,
      -25.71727176520664,
      -25.086901391586686,
      16.93510853350576,
      36.46978869799743,
      36.55059903855604,
      37.248259073950564,
      39.88346528951617,
      39.98316824463646,
      40.23224473139892,
      -25.41081428572993,
      -25.41081428572992,
      16.935462770832324,
      36.51451706845445,
      36.51451706845447,
      37.24408754568279,
      39.93169710429,
      39.93169710429001,
      40.229235827316494,
      -25.711765913770357,
      -25.09240564580233,
      16.93507567216063,
      36.46902305122855,
      36.55196295132561,
      37.24770927758048,
      39.88596481267143,
      39.980404288334,
      40.23237160734575,
      -25.99188061101711,
      -24.759390463977276,
      16.933839370516534,
      36.41526459860401,
      36.58258272463928,
      37.25755269200697,
      39.84559961657058,
      40.02917876402872,
      40.24216636119376,
      -26.25066561607553,
      -24.411496002796277,
      16.931644194477403,
      36.354587429526,
      36.60649807591265,
      37.27216731496316,
      39.81061309846336,
      40.07711300662967,
      40.25925027380467,
      -26.48764122389022,
      -24.048474435265806,
      16.928384895059118,
      36.28812771685511,
      36.62387246265037,
      37.29032447752606,
      39.78097272980878,
      40.123292865944535,
      40.28420713816014,
      -26.702341165595946,
      -23.670101809580572,
      16.9239613150509,
      36.216774316632694,
      36.63490738748382,
      37.31105641519823,
      39.75660230564356,
      40.16712232057968,
      40.31725281142832,
      -26.89431302114147,
      -23.276176555569236,
      16.918278893416264,
      36.14119636297631,
      36.63983803553685,
      37.333628606120094,
      39.737384157272764,
      40.20869637899643,
      40.35786639446409,
      -27.063118660909392,
      -22.866517482556045,
      16.911248998794107,
      36.06189111341,
      36.63892821468797,
      37.357490557006905,
      39.72316302667126,
      40.248747807475254,
      40.40484851925463,
      -27.20833471116645,
      -22.440961205776773,
      16.90278909062834,
      35.97923020843244,
      36.632464661401286,
      37.382227100150196,
      39.713751347286966,
      40.28810947078025,
      40.45686489705475,
      -27.32955303688803,
      -21.99935892202586,
      16.892822710756544,
      35.89349702575009,
      36.62075089640278,
      37.4075178474045,
      39.70893557178163,
      40.32724589908501,
      40.51292132671462,
      -27.42638123426534,
      -21.541572433554368,
      16.881279312273083,
      35.804914393593705,
      36.60410090374635,
      37.43310591614442,
      39.70848312984305,
      40.36614531694524,
      40.572478647642704,
      -27.498443123975832,
      -21.0674692905866,
      16.868093936035596,
      35.71366419679579,
      36.58283294533661,
      37.45877477730032,
      39.71214959115919,
      40.404433844060456,
      40.63534560613142,
      -27.545379235036446,
      -20.57691688463058,
      16.853206748232907,
      35.61990082898661,
      36.557263808658,
      37.484331617720024,
      39.71968564391021,
      40.44154185488644,
      40.70151933787806,
      -27.566847267720973,
      -20.06977527338001,
      16.836562454936097,
      35.523760219493965,
      36.527703729412885,
      37.509595765116934,
      39.73084356575329,
      40.47684753481411,
      40.77104817238232,
      -27.562522522557998,
      -19.545888448151477,
      16.818109611489977,
      35.42536578813965,
      36.49445215097087,
      37.5343910141727,
      39.745382947986435,
      40.50977480036542,
      40.84393941277533,
      -27.532098280780886,
      -19.00507365867113,
      16.79779984599785,
      35.324832327717566,
      36.457794397333736,
      37.558540957643295,
      39.763075521082136,
      40.53984378615559,
      40.92011379267845,
      -27.475286119709835,
      -18.447108275940312,
      16.775587017039204,
      35.222268528062536,
      36.41799925999127,
      37.58186663113992,
      39.78370901090744,
      40.566683789600155,
      40.99939669826526,
      -27.39181614432977,
      -17.87171348405305,
      16.751426326209735,
      35.11777863855049,
      36.375317439929006,
      37.60418592951127,
      39.80709002347207,
      40.59002368067832,
      41.08153118526633,
      -27.2814371136852,
      -17.278533818505732,
      16.72527340615503,
      35.01146360637681,
      36.32998074689151,
      37.62531436014415,
      39.833046009416975,
      40.60967327062694,
      41.16619937231556,
      -27.143916437519835,
      -16.667111167698515,
      16.69708340457766,
      34.90342191329123,
      36.282201937479876,
      37.64506677652461,
      39.86142639784898,
      40.62550419724161,
      41.253043748090676,
      -26.979040014682912,
      -16.036851254303233,
      16.666810084315568,
      34.79375025256031,
      36.2321750681561,
      37.663259793303794,
      39.89210301428107,
      40.637434125187276,
      41.341684694033844,
      -26.786611879995128,
      -15.386979694134135,
      16.634404959110977,
      34.68254413195369,
      36.18007624437796,
      37.67971462834586,
      39.92496991165196,
      40.645415061497516,
      41.4317335172706,
      -26.566453620244854,
      -14.71648328569238,
      16.59981648419361,
      34.56989845070193,
      36.1260646587853,
      37.694260152396645,
      39.95994274881593,
      40.64942524013329,
      41.522801622880685,
      -26.318403512409688,
      -14.024029845893054,
      16.562989320362952,
      34.45590807349388,
      36.07028382626293,
      37.70673595654175,
      39.996957849172915,
      40.64946367291875,
      41.614506796386074,
      -26.042315327595986,
      -13.307855995723358,
      16.52386368993588,
      34.340668408815496,
      36.01286293940758,
      37.71699527420703,
      40.035971064383084,
      40.6455465406672,
      41.70647747529906,
      -25.738056731925635,
      -12.565605496154078,
      16.482374842778217,
      34.224275989438716,
      35.953918282869104,
      37.72490762011134,
      40.07695655516556,
      40.63770479764407,
      41.79835567454882,
      -25.40550719982035,
      -11.794088355672898,
      16.43845265069994,
      34.10682904758531,
      35.89355465835201,
      37.73036103466384,
      40.119905583720026,
      40.62598255427798,
      41.889799025835956,
      -25.04455533467614,
      -10.988907168006786,
      16.392021348796085,
      33.98842807474879,
      35.831866783384086,
      37.73326384940701,
      40.16482539119238,
      40.61043594948458,
      41.980482233536165,
      -24.65509546518475,
      -10.143848474058524,
      16.342999442880007,
      33.86917635532901,
      35.76894063623608,
      37.73354591711384,
      40.21173820999917,
      40.59113232470698,
      42.070098140123875,
      -24.237023350318548,
      -9.24982898085935,
      16.291299803004165,
      33.74918046341181,
      35.70485472675571,
      37.73115927828862,
      40.2606804362104,
      40.56814957718191,
      42.1583585216715,
      -23.790230779117646,
      -8.292921266294217,
      16.236829964220146,
      33.628550712749714,
      35.639681278604286,
      37.726078262908175,
      40.31170196324284,
      40.54157561092683,
      42.244994687650276,
      -23.314598788431546,
      -7.250237717930906,
      16.179492657224355,
      33.50740155095494,
      35.57348731272423,
      37.71829905092794,
      40.364865656504115,
      40.511507829011364,
      42.329757930235125,
      -22.809989136199015,
      -6.079911333298761,
      16.119186593420935,
      33.385851889920545,
      35.50633562509232,
      37.70783873613878,
      40.42024693078184,
      40.47805262573059,
      42.41241985045082,
      -22.276233550189286,
      -4.689719125714627,
      16.055807531282145,
      33.26402536542838,
      35.438285654171516,
      37.69473395450538,
      40.44132484619869,
      40.477933379101145,
      42.49277257770735,
      -21.713120108149788,
      -2.769502345103538,
      15.989249653807935,
      33.14205051972122,
      35.36939423517638,
      37.679039149712686,
      40.40144718609457,
      40.538024393961656,
      42.57062889292856,
      -21.12037587336377,
      2.4470261139228655,
      15.919407290532533,
      33.02006090149203,
      35.299716239495794,
      37.66082455533584,
      40.3585495073689,
      40.60063071927667,
      42.64582226190864,
      -20.49764457608352,
      4.3551252417804545,
      15.846177022097944,
      32.89819507827469,
      35.229305098525025,
      37.640173975272525,
      40.312768047655,
      40.66587387348934,
      42.71820678367348,
      -19.844457642782885,
      5.590773014999747,
      15.769460211154943,
      32.77659655662113,
      35.15821321187252,
      37.61718244253884,
      40.2642445025679,
      40.73388539046416,
      42.78765705781174,
      -19.160196144825825,
      6.545922258376871,
      15.689166010540514,
      32.65541360575046,
      35.08649224053669,
      37.59195383205466,
      40.21312496147803,
      40.80480583391205,
      42.85406797453236,
      -18.4440401208896,
      7.330708112776782,
      15.60521490857104,
      32.534798980588185,
      35.01419328628303,
      37.56459849644191,
      40.159558679051365,
      40.87878355237591,
      42.91735443133506,
      -17.694899973537353,
      7.9953150569850795,
      15.51754288201812,
      32.414909540323194,
      34.94136695917409,
      37.5352309858314,
      40.10369666713883,
      40.95597315431703,
      42.97745098044534,
      -16.911321804941057,
      8.567770840751544,
      15.426106239701076,
      32.2959057588416,
      34.86806333607887,
      37.50396790377839,
      40.04569009472314,
      41.03653369588524,
      43.03431141144853,
      -16.091353816979424,
      9.065687992560534,
      15.33088725272194,
      32.17795112370531,
      34.794331814070496,
      37.470925942027826,
      39.98568848781999,
      41.12062658694349,
      43.08790827375942,
      -15.232352665569268,
      9.501030355037193,
      15.231900678829893,
      32.06121142078221,
      34.72022086394899,
      37.43622012732518,
      39.92383772669561,
      41.208413233394865,
      43.13823234361378,
      -14.330693689845054,
      9.882385167415157,
      15.129201293210746,
      31.945853902262304,
      34.645777690719065,
      37.39996230393727,
      39.8602778446733,
      41.30005244546571,
      43.1852920401145,
      -13.381320233484203,
      10.21616987142724,
      15.022892526351571,
      31.832046336664582,
      34.57104780970564,
      37.36225986618519,
      39.795140641294445,
      41.39569765202279,
      43.229112794461166,
      -12.3770085697835,
      10.507324577323493,
      14.913136263587882,
      31.71995594060538,
      34.49607454905901,
      37.32321474625627,
      39.72854713271431,
      41.495493969979506,
      43.269736375808925,
      -11.307094917353565,
      10.759732576957813,
      14.800163749357845,
      31.60974819360249,
      34.42089849161553,
      37.28292265402413,
      39.660604873892765,
      41.59957518512258,
      43.30722017622343,
      -10.155092317728885,
      10.976486747873718,
      14.684287311117123,
      31.501585539063793,
      34.34555687130663,
      37.241472557764034,
      39.59140520017264,
      41.708060706045714,
      43.34163645592319,
      -8.893731445678647,
      11.16006410535747,
      14.565912196240529,
      31.39562597686995,
      34.270082941390434,
      37.19894638771672,
      39.521020449830814,
      41.82105255612279,
      43.37307154845562,
      -7.472929516664593,
      11.312444189484514,
      14.445547097419956,
      31.292021555605537,
      34.19450533350026,
      37.15541893863281,
      39.44950124353485,
      41.93863246946302,
      43.40162502369166,
      -5.782351093950616,
      11.43519389033676,
      14.323810823719626,
      31.190916775496852,
      34.11884742763032,
      37.11095794290761,
      39.376873910514405,
      42.06085915551883,
      43.427408804636556,
      -3.4548701133469293,
      11.529535054498051,
      14.201431029004466,
      31.092446916426024,
      34.04312675345799,
      37.06562428281267,
      39.30313816361563,
      42.187765793513705,
      43.450546232175206,
      2.9317764926303753,
      11.596408466526105,
      14.079229167976289,
      30.996736308934548,
      33.9673544426128,
      37.01947230871194,
      39.2282651350365,
      42.31935781228449,
      43.47117107017141,
      5.301634103643175,
      11.636546267252193,
      13.958084695047175,
      30.903896569803088,
      33.89153474946395,
      36.972550229984684,
      39.152195890122705,
      42.4556110037534,
      43.489426442041925,
      6.82318017987795,
      11.65056218175282,
      13.838872547398497,
      30.814024827470195,
      33.81566465463164,
      36.92490054656592,
      39.07484053685506,
      42.59647000942297,
      43.50546368927337,
      7.994005990925867,
      11.639062527005525,
      13.722373296134787,
      30.727201966083065,
      33.73973356077189,
      36.87656049137508,
      38.99607804244739,
      42.7418472094468,
      43.51944114260945,
      8.951172273206438,
      11.602769508765258,
      13.609166115668165,
      30.643490920197138,
      33.66372308442909,
      36.82756245720391,
      38.91575685502101,
      42.891622033441955,
      43.531522798057765,
      9.756676615696389,
      11.542634419845637,
      13.499528153122066,
      30.562935054882328,
      33.58760694123541,
      36.77793438561144,
      38.83369640733959,
      43.045640701747644,
      43.54187689265597,
      10.445023117889331,
      11.459910029002454,
      13.393371883103825,
      30.48555666808124,
      33.511350914936244,
      36.72770009975188,
      38.749689551434415,
      43.203716395742305,
      43.5506743792121,
      11.037889190618277,
      11.356157775275234,
      13.290245483803972,
      30.411355653330247,
      33.43491289420654,
      36.676879567586106,
      38.66350593869888,
      43.36562984649804,
      43.558087304975594,
      11.2331870260709,
      11.550055049342227,
      13.189399467142039,
      30.340308361250546,
      33.35824295559058,
      36.625489086376554,
      38.57489632147127,
      43.531130322784506,
      43.564287106218366,
      11.092948564342056,
      11.992223867038126,
      13.089897772310374,
      30.272366697421443,
      33.28128346671057,
      36.57354138356559,
      38.483597711661794,
      43.569442838625505,
      43.69993699245471,
      10.937417074909247,
      12.372519101718128,
      12.990738841283644,
      30.207457492273807,
      33.20396918158825,
      36.521045632969724,
      38.38933929242834,
      43.573719371640976,
      43.87174062567548,
      10.768492426958842,
      12.697345458670302,
      12.890957103178154,
      30.145482175446173,
      33.1262272997888,
      36.46800738862762,
      38.29184894322603,
      43.577275582745756,
      44.046205604341104,
      10.587934427399363,
      12.789690367436165,
      12.971914715901885,
      30.08631678263323,
      33.04797746320234,
      36.41442844160228,
      38.19086020950404,
      43.58026259424156,
      44.22297219928802,
      10.397331249547726,
      12.686213058165535,
      13.200582330745362,
      30.02981231738288,
      32.969131668508474,
      36.360306607593344,
      38.08611952815234,
      43.582822099645185,
      44.40165907550144,
      10.198093656566316,
      12.579943277740357,
      13.387071168881162,
      29.975795483671288,
      32.88959407945235,
      36.30563545541661,
      37.97739350994405,
      43.58508482856659,
      44.581865985224105,
      9.991465259121735,
      12.470433545033092,
      13.5346248465882,
      29.924069797564602,
      32.809260730629454,
      36.25040398833806,
      37.86447608112657,
      43.58716919747922,
      44.763176609558855,
      9.778540654322866,
      12.35735342852578,
      13.646115570705739,
      29.874417078062454,
      32.728019123156905,
      36.194596291978776,
      37.7471952973564,
      43.589180188958146,
      44.94516151060983,
      9.560285932571754,
      12.24046964149417,
      13.724121680654164,
      29.826599308553057,
      32.645747722095415,
      36.138191164110395,
      37.62541966271243,
      43.59120849399386,
      45.127381158242734,
      9.337558395181459,
      12.119626799979823,
      13.770984517633313,
      29.78036085146182,
      32.56231537560275,
      36.081161743178136,
      37.49906381208701,
      43.593329941488925,
      45.30938899798008,
      9.111123989126233,
      11.994730373051759,
      13.788850896777012,
      29.7354309899344,
      32.47758068655386,
      36.023475153845396,
      37.36809344382208,
      43.59560522690652,
      45.490734529226856,
      8.8816719778914,
      11.865732336541669,
      13.779705374551789,
      29.691526762056437,
      32.39139137892813,
      35.96509218922288,
      37.23252941777137,
      43.59807993933341,
      45.67096636580869,
      8.649826909634308,
      11.73261949500883,
      13.745395166637447,
      29.648356045472685,
      32.303583713976806,
      35.90596705068217,
      37.09245095890982,
      43.60078487404056,
      45.84963525358554,
      8.416158191469592,
      11.595404186038003,
      13.687649689925937,
      29.60562084360999,
      32.2139820254313,
      35.84604716715952,
      36.94799792549293,
      43.6037366069558,
      46.02629702259888,
      8.181187660051815,
      11.454116997348514,
      13.608096107344874,
      29.563020719288247,
      32.12239845913933,
      35.78527311651438,
      36.79937211163757,
      43.606938299047435,
      46.20051545375229,
      7.945395535298879,
      11.308801128777716,
      13.508271844922797,
      29.52025631754586,
      32.02863302062797,
      35.723578671676734,
      36.64683755605403,
      43.610380692898225,
      46.37186504237917,
      7.709225103257514,
      11.159508070574429,
      13.3896347646079,
      29.47703291718686,
      31.932474053825015,
      35.66089099384747,
      36.49071982166655,
      43.61404326083768,
      46.53993364319027,
      7.473086421014974,
      11.006294321154503,
      13.253571474411126,
      29.433063949995073,
      31.833699294405154,
      35.59713099376737,
      36.33140419650308,
      43.61789546372105,
      46.7043249830123,
      7.237359283605743,
      10.849218919010308,
      13.101404113887789,
      29.38807442780851,
      31.73207765975773,
      35.53221387992802,
      36.16933274752643,
      43.621898081394654,
      46.86466102943188,
      7.0023956453421565,
      10.688341609408326,
      12.934395850811756,
      29.34180422067747,
      31.627371950779132,
      35.46604990948932,
      36.00500014068242,
      43.62600457952391,
      47.020584204954105,
      6.768521647587245,
      10.523721505138912,
      12.75375525263455,
      29.29401113403727,
      31.519342643352044,
      35.398545353583515,
      35.83894812875153,
      43.63016248219445,
      47.17175943759759,
      6.536039371593483,
      10.355416131941391,
      12.560639646058656,
      29.24447373901693,
      31.407752932696077,
      35.32960368367683,
      35.671758611527885,
      43.63431472496133,
      47.31787603999284,
      6.305228407846716,
      10.183480774119808,
      12.356157544288942,
      29.192993917410302,
      31.29237515399108,
      35.259126979862216,
      35.50404519922374,
      43.638400968325286,
      47.45864941005833,
      6.076347311361419,
      10.00796805531834,
      12.141370200415674,
      29.13939909111459,
      31.172998630300405,
      35.18701755556817,
      35.336443268161915,
      43.64235885658742,
      47.59382254721989,
      5.8496349945739174,
      9.828927704465292,
      11.917292334220509,
      29.08354411460368,
      31.049438888853576,
      35.11317978645056,
      35.169598593486434,
      43.64612521141519,
      47.72316737894102,
      5.625312095005569,
      9.646406468426745,
      11.684892076573488,
      29.025312817834454,
      30.921548039577313,
      35.00415477694394,
      35.037522124490806,
      43.64963715310352,
      47.84648589306902,
      5.403582343000994,
      9.460448141703585,
      11.4450901791351,
      28.96461919546444,
      30.7892259343037,
      34.840739850271596,
      34.95995927187052,
      43.65283314538673,
      47.96361107219163,
      5.184633945012066,
      9.271093690180773,
      11.19875854626666,
      28.90140824600497,
      30.652431540912357,
      34.6799526071113,
      34.88041448334059,
      43.6556539617844,
      48.07440762686998,
      4.968640989659971,
      9.078381450995376,
      10.946718160046508,
      28.83565647121528,
      30.511193803684474,
      34.52234936902964,
      34.79882196082466,
      43.65804357291464,
      48.17877252527585,
      4.755764876819407,
      8.882347394421075,
      10.689736487296077,
      28.76737205141292,
      30.365621155404405,
      34.3684319883613,
      34.71512930010424,
      43.65994995509636,
      48.27663531743683,
      4.546155763996892,
      8.68302543657231,
      10.428524478676344,
      28.69659471628213,
      30.21590883219135,
      34.21863789852707,
      34.6292999467666,
      43.66132582099857,
      48.367958252991855,
      4.339954019118825,
      8.480447793948434,
      10.163733293180911,
      28.623395333160925,
      30.062343239931568,
      34.07333292025477,
      34.541315617206784,
      43.66212927319467,
      48.45273619209613,
      4.137291664402612,
      8.274645372535652,
      9.89595090542878,
      28.547875235733176,
      29.905302830710227,
      33.93280732087644,
      34.45117864033476,
      43.662324381348675,
      48.53099630989581,
      3.9382937921333623,
      8.06564818549774,
      9.625698776432067,
      28.470165315698353,
      29.745255242195025,
      33.79727533057578,
      34.358914176639885,
      43.66188168348529,
      48.60279759582727,
      3.743079929881614,
      7.8534857945046035,
      9.353428789040922,
      28.39042489856304,
      29.582750784602087,
      33.66687799237394,
      34.264572273240745,
      43.6607786114509,
      48.66823014988828,
      3.551765329902313,
      7.6381877705388055,
      9.079520664822601,
      28.308840422484135,
      29.418412671739784,
      33.54168891905169,
      34.16822971629104,
      43.658999840313065,
      48.72741427898021,
      3.3644621551338996,
      7.419784170627616,
      8.804280087312256,
      28.225623936409292,
      29.252924634250192,
      33.42172230078709,
      34.069991645388285,
      43.65653756111592,
      48.78049939743372,
      3.1812805323228694,
      7.198306027397692,
      8.5279377549793,
      28.14101143094096,
      29.08701669359743,
      33.30694238309805,
      33.96999289821214,
      43.653391676136486,
      48.827662736901374,
      3.0023294413191373,
      6.973785848656987,
      8.250649573746395,
      28.055261012715533,
      28.921449908794276,
      33.19727362138757,
      33.86839905728537,
      43.649569915596764,
      48.86910787192839,
      2.8277174084297716,
      6.746258124380817,
      7.972498171893274,
      27.968650930938534,
      28.757000850993084,
      33.09261079889268,
      33.765407174319876,
      43.64508787468872,
      48.90506306868628,
      2.657552970876267,
      6.515759838514878,
      7.69349587897376,
      27.881477463301962,
      28.594446444367176,
      32.99282853786964,
      33.6612461509406,
      43.63996896977786,
      48.935779465569944,
      2.4919448787512497,
      6.282330982908736,
      7.413589255447385,
      27.79405266803505,
      28.434549668986648,
      32.897789804397185,
      33.55617675757884,
      43.63424431277225,
      48.96152909560404,
      2.331002000336141,
      6.046015070455262,
      7.13266519292784,
      27.706702009440306,
      28.278046481258492,
      32.8073531750149,
      33.45049127495663,
      43.62795250288114,
      48.982602761866204,
      2.1748328961120347,
      5.806859644137872,
      6.850558529581966,
      27.619761866011725,
      28.12563418874818,
      32.721378777764244,
      33.34451274485952,
      43.62113933534861,
      48.999307778399725,
      2.0235450261595624,
      5.564916778183608,
      6.56706104589222,
      27.533576933107454,
      27.977961427025033,
      32.639732930631396,
      33.23859381889292,
      43.6138574272372,
      49.011965590341426,
      1.877243554796801,
      5.320243566899596,
      6.281931628321611,
      27.448497536061282,
      27.835619826123615,
      32.562291575050594,
      33.133115195759494,
      43.6061657609551,
      49.020909288210376,
      1.7360297152150526,
      5.072902596052962,
      5.9949073184465655,
      27.3648768743783,
      27.699137417288522,
      32.48894264486215,
      33.02848363946244,
      43.59812914697583,
      49.02648103247656,
      1.5999986955967043,
      4.822962390873328,
      5.705714908707312,
      27.28306822299595,
      27.568973808447197,
      32.41958752863048,
      32.92512957295521,
      43.58981760808863,
      49.029029405630894,
      1.4692370070027876,
      4.57049783394908,
      5.414082707993676,
      27.203422122133585,
      27.445517140932118,
      32.35414178287779,
      32.8235042443868,
      43.581305688538336,
      49.028906709990636,
      1.3438192927948185,
      4.315590545506301,
      5.119752084240732,
      27.1262835925535,
      27.329082823537757,
      32.29253524225275,
      32.72407646653025,
      43.572671692562366,
      49.02646623037889,
      1.2238045405801294,
      4.058329217859665,
      4.82248839842977,
      27.051989417597607,
      27.219914018594856,
      32.23471165527909,
      32.627328934535825,
      43.56399685809075,
      49.02205948158854,
      1.109231662458355,
      3.798809895271978,
      4.522090974062582,
      26.980865536588773,
      27.11818382640468,
      32.18062795499603,
      32.53375413312523,
      43.5553644727266,
      49.01603346116544,
      1.0001144205201657,
      3.5371361901202296,
      4.2184017953788935,
      26.91322459553318,
      27.02399907935296,
      32.130253255077825,
      32.443849851998266,
      43.54685894053997,
      49.008727928499084,
      0.8964356960916354,
      3.273419426212226,
      3.911312691686373,
      26.84936370001908,
      26.937405617246235,
      32.083567645405296,
      32.35811433774832,
      43.53856480964875,
      49.00047273148133,
      0.7981411384504189,
      3.0077787003824374,
      3.6007708384169606,
      26.789562411374337,
      26.85839487387313,
      32.04056084728407,
      32.277041122035385,
      43.53056577198053,
      48.99158520206358,
      0.7051322880783086,
      2.740340854177481,
      3.286782481779005,
      26.734081020297705,
      26.786911564896315,
      32.001230777749704,
      32.201113579039266,
      43.52294364795619,
      48.982367641902954,
      0.6172593572799122,
      2.4712403485490824,
      2.9694148673206313,
      26.683159122341415,
      26.722862232195133,
      31.965582064502854,
      32.130799279971,
      43.515777370046024,
      48.97310491892977,
      0.5343139716153474,
      2.20061903601858,
      2.6487964184704533,
      26.637014507125922,
      26.666124372410184,
      31.933624547596317,
      32.06654422806564,
      43.509141980158425,
      48.96406219508215,
      0.45602232776025103,
      1.9286258267512693,
      2.3251152656517884,
      26.595842358681683,
      26.616555859572145,
      31.905371800545034,
      32.00876707313887,
      43.50310765656593,
      48.95548280464403,
      0.3820393950824842,
      1.6554162473362677,
      1.9986162678929342,
      26.55981474884243,
      26.57400436428533,
      31.880839701483048,
      31.957853419327908,
      43.49773878648497,
      48.947586301584515,
      0.3119449516860219,
      1.3811518937382727,
      1.6695966965559694,
      26.529080390451462,
      26.538316475071206,
      31.860045083772672,
      31.914150351716334,
      43.493093100457784,
      48.94056669304372,
      0.24524235391515592,
      1.1059997827742454,
      1.33840076579813,
      26.503764603751378,
      26.509346240520816,
      31.843004494526046,
      31.87796131572867,
      43.489220884284876,
      48.934590874644904,
      0.18136093045883056,
      0.8301316094466001,
      1.005413198619685,
      26.48396943919582,
      26.486962872720504,
      31.82973308834413,
      31.84954148609957,
      43.486164283407554,
      48.92979728165577,
      0.11966270678206395,
      0.5537229203995074,
      0.6710520134729647,
      26.469773894358198,
      26.471057381574678,
      31.82024368181185,
      31.82909375873643,
      43.48395671332769,
      48.92629476818609,
      0.059453769768442154,
      0.2769522165061622,
      0.3357607073602718,
      26.461234162551566,
      26.46154794465221,
      31.814545991645044,
      31.816765488202467,
      43.4826223878986,
      48.9241617246173,
      -8.537008368104424e-07,
      -8.343476892518686e-07,
      5.869241847895571e-07,
      26.45838385659253,
      26.458383856592544,
      31.812646075728903,
      31.812646075728917,
      43.482175975160914,
      48.923445441336426
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      3,
      9
     ],
     "float64",
     [
      -1.1178591183798207e-14,
      -9.7957892064566e-15,
      -3.5657588736492963e-16,
      7.763153720598899,
      7.763153720598903,
      9.656339208739924,
      9.656339208739942,
      14.503109861535325,
      33.01565798229436,
      -21.084880819040908,
      0.8004122859199825,
      4.2483902241793094,
      9.01877318788252,
      11.766319843985794,
      11.976062693035942,
      13.605624324544685,
      14.54164387031791,
      22.472115218639118,
      -13.693520037030643,
      -13.693520037030614,
      4.097942493430373,
      10.374773156771742,
      10.37477315677175,
      12.414297941623387,
      13.052235500988811,
      13.052235500988822,
      17.095395251182453
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      3,
      108,
      3,
      3
     ],
     "float64",
     [
      1.755166491269089,
      -0.0,
      0.0,
      -0.0,
      1.755166491269093,
      8e-15,
      0.0,
      8e-15,
      16.346862219732248,
      3.793246682102363,
      -0.0,
      0.0,
      0.0,
      0.488770796776657,
      1.050997655578619,
      0.0,
      1.05099765557862,
      1.16160991086223,
      -1.137415811665211,
      0.0,
      -0.0,
      0.0,
      -0.025369164210059,
      -0.007742184422479,
      -0.0,
      -0.007742184422479,
      0.025089877689767,
      0.737810624608375,
      0.0,
      -0.0,
      0.0,
      -0.147237395990087,
      0.127841815521379,
      -0.0,
      0.127841815521379,
      0.041979600639321,
      -1.137415811665211,
      0.0,
      -0.0,
      0.0,
      -0.025369164210059,
      -0.007742184422479,
      -0.0,
      -0.007742184422479,
      0.025089877689767,
      3.793246682102363,
      0.0,
      0.0,
      -0.0,
      0.488770796776657,
      1.05099765557862,
      0.0,
      1.050997655578619,
      1.16160991086223,
      1.314889768108084,
      -1.430880031442568,
      -0.910190669048972,
      -1.430880031442568,
      2.967127710770936,
      -0.525498827789309,
      -0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      1.314889768108084,
      1.430880031442568,
      0.910190669048972,
      1.430880031442567,
      2.967127710770936,
      -0.525498827789309,
      0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      -1.710984877403034,
      -0.738629475335545,
      0.105286784407296,
      -0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      0.393079302004371,
      0.119340004821474,
      -0.010298210207482,
      0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      -0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      0.393079302004371,
      -0.119340004821474,
      0.010298210207482,
      -0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      -1.710984877403034,
      0.738629475335545,
      -0.105286784407296,
      0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      -0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      -0.303380826073847,
      0.48153032344474,
      0.006704928390651,
      0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      -0.431641098153926,
      -0.0,
      -0.0,
      -0.0,
      -2.137432803819403,
      -0.121574706639325,
      -0.0,
      -0.121574706639325,
      -0.085589806808283,
      -0.303380826073847,
      -0.48153032344474,
      -0.006704928390651,
      -0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      -0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      0.246288342290092,
      0.204089804927116,
      0.011260631539373,
      0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      0.011260631539373,
      -0.018392677521425,
      -0.067484577532927,
      -0.284877402113746,
      0.0,
      -0.0,
      0.0,
      -0.284877402113746,
      -0.0,
      -0.0,
      -0.0,
      -0.129603663427228,
      0.246288342290092,
      -0.204089804927116,
      -0.011260631539373,
      -0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      -0.011260631539373,
      -0.018392677521425,
      -0.067484577532926,
      0.074024609159529,
      -0.3832370347037,
      -0.110714259907438,
      -0.3832370347037,
      0.516548619458759,
      -0.06392090776069,
      -0.110714259907438,
      -0.06392090776069,
      0.041979600639321,
      0.039585390563784,
      -0.084749800105642,
      -0.021558841746855,
      -0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      -0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      0.039585390563784,
      0.084749800105642,
      0.021558841746855,
      0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      0.074024609159528,
      0.3832370347037,
      0.110714259907438,
      0.3832370347037,
      0.516548619458759,
      -0.06392090776069,
      0.110714259907438,
      -0.06392090776069,
      0.041979600639321,
      0.039585390563784,
      0.084749800105642,
      0.021558841746855,
      0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      0.039585390563784,
      -0.084749800105642,
      -0.021558841746855,
      -0.084749800105642,
      0.413049966008381,
      -0.000555654215041,
      -0.021558841746855,
      -0.000555654215041,
      -0.067484577532927,
      -0.303380826073847,
      0.48153032344474,
      0.006704928390651,
      0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      0.246288342290092,
      -0.204089804927116,
      -0.011260631539373,
      -0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      -0.011260631539373,
      -0.018392677521425,
      -0.067484577532926,
      -0.284877402113746,
      0.0,
      -0.0,
      0.0,
      -0.284877402113746,
      -0.0,
      -0.0,
      -0.0,
      -0.129603663427228,
      0.246288342290092,
      0.204089804927116,
      0.011260631539373,
      0.204089804927116,
      0.206347014282072,
      -0.018392677521425,
      0.011260631539373,
      -0.018392677521425,
      -0.067484577532927,
      -0.303380826073847,
      -0.48153032344474,
      -0.006704928390651,
      -0.48153032344474,
      -0.859404149801422,
      0.003871092211239,
      -0.006704928390651,
      0.003871092211239,
      0.025089877689767,
      -0.431641098153926,
      -0.0,
      -0.0,
      -0.0,
      -2.137432803819403,
      -0.121574706639325,
      -0.0,
      -0.121574706639325,
      -0.085589806808283,
      1.314889768108084,
      -1.430880031442568,
      -0.910190669048972,
      -1.430880031442568,
      2.967127710770936,
      -0.525498827789309,
      -0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      -1.710984877403034,
      0.738629475335545,
      -0.105286784407296,
      0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      -0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      0.393079302004371,
      -0.119340004821474,
      0.010298210207482,
      -0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      0.393079302004371,
      0.119340004821474,
      -0.010298210207482,
      0.119340004821474,
      0.059556054567794,
      0.018948331736466,
      -0.010298210207482,
      0.018948331736466,
      -0.067484577532927,
      -1.710984877403034,
      -0.738629475335545,
      0.105286784407296,
      -0.738629475335545,
      -0.858089024570295,
      0.060787353319662,
      0.105286784407296,
      0.060787353319662,
      -0.085589806808283,
      1.314889768108084,
      1.430880031442567,
      0.910190669048972,
      1.430880031442568,
      2.967127710770936,
      -0.525498827789309,
      0.910190669048972,
      -0.525498827789309,
      1.16160991086223,
      -1.594277278037597,
      -0.719921556985088,
      -2.937216803337009,
      -0.719921556985089,
      -0.762983468596087,
      -1.695802912074914,
      -1.795009434623295,
      -1.036349180277677,
      -3.54287969475079,
      -0.118757949965588,
      0.099217321354013,
      0.357736287110868,
      0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      -0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -0.055367756238022,
      -0.031266771559655,
      -0.083192620643986,
      0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.055367756238022,
      0.031266771559655,
      0.083192620643986,
      -0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      -0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.118757949965588,
      -0.099217321354013,
      -0.357736287110868,
      -0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -1.594277278037596,
      0.719921556985088,
      2.937216803337009,
      0.719921556985089,
      -0.762983468596086,
      -1.695802912074915,
      1.795009434623295,
      -1.036349180277677,
      -3.54287969475079,
      0.007445156830857,
      0.0,
      -0.0,
      -0.0,
      -0.023984754338219,
      -0.025468577561269,
      -0.0,
      -0.058204159673037,
      -0.055633109802359,
      0.100934998258722,
      0.032199874488669,
      0.103421763640136,
      -0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      -0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.179475679600498,
      0.076759770482398,
      -0.122834766956367,
      0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      -0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      -0.039731803523394,
      0.0,
      -0.0,
      0.0,
      0.027937639457956,
      0.037994670460172,
      -0.0,
      -0.010559263083987,
      0.064610245829038,
      0.179475679600498,
      -0.076759770482398,
      0.122834766956367,
      -0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      0.100934998258722,
      -0.032199874488669,
      -0.103421763640136,
      0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.033658530860276,
      -0.016029597973518,
      -0.02049684416992,
      -0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      0.033658530860276,
      0.016029597973518,
      0.02049684416992,
      0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      -0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      -0.011294268714243,
      -0.001083564334611,
      -0.068044582910062,
      -0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.011020278712618,
      -0.029301728340896,
      0.032904349826927,
      -0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      -0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      0.011020278712618,
      0.029301728340896,
      -0.032904349826927,
      0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      -0.011294268714243,
      0.001083564334611,
      0.068044582910062,
      0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      -0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.001507198007107,
      0.069512005512193,
      0.029226145988292,
      0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      -0.0,
      0.0,
      0.016934158476624,
      0.004174155362649,
      -0.0,
      -0.013007404375837,
      0.051223093215596,
      0.001507198007107,
      -0.069512005512193,
      -0.029226145988292,
      -0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      -0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      -0.005314799770739,
      -0.053260363441491,
      0.015148037733924,
      0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      -0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.046523857147659,
      0.0,
      -0.0,
      0.0,
      0.223792953751444,
      0.141837371536207,
      -0.0,
      0.04655752926476,
      0.084981078746863,
      -0.005314799770739,
      0.053260363441491,
      -0.015148037733924,
      -0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.0656927764931,
      -0.053802969203775,
      -0.039813607288719,
      -0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      0.021142050787716,
      0.00728828327559,
      0.003614924583397,
      0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      -0.011264742626772,
      0.006503702187918,
      0.051223093215596,
      0.021142050787716,
      -0.00728828327559,
      -0.003614924583397,
      -0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      0.011264742626772,
      0.006503702187919,
      0.051223093215596,
      0.0656927764931,
      0.053802969203775,
      0.039813607288718,
      0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      -0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      -0.12272210594731,
      -0.15675095076188,
      -0.254314523470732,
      -0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      -0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      -0.12272210594731,
      0.15675095076188,
      0.254314523470732,
      0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      -0.01612727654595,
      0.013609550755554,
      -0.022056435166313,
      0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      -0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      0.110152430863707,
      -0.008855784893968,
      -0.019316763118799,
      -0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      -0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.118891127276019,
      0.0,
      -0.0,
      -0.0,
      0.041639973101483,
      -0.033747446507431,
      -0.0,
      -0.022578852759638,
      -0.012145018221656,
      0.110152430863707,
      0.008855784893968,
      0.019316763118799,
      0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.01612727654595,
      -0.013609550755554,
      0.022056435166313,
      -0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      -0.347336563875331,
      0.0,
      -0.0,
      0.0,
      -2.009924182758352,
      3.391605824149827,
      -0.0,
      2.072698360555355,
      -3.54287969475079,
      -0.347336563875332,
      0.0,
      0.0,
      -0.0,
      -2.009924182758351,
      3.391605824149827,
      0.0,
      2.072698360555354,
      -3.54287969475079,
      -0.01612727654595,
      -0.013609550755554,
      0.022056435166313,
      -0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      0.110152430863707,
      0.008855784893968,
      0.019316763118799,
      0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.118891127276019,
      0.0,
      0.0,
      -0.0,
      0.041639973101483,
      -0.033747446507431,
      -0.0,
      -0.022578852759638,
      -0.012145018221656,
      0.110152430863707,
      -0.008855784893968,
      -0.019316763118799,
      -0.028134175784827,
      0.029516727947682,
      0.034820255384593,
      -0.008615874310379,
      -0.005293795899815,
      0.002908117758133,
      -0.01612727654595,
      0.013609550755554,
      -0.022056435166313,
      0.013609550755554,
      -0.000412320961412,
      0.012734288780634,
      -0.050406280882775,
      0.029102079836518,
      -0.055633109802359,
      -0.12272210594731,
      0.15675095076188,
      0.254314523470732,
      0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      -0.12272210594731,
      -0.15675095076188,
      -0.254314523470732,
      -0.096928614830856,
      0.029025400844526,
      -0.266249724740055,
      -0.001577086523041,
      0.016863246152936,
      -0.128341950756465,
      0.0656927764931,
      0.053802969203775,
      0.039813607288719,
      0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      -0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      0.021142050787716,
      -0.00728828327559,
      -0.003614924583397,
      -0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      0.011264742626772,
      0.006503702187919,
      0.051223093215596,
      0.021142050787716,
      0.00728828327559,
      0.003614924583397,
      0.00728828327559,
      0.029557835409901,
      -0.002087077681324,
      -0.011264742626772,
      0.006503702187919,
      0.051223093215596,
      0.0656927764931,
      -0.053802969203775,
      -0.039813607288718,
      -0.034524578312915,
      0.073976382318289,
      -0.00068132011253,
      0.0002766245765,
      0.01010846397851,
      0.002908117758133,
      -0.005314799770739,
      0.053260363441491,
      -0.015148037733924,
      -0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.046523857147659,
      0.0,
      0.0,
      -0.0,
      0.223792953751444,
      0.141837371536207,
      -0.0,
      0.04655752926476,
      0.084981078746863,
      -0.005314799770739,
      -0.053260363441491,
      0.015148037733924,
      0.002368683669533,
      -0.042669750044597,
      0.087316840183416,
      -0.016411426964594,
      -0.022658759268862,
      -0.003847685748591,
      0.001507198007107,
      -0.069512005512193,
      -0.029226145988292,
      -0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      -0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      0.0,
      0.0,
      0.016934158476624,
      0.004174155362648,
      -0.0,
      -0.013007404375837,
      0.051223093215596,
      0.001507198007107,
      0.069512005512193,
      0.029226145988292,
      0.069512005512193,
      -0.078758352181644,
      0.016873723253716,
      0.019553860078155,
      0.011289426379819,
      -0.012145018221656,
      -0.011294268714244,
      0.001083564334611,
      0.068044582910062,
      0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      -0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.011020278712618,
      0.029301728340896,
      -0.032904349826927,
      0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      0.011020278712618,
      -0.029301728340896,
      0.032904349826927,
      -0.029301728340896,
      -0.022814442778057,
      -0.018997335230086,
      -0.009144590075976,
      0.005279631541993,
      0.064610245829038,
      -0.011294268714243,
      -0.001083564334611,
      -0.068044582910062,
      -0.056712611445634,
      -0.036690281101093,
      -0.056777005586772,
      0.011417347662773,
      0.025542092298122,
      -0.003847685748591,
      0.033658530860276,
      0.016029597973518,
      0.02049684416992,
      0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      -0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      0.033658530860276,
      -0.016029597973518,
      -0.02049684416992,
      -0.035307988864378,
      0.106010627951113,
      -0.034138935272062,
      0.008892498886879,
      -0.004814668078695,
      0.002908117758133,
      0.100934998258722,
      -0.032199874488669,
      -0.103421763640136,
      0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.179475679600497,
      -0.076759770482398,
      0.122834766956367,
      -0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      -0.039731803523394,
      0.0,
      0.0,
      -0.0,
      0.027937639457956,
      0.037994670460172,
      -0.0,
      -0.010559263083987,
      0.064610245829038,
      0.179475679600498,
      0.076759770482398,
      -0.122834766956367,
      0.076759770482398,
      0.090841131298605,
      -0.070918685768104,
      -0.040320003080719,
      -0.02327876463238,
      0.084981078746863,
      0.100934998258722,
      0.032199874488669,
      0.103421763640136,
      -0.027622461442355,
      -0.194631703361506,
      0.353367700247015,
      -0.015392542820233,
      -0.007065826083548,
      -0.128341950756465,
      0.007445156830857,
      0.0,
      0.0,
      0.0,
      -0.023984754338219,
      -0.025468577561269,
      -0.0,
      -0.058204159673037,
      -0.055633109802359,
      -1.594277278037597,
      0.719921556985088,
      2.937216803337009,
      0.719921556985089,
      -0.762983468596087,
      -1.695802912074914,
      1.795009434623296,
      -1.036349180277677,
      -3.54287969475079,
      -0.118757949965588,
      -0.099217321354013,
      -0.357736287110868,
      -0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -0.055367756238022,
      0.031266771559655,
      0.083192620643986,
      -0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      -0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.055367756238022,
      -0.031266771559655,
      -0.083192620643986,
      0.024362275551368,
      0.007383206422686,
      -0.030539834596644,
      0.027828774627367,
      -0.002883333029261,
      -0.003847685748591,
      -0.118757949965588,
      0.099217321354013,
      0.357736287110868,
      0.159039657285037,
      0.025061244862804,
      -0.08711797550696,
      -0.013815456297192,
      -0.009797420069388,
      -0.128341950756465,
      -1.594277278037596,
      -0.719921556985088,
      -2.937216803337009,
      -0.719921556985088,
      -0.762983468596087,
      -1.695802912074915,
      -1.795009434623295,
      -1.036349180277678,
      -3.54287969475079,
      -1.594277278037597,
      -0.719921556985089,
      -1.795009434623295,
      -0.719921556985088,
      -0.762983468596087,
      -1.036349180277677,
      -2.937216803337009,
      -1.695802912074914,
      -3.54287969475079,
      -1.594277278037596,
      0.719921556985089,
      1.795009434623295,
      0.719921556985088,
      -0.762983468596086,
      -1.036349180277677,
      2.937216803337009,
      -1.695802912074915,
      -3.54287969475079,
      -0.118757949965588,
      -0.159039657285037,
      0.013815456297192,
      -0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      -0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      -0.055367756238022,
      -0.024362275551368,
      -0.027828774627367,
      0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.055367756238022,
      0.024362275551368,
      0.027828774627367,
      -0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      -0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.118757949965588,
      0.159039657285037,
      -0.013815456297192,
      0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      -0.01612727654595,
      0.013609550755554,
      -0.050406280882775,
      0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      -0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      -0.347336563875331,
      0.0,
      -0.0,
      0.0,
      -2.009924182758352,
      2.072698360555355,
      -0.0,
      3.391605824149827,
      -3.54287969475079,
      -0.01612727654595,
      -0.013609550755554,
      0.050406280882775,
      -0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      0.110152430863707,
      0.028134175784827,
      0.008615874310379,
      0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      -0.118891127276019,
      -0.0,
      -0.0,
      0.0,
      0.041639973101483,
      -0.022578852759638,
      -0.0,
      -0.033747446507431,
      -0.012145018221656,
      0.110152430863707,
      -0.028134175784827,
      -0.008615874310379,
      -0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      -0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      0.0656927764931,
      -0.034524578312915,
      0.0002766245765,
      -0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      -0.039813607288719,
      -0.00068132011253,
      0.002908117758133,
      -0.12272210594731,
      0.096928614830856,
      0.001577086523041,
      0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      -0.12272210594731,
      -0.096928614830856,
      -0.001577086523041,
      -0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      -0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      0.0656927764931,
      0.034524578312915,
      -0.0002766245765,
      0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      0.039813607288718,
      -0.00068132011253,
      0.002908117758133,
      0.021142050787716,
      -0.00728828327559,
      0.011264742626772,
      -0.00728828327559,
      0.029557835409901,
      0.006503702187919,
      -0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.021142050787716,
      0.00728828327559,
      -0.011264742626772,
      0.00728828327559,
      0.029557835409901,
      0.006503702187918,
      0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.001507198007107,
      0.069512005512193,
      0.019553860078155,
      0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      -0.005314799770739,
      -0.002368683669533,
      0.016411426964594,
      0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      -0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.046523857147659,
      0.0,
      -0.0,
      0.0,
      0.223792953751444,
      0.04655752926476,
      -0.0,
      0.141837371536207,
      0.084981078746863,
      -0.005314799770739,
      0.002368683669533,
      -0.016411426964594,
      -0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.001507198007107,
      -0.069512005512193,
      -0.019553860078155,
      -0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      -0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      -0.0,
      0.0,
      0.016934158476624,
      -0.013007404375837,
      -0.0,
      0.004174155362649,
      0.051223093215596,
      0.033658530860276,
      -0.035307988864378,
      0.008892498886879,
      -0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      -0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      -0.011294268714243,
      0.056712611445634,
      -0.011417347662773,
      0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.011020278712618,
      0.029301728340896,
      0.009144590075976,
      0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      -0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      0.011020278712618,
      -0.029301728340896,
      -0.009144590075976,
      -0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      -0.011294268714243,
      -0.056712611445634,
      0.011417347662773,
      -0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      -0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.033658530860276,
      0.035307988864378,
      -0.008892498886879,
      0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      0.007445156830857,
      -0.0,
      -0.0,
      0.0,
      -0.023984754338219,
      -0.058204159673037,
      -0.0,
      -0.025468577561269,
      -0.055633109802359,
      0.100934998258722,
      0.027622461442355,
      0.015392542820233,
      -0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      -0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      0.179475679600498,
      -0.076759770482398,
      0.040320003080719,
      -0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      -0.039731803523394,
      0.0,
      -0.0,
      0.0,
      0.027937639457956,
      -0.010559263083987,
      -0.0,
      0.037994670460172,
      0.064610245829038,
      0.179475679600498,
      0.076759770482398,
      -0.040320003080719,
      0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      -0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      0.100934998258722,
      -0.027622461442355,
      -0.015392542820233,
      0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      8.938429333225118,
      -0.0,
      0.0,
      -0.0,
      8.938429333225125,
      -2e-15,
      0.0,
      -2e-15,
      12.261317037096855,
      -1.028525560039151,
      -0.018401734341797,
      0.116125596381361,
      0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      -0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.029549918888467,
      0.01733218820078,
      0.008183383873226,
      -0.01733218820078,
      -0.017689701211815,
      -0.018205446377636,
      -0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      0.010018512288004,
      0.0,
      0.0,
      0.0,
      -0.008116233167014,
      0.000207501740447,
      0.0,
      0.000207501740447,
      -0.006673464812455,
      -0.029549918888467,
      -0.01733218820078,
      -0.008183383873226,
      0.01733218820078,
      -0.017689701211815,
      -0.018205446377636,
      0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      -1.028525560039151,
      0.018401734341797,
      -0.116125596381361,
      -0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.239124466512244,
      0.437359199504548,
      0.005419010979134,
      0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      0.121544607360494,
      -0.06391647688304,
      0.170374143844101,
      -0.239124466512244,
      -0.437359199504548,
      -0.005419010979134,
      -0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      -0.121544607360494,
      -0.06391647688304,
      0.170374143844101,
      -0.032379073801738,
      -0.018949000798417,
      -0.026850439388454,
      -0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.017332789393736,
      0.005833850939718,
      -0.006372319309301,
      -0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.017332789393736,
      -0.005833850939718,
      0.006372319309301,
      0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      -0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.032379073801738,
      0.018949000798417,
      0.026850439388454,
      0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      -0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.020654755630977,
      0.022467813101977,
      0.011674687113655,
      -0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      0.000441558333785,
      0.0,
      -0.0,
      0.0,
      -0.043319284513578,
      -0.045277616110801,
      0.0,
      0.031004216817567,
      -0.074355934892597,
      -0.020654755630977,
      -0.022467813101977,
      -0.011674687113655,
      0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      -0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      -0.006632611027698,
      -0.012119561603285,
      0.001948569715131,
      -0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.063956815922242,
      -0.006632611027698,
      0.012119561603285,
      -0.001948569715131,
      0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      -0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.003582546803259,
      -0.007852575127605,
      -0.000179701778557,
      -0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      -0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      0.012065581701506,
      -0.00199921323027,
      0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      -0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.006539115095229,
      -0.012065581701506,
      0.00199921323027,
      -0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.003582546803259,
      0.007852575127605,
      0.000179701778557,
      0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      -0.000289920018512,
      0.008320889024432,
      -0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      0.00199921323027,
      -0.002391835193918,
      -0.002502948064805,
      -0.006539115095229,
      0.000289920018512,
      -0.008320889024432,
      0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      -0.00199921323027,
      -0.002391835193918,
      -0.002502948064805,
      -0.020654755630977,
      -0.012196563299583,
      0.019858070986881,
      0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      -0.006632611027698,
      0.000343899920291,
      -0.003070996654734,
      0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      -0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.022198468224839,
      0.0,
      -0.0,
      0.0,
      -0.063956815922242,
      -0.006632611027698,
      -0.000343899920291,
      0.003070996654734,
      -0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.020654755630977,
      0.012196563299583,
      -0.019858070986881,
      -0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      -0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      0.000441558333785,
      0.0,
      0.0,
      0.0,
      -0.043319284513578,
      0.031004216817567,
      -0.0,
      -0.045277616110801,
      -0.074355934892597,
      -0.239124466512244,
      0.474162668188142,
      0.121544607360494,
      0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.032379073801738,
      0.018949000798417,
      -0.039211565774754,
      0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.017332789393736,
      0.005941810743276,
      -0.001071783424464,
      -0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.017332789393736,
      -0.005941810743276,
      0.001071783424464,
      0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      -0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.032379073801738,
      -0.018949000798417,
      0.039211565774754,
      -0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      -0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.239124466512244,
      -0.474162668188142,
      -0.121544607360494,
      -0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      -0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.095340281886464,
      0.067944053167473,
      -0.292062565306938,
      0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      -0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      -0.095340281886464,
      -0.067944053167473,
      0.292062565306938,
      -0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      -0.035324789859685,
      0.032691547190647,
      0.035131560679238,
      0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      0.010707046018256,
      -0.001564140171347,
      0.003439590262247,
      -0.001564140171347,
      -0.010156886297292,
      0.010978773349366,
      0.003439590262247,
      0.010978773349367,
      0.013783592850664,
      0.010707046018256,
      0.001564140171347,
      -0.003439590262247,
      0.001564140171347,
      -0.010156886297292,
      0.010978773349366,
      -0.003439590262247,
      0.010978773349367,
      0.013783592850664,
      -0.035324789859685,
      -0.032691547190647,
      -0.035131560679238,
      -0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      -0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      0.014642245746474,
      -0.003843065732824,
      -0.027646862046165,
      -0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      -0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      0.060701973945329,
      -0.0,
      0.0,
      0.0,
      -1.149406590895675,
      0.656382835652226,
      0.0,
      0.656382835652226,
      -0.112954293959059,
      0.014642245746474,
      0.003843065732824,
      0.027646862046165,
      0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      -0.002144040607565,
      0.009201003774811,
      -0.018603018439431,
      0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      -0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      0.004271957899095,
      0.0,
      0.0,
      0.0,
      -0.003745334493482,
      -0.002424307826349,
      -0.0,
      -0.002424307826349,
      -0.008596638565629,
      -0.002144040607565,
      -0.009201003774811,
      0.018603018439431,
      -0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      -0.006295488341872,
      -0.008252277618378,
      -0.011227691754066,
      -0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      -0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.003116822418961,
      -0.003259500715211,
      0.019317127038994,
      -0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      -0.003116822418961,
      0.003259500715211,
      -0.019317127038994,
      0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      -0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      -0.006295488341872,
      0.008252277618378,
      0.011227691754066,
      0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.001741011395338,
      0.00347158944077,
      -0.002099512164212,
      0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      -0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.001741011395338,
      -0.00347158944077,
      0.002099512164212,
      -0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.003586318094939,
      -0.009816417789726,
      -0.007788101491819,
      -0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      -0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -8.4026751468e-05,
      -0.015492514059528,
      -0.003176711850865,
      -0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      -0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      0.001890429750408,
      -0.0,
      0.0,
      0.0,
      -0.047482408312746,
      -0.008161339624554,
      -0.0,
      -0.008161339624554,
      -0.063217753432786,
      -8.4026751468e-05,
      0.015492514059528,
      0.003176711850865,
      0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      -0.003586318094939,
      0.009816417789726,
      0.007788101491819,
      0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -0.018080646626171,
      0.0,
      0.0,
      -0.0,
      0.003168161398637,
      0.02148091540749,
      -0.0,
      0.02148091540749,
      -0.027024636618683,
      -0.041981174965763,
      0.028848481457823,
      0.007484698633073,
      0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      -0.072196847941463,
      0.036623870615832,
      0.044144320680296,
      0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.035139198796958,
      0.021379066009814,
      -0.007067927443776,
      0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      -0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.035139198796958,
      -0.021379066009814,
      0.007067927443776,
      -0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.072196847941463,
      -0.036623870615832,
      -0.044144320680296,
      -0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      -0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.041981174965763,
      -0.028848481457823,
      -0.007484698633073,
      -0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      -0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      0.02234227027176,
      -0.0,
      -0.0,
      0.0,
      -0.134567799272539,
      -0.337244801400347,
      0.0,
      -0.337244801400347,
      -0.413973749555279,
      -0.846879449685424,
      0.523992379244719,
      0.568444210282893,
      0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      0.568444210282894,
      -0.328191417826113,
      -0.112954293959059,
      -0.066551227095411,
      0.039883371331043,
      0.024827193641303,
      0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      0.02674979473661,
      0.0,
      0.0,
      0.0,
      -0.00902863391416,
      0.00366815088447,
      -0.0,
      0.00366815088447,
      -0.015778893014182,
      -0.066551227095411,
      -0.039883371331043,
      -0.024827193641303,
      -0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      -0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      -0.846879449685424,
      -0.523992379244719,
      -0.568444210282894,
      -0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      -0.568444210282893,
      -0.328191417826113,
      -0.112954293959059,
      -0.347336563875332,
      -0.0,
      0.0,
      0.0,
      -2.009924182758351,
      2.072698360555354,
      0.0,
      3.391605824149827,
      -3.54287969475079,
      -0.01612727654595,
      0.013609550755554,
      -0.050406280882775,
      0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      -0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      0.110152430863707,
      -0.028134175784827,
      -0.008615874310379,
      -0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      -0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      -0.118891127276019,
      -0.0,
      -0.0,
      0.0,
      0.041639973101483,
      -0.022578852759638,
      0.0,
      -0.033747446507431,
      -0.012145018221656,
      0.110152430863707,
      0.028134175784827,
      0.008615874310379,
      0.008855784893968,
      0.029516727947682,
      -0.005293795899815,
      0.019316763118799,
      0.034820255384593,
      0.002908117758133,
      -0.01612727654595,
      -0.013609550755554,
      0.050406280882775,
      -0.013609550755554,
      -0.000412320961412,
      0.029102079836518,
      0.022056435166313,
      0.012734288780634,
      -0.055633109802359,
      -1.594277278037597,
      0.719921556985089,
      1.795009434623296,
      0.719921556985088,
      -0.762983468596087,
      -1.036349180277677,
      2.937216803337009,
      -1.695802912074914,
      -3.54287969475079,
      -1.594277278037596,
      -0.719921556985088,
      -1.795009434623295,
      -0.719921556985088,
      -0.762983468596087,
      -1.036349180277678,
      -2.937216803337009,
      -1.695802912074915,
      -3.54287969475079,
      -0.118757949965588,
      0.159039657285037,
      -0.013815456297192,
      0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      -0.055367756238022,
      0.024362275551368,
      0.027828774627367,
      -0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      -0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.055367756238022,
      -0.024362275551368,
      -0.027828774627367,
      0.031266771559655,
      0.007383206422686,
      -0.002883333029261,
      0.083192620643986,
      -0.030539834596644,
      -0.003847685748591,
      -0.118757949965588,
      -0.159039657285037,
      0.013815456297192,
      -0.099217321354013,
      0.025061244862804,
      -0.009797420069388,
      -0.357736287110868,
      -0.08711797550696,
      -0.128341950756465,
      0.100934998258722,
      0.027622461442355,
      0.015392542820233,
      -0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      -0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      0.007445156830857,
      0.0,
      -0.0,
      0.0,
      -0.023984754338219,
      -0.058204159673037,
      0.0,
      -0.025468577561269,
      -0.055633109802359,
      0.100934998258722,
      -0.027622461442355,
      -0.015392542820233,
      0.032199874488669,
      -0.194631703361506,
      -0.007065826083548,
      0.103421763640136,
      0.353367700247015,
      -0.128341950756465,
      0.179475679600498,
      0.076759770482398,
      -0.040320003080719,
      0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      -0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      -0.039731803523394,
      -0.0,
      -0.0,
      0.0,
      0.027937639457956,
      -0.010559263083987,
      0.0,
      0.037994670460172,
      0.064610245829038,
      0.179475679600497,
      -0.076759770482398,
      0.040320003080719,
      -0.076759770482398,
      0.090841131298605,
      -0.02327876463238,
      0.122834766956367,
      -0.070918685768104,
      0.084981078746863,
      -0.011294268714244,
      0.056712611445634,
      -0.011417347662773,
      0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.033658530860276,
      -0.035307988864378,
      0.008892498886879,
      -0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      -0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      0.033658530860276,
      0.035307988864378,
      -0.008892498886879,
      0.016029597973518,
      0.106010627951113,
      -0.004814668078695,
      0.02049684416992,
      -0.034138935272062,
      0.002908117758133,
      -0.011294268714243,
      -0.056712611445634,
      0.011417347662773,
      -0.001083564334611,
      -0.036690281101093,
      0.025542092298122,
      -0.068044582910062,
      -0.056777005586772,
      -0.003847685748591,
      0.011020278712618,
      -0.029301728340896,
      -0.009144590075976,
      -0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      0.011020278712618,
      0.029301728340896,
      0.009144590075976,
      0.029301728340896,
      -0.022814442778057,
      0.005279631541993,
      -0.032904349826927,
      -0.018997335230086,
      0.064610245829038,
      -0.005314799770739,
      -0.002368683669533,
      0.016411426964594,
      0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      -0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.001507198007107,
      0.069512005512193,
      0.019553860078155,
      0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      0.033765727720993,
      0.0,
      -0.0,
      0.0,
      0.016934158476624,
      -0.013007404375837,
      0.0,
      0.004174155362648,
      0.051223093215596,
      0.001507198007107,
      -0.069512005512193,
      -0.019553860078155,
      -0.069512005512193,
      -0.078758352181644,
      0.011289426379819,
      -0.029226145988292,
      0.016873723253716,
      -0.012145018221656,
      -0.005314799770739,
      0.002368683669533,
      -0.016411426964594,
      -0.053260363441491,
      -0.042669750044597,
      -0.022658759268862,
      0.015148037733924,
      0.087316840183416,
      -0.003847685748591,
      0.046523857147659,
      -0.0,
      -0.0,
      0.0,
      0.223792953751444,
      0.04655752926476,
      0.0,
      0.141837371536207,
      0.084981078746863,
      -0.12272210594731,
      0.096928614830856,
      0.001577086523041,
      0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      0.0656927764931,
      -0.034524578312915,
      0.0002766245765,
      -0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      -0.039813607288718,
      -0.00068132011253,
      0.002908117758133,
      0.021142050787716,
      0.00728828327559,
      -0.011264742626772,
      0.00728828327559,
      0.029557835409901,
      0.006503702187919,
      0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.021142050787716,
      -0.00728828327559,
      0.011264742626772,
      -0.00728828327559,
      0.029557835409901,
      0.006503702187919,
      -0.003614924583397,
      -0.002087077681324,
      0.051223093215596,
      0.0656927764931,
      0.034524578312915,
      -0.0002766245765,
      0.053802969203775,
      0.073976382318289,
      0.01010846397851,
      0.039813607288719,
      -0.00068132011253,
      0.002908117758133,
      -0.12272210594731,
      -0.096928614830856,
      -0.001577086523041,
      -0.15675095076188,
      0.029025400844526,
      0.016863246152936,
      -0.254314523470732,
      -0.266249724740055,
      -0.128341950756465,
      -0.095340281886464,
      0.067944053167473,
      -0.292062565306938,
      0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      -0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      -0.035324789859685,
      -0.032691547190647,
      -0.035131560679238,
      -0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      -0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      0.010707046018256,
      0.001564140171347,
      -0.003439590262247,
      0.001564140171347,
      -0.010156886297292,
      0.010978773349367,
      -0.003439590262247,
      0.010978773349366,
      0.013783592850664,
      0.010707046018256,
      -0.001564140171347,
      0.003439590262247,
      -0.001564140171347,
      -0.010156886297292,
      0.010978773349367,
      0.003439590262247,
      0.010978773349366,
      0.013783592850664,
      -0.035324789859685,
      0.032691547190647,
      0.035131560679238,
      0.032691547190647,
      -0.006451022859631,
      0.011640630473994,
      0.035131560679238,
      0.011640630473994,
      0.007653314482119,
      -0.095340281886464,
      -0.067944053167473,
      0.292062565306938,
      -0.067944053167473,
      -0.016885247114315,
      0.168622400700174,
      0.292062565306938,
      0.168622400700174,
      -0.413973749555279,
      0.02234227027176,
      0.0,
      0.0,
      -0.0,
      -0.134567799272539,
      -0.337244801400347,
      -0.0,
      -0.337244801400347,
      -0.413973749555279,
      -0.846879449685424,
      -0.523992379244719,
      -0.568444210282893,
      -0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      -0.568444210282894,
      -0.328191417826113,
      -0.112954293959059,
      -0.066551227095411,
      -0.039883371331043,
      -0.024827193641303,
      -0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      -0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      0.02674979473661,
      0.0,
      -0.0,
      0.0,
      -0.00902863391416,
      0.00366815088447,
      0.0,
      0.00366815088447,
      -0.015778893014182,
      -0.066551227095411,
      0.039883371331043,
      0.024827193641303,
      0.039883371331043,
      -0.02802537120848,
      -0.036639483923896,
      0.024827193641303,
      -0.036639483923896,
      0.007845197398037,
      -0.846879449685424,
      0.523992379244719,
      0.568444210282894,
      0.523992379244719,
      -0.241825167264922,
      -0.328191417826113,
      0.568444210282893,
      -0.328191417826113,
      -0.112954293959059,
      -0.041981174965763,
      0.028848481457823,
      0.007484698633073,
      0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      -0.041981174965763,
      -0.028848481457823,
      -0.007484698633073,
      -0.028848481457823,
      0.000205362246447,
      -0.036245139259811,
      -0.007484698633073,
      -0.036245139259811,
      0.007653314482119,
      -0.072196847941463,
      -0.036623870615832,
      -0.044144320680296,
      -0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      -0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.035139198796958,
      -0.021379066009814,
      0.007067927443776,
      -0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.035139198796958,
      0.021379066009814,
      -0.007067927443776,
      0.021379066009814,
      -0.01045277976538,
      0.004080669812277,
      -0.007067927443776,
      0.004080669812277,
      -0.063217753432786,
      -0.072196847941463,
      0.036623870615832,
      0.044144320680296,
      0.036623870615832,
      -0.022379750362427,
      -0.003181238436096,
      0.044144320680296,
      -0.003181238436096,
      0.007845197398037,
      -0.003586318094939,
      -0.009816417789726,
      -0.007788101491819,
      -0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      -0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -0.018080646626171,
      -0.0,
      -0.0,
      0.0,
      0.003168161398637,
      0.02148091540749,
      0.0,
      0.02148091540749,
      -0.027024636618683,
      -0.003586318094939,
      0.009816417789726,
      0.007788101491819,
      0.009816417789726,
      0.004136477815902,
      -0.008468159220399,
      0.007788101491819,
      -0.008468159220399,
      0.013783592850664,
      -8.4026751468e-05,
      0.015492514059528,
      0.003176711850865,
      0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      0.001890429750408,
      0.0,
      -0.0,
      -0.0,
      -0.047482408312746,
      -0.008161339624554,
      0.0,
      -0.008161339624554,
      -0.063217753432786,
      -8.4026751468e-05,
      -0.015492514059528,
      -0.003176711850865,
      -0.015492514059528,
      0.017805187573917,
      -0.001834075442235,
      -0.003176711850865,
      -0.001834075442235,
      -0.015778893014182,
      -0.006295488341872,
      -0.008252277618378,
      -0.011227691754066,
      -0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      -0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.001741011395338,
      -0.00347158944077,
      0.002099512164212,
      -0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.001741011395338,
      0.00347158944077,
      -0.002099512164212,
      0.00347158944077,
      0.002267634800951,
      0.001212153913175,
      -0.002099512164212,
      0.001212153913175,
      -0.008596638565629,
      -0.006295488341872,
      0.008252277618378,
      0.011227691754066,
      0.008252277618378,
      0.006845648062836,
      -0.002510614128968,
      0.011227691754066,
      -0.002510614128968,
      0.013783592850664,
      -0.003116822418961,
      0.003259500715211,
      -0.019317127038994,
      0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      -0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      -0.003116822418961,
      -0.003259500715211,
      0.019317127038994,
      -0.003259500715211,
      -0.091459775884929,
      0.039820722359991,
      0.019317127038994,
      0.039820722359991,
      0.007845197398037,
      0.014642245746474,
      -0.003843065732824,
      -0.027646862046165,
      -0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      -0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      -0.002144040607565,
      -0.009201003774811,
      0.018603018439431,
      -0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      0.004271957899095,
      0.0,
      -0.0,
      0.0,
      -0.003745334493482,
      -0.002424307826349,
      0.0,
      -0.002424307826349,
      -0.008596638565629,
      -0.002144040607565,
      0.009201003774811,
      -0.018603018439431,
      0.009201003774811,
      -0.012768444619969,
      -0.010740457703745,
      -0.018603018439431,
      -0.010740457703745,
      -0.027024636618683,
      0.014642245746474,
      0.003843065732824,
      0.027646862046165,
      0.003843065732824,
      -0.05641805846579,
      0.024604508785818,
      0.027646862046165,
      0.024604508785818,
      0.007653314482119,
      0.060701973945329,
      0.0,
      0.0,
      -0.0,
      -1.149406590895675,
      0.656382835652226,
      0.0,
      0.656382835652226,
      -0.112954293959059,
      8.938429333225118,
      -0.0,
      -2e-15,
      -0.0,
      8.938429333225118,
      0.0,
      -2e-15,
      0.0,
      12.261317037096855,
      -1.028525560039151,
      0.018401734341797,
      -0.116125596381361,
      -0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.029549918888467,
      -0.01733218820078,
      -0.008183383873226,
      0.01733218820078,
      -0.017689701211814,
      -0.018205446377636,
      0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      0.010018512288004,
      0.0,
      0.0,
      0.0,
      -0.008116233167014,
      0.000207501740447,
      0.0,
      0.000207501740447,
      -0.006673464812455,
      -0.029549918888467,
      0.01733218820078,
      0.008183383873226,
      -0.01733218820078,
      -0.017689701211814,
      -0.018205446377636,
      -0.008183383873226,
      -0.018205446377636,
      0.015784617789503,
      -1.028525560039151,
      -0.018401734341797,
      0.116125596381361,
      0.018401734341797,
      0.024009231330058,
      -0.073302479225673,
      -0.116125596381361,
      -0.073302479225673,
      0.170374143844101,
      -0.239124466512244,
      0.474162668188142,
      0.121544607360494,
      0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.239124466512244,
      -0.474162668188142,
      -0.121544607360494,
      -0.437359199504548,
      -0.765391862196849,
      -0.06391647688304,
      -0.005419010979134,
      0.137218956108713,
      0.170374143844101,
      -0.032379073801738,
      -0.018949000798417,
      0.039211565774754,
      -0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      -0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.017332789393736,
      -0.005941810743276,
      0.001071783424464,
      0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      -0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.017332789393736,
      0.005941810743276,
      -0.001071783424464,
      -0.005833850939718,
      -0.003003554284039,
      0.002927287041955,
      0.006372319309301,
      0.005929074767719,
      -0.002502948064805,
      -0.032379073801738,
      0.018949000798417,
      -0.039211565774754,
      0.018949000798417,
      -0.010498652378056,
      0.022638808055401,
      0.026850439388454,
      -0.015502108408783,
      -0.074355934892597,
      -0.020654755630978,
      -0.012196563299583,
      0.019858070986881,
      0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      0.000441558333785,
      0.0,
      0.0,
      -0.0,
      -0.043319284513578,
      0.031004216817567,
      0.0,
      -0.045277616110802,
      -0.074355934892597,
      -0.020654755630977,
      0.012196563299583,
      -0.019858070986881,
      -0.022467813101977,
      -0.026584864469304,
      0.002015704865685,
      -0.011674687113655,
      0.016189741511951,
      0.015784617789503,
      -0.006632611027698,
      -0.000343899920291,
      0.003070996654734,
      -0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.063956815922241,
      -0.006632611027698,
      0.000343899920291,
      -0.003070996654734,
      0.012119561603285,
      -0.013703732650077,
      -0.000535451848036,
      -0.001948569715131,
      -0.00848312778674,
      -0.002502948064805,
      -0.00358254680326,
      -0.007852575127605,
      -0.000179701778557,
      -0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      -0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      0.000289920018512,
      -0.008320889024432,
      0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      -0.001999213230269,
      -0.002391835193918,
      -0.002502948064805,
      -0.006539115095229,
      -0.000289920018512,
      0.008320889024432,
      -0.012065581701506,
      -0.013797228582546,
      0.002554053019022,
      0.00199921323027,
      -0.002391835193918,
      -0.002502948064805,
      -0.00358254680326,
      0.007852575127605,
      0.000179701778557,
      0.007852575127605,
      0.005484825924249,
      -0.000103750870223,
      0.000179701778557,
      -0.000103750870223,
      -0.006673464812455,
      -0.006539115095229,
      -0.012065581701506,
      0.00199921323027,
      -0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.006539115095229,
      0.012065581701506,
      -0.001999213230269,
      0.000289920018512,
      -0.013797228582546,
      -0.002391835193918,
      -0.008320889024432,
      0.002554053019022,
      -0.002502948064805,
      -0.020654755630978,
      0.022467813101977,
      0.011674687113655,
      -0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      -0.006632611027698,
      0.012119561603285,
      -0.001948569715131,
      0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      -0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.022198468224839,
      0.0,
      0.0,
      0.0,
      -0.063956815922241,
      -0.006632611027698,
      -0.012119561603285,
      0.001948569715131,
      -0.000343899920291,
      -0.013703732650077,
      -0.00848312778674,
      0.003070996654734,
      -0.000535451848036,
      -0.002502948064805,
      -0.020654755630977,
      -0.022467813101977,
      -0.011674687113655,
      0.012196563299583,
      -0.026584864469304,
      0.016189741511951,
      -0.019858070986881,
      0.002015704865685,
      0.015784617789503,
      0.000441558333785,
      -0.0,
      0.0,
      0.0,
      -0.043319284513578,
      -0.045277616110802,
      0.0,
      0.031004216817567,
      -0.074355934892597,
      -0.239124466512244,
      0.437359199504548,
      0.005419010979134,
      0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      0.121544607360494,
      -0.06391647688304,
      0.170374143844101,
      -0.032379073801738,
      0.018949000798417,
      0.026850439388454,
      0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      -0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.017332789393736,
      -0.005833850939718,
      0.006372319309301,
      0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      -0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.017332789393736,
      0.005833850939718,
      -0.006372319309301,
      -0.005941810743276,
      -0.003003554284039,
      0.005929074767719,
      0.001071783424464,
      0.002927287041955,
      -0.002502948064805,
      -0.032379073801738,
      -0.018949000798417,
      -0.026850439388454,
      -0.018949000798417,
      -0.010498652378056,
      -0.015502108408783,
      0.039211565774754,
      0.022638808055401,
      -0.074355934892597,
      -0.239124466512244,
      -0.437359199504548,
      -0.005419010979134,
      -0.474162668188142,
      -0.765391862196849,
      0.137218956108713,
      -0.121544607360494,
      -0.06391647688304,
      0.170374143844101
     ]
    ]
   },
   "irr_l": [
    null,
    null,
    null,
    "Eu",
    "Eu",
    "Eg",
    "Eg",
    "A1g",
    "A2u"
   ],
   "q_qc": [
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.5,
       1.9018891459938933e-16,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.33333333333333326,
       0.33333333333333337,
       0.0
      ]
     ]
    }
   ],
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       300,
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0,
       0.0045871559633027525,
       1.7448524275173334e-18,
       0.0,
       0.009174311926605505,
       3.489704855034667e-18,
       0.0,
       0.013761467889908258,
       5.2345572825520004e-18,
       0.0,
       0.01834862385321101,
       6.979409710069333e-18,
       0.0,
       0.022935779816513763,
       8.724262137586667e-18,
       0.0,
       0.027522935779816515,
       1.0469114565104001e-17,
       0.0,
       0.03211009174311927,
       1.2213966992621333e-17,
       0.0,
       0.03669724770642202,
       1.3958819420138667e-17,
       0.0,
       0.04128440366972477,
       1.5703671847656e-17,
       0.0,
       0.045871559633027525,
       1.7448524275173334e-17,
       0.0,
       0.05045871559633028,
       1.9193376702690668e-17,
       0.0,
       0.05504587155963303,
       2.0938229130208002e-17,
       0.0,
       0.05963302752293578,
       2.2683081557725336e-17,
       0.0,
       0.06422018348623854,
       2.4427933985242666e-17,
       0.0,
       0.06880733944954129,
       2.617278641276e-17,
       0.0,
       0.07339449541284404,
       2.7917638840277334e-17,
       0.0,
       0.0779816513761468,
       2.966249126779467e-17,
       0.0,
       0.08256880733944955,
       3.1407343695312e-17,
       0.0,
       0.0871559633027523,
       3.3152196122829335e-17,
       0.0,
       0.09174311926605505,
       3.489704855034667e-17,
       0.0,
       0.0963302752293578,
       3.6641900977864e-17,
       0.0,
       0.10091743119266056,
       3.8386753405381336e-17,
       0.0,
       0.10550458715596331,
       4.013160583289867e-17,
       0.0,
       0.11009174311926606,
       4.1876458260416004e-17,
       0.0,
       0.11467889908256881,
       4.362131068793334e-17,
       0.0,
       0.11926605504587157,
       4.536616311545067e-17,
       0.0,
       0.12385321100917432,
       4.7111015542968e-17,
       0.0,
       0.12844036697247707,
       4.885586797048533e-17,
       0.0,
       0.13302752293577982,
       5.0600720398002666e-17,
       0.0,
       0.13761467889908258,
       5.234557282552e-17,
       0.0,
       0.14220183486238533,
       5.4090425253037334e-17,
       0.0,
       0.14678899082568808,
       5.583527768055467e-17,
       0.0,
       0.15137614678899083,
       5.7580130108072e-17,
       0.0,
       0.1559633027522936,
       5.932498253558933e-17,
       0.0,
       0.16055045871559634,
       6.106983496310667e-17,
       0.0,
       0.1651376146788991,
       6.2814687390624e-17,
       0.0,
       0.16972477064220184,
       6.455953981814134e-17,
       0.0,
       0.1743119266055046,
       6.630439224565867e-17,
       0.0,
       0.17889908256880735,
       6.8049244673176e-17,
       0.0,
       0.1834862385321101,
       6.979409710069334e-17,
       0.0,
       0.18807339449541285,
       7.153894952821067e-17,
       0.0,
       0.1926605504587156,
       7.3283801955728e-17,
       0.0,
       0.19724770642201836,
       7.502865438324534e-17,
       0.0,
       0.2018348623853211,
       7.677350681076267e-17,
       0.0,
       0.20642201834862386,
       7.851835923828e-17,
       0.0,
       0.21100917431192662,
       8.026321166579734e-17,
       0.0,
       0.21559633027522937,
       8.200806409331467e-17,
       0.0,
       0.22018348623853212,
       8.375291652083201e-17,
       0.0,
       0.22477064220183487,
       8.549776894834934e-17,
       0.0,
       0.22935779816513763,
       8.724262137586667e-17,
       0.0,
       0.23394495412844038,
       8.898747380338401e-17,
       0.0,
       0.23853211009174313,
       9.073232623090134e-17,
       0.0,
       0.24311926605504589,
       9.247717865841866e-17,
       0.0,
       0.24770642201834864,
       9.4222031085936e-17,
       0.0,
       0.2522935779816514,
       9.596688351345334e-17,
       0.0,
       0.25688073394495414,
       9.771173594097066e-17,
       0.0,
       0.26146788990825687,
       9.945658836848799e-17,
       0.0,
       0.26605504587155965,
       1.0120144079600533e-16,
       0.0,
       0.27064220183486243,
       1.0294629322352268e-16,
       0.0,
       0.27522935779816515,
       1.0469114565104e-16,
       0.0,
       0.2798165137614679,
       1.0643599807855732e-16,
       0.0,
       0.28440366972477066,
       1.0818085050607467e-16,
       0.0,
       0.28899082568807344,
       1.0992570293359201e-16,
       0.0,
       0.29357798165137616,
       1.1167055536110933e-16,
       0.0,
       0.2981651376146789,
       1.1341540778862667e-16,
       0.0,
       0.30275229357798167,
       1.15160260216144e-16,
       0.0,
       0.30733944954128445,
       1.1690511264366134e-16,
       0.0,
       0.3119266055045872,
       1.1864996507117867e-16,
       0.0,
       0.3165137614678899,
       1.20394817498696e-16,
       0.0,
       0.3211009174311927,
       1.2213966992621334e-16,
       0.0,
       0.32568807339449546,
       1.2388452235373067e-16,
       0.0,
       0.3302752293577982,
       1.25629374781248e-16,
       0.0,
       0.3348623853211009,
       1.2737422720876534e-16,
       0.0,
       0.3394495412844037,
       1.2911907963628267e-16,
       0.0,
       0.34403669724770647,
       1.308639320638e-16,
       0.0,
       0.3486238532110092,
       1.3260878449131734e-16,
       0.0,
       0.3532110091743119,
       1.3435363691883465e-16,
       0.0,
       0.3577981651376147,
       1.36098489346352e-16,
       0.0,
       0.3623853211009175,
       1.3784334177386934e-16,
       0.0,
       0.3669724770642202,
       1.3958819420138667e-16,
       0.0,
       0.37155963302752293,
       1.4133304662890398e-16,
       0.0,
       0.3761467889908257,
       1.4307789905642134e-16,
       0.0,
       0.3807339449541285,
       1.4482275148393868e-16,
       0.0,
       0.3853211009174312,
       1.46567603911456e-16,
       0.0,
       0.38990825688073394,
       1.4831245633897332e-16,
       0.0,
       0.3944954128440367,
       1.5005730876649068e-16,
       0.0,
       0.3990825688073395,
       1.51802161194008e-16,
       0.0,
       0.4036697247706422,
       1.5354701362152534e-16,
       0.0,
       0.40825688073394495,
       1.5529186604904265e-16,
       0.0,
       0.41284403669724773,
       1.5703671847656e-16,
       0.0,
       0.4174311926605505,
       1.5878157090407735e-16,
       0.0,
       0.42201834862385323,
       1.6052642333159468e-16,
       0.0,
       0.42660550458715596,
       1.62271275759112e-16,
       0.0,
       0.43119266055045874,
       1.6401612818662935e-16,
       0.0,
       0.4357798165137615,
       1.6576098061414668e-16,
       0.0,
       0.44036697247706424,
       1.6750583304166401e-16,
       0.0,
       0.44495412844036697,
       1.6925068546918132e-16,
       0.0,
       0.44954128440366975,
       1.7099553789669868e-16,
       0.0,
       0.45412844036697253,
       1.7274039032421602e-16,
       0.0,
       0.45871559633027525,
       1.7448524275173335e-16,
       0.0,
       0.463302752293578,
       1.7623009517925066e-16,
       0.0,
       0.46788990825688076,
       1.7797494760676802e-16,
       0.0,
       0.47247706422018354,
       1.7971980003428535e-16,
       0.0,
       0.47706422018348627,
       1.8146465246180268e-16,
       0.0,
       0.481651376146789,
       1.8320950488932e-16,
       0.0,
       0.48623853211009177,
       1.8495435731683733e-16,
       0.0,
       0.49082568807339455,
       1.8669920974435469e-16,
       0.0,
       0.4954128440366973,
       1.88444062171872e-16,
       0.0,
       0.5,
       1.9018891459938933e-16,
       0.0,
       0.4973544973544973,
       0.005291005291005479,
       0.0,
       0.4947089947089947,
       0.010582010582010769,
       0.0,
       0.49206349206349204,
       0.015873015873016056,
       0.0,
       0.4894179894179894,
       0.021164021164021347,
       0.0,
       0.48677248677248675,
       0.026455026455026637,
       0.0,
       0.48412698412698413,
       0.031746031746031925,
       0.0,
       0.48148148148148145,
       0.037037037037037215,
       0.0,
       0.47883597883597884,
       0.042328042328042506,
       0.0,
       0.47619047619047616,
       0.04761904761904779,
       0.0,
       0.47354497354497355,
       0.05291005291005308,
       0.0,
       0.4708994708994709,
       0.05820105820105837,
       0.0,
       0.46825396825396826,
       0.06349206349206366,
       0.0,
       0.4656084656084656,
       0.06878306878306895,
       0.0,
       0.46296296296296297,
       0.07407407407407424,
       0.0,
       0.4603174603174603,
       0.07936507936507953,
       0.0,
       0.4576719576719577,
       0.08465608465608482,
       0.0,
       0.455026455026455,
       0.08994708994709011,
       0.0,
       0.4523809523809524,
       0.0952380952380954,
       0.0,
       0.4497354497354497,
       0.10052910052910069,
       0.0,
       0.4470899470899471,
       0.10582010582010597,
       0.0,
       0.4444444444444444,
       0.11111111111111126,
       0.0,
       0.4417989417989418,
       0.11640211640211655,
       0.0,
       0.43915343915343913,
       0.12169312169312184,
       0.0,
       0.4365079365079365,
       0.12698412698412712,
       0.0,
       0.43386243386243384,
       0.1322751322751324,
       0.0,
       0.4312169312169312,
       0.1375661375661377,
       0.0,
       0.42857142857142855,
       0.142857142857143,
       0.0,
       0.42592592592592593,
       0.14814814814814828,
       0.0,
       0.42328042328042326,
       0.15343915343915357,
       0.0,
       0.42063492063492064,
       0.15873015873015886,
       0.0,
       0.41798941798941797,
       0.16402116402116415,
       0.0,
       0.4153439153439153,
       0.16931216931216944,
       0.0,
       0.4126984126984126,
       0.1746031746031747,
       0.0,
       0.41005291005291,
       0.17989417989418002,
       0.0,
       0.40740740740740733,
       0.1851851851851853,
       0.0,
       0.4047619047619047,
       0.1904761904761906,
       0.0,
       0.40211640211640204,
       0.19576719576719587,
       0.0,
       0.3994708994708994,
       0.20105820105820119,
       0.0,
       0.39682539682539675,
       0.20634920634920648,
       0.0,
       0.39417989417989413,
       0.21164021164021177,
       0.0,
       0.39153439153439146,
       0.216931216931217,
       0.0,
       0.38888888888888884,
       0.22222222222222232,
       0.0,
       0.38624338624338617,
       0.2275132275132276,
       0.0,
       0.38359788359788355,
       0.2328042328042329,
       0.0,
       0.3809523809523809,
       0.23809523809523817,
       0.0,
       0.37830687830687826,
       0.24338624338624348,
       0.0,
       0.3756613756613756,
       0.24867724867724877,
       0.0,
       0.37301587301587297,
       0.25396825396825407,
       0.0,
       0.3703703703703703,
       0.2592592592592593,
       0.0,
       0.3677248677248676,
       0.26455026455026465,
       0.0,
       0.365079365079365,
       0.26984126984126994,
       0.0,
       0.3624338624338624,
       0.27513227513227523,
       0.0,
       0.3597883597883597,
       0.28042328042328046,
       0.0,
       0.35714285714285704,
       0.2857142857142858,
       0.0,
       0.3544973544973544,
       0.2910052910052911,
       0.0,
       0.3518518518518518,
       0.2962962962962964,
       0.0,
       0.34920634920634913,
       0.3015873015873016,
       0.0,
       0.34656084656084646,
       0.306878306878307,
       0.0,
       0.34391534391534384,
       0.31216931216931226,
       0.0,
       0.3412698412698412,
       0.31746031746031755,
       0.0,
       0.33862433862433855,
       0.3227513227513228,
       0.0,
       0.3359788359788359,
       0.32804232804232814,
       0.0,
       0.33333333333333326,
       0.3333333333333334,
       0.0,
       0.33070866141732275,
       0.3307086614173229,
       0.0,
       0.3280839895013123,
       0.32808398950131246,
       0.0,
       0.3254593175853018,
       0.32545931758530194,
       0.0,
       0.32283464566929126,
       0.32283464566929143,
       0.0,
       0.32020997375328075,
       0.3202099737532809,
       0.0,
       0.31758530183727024,
       0.3175853018372704,
       0.0,
       0.3149606299212598,
       0.31496062992125995,
       0.0,
       0.31233595800524927,
       0.31233595800524944,
       0.0,
       0.30971128608923876,
       0.3097112860892389,
       0.0,
       0.3070866141732283,
       0.3070866141732284,
       0.0,
       0.3044619422572178,
       0.3044619422572179,
       0.0,
       0.3018372703412073,
       0.3018372703412074,
       0.0,
       0.29921259842519676,
       0.2992125984251969,
       0.0,
       0.29658792650918625,
       0.29658792650918636,
       0.0,
       0.2939632545931758,
       0.2939632545931759,
       0.0,
       0.2913385826771653,
       0.2913385826771654,
       0.0,
       0.28871391076115477,
       0.2887139107611549,
       0.0,
       0.2860892388451443,
       0.2860892388451444,
       0.0,
       0.2834645669291338,
       0.2834645669291339,
       0.0,
       0.2808398950131233,
       0.2808398950131234,
       0.0,
       0.2782152230971128,
       0.2782152230971129,
       0.0,
       0.27559055118110226,
       0.2755905511811024,
       0.0,
       0.2729658792650918,
       0.2729658792650919,
       0.0,
       0.2703412073490813,
       0.2703412073490814,
       0.0,
       0.2677165354330708,
       0.2677165354330709,
       0.0,
       0.2650918635170603,
       0.26509186351706043,
       0.0,
       0.2624671916010498,
       0.2624671916010499,
       0.0,
       0.2598425196850393,
       0.2598425196850394,
       0.0,
       0.25721784776902884,
       0.25721784776902895,
       0.0,
       0.25459317585301827,
       0.2545931758530184,
       0.0,
       0.2519685039370078,
       0.2519685039370079,
       0.0,
       0.24934383202099733,
       0.2493438320209974,
       0.0,
       0.24671916010498685,
       0.24671916010498693,
       0.0,
       0.24409448818897636,
       0.24409448818897644,
       0.0,
       0.24146981627296585,
       0.24146981627296593,
       0.0,
       0.23884514435695534,
       0.23884514435695542,
       0.0,
       0.23622047244094485,
       0.23622047244094493,
       0.0,
       0.23359580052493434,
       0.23359580052493442,
       0.0,
       0.23097112860892385,
       0.23097112860892394,
       0.0,
       0.22834645669291334,
       0.22834645669291342,
       0.0,
       0.22572178477690286,
       0.22572178477690294,
       0.0,
       0.22309711286089237,
       0.22309711286089245,
       0.0,
       0.22047244094488186,
       0.22047244094488194,
       0.0,
       0.21784776902887135,
       0.21784776902887143,
       0.0,
       0.21522309711286086,
       0.21522309711286094,
       0.0,
       0.21259842519685035,
       0.21259842519685043,
       0.0,
       0.20997375328083986,
       0.20997375328083995,
       0.0,
       0.20734908136482935,
       0.20734908136482944,
       0.0,
       0.20472440944881887,
       0.20472440944881895,
       0.0,
       0.20209973753280838,
       0.20209973753280847,
       0.0,
       0.19947506561679787,
       0.19947506561679795,
       0.0,
       0.19685039370078736,
       0.19685039370078744,
       0.0,
       0.19422572178477687,
       0.19422572178477696,
       0.0,
       0.19160104986876636,
       0.19160104986876644,
       0.0,
       0.18897637795275588,
       0.18897637795275596,
       0.0,
       0.18635170603674536,
       0.18635170603674545,
       0.0,
       0.18372703412073488,
       0.18372703412073496,
       0.0,
       0.1811023622047244,
       0.18110236220472448,
       0.0,
       0.17847769028871388,
       0.17847769028871396,
       0.0,
       0.17585301837270337,
       0.17585301837270345,
       0.0,
       0.17322834645669288,
       0.17322834645669297,
       0.0,
       0.17060367454068237,
       0.17060367454068245,
       0.0,
       0.16797900262467189,
       0.16797900262467197,
       0.0,
       0.16535433070866137,
       0.16535433070866146,
       0.0,
       0.1627296587926509,
       0.16272965879265097,
       0.0,
       0.1601049868766404,
       0.1601049868766405,
       0.0,
       0.1574803149606299,
       0.15748031496062997,
       0.0,
       0.1548556430446194,
       0.1548556430446195,
       0.0,
       0.15223097112860887,
       0.15223097112860892,
       0.0,
       0.14960629921259838,
       0.14960629921259844,
       0.0,
       0.1469816272965879,
       0.14698162729658795,
       0.0,
       0.14435695538057738,
       0.14435695538057744,
       0.0,
       0.1417322834645669,
       0.14173228346456695,
       0.0,
       0.13910761154855641,
       0.13910761154855647,
       0.0,
       0.1364829396325459,
       0.13648293963254596,
       0.0,
       0.1338582677165354,
       0.13385826771653545,
       0.0,
       0.13123359580052488,
       0.13123359580052493,
       0.0,
       0.1286089238845144,
       0.12860892388451445,
       0.0,
       0.1259842519685039,
       0.12598425196850396,
       0.0,
       0.12335958005249341,
       0.12335958005249345,
       0.0,
       0.12073490813648292,
       0.12073490813648297,
       0.0,
       0.11811023622047244,
       0.11811023622047248,
       0.0,
       0.11548556430446193,
       0.11548556430446197,
       0.0,
       0.11286089238845144,
       0.11286089238845148,
       0.0,
       0.1102362204724409,
       0.11023622047244094,
       0.0,
       0.10761154855643042,
       0.10761154855643046,
       0.0,
       0.10498687664041993,
       0.10498687664041997,
       0.0,
       0.10236220472440942,
       0.10236220472440946,
       0.0,
       0.09973753280839893,
       0.09973753280839898,
       0.0,
       0.09711286089238845,
       0.09711286089238849,
       0.0,
       0.09448818897637794,
       0.09448818897637798,
       0.0,
       0.09186351706036743,
       0.09186351706036747,
       0.0,
       0.08923884514435691,
       0.08923884514435695,
       0.0,
       0.08661417322834643,
       0.08661417322834647,
       0.0,
       0.08398950131233594,
       0.08398950131233598,
       0.0,
       0.08136482939632543,
       0.08136482939632547,
       0.0,
       0.07874015748031497,
       0.07874015748031502,
       0.0,
       0.07611548556430446,
       0.07611548556430449,
       0.0,
       0.07349081364829395,
       0.07349081364829398,
       0.0,
       0.07086614173228349,
       0.07086614173228352,
       0.0,
       0.06824146981627292,
       0.06824146981627295,
       0.0,
       0.06561679790026247,
       0.0656167979002625,
       0.0,
       0.06299212598425195,
       0.06299212598425198,
       0.0,
       0.06036745406824145,
       0.06036745406824147,
       0.0,
       0.05774278215223099,
       0.05774278215223101,
       0.0,
       0.05511811023622048,
       0.0551181102362205,
       0.0,
       0.052493438320209966,
       0.05249343832020999,
       0.0,
       0.049868766404199454,
       0.049868766404199474,
       0.0,
       0.04724409448818894,
       0.04724409448818896,
       0.0,
       0.044619422572178484,
       0.044619422572178505,
       0.0,
       0.04199475065616797,
       0.04199475065616799,
       0.0,
       0.03937007874015746,
       0.03937007874015748,
       0.0,
       0.036745406824147,
       0.036745406824147016,
       0.0,
       0.03412073490813649,
       0.0341207349081365,
       0.0,
       0.03149606299212598,
       0.03149606299212599,
       0.0,
       0.028871391076115523,
       0.028871391076115534,
       0.0,
       0.026246719160104955,
       0.026246719160104966,
       0.0,
       0.0236220472440945,
       0.02362204724409451,
       0.0,
       0.020997375328083986,
       0.020997375328083996,
       0.0,
       0.018372703412073473,
       0.01837270341207348,
       0.0,
       0.015748031496063016,
       0.015748031496063023,
       0.0,
       0.013123359580052505,
       0.01312335958005251,
       0.0,
       0.010498687664041993,
       0.010498687664041998,
       0.0,
       0.00787401574803148,
       0.007874015748031484,
       0.0,
       0.005249343832020969,
       0.005249343832020971,
       0.0,
       0.002624671916010512,
       0.0026246719160105134,
       0.0,
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.5,
        1.9018891459938933e-16,
        0.0
       ]
      ]
     },
     "K": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.33333333333333326,
        0.33333333333333337,
        0.0
       ]
      ]
     }
    },
    "labelseq": "GMKG",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        3.1880802779362156,
        -4.597743030758277e-16,
        0.0,
        -1.5940401389681063,
        2.7609585099969154,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      3,
      9,
      3,
      3
     ],
     "complex128",
     [
      -0.1921500743248948,
      0.0,
      -0.35488107531270174,
      0.0,
      0.6607197602651246,
      0.0,
      -0.11107365403575026,
      0.0,
      -0.20514141314600037,
      0.0,
      0.3819335398339945,
      0.0,
      -0.11107365403575037,
      0.0,
      -0.20514141314600082,
      0.0,
      0.38193353983399414,
      0.0,
      0.748216637023813,
      0.0,
      -0.04377545548904771,
      0.0,
      0.19408349713581416,
      0.0,
      0.4325117030350696,
      0.0,
      -0.025304699024089397,
      0.0,
      0.11219128220820541,
      0.0,
      0.4325117030350699,
      0.0,
      -0.025304699024089446,
      0.0,
      0.1121912822082054,
      0.0,
      0.051604682933610674,
      -0.0,
      -0.6866993244241568,
      0.0,
      -0.35382739410296443,
      0.0,
      0.029830437062963122,
      0.0,
      -0.39695120314501964,
      0.0,
      -0.20453232557439524,
      0.0,
      0.02983043706296301,
      0.0,
      -0.39695120314501986,
      0.0,
      -0.20453232557439532,
      0.0,
      -0.6329195602262856,
      0.0,
      1.1102230246251565e-16,
      0.0,
      -2.3222274379245226e-17,
      0.0,
      0.547454486821948,
      0.0,
      -7.051786365748572e-18,
      0.0,
      -7.681845515529047e-17,
      0.0,
      0.5474544868219483,
      0.0,
      -7.720812521971287e-18,
      0.0,
      9.804595471867051e-17,
      0.0,
      2.4015804730572068e-17,
      -0.0,
      -0.6329195602262843,
      0.0,
      9.912886937165725e-17,
      0.0,
      0.0,
      0.0,
      0.5474544868219486,
      0.0,
      7.593484484452794e-17,
      0.0,
      0.0,
      0.0,
      0.547454486821949,
      0.0,
      3.4066839244897245e-17,
      0.0,
      3.949796543785257e-17,
      0.0,
      3.3137883157530063e-16,
      0.0,
      -3.3306690738754696e-16,
      0.0,
      0.7071067811865477,
      0.0,
      2.850150671029894e-15,
      0.0,
      4.1633363423443375e-16,
      0.0,
      -0.7071067811865471,
      0.0,
      -3.131175874138137e-15,
      0.0,
      6.938893903907225e-17,
      0.0,
      0.0,
      0.0,
      1.8428858442864381e-16,
      0.0,
      9.577122121816763e-17,
      0.0,
      -3.0646427697951777e-15,
      0.0,
      0.7071067811865478,
      0.0,
      -4.675717263600368e-16,
      0.0,
      3.064642769795174e-15,
      0.0,
      -0.707106781186547,
      0.0,
      5.377567789151983e-16,
      0.0,
      -6.139259802575907e-17,
      0.0,
      5.119592142930603e-17,
      0.0,
      -6.661338147750939e-16,
      0.0,
      -1.9878396078364104e-16,
      0.0,
      4.3021142204224816e-16,
      0.0,
      0.7071067811865482,
      0.0,
      3.5632755152893763e-16,
      0.0,
      -5.689893001203927e-16,
      0.0,
      -0.7071067811865472,
      0.0,
      -3.3718096017269618e-18,
      0.0,
      -2.00079749576334e-16,
      0.0,
      0.6329195602262851,
      0.0,
      4.609416541002856e-16,
      0.0,
      -1.457167719820518e-16,
      0.0,
      -0.5474544868219478,
      0.0,
      -3.9948118998421087e-16,
      0.0,
      -2.3592239273284576e-16,
      0.0,
      -0.5474544868219492,
      0.0,
      0.8162219414767105,
      0.0,
      0.4712459576300576,
      9.989884533488295e-18,
      0.021335595490899,
      5.3208390544818267e-17,
      -0.007960695293759455,
      -0.013788328712365789,
      -0.004596109570788709,
      -0.00796069529375952,
      -0.11756796273453632,
      -0.20363368479858104,
      -0.007960695293759416,
      0.013788328712365764,
      -0.004596109570788633,
      0.007960695293759465,
      -0.1175679627345363,
      0.20363368479858093,
      0.4474865563950807,
      0.0,
      -0.7750694513803164,
      -1.9979769066976658e-17,
      9.71445146547012e-17,
      -3.3999051280098725e-17,
      0.07886363376556407,
      0.13659582055146136,
      -0.13659582055146105,
      -0.23659090129669175,
      -1.6653345369377348e-16,
      -1.6653345369377348e-16,
      0.07886363376556431,
      -0.13659582055146144,
      -0.13659582055146155,
      0.23659090129669186,
      -2.220446049250313e-16,
      2.220446049250313e-16,
      0.056265974795559684,
      0.0,
      0.032485175694432725,
      -1.9979769066976735e-17,
      0.8714976514230636,
      -1.2126650012365331e-15,
      -0.12343329228940127,
      -0.2137927335907416,
      -0.07126424453024771,
      -0.12343329228940085,
      0.0960180552380333,
      0.1663081501162283,
      -0.1234332922894008,
      0.2137927335907419,
      -0.07126424453024738,
      0.12343329228940099,
      0.09601805523803296,
      -0.16630815011622835,
      -0.22306004089857062,
      0.0,
      0.3863513239747164,
      -3.9959538133953525e-17,
      4.163336342344337e-17,
      -1.0934619131651839e-16,
      0.15821038925838862,
      0.274028432480778,
      -0.27402843248077763,
      -0.4746311677751651,
      -3.0531133177191805e-16,
      -6.661338147750939e-16,
      0.15821038925838984,
      -0.27402843248077996,
      -0.2740284324807807,
      0.4746311677751689,
      4.163336342344337e-16,
      -6.106226635438361e-16,
      -8.395054005274187e-16,
      0.0,
      1.2036162830348009e-15,
      -7.991907626790694e-17,
      -1.809546091358447e-16,
      1.8842205592542058e-16,
      0.20518772895562093,
      0.2879201206689705,
      -0.3553955716408098,
      -0.4986922775200209,
      -1.759777705487253e-16,
      -6.541484829034921e-16,
      -0.14675227428219811,
      0.3216578461548871,
      0.2541823951830511,
      -0.5571277321934398,
      3.3220934011257e-16,
      -2.067033196847895e-16,
      -0.02435636681720882,
      0.0,
      -0.014062154938396985,
      3.4964595867209286e-17,
      -0.408758607961802,
      1.700401834392213e-15,
      -0.2791040742278641,
      -0.4834224371621296,
      -0.16114081238737848,
      -0.2791040742278602,
      -0.012256927997265434,
      -0.021229622035976635,
      -0.27910407422785966,
      0.48342243716213174,
      -0.16114081238737674,
      0.27910407422786193,
      -0.012256927997266588,
      0.02122962203597867,
      -5.948642719746635e-17,
      0.0,
      5.121894931763124e-16,
      -1.7981792160279061e-16,
      4.940274448594801e-16,
      7.028483326418642e-17,
      0.07587962222270252,
      0.14528741823835425,
      0.04380912031628349,
      0.08388173002977829,
      0.31540235287261065,
      0.6039038178217783,
      -0.08788278393331775,
      0.13835738959360103,
      -0.05073914896103452,
      0.07988067612623924,
      -0.36529487123976506,
      0.575098358911953,
      1.0846184396406408e-16,
      0.0,
      -1.8342834575033063e-16,
      1.198786144018604e-16,
      -2.304511156179013e-16,
      -9.721659069713532e-17,
      0.5054403782446448,
      0.3044074129729496,
      0.29181613843885157,
      0.1757497018232497,
      -0.16213206024197885,
      -0.09764594033749045,
      -0.01090436361255451,
      0.5899279141447537,
      -0.006295637267049184,
      0.3405950400339466,
      0.003497834787697381,
      -0.18923345310620773,
      0.282882749081242,
      0.0,
      0.16332243133115587,
      -5.993930720093015e-17,
      -0.2700981975990656,
      1.7201003643119556e-16,
      0.023489687832061998,
      0.04068533277906405,
      0.013561777593021199,
      0.02348968783206206,
      0.31907377661416614,
      0.552651992458617,
      0.023489687832062053,
      -0.04068533277906379,
      0.013561777593021358,
      -0.023489687832062227,
      0.31907377661416647,
      -0.5526519924586172,
      0.9674770832189155,
      0.0,
      0.019356032521661376,
      0.022032617132148054,
      -8.895511195910363e-17,
      1.0251901645153494e-17,
      0.01717717905702873,
      -0.031142908268564386,
      -0.031142908268564327,
      -0.017177179057028674,
      -0.14270491066140112,
      -0.08633276687644081,
      0.01638541228599492,
      0.029771527993389047,
      -0.02977152799338905,
      0.016385412285994837,
      -0.14943565266317568,
      0.09021876258301119,
      -0.02932732876808655,
      0.0,
      0.6385347276198324,
      0.7268323796978545,
      -1.6252528609512334e-17,
      -1.9900544097168609e-16,
      -0.00733940517774323,
      -0.03318069840253645,
      -0.033180698402536596,
      0.0073394051777430774,
      0.17181025464290764,
      -0.030849243238987967,
      -0.03345894072381749,
      -0.012059664233365325,
      0.012059664233365283,
      -0.03345894072381745,
      -0.05022969625988061,
      0.15904406866356396,
      6.956616569393719e-17,
      -0.0,
      -9.756042046100514e-17,
      -6.93889390390723e-17,
      0.8391796619857237,
      -0.24451489918834055,
      -0.23592784335521694,
      -0.05775415548570328,
      0.05775415548570285,
      -0.2359278433552173,
      8.355766928890658e-17,
      -2.3330466536166897e-16,
      -0.16798048750234404,
      0.175442428062842,
      0.17544242806284222,
      0.167980487502344,
      1.190126051408981e-16,
      2.61514516620162e-16,
      0.09200424113626869,
      0.0,
      -0.013244882588964557,
      -0.08608717658857569,
      -1.7343154317487086e-15,
      -7.619260393622747e-16,
      -0.05494759614420715,
      -0.005705043423546503,
      -0.00570504342354318,
      0.05494759614420539,
      0.20638572467132402,
      0.09953387596965044,
      -0.3827807130769702,
      -0.56211857150767,
      0.562118571507671,
      -0.3827807130769666,
      0.015071826186541265,
      0.01092125482025505,
      0.08710010842581158,
      0.0,
      0.013990629788649067,
      0.09093427662426135,
      1.1536586415441973e-15,
      1.3906557981835361e-15,
      -0.29285056955340705,
      0.6137889756665421,
      0.6137889756665397,
      0.29285056955340644,
      -0.013235806997837052,
      0.013086143991348886,
      0.05344104463473843,
      -0.013994305657635396,
      0.013994305657636846,
      0.05344104463473549,
      0.18884993511012033,
      -0.1297604015967631,
      -4.4324111341916636e-16,
      0.0,
      5.947388073488056e-16,
      6.106226635438361e-16,
      -0.44832517500684127,
      0.18706815987636077,
      -0.43344612770716306,
      -0.05591926885745304,
      0.055919268857455,
      -0.43344612770716745,
      -2.35679314096152e-15,
      -4.909576692049362e-16,
      -0.2651505712451898,
      0.3474157233376726,
      0.3474157233376724,
      0.26515057124519514,
      -2.091466272804719e-17,
      -8.619609313718334e-16,
      0.21397144994941347,
      0.0,
      0.034175365445964334,
      -0.01118279758737959,
      -6.005004878688459e-16,
      5.084721773977676e-17,
      0.04187651427747574,
      -0.11239835587027583,
      -0.1123983558702717,
      -0.04187651427747897,
      0.5466116517642253,
      0.436836323337237,
      0.0483989695981669,
      0.12369557987580346,
      -0.12369557987580317,
      0.048398969598163144,
      0.48709889272684187,
      -0.40247661588678596,
      0.0359584561020841,
      0.0,
      -0.2033611364254382,
      0.06654344133878683,
      2.1375111644869088e-16,
      8.488356002655977e-16,
      0.1326135224833488,
      0.007530630354429312,
      0.007530630354432112,
      -0.13261352248333919,
      0.23103486660828906,
      -0.5881119349602464,
      0.09380153294085938,
      -0.07475496818483915,
      0.07475496818485014,
      0.09380153294085924,
      0.5851666264805067,
      0.383653868069426,
      1.0803975826661302e-15,
      0.0,
      1.3880617965439321e-16,
      2.147587663259288e-15,
      1.392551706937332e-15,
      1.082959764380011e-17,
      0.07497343880955408,
      0.49434702737355407,
      -0.49434702737355746,
      0.07497343880955318,
      -3.908889451525938e-15,
      -8.271697446857474e-16,
      -0.4656038033955962,
      -0.1822446110686277,
      -0.18224461106862672,
      0.4656038033955941,
      7.991384188478616e-15,
      -5.8553705852838726e-15
     ]
    ]
   },
   "minhessianeig": -21.084880819040908,
   "dynamic_stability_phonons": "low"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 0.8003420829772949,
    "ncores": 1,
    "tstart": 1606386946.5759153,
    "tend": 1606386947.3762574
   },
   "params": {
    "rc": null,
    "nqpts": 300
   },
   "code_versions": {
    "asr": "0.4.1-39f1078b8db439d21468ca996ab47c8668a18a41",
    "ase": "3.21.0b1-1cd61c88bf99ab77bd6bd70686d06017385f770a",
    "gpaw": "20.10.1b1-02efa9cae95f970d7b9b09f69bfe448f864de8d5"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "592ffccb6f8fc32a4b9c25dbfcd6b0c9"
   }
  },
  "strict": true
 }
}


==> 02-TTp-MoS2-transition/Tp-2N.json <==
{
 "omega_kl": {
  "__ndarray__": [
   [
    100,
    18
   ],
   "float64",
   [
    -0.00258524490098824,
    -0.002274040870737545,
    -3.2454908022960017e-07,
    16.66787297121436,
    17.620930993136003,
    24.947241376348604,
    25.15239091511682,
    25.873726942135225,
    29.6319810920778,
    31.56174155129169,
    33.43705080001726,
    33.506368556578366,
    33.53071181761912,
    38.848645658852654,
    40.58194964985807,
    40.66199924997953,
    48.59865088182018,
    55.5633202839636,
    0.7127893752358611,
    1.2613958268688112,
    2.149123977846165,
    16.66781186186445,
    17.689656000387572,
    25.03138079878518,
    25.1663491742567,
    25.92156349292719,
    29.652074724798716,
    31.547157259341713,
    33.377594124112946,
    33.57984384396258,
    33.61348504227822,
    38.850440875485496,
    40.577312446643134,
    40.66877678176756,
    48.58882897046946,
    55.539045204004026,
    1.4368038583196614,
    2.519341731945836,
    4.279647320881218,
    16.668437107116777,
    17.891169755727272,
    25.202306931317054,
    25.27863117404218,
    26.06876572758181,
    29.708966350512714,
    31.518899778864995,
    33.30200968008419,
    33.757670519715816,
    33.787704952641846,
    38.85570798798913,
    40.56365874611723,
    40.68981129801423,
    48.55979072105001,
    55.466559428973326,
    2.180681553005413,
    3.7703291515084425,
    6.372823422379048,
    16.67208307076528,
    18.21236461608686,
    25.2487590330391,
    25.67395508034904,
    26.32026220800801,
    29.79246688500487,
    31.512018364473406,
    33.232612397281876,
    33.93712325478034,
    34.1037938013798,
    38.86410641445962,
    40.541755148845866,
    40.727133600301826,
    48.51281213803678,
    55.34687926441933,
    2.9490138413250944,
    5.010770819447707,
    8.409561881525695,
    16.682412325013125,
    18.6339362583029,
    25.29767855423166,
    26.193665983505543,
    26.673373043135125,
    29.886903941742048,
    31.563892745844715,
    33.16622477381198,
    34.149365560835506,
    34.50453050565847,
    38.87512483418399,
    40.512854204100385,
    40.783866338774644,
    48.44999795294998,
    55.18169138111562,
    3.742289689973141,
    6.2369887477112655,
    10.37001887630054,
    16.70438170375076,
    19.133154955288397,
    25.345631776206364,
    26.806875815305727,
    27.116846967051604,
    29.97720792265839,
    31.704020088428813,
    33.100193083898446,
    34.39070904441448,
    34.97364330233245,
    38.888180622927635,
    40.47865215648217,
    40.86380000623432,
    48.37424715456727,
    54.97334131229179,
    4.557850659616963,
    7.445235770089865,
    12.23231813808474,
    16.745160751292893,
    19.686384937999115,
    25.390863710475582,
    27.476171611158154,
    27.633543507532657,
    30.059878993906672,
    31.946243930458863,
    33.03462909768729,
    34.65575091248074,
    35.50046895723432,
    38.90276723707134,
    40.4412216504149,
    40.9707763030915,
    48.28920159578707,
    54.724815804399675,
    5.391158909966042,
    8.631736845106426,
    13.96698589578051,
    16.819518457298514,
    20.27097852837371,
    25.43163657008697,
    28.155281466741197,
    28.201008709586922,
    30.15170996587194,
    32.28682770110528,
    32.97410349645677,
    34.93829339093988,
    36.07743262639994,
    38.91862016705794,
    40.402915055510135,
    41.10793166243198,
    48.19917440101464,
    54.43971734806964,
    6.236883077396186,
    9.792739763161546,
    15.50061414887753,
    16.98619354024537,
    20.866531455510007,
    25.46606144371864,
    28.778807346688083,
    28.78902575590086,
    30.297041612982376,
    32.7110126346867,
    32.93063431776201,
    35.23235948391222,
    36.69802748560789,
    38.93584589166293,
    40.366243549969916,
    41.27693030193457,
    48.10905355618412,
    54.12222855986249,
    7.089608277950735,
    10.924565574480132,
    16.478822362865973,
    17.585106159581905,
    21.455644485315783,
    25.492554787836493,
    29.25127631390053,
    29.35449522364064,
    30.574403704936636,
    32.92870548754855,
    33.20004591257385,
    35.532991098062624,
    37.35515760449496,
    38.954963751768084,
    40.3337720058214,
    41.47736380637102,
    48.0241741474857,
    53.7770633131242,
    7.944181599301933,
    12.02365219869694,
    16.776442741783196,
    18.727286581372315,
    22.024335160706226,
    25.510555516365475,
    29.51727400191119,
    29.836721742247924,
    31.02549703163784,
    33.009782944065215,
    33.73418964560094,
    35.83668665309649,
    38.03955910121644,
    38.97685192488276,
    40.308198930111764,
    41.70647267294203,
    47.95015011198962,
    53.40940064271943,
    8.795786342521598,
    13.086588097702663,
    16.927386607903774,
    19.864749166806156,
    22.56218154571395,
    25.52147676277325,
    29.641101489897355,
    30.167717969512807,
    31.575959273224605,
    33.22200955752686,
    34.293867052733304,
    36.141430718567726,
    38.737643173906996,
    39.00263024404089,
    40.293403839526555,
    41.959255507827976,
    47.89265368637724,
    53.0247965536773,
    9.639844949013657,
    14.110135495876614,
    17.053723435173275,
    20.860469427953685,
    23.062227956009146,
    25.529950433216495,
    29.69557044127263,
    30.312942843416575,
    32.14622582418284,
    33.57989505926215,
    34.86093037639511,
    36.44636899824455,
    39.03351186319488,
    39.42362124404747,
    40.301852255735014,
    42.228914126146535,
    47.85713035030525,
    52.62906815654948,
    10.471828643010713,
    15.091244236724274,
    17.170185074929236,
    21.682311696214533,
    23.5206682297314,
    25.545178068837576,
    29.712364774216887,
    30.29790969086187,
    32.7001313661891,
    34.03874090990054,
    35.41994595302496,
    36.751258559947324,
    39.070605238548445,
    39.981962029686784,
    40.432452966706485,
    42.50748702252979,
    47.84844409009804,
    52.2281444688075,
    11.287026911945711,
    16.027058315345787,
    17.27427968481846,
    22.312082602725713,
    23.936341223635484,
    25.581083944404565,
    29.702539680895416,
    30.176203873273966,
    33.22356300415063,
    34.528346619319294,
    35.9587606172382,
    37.05581754460701,
    39.11458406790833,
    40.13860465719415,
    40.940341828674526,
    42.78648102737631,
    47.87046946610495,
    51.8278795470256,
    12.080311852849071,
    16.914917910939632,
    17.358028880467284,
    22.73751261948286,
    24.310103860018266,
    25.65167077047015,
    29.670182961862867,
    29.995126950435957,
    33.71056497046144,
    34.98975380363896,
    36.46818016922399,
    37.358994095361524,
    39.16514217188262,
    40.150800426557005,
    41.54843742646411,
    43.057328325324136,
    47.92568724255051,
    51.43382756287404,
    12.845923599209765,
    17.410704184376037,
    17.752360713431933,
    22.960591289930512,
    24.644162725453274,
    25.759084279533045,
    29.617816097214032,
    29.789687748913288,
    34.15813253218017,
    35.383991129825795,
    36.941154395260405,
    37.65807056179653,
    39.22033089262986,
    40.13394751349967,
    42.12211771306076,
    43.31156688995157,
    48.01488943906029,
    51.05098753243382,
    13.577303744547363,
    17.420093922677207,
    18.537127370478416,
    23.005006940699296,
    24.941428602064335,
    25.884485459227605,
    29.548561012922278,
    29.586843172506452,
    34.56430112385347,
    35.689872799909125,
    37.3719166250677,
    37.94758817418294,
    39.276321522629246,
    40.09752162194489,
    42.63473780947873,
    43.54075533762068,
    48.13712662795383,
    50.68353891557596,
    14.267013682547487,
    17.373639730966485,
    19.26717574160537,
    22.9071908015074,
    25.204908834165405,
    25.99638423365294,
    29.408579479724136,
    29.467003368828344,
    34.92736877056411,
    35.90042865126719,
    37.7552809989293,
    38.21812503053416,
    39.32867252748787,
    40.040322717115245,
    43.07370865933772,
    43.73625607865479,
    48.28999574191821,
    50.33460791865357,
    14.906792568901253,
    17.259739854666996,
    19.940703904739497,
    22.70025197907266,
    25.437086429717684,
    26.06730991865682,
    29.27197273128197,
    29.37946643906577,
    35.24549941170217,
    36.018579706921464,
    38.086041462993094,
    38.4542977238247,
    39.376333608562476,
    39.96053712862492,
    43.431669764475856,
    43.88908795480261,
    48.47025870388009,
    50.00612416127159,
    15.487828906483612,
    17.069150916089505,
    20.55616590797979,
    22.40685996954645,
    25.639187196571644,
    26.082531760459116,
    29.18713502152682,
    29.294035890232955,
    35.51644064127694,
    36.052411948737415,
    38.35820712882721,
    38.63110059939425,
    39.42830525772602,
    39.85847655961643,
    43.70505335569854,
    43.99000817342427,
    48.674642939148825,
    49.69883890179927,
    16.001324186859055,
    16.796192649508654,
    21.112228735577887,
    22.040282946978966,
    25.810274078259194,
    26.04008369480774,
    29.155408351014547,
    29.220509586548964,
    35.73725043545779,
    36.011353286733474,
    38.56356523925149,
    38.71539893540744,
    39.504512042075845,
    39.73881596129322,
    43.893628615597265,
    44.0298631698881,
    48.90057993620074,
    49.41256432599697,
    16.439387863928644,
    16.439387863928644,
    21.607561368276404,
    21.60756136827641,
    25.946341036273132,
    25.946341036273136,
    29.170233135147832,
    29.17023313514784,
    35.90398571845606,
    35.90398571845607,
    38.68902292210104,
    38.68902292210104,
    39.613731939681564,
    39.61373193968157,
    44.00014211554352,
    44.00014211554357,
    49.1466441978235,
    49.14664419782351,
    16.451886240484463,
    16.451886240484463,
    21.604613953672718,
    21.60461395367274,
    25.972967061836997,
    25.972967061837014,
    29.19787398344138,
    29.197873983441387,
    35.88232522392649,
    35.882325223926514,
    38.67289698257647,
    38.672896982576475,
    39.613626797629315,
    39.613626797629315,
    43.99484361838026,
    43.994843618380266,
    49.16588636250162,
    49.16588636250163,
    16.489414272711794,
    16.489414272711798,
    21.59443100152947,
    21.594431001529472,
    26.052154149238298,
    26.0521541492383,
    29.279792357211463,
    29.279792357211466,
    35.817116291384174,
    35.817116291384174,
    38.62710938429262,
    38.62710938429264,
    39.61220645223392,
    39.61220645223393,
    43.97962151331338,
    43.97962151331341,
    49.22192522884606,
    49.22192522884607,
    16.551922392623805,
    16.55192239262381,
    21.573357784405026,
    21.573357784405026,
    26.181954175858298,
    26.1819541758583,
    29.41266242213784,
    29.41266242213786,
    35.708115182847415,
    35.70811518284742,
    38.5580603431452,
    38.55806034314521,
    39.60716902247791,
    39.60716902247791,
    43.95632277501837,
    43.95632277501839,
    49.30995686446749,
    49.3099568644675,
    16.638862338429043,
    16.638862338429067,
    21.536533709418908,
    21.53653370941892,
    26.35924789530377,
    26.359247895303785,
    29.590146566167512,
    29.590146566167526,
    35.5562033673658,
    35.556203367365804,
    38.473169254910026,
    38.47316925491003,
    39.59690694666812,
    39.59690694666813,
    43.92753027871861,
    43.92753027871862,
    49.42274646590595,
    49.42274646590595,
    16.74858142724111,
    16.748581427241135,
    21.479625727983034,
    21.479625727983052,
    26.579268028256386,
    26.579268028256386,
    29.802376480899387,
    29.80237648089939,
    35.3647847744013,
    35.36478477440131,
    38.37881654274684,
    38.37881654274684,
    39.581568035911474,
    39.58156803591149,
    43.89604711454404,
    43.89604711454405,
    49.55152586425108,
    49.55152586425112,
    16.877633316850737,
    16.87763331685074,
    21.400772463832947,
    21.400772463832958,
    26.83442249144396,
    26.834422491443963,
    30.036032999886217,
    30.036032999886228,
    35.140956688110606,
    35.140956688110606,
    38.2798821260175,
    38.27988212601751,
    39.56289529263313,
    39.562895292633144,
    43.86447523932689,
    43.864475239326914,
    49.68688762180957,
    49.68688762180959,
    17.020111328130316,
    17.020111328130326,
    21.302148043292814,
    21.302148043292817,
    27.112847362684413,
    27.112847362684413,
    30.275086456350014,
    30.275086456350014,
    34.89622009061524,
    34.896220090615245,
    38.18053111757523,
    38.18053111757523,
    39.54338270823445,
    39.54338270823445,
    43.834969771927,
    43.83496977192701,
    49.819542935674356,
    49.81954293567436,
    17.16711018601711,
    17.16711018601713,
    21.19073218714152,
    21.19073218714154,
    27.39729407154997,
    27.39729407154998,
    30.502017036086123,
    30.502017036086148,
    34.64677376180834,
    34.64677376180834,
    38.085399707025005,
    38.08539970702502,
    39.525379062758624,
    39.525379062758624,
    43.80916049380464,
    43.80916049380466,
    49.94090207020674,
    49.94090207020677,
    17.306494739306636,
    17.306494739306654,
    21.078187717988044,
    21.078187717988047,
    27.664803513356183,
    27.664803513356187,
    30.69937953764108,
    30.699379537641082,
    34.41336570988744,
    34.41336570988745,
    38.00034287597793,
    38.00034287597794,
    39.51054064499264,
    39.51054064499264,
    43.788186540770155,
    43.78818654077017,
    50.043492797150584,
    50.0434927971506,
    17.423386486938732,
    17.42338648693874,
    20.979761460583966,
    20.979761460583973,
    27.88772448055412,
    27.887724480554127,
    30.85169600693139,
    30.8516960069314,
    34.220148120965234,
    34.22014812096524,
    37.932257192702586,
    37.9322571927026,
    39.499733042231675,
    39.49973304223168,
    43.772785980268324,
    43.77278598026834,
    50.121251975124274,
    50.1212519751243,
    17.502092561845565,
    17.50209256184559,
    20.91178484232446,
    20.911784842324476,
    28.037192569481725,
    28.037192569481725,
    30.94741106669156,
    30.947411066691565,
    34.091467650450475,
    34.09146765045048,
    37.887965170334226,
    37.88796517033423,
    39.49324389122643,
    39.493243891226456,
    43.763397053071785,
    43.7633970530718,
    50.169723388237664,
    50.16972338823768,
    17.529976427513237,
    17.529976427513255,
    20.887413011966927,
    20.88741301196694,
    28.090038497825578,
    28.09003849782559,
    30.979976372800735,
    30.97997637280075,
    34.046175253313194,
    34.0461752533132,
    37.8725679587415,
    37.87256795874151,
    39.49108852188472,
    39.491088521884734,
    43.760244621019964,
    43.76024462101997,
    50.186185502953045,
    50.186185502953066,
    17.455877114833235,
    17.519843501518164,
    20.863224018015533,
    20.893027259880746,
    27.96842756852851,
    28.158311444318514,
    30.88890642931044,
    31.02962278178169,
    33.92446041846971,
    34.16979463790513,
    37.800209549114285,
    37.9193567278,
    39.40984080516567,
    39.51461706917605,
    43.645637106971044,
    43.814942864796905,
    49.987682499154424,
    50.37955219602486,
    17.30068031960133,
    17.425760309925646,
    20.815981948858315,
    20.882530115987755,
    27.793802967186288,
    28.17220079455117,
    30.755442628618656,
    31.039797070093574,
    33.80382685143678,
    34.29374135928957,
    37.70131388801597,
    37.93865313013448,
    39.271981624932195,
    39.48119990674203,
    43.47083948557737,
    43.81417642403758,
    49.78277991765111,
    50.569939887123915,
    17.07065343244978,
    17.25093758818142,
    20.739896397243996,
    20.85636303557536,
    27.56584887212338,
    28.129783663283398,
    30.579945932251718,
    31.013012607586774,
    33.68087584213447,
    34.41451366889749,
    37.57292372370561,
    37.92363477271797,
    39.08008662369158,
    39.39539026466821,
    43.23992826496704,
    43.76596138647538,
    49.57142848687805,
    50.76004609936497,
    16.77430188964487,
    17.000540118122558,
    20.628971158725125,
    20.813486045039863,
    27.28368366701082,
    28.028013248633215,
    30.364500790340237,
    30.951759436991576,
    33.54967717765886,
    34.52742736402153,
    37.41046844729107,
    37.85903264579238,
    38.83874747738442,
    39.269387665271715,
    42.96117722558756,
    43.68078489729739,
    49.35505681654466,
    50.952739953441586,
    16.421307214289037,
    16.68070275080901,
    20.478041223396776,
    20.752030631354913,
    26.946007008506953,
    27.862480794032727,
    30.113372680763,
    30.85768046222825,
    33.40189577547698,
    34.62749480403541,
    37.20826402562308,
    37.71776220627311,
    38.55559930203483,
    39.127217131744715,
    42.646486662794835,
    43.569960956172814,
    49.13674834692752,
    51.15069990204077,
    16.02166387410577,
    16.297851443229412,
    20.283443297115735,
    20.669690231755087,
    26.551379383996107,
    27.62749464936517,
    29.83332731525316,
    30.73038131527322,
    33.227018394564006,
    34.710260040155234,
    36.9612017757856,
    37.46601290005115,
    38.241871860694616,
    39.00084440359656,
    42.31030625784475,
    43.443664653609844,
    48.92128627683685,
    51.356083815901364,
    15.585142335898631,
    15.858382203932393,
    20.04329092500955,
    20.563683996110147,
    26.09865170983758,
    27.31703413065947,
    29.53332875907872,
    30.56557915503244,
    33.013237272546625,
    34.77239133214129,
    36.66895516111946,
    37.08284373159235,
    37.910800476043974,
    38.91186229022494,
    41.96806051099833,
    43.30918333298307,
    48.71500291075693,
    51.57026058666673,
    15.12103590201181,
    15.36860532816199,
    19.75746999115109,
    20.43026126602987,
    25.587513175411193,
    26.927097455547177,
    29.223161685870693,
    30.35211183989595,
    32.75056822220335,
    34.81181676051216,
    36.34194671931952,
    36.572809241567526,
    37.57329846580003,
    38.85989338326666,
    41.63432338572182,
    43.170015323823705,
    48.52535577896016,
    51.79362948972998,
    14.638098107690874,
    14.834843479502934,
    19.42748246017605,
    20.263725985657214,
    25.019088322706015,
    26.4592030918316,
    28.911297580030432,
    30.06767895632081,
    32.438405939397306,
    34.82685405151564,
    35.956758401484876,
    36.00321541628195,
    37.23426979441253,
    38.83287079210603,
    41.321193168727845,
    43.02615781887751,
    48.36016750498945,
    52.025543084740406,
    14.144591978508977,
    14.263607137119863,
    19.05622281511041,
    20.054945052781836,
    24.396504507414047,
    25.923800421145444,
    28.603325889919464,
    29.676036545695016,
    32.09599400781814,
    34.807233271463815,
    35.26837206850137,
    35.6804474080306,
    36.89376047420984,
    38.81889944679671,
    41.037284633328724,
    42.87543863432759,
    48.22654626639115,
    52.26433394421675,
    13.648401539230553,
    13.661808316082881,
    18.64772836172796,
    19.78945037381588,
    23.72537054078906,
    25.34247117711902,
    28.301977123210275,
    29.13515261974198,
    31.76284823770005,
    34.43654039668837,
    34.84727564955508,
    35.39299462424606,
    36.55150682461002,
    38.80971735004914,
    40.787488851867295,
    42.71536725529792,
    48.12966188088925,
    52.50743001891774,
    13.036997240111058,
    13.15717872470497,
    18.206920802912414,
    19.445912516240334,
    23.01414244220478,
    24.74859356469628,
    28.00828570872686,
    28.42222982217367,
    31.476444709764724,
    33.64375566265859,
    34.78680936067419,
    35.144843643564094,
    36.21088189039522,
    38.80035559927995,
    40.57336989608861,
    42.544843611472345,
    48.071719734717206,
    52.75153272135983,
    12.397617134580937,
    12.678512423990368,
    17.739355567192135,
    18.99731335561176,
    22.274378981296387,
    24.185262449688732,
    27.551702578415618,
    27.72274652474731,
    31.249641334074738,
    32.80848001590531,
    34.728858381710275,
    34.92629526758204,
    35.88117871858075,
    38.78823426866966,
    40.39393265675889,
    42.36517289746722,
    48.05150117786752,
    52.99282813009329,
    11.753272232912744,
    12.220113622772992,
    17.25102103079052,
    18.418353852530604,
    21.52088406155846,
    23.697493831284344,
    26.564251503480452,
    27.44584930007253,
    31.075208632817258,
    31.963797141396093,
    34.66120599705126,
    34.71870396614488,
    35.578696025001015,
    38.772421584105956,
    40.246496525945666,
    42.18015721309692,
    48.064634932391236,
    53.2272044805255,
    11.11499353479841,
    11.790014467288865,
    16.748290982262137,
    17.698805491081934,
    20.771676919080278,
    23.31892545859789,
    25.507813931122413,
    27.177992343641453,
    30.94084542462213,
    31.129282704633635,
    34.500513084507844,
    34.584952580220104,
    35.32415874021228,
    38.753090743702465,
    40.12748099031269,
    41.99542628360967,
    48.10444655523484,
    53.450455855041575,
    10.495462958912373,
    11.396780351415657,
    16.238231716198996,
    16.853432313231416,
    20.047621551268378,
    23.0621064063231,
    24.429041334674476,
    26.918949176342505,
    30.323398805490825,
    30.83641959140077,
    34.25959047994538,
    34.50287537523092,
    35.131262850282376,
    38.73112418587234,
    40.0330053889224,
    41.81741127841119,
    48.16303554057486,
    53.65845991420453,
    9.909116231963,
    11.049727537701349,
    15.72954619395462,
    15.919775070651173,
    19.37143114891029,
    22.920823973618432,
    23.37225677884563,
    26.667020939413806,
    29.565529699304303,
    30.75493828490869,
    34.0036237739626,
    34.41854270609218,
    34.995880605610694,
    38.70782279312168,
    39.95928967737214,
    41.652362368866726,
    48.23225643850382,
    53.8473245449042,
    9.371992657498467,
    10.759100001529164,
    14.948633734037925,
    15.23432010222092,
    18.765799843881013,
    22.380231586512906,
    22.879342593097284,
    26.418152382234986,
    28.87761370120109,
    30.691753671442466,
    33.75214726708882,
    34.33610191767916,
    34.90329194924051,
    38.684686971265975,
    39.90289250997131,
    41.505652898511904,
    48.30443883550252,
    54.01350342786295,
    8.90116330232844,
    10.536002909267802,
    13.99657616364757,
    14.770161543606815,
    18.250822067803824,
    21.49444690533999,
    22.918761801457226,
    26.166251957984013,
    28.285070976891035,
    30.643716313629824,
    33.52393840448479,
    34.260061914037045,
    34.8400832750719,
    38.66324548738227,
    39.86083726085235,
    41.38144010666842,
    48.37283083236685,
    54.15388360848467,
    8.51361345450347,
    10.391340667081781,
    13.12298465715283,
    14.36139113267338,
    17.84154966736338,
    20.75430570452994,
    23.017362997703028,
    25.908352359822985,
    27.81407099634718,
    30.60859304961888,
    33.33317778930339,
    34.19497138945905,
    34.79740071909308,
    38.644918414510705,
    39.8306701899319,
    41.28263533831151,
    48.43182823867354,
    54.26584954879609,
    8.224657200790743,
    10.331232240185681,
    12.390897507037456,
    14.037505966864263,
    17.546830575402755,
    20.195370231763707,
    23.146054482677023,
    25.658498986439753,
    27.482173309668575,
    30.584733069111003,
    33.19000449156516,
    34.14501080310497,
    34.769902257307734,
    38.63090958264554,
    39.81048196321326,
    41.21108074619305,
    48.47706737265897,
    54.347328360898004,
    8.046283724507575,
    10.341908532672361,
    11.875493891815442,
    13.828109952792234,
    17.370008875798963,
    19.84682051308778,
    23.26153683289814,
    25.46204059365517,
    27.28999224693599,
    30.57092918796419,
    33.10135743392915,
    34.11356068215731,
    34.75448124676108,
    38.6221280715534,
    39.79891185161073,
    41.1678177706717,
    48.50544518426569,
    54.39682044742911,
    7.985985252714676,
    10.36355510756523,
    11.680273445286828,
    13.755528471791429,
    17.31119818372302,
    19.728300295248182,
    23.309634857785852,
    25.384896504368733,
    27.227747239692032,
    30.566416422234735,
    33.071351210561524,
    34.10282253956367,
    34.74951017844777,
    38.61913736030418,
    39.795145492694395,
    41.15334827291035,
    48.51510957526502,
    54.41341894999265,
    7.711354054647208,
    10.633717720042766,
    11.336429544680097,
    14.039487571852572,
    17.08906383854573,
    19.789084325911965,
    23.39617595329874,
    25.395165533822798,
    27.28634240708537,
    30.576043251017158,
    33.073660572531146,
    34.09856390065964,
    34.75020050472483,
    38.64674877633602,
    39.76432522879126,
    41.15208590644562,
    48.51542864910709,
    54.4322528391294,
    7.098077480671188,
    10.59271196784271,
    11.23358063750688,
    14.603069318683637,
    16.467908874271444,
    19.97028803374108,
    23.620702261468058,
    25.424962409101433,
    27.452275822569618,
    30.60186932671055,
    33.080501308541486,
    34.08576794766235,
    34.75466910579661,
    38.725464600538054,
    39.6759130243308,
    41.1482337552818,
    48.516542608731406,
    54.48721407480861,
    6.36906671345117,
    9.707993577715094,
    11.93994728721819,
    15.187589739866286,
    15.541811349419042,
    20.266979995247056,
    23.916196489382,
    25.47125566605875,
    27.700083654374794,
    30.635636371145797,
    33.091646744389614,
    34.06438797594984,
    34.76775489243308,
    38.84237472756111,
    39.543689036330214,
    41.141555807827054,
    48.518857439389585,
    54.57391619904653,
    5.608994787600665,
    8.764862763107233,
    12.665940791860487,
    14.397577259671799,
    15.71493329844148,
    20.667240386433427,
    24.232317794949964,
    25.529005226356023,
    27.998532996237717,
    30.666856512995672,
    33.10682839956602,
    34.03439065854917,
    34.79071218706421,
    38.96686480486469,
    39.40262129771936,
    41.1315454998092,
    48.52286506243793,
    54.68575410817837,
    4.851939630717144,
    7.794325578126778,
    13.051091754219907,
    13.420235848718352,
    16.16516269435337,
    21.150433179591246,
    24.542461875928606,
    25.591229407614605,
    28.319909272157684,
    30.68779995114794,
    33.125870693799094,
    33.995821700406566,
    34.81448200144858,
    38.999456882614695,
    39.3624602323464,
    41.117310676740864,
    48.52894841029624,
    54.81473657704195,
    4.115900414443185,
    6.811745294152538,
    11.650774234919561,
    14.073814309544144,
    16.53906417944052,
    21.689372771994876,
    24.83329086691835,
    25.6491809824173,
    28.64314587812046,
    30.69897969379472,
    33.14882434718713,
    33.94889374320827,
    34.81671323207656,
    38.89224791779973,
    39.48769252707901,
    41.09747907791622,
    48.53721925963785,
    54.952321587554685,
    3.4122452960679253,
    5.825964883757772,
    10.132735923446521,
    14.702141330560446,
    16.844847685409732,
    22.255124044639544,
    25.09682815571646,
    25.692684493354808,
    28.95015858272957,
    30.713049764853814,
    33.17605181082414,
    33.89408897663309,
    34.76687227911236,
    38.77870743609305,
    39.66372072564667,
    41.07016201977525,
    48.54742443307914,
    55.090114275236374,
    2.7482374259032505,
    4.8422347465958016,
    8.541864512485528,
    15.266060717340169,
    17.091578755889365,
    22.821177998734,
    25.32735583090179,
    25.71066891018792,
    29.219125319488622,
    30.75581539142787,
    33.208218719191045,
    33.83226363360553,
    34.6398517798511,
    38.71528333764649,
    39.84591669999434,
    41.033027758136654,
    48.55892882535002,
    55.220371921544974,
    2.127417250799605,
    3.8634045366811405,
    6.89527014697543,
    15.750620742811448,
    17.286476227576298,
    23.36539211826452,
    25.52063059753664,
    25.691902939933083,
    29.4234052673613,
    30.85972201398182,
    33.24615758245207,
    33.76473857509233,
    34.43056191868464,
    38.70925478564247,
    40.02250320630228,
    40.98353886152931,
    48.570770587034886,
    55.33632491417474,
    1.5492778210285612,
    2.8905415818039395,
    5.2065491029249165,
    16.142798231262702,
    17.434447149008427,
    23.870147757501627,
    25.625930249340854,
    25.673641458761438,
    29.547877034418757,
    31.04002279008622,
    33.29058695825032,
    33.69337131016906,
    34.15926989759457,
    38.74401484937709,
    40.18924505330434,
    40.91938444975124,
    48.58177963554124,
    55.43235435631295,
    1.0088725263111213,
    1.9233460862131793,
    3.4874402686529367,
    16.431529915330906,
    17.53851403255611,
    24.321514112436702,
    25.504345298786372,
    25.78432835031474,
    29.60635171415058,
    31.268529622752638,
    33.34162875878219,
    33.6206900344819,
    33.86927427346186,
    38.79342048103549,
    40.34427764106822,
    40.83912732349733,
    48.59074550858585,
    55.504073417637905,
    0.4968103103381096,
    0.9604996209376189,
    1.7485842415699522,
    16.608332578130778,
    17.600390794930078,
    24.706094553836266,
    25.324259622140634,
    25.851304709594988,
    29.627346587769622,
    31.474567697764403,
    33.39737772704563,
    33.550905376261014,
    33.628926827684346,
    38.833509190011654,
    40.48513419729711,
    40.743623478230305,
    48.59661028907213,
    55.54835284085254,
    -0.00258524490098824,
    -0.002274040870737545,
    -3.2454908022960017e-07,
    16.66787297121436,
    17.620930993136003,
    24.947241376348604,
    25.15239091511682,
    25.873726942135225,
    29.6319810920778,
    31.56174155129169,
    33.43705080001726,
    33.506368556578366,
    33.53071181761912,
    38.848645658852654,
    40.58194964985807,
    40.66199924997953,
    48.59865088182018,
    55.5633202839636,
    0.5864303351624656,
    1.181796983876161,
    1.7258201468666836,
    16.65582813867331,
    17.656508670441305,
    24.919675019393022,
    25.22167179692392,
    25.897722214012788,
    29.642906490237404,
    31.53478501555451,
    33.4010547468504,
    33.53133432010537,
    33.61902139923888,
    38.84661048532008,
    40.550821306944314,
    40.69128741796368,
    48.59257776598528,
    55.54633557821941,
    1.1828223223767098,
    2.3604474454203186,
    3.4434381961407174,
    16.620079520494446,
    17.762221578126912,
    24.89830643193583,
    25.352696171343776,
    25.983439785881394,
    29.6758550019684,
    31.46468949059507,
    33.37174036442991,
    33.585816311434186,
    33.813688483800235,
    38.841186275918254,
    40.49534786354673,
    40.74161142168983,
    48.57453197823307,
    55.49562342111665,
    1.797800451848397,
    3.5327543833919397,
    5.14453140734531,
    16.562207898952806,
    17.934757126282665,
    24.917551473825398,
    25.477071624356274,
    26.159570634623954,
    29.731307809089436,
    31.374370513398315,
    33.36090013500056,
    33.668904790759065,
    34.077376669024765,
    38.83439310772299,
    40.43303069304541,
    40.79658541289175,
    48.545034233716116,
    55.41190867454255,
    2.4377101100536236,
    4.695441851638472,
    6.820503986872465,
    16.485586776644144,
    18.168379694841718,
    24.970071269433785,
    25.588944712339362,
    26.430445851222956,
    29.809869273159244,
    31.28520185666224,
    33.364214638136026,
    33.77777506398016,
    34.3905325067193,
    38.8295159920827,
    40.366072064280594,
    40.85586979529764,
    48.50495321124606,
    55.296395886085456,
    3.1061766355655958,
    5.845109367794321,
    8.462233345824053,
    16.395566730172078,
    18.45542092359376,
    25.03013371938583,
    25.728169909449207,
    26.7694639580155,
    29.911630771940963,
    31.213106519044622,
    33.37927363547059,
    33.91102817139561,
    34.73511073912212,
    38.8309710247719,
    40.29493548103316,
    40.921602501131865,
    48.455509105629794,
    55.150763370193424,
    3.804183808139539,
    6.978191806113734,
    10.059524513022247,
    16.299662598002225,
    18.786997198816902,
    25.07055657694284,
    25.935309683763546,
    27.147220145799185,
    30.034356353582517,
    31.171828646319277,
    33.40482816881609,
    34.06763787894112,
    35.095578951279464,
    38.844082995673276,
    40.219933057361274,
    40.99677615130348,
    48.39828276538839,
    54.97715366776289,
    4.530486738314603,
    8.090912593836743,
    11.599592926879689,
    16.208706368289064,
    19.1535518239562,
    25.083558806125314,
    26.223221277628443,
    27.539546120465275,
    30.169329163981832,
    31.179355115275442,
    33.440299329543336,
    34.24618033940325,
    35.458451757162464,
    38.8747077352084,
    40.14162392959613,
    41.08476471991401,
    48.335233410000825,
    54.778158944957376,
    5.282159641230417,
    9.17921517978705,
    13.061491423683112,
    16.142110228058822,
    19.54512604456276,
    25.077779673270516,
    26.582934941877543,
    27.926018902142076,
    30.2962228617455,
    31.264042321983368,
    33.48560931864969,
    34.444409532856774,
    35.81186642246452,
    38.92856681609084,
    40.061110837336585,
    41.188927250445325,
    48.26872694100968,
    54.55679924420393,
    6.055127445126305,
    10.238635336085215,
    14.386770153433677,
    16.1569368935018,
    19.951430427831994,
    25.0651591720496,
    26.998875799110746,
    28.290553016281173,
    30.38989674527634,
    31.45703636193536,
    33.54114158297994,
    34.659035256062296,
    36.14576691859109,
    39.01006148221665,
    39.98051223504673,
    41.312128998098515,
    48.201574147921015,
    54.31649073978851,
    6.844600135536117,
    11.264018286612805,
    15.309657517376122,
    16.517466367589122,
    20.36191839981836,
    25.05683478609841,
    27.453322931480695,
    28.624060742478445,
    30.445077607214643,
    31.76602190299612,
    33.60777943882922,
    34.885680007956225,
    36.4526594778305,
    39.12009878615867,
    39.90412410677355,
    41.456163518000835,
    48.13707280440075,
    54.0610003547378,
    7.645384908093727,
    12.248806906492852,
    15.57786430104374,
    17.47410949948614,
    20.766354311856876,
    25.06383733376252,
    27.924388687502574,
    28.92612930532385,
    30.480951406304218,
    32.17112727497037,
    33.687076492142765,
    35.11905316696521,
    36.728485387027376,
    39.25131614086167,
    39.84221839017516,
    41.6211375807596,
    48.079038720807425,
    53.79438243916814,
    8.4520840828909,
    13.182994962580203,
    15.649179012481012,
    18.56645165573566,
    21.157174142039565,
    25.097982418402694,
    28.38225815516042,
    29.202340123255432,
    30.52701613603014,
    32.64430216045593,
    33.78185205683222,
    35.353382218667285,
    36.97283951737344,
    39.37465101487825,
    39.824136480310635,
    41.80497090500614,
    48.03179764592326,
    53.52089299407633,
    9.259200764852753,
    14.046228063664381,
    15.727849375906017,
    19.58706641762211,
    21.537118738802903,
    25.171526181572805,
    28.789368901461703,
    29.45281490865828,
    30.623500973638286,
    33.156893844606614,
    33.89880318645468,
    35.58308620223307,
    37.18802968348581,
    39.42982317023752,
    39.908461556137055,
    42.00323086889757,
    48.000093958257345,
    53.24487757575415,
    10.061177231835357,
    14.782973383174678,
    15.901751962271074,
    20.451827688229876,
    21.93910039588783,
    25.294981811512,
    29.117303761899212,
    29.65436037040457,
    30.820596758888055,
    33.663061512949746,
    34.06614065930434,
    35.80358510859403,
    37.37740057531033,
    39.40983537541598,
    40.09971758560905,
    42.20949265105568,
    47.988860074866196,
    52.97063101729305,
    10.852389206640666,
    15.27606078862142,
    16.294074912539614,
    21.063817982660463,
    22.440829396057413,
    25.473515066739264,
    29.36858245461629,
    29.78301071126488,
    31.134732581776916,
    34.01827814653751,
    34.41372942202155,
    36.012079255749626,
    37.54402342189016,
    39.361849336210646,
    40.348335366897786,
    42.41625498608448,
    48.00279768885509,
    52.702230814877424,
    11.627116130607641,
    15.539956807272251,
    16.888987456111316,
    21.394503520252094,
    23.067521947569162,
    25.704160989787038,
    29.562235523955874,
    29.860521232580567,
    31.518033015657693,
    34.22051326727459,
    34.92945701801121,
    36.20821419564579,
    37.690545796670975,
    39.31034444141885,
    40.62751437072858,
    42.61622083473394,
    48.04576946352552,
    52.443351401957806,
    12.379504895444244,
    15.726823183408827,
    17.52960596674372,
    21.53648301428217,
    23.734674933098553,
    25.97630829532208,
    29.70664559747264,
    29.93263272560438,
    31.90968018717437,
    34.4005438879464,
    35.465048081768124,
    36.394864599613136,
    37.820145457350364,
    39.26443346189311,
    40.92538448887409,
    42.803585554902504,
    48.120096265325344,
    52.19707283168715,
    13.10354258611188,
    15.903937681323553,
    18.141928185562982,
    21.572504955496758,
    24.374513527050066,
    26.27502579629442,
    29.802214035158553,
    30.034880239139163,
    32.27060690071032,
    34.57599977858854,
    35.97592953182759,
    36.58015498631769,
    37.93793113179981,
    39.228083129970955,
    41.23433045250404,
    42.974929253666,
    48.22596458441452,
    51.965703074342535,
    13.793052386632741,
    16.08835408864365,
    18.70096459386052,
    21.546158360869793,
    24.961402286425084,
    26.58452016496144,
    29.87273675047102,
    30.1638679624744,
    32.58326678216804,
    34.734633842585644,
    36.42633431289583,
    36.78565823496837,
    38.05206696474335,
    39.20337382530514,
    41.54782492599302,
    43.12940411968489,
    48.361184816375115,
    51.750636210323464,
    14.441725337066291,
    16.282353223871567,
    19.19602337480439,
    21.482198901469406,
    25.489379881591027,
    26.890071774075984,
    29.94597041091543,
    30.30249693084482,
    32.84536240462632,
    34.85557574320156,
    36.757072030514735,
    37.05702838057912,
    38.174135697377764,
    39.19200387001281,
    41.859670231115715,
    43.26813783956244,
    48.52143412471379,
    51.552267559028174,
    15.043198411407644,
    16.48304361717347,
    19.621911090586742,
    21.39689188272457,
    25.960788166924583,
    27.178788668079015,
    30.034026847309914,
    30.44236673848724,
    33.06336480711088,
    34.91982836467883,
    36.97993170790864,
    37.36358211364159,
    38.31770624776902,
    39.19632843861099,
    42.163953031505685,
    43.39306879243348,
    48.70091251362685,
    51.36998072360842,
    15.591185770461466,
    16.685190852551088,
    19.97692139052911,
    21.301980807826652,
    26.381242440954107,
    27.440060540237496,
    30.139884669574034,
    30.578560004848608,
    33.246769500501095,
    34.91851392594961,
    37.16349354837546,
    37.615884334202455,
    38.49136964870889,
    39.21952695268712,
    42.45514876204153,
    43.50564149288703,
    48.893181396881054,
    51.20221181122208,
    16.079664728412368,
    16.882270122053356,
    20.26246197178454,
    21.206387403561905,
    26.75646463199623,
    27.665965064495204,
    30.262018825033817,
    30.706081124950668,
    33.40431841098939,
    34.85500347844825,
    37.32519844692738,
    37.78837445555824,
    38.687040090704514,
    39.26383237343144,
    42.72817909646297,
    43.60581033182816,
    49.091940257971046,
    51.046585196844305,
    16.503111718616616,
    17.066976016993,
    20.482900711627618,
    21.11699256175772,
    27.090111936972395,
    27.851306421480103,
    30.39623910234218,
    30.819263950825807,
    33.5422814568859,
    34.7417774191047,
    37.46468529068351,
    37.89128596475568,
    38.88299104103768,
    39.32665300015467,
    42.978398945656146,
    43.691635333858954,
    49.291597470821145,
    50.90010595539564,
    16.856780634262325,
    17.231564961708237,
    20.64513736132172,
    21.038970968304156,
    27.382803168042607,
    27.993058352893247,
    30.53643870677907,
    30.912205233864363,
    33.66421398554185,
    34.596304167572804,
    37.58141282355087,
    37.94207570348282,
    39.06145119782551,
    39.39768237589173,
    43.20157912837597,
    43.75950330095182,
    49.487608498213525,
    50.759388565054856,
    17.137031739608766,
    17.368150384942258,
    20.757768006038408,
    20.97591525413415,
    27.63243533993421,
    28.089410756485176,
    30.674752394445164,
    30.979303164097978,
    33.77184181870884,
    34.43806116036176,
    37.677301791892326,
    37.95567522500803,
    39.21447307111643,
    39.461431946189194,
    43.393967857022865,
    43.804789357834636,
    49.676625250997965,
    50.6209004166767,
    17.3417939658412,
    17.468895636972743,
    20.829913847127024,
    20.929913071723796,
    27.835481705957314,
    28.138853741591976,
    30.801598708611234,
    31.015522479056234,
    33.86708175204641,
    34.28587836725284,
    37.75567632907976,
    37.94369468233294,
    39.33882375358843,
    39.50355426722201,
    43.55246755539052,
    43.82267693484633,
    49.85651943149592,
    50.48120149362577,
    17.471407047307217,
    17.52581670796374,
    20.870062596054847,
    20.901521854705432,
    27.988632463546132,
    28.13967301675546,
    30.906453144086356,
    31.01661131860085,
    33.955023534699684,
    34.15388243090865,
    37.8199311379766,
    37.914385650233804,
    39.43188486322994,
    39.5148090814829,
    43.6748942763216,
    43.808894863173954,
    50.026332434545594,
    50.33716694202512,
    17.529976427513237,
    17.529976427513255,
    20.887413011966927,
    20.88741301196694,
    28.090038497825578,
    28.09003849782559,
    30.979976372800735,
    30.97997637280075,
    34.046175253313194,
    34.0461752533132,
    37.8725679587415,
    37.87256795874151,
    39.49108852188472,
    39.491088521884734,
    43.760244621019964,
    43.76024462101997,
    50.186185502953045,
    50.186185502953066
   ]
  ]
 },
 "eigs_kl": {
  "__ndarray__": [
   [
    4,
    18
   ],
   "float64",
   [
    -8.531949849137904e-08,
    -6.601636069166361e-08,
    -8.600774487600636e-15,
    2.9242598496455794,
    4.624441166520647,
    5.182154722776574,
    6.613995219312457,
    6.838282196562365,
    8.127829686880856,
    8.913252957797168,
    9.785995825648895,
    11.315534871016663,
    12.22820291495202,
    15.613798569664194,
    15.836086247709783,
    27.377769232895087,
    29.51109169139317,
    39.528248520188455,
    0.8386270129801672,
    1.0980455813017986,
    1.9948468734481821,
    2.1152930393214757,
    4.015506253402267,
    5.152106188774778,
    5.591118269161816,
    5.678349217374954,
    6.892884495926392,
    7.994669720698739,
    9.9829115359138,
    10.862959734832785,
    12.192158267204022,
    15.501773488386487,
    16.876234996625694,
    23.47839874240278,
    30.46920162241581,
    37.37541961954803,
    3.722211674349205,
    3.722211674349207,
    4.918028043834175,
    4.918028043834178,
    7.516289871544609,
    7.516289871544618,
    10.501351197565983,
    10.501351197565983,
    11.453119153616393,
    11.453119153616402,
    13.085934726263206,
    13.085934726263213,
    18.725137855131447,
    18.725137855131475,
    22.465846914627864,
    22.46584691462787,
    34.349331537520825,
    34.34933153752084,
    3.232091946298871,
    3.232091946298873,
    5.883321832453079,
    5.883321832453084,
    6.259315584382858,
    6.2593155843828585,
    9.214403862083255,
    9.214403862083259,
    11.206179216829673,
    11.206179216829684,
    13.927358779933073,
    13.927358779933083,
    20.160280994147346,
    20.16028099414738,
    23.180410700205076,
    23.18041070020508,
    31.53138373510339,
    31.531383735103397
   ]
  ]
 },
 "phi_anv": {
  "__ndarray__": [
   [
    6,
    24,
    3,
    3
   ],
   "float64",
   [
    14.705871516628136,
    0.0,
    -0.0,
    0.0,
    18.5504313465013,
    -2.633768273621395,
    -0.0,
    -2.633768273621395,
    21.90409082789941,
    -7.141773266454615,
    -0.0,
    -0.0,
    -0.0,
    -1.420196000659833,
    1.735866900864287,
    -0.0,
    1.735866900864287,
    1.985014619661412,
    -0.042149753640654,
    0.0,
    -0.0,
    0.0,
    0.289591801113017,
    0.032271467263898,
    -0.0,
    0.032271467263898,
    -0.143245807241712,
    0.563750424077547,
    0.0,
    -0.0,
    0.0,
    0.524987472732678,
    0.20010209318968,
    -0.0,
    0.20010209318968,
    -0.016105158647812,
    -1.895319584495023,
    -0.257073184677836,
    -3.098665120884218,
    -0.38680023082809,
    -0.056974236992814,
    -0.986362266212975,
    -3.498150131326623,
    -1.571632611609354,
    -5.264076550655339,
    -1.895319584495023,
    0.257073184677836,
    3.098665120884218,
    0.38680023082809,
    -0.056974236992814,
    -0.986362266212975,
    3.498150131326623,
    -1.571632611609354,
    -5.264076550655339,
    -0.011872574145157,
    -0.041426614742319,
    0.110799075496404,
    -0.000373521020713,
    -0.066691895250409,
    -0.059093767669283,
    -0.043951709707823,
    -0.118399223896114,
    -0.054279083705069,
    -0.011872574145157,
    0.041426614742319,
    -0.110799075496404,
    0.000373521020713,
    -0.066691895250409,
    -0.059093767669283,
    0.043951709707823,
    -0.118399223896114,
    -0.054279083705069,
    -0.718940775734512,
    -0.0,
    0.0,
    0.0,
    -2.633870819326829,
    2.466366968604877,
    0.0,
    3.601760039959654,
    -5.948771141220819,
    -0.161176972317528,
    0.0,
    -0.0,
    -0.0,
    -0.197918461248326,
    0.099847234977447,
    0.0,
    0.011493825109129,
    -0.405213839430089,
    0.110066178689635,
    0.0,
    -0.0,
    0.0,
    -0.006189125841984,
    0.125496931079837,
    0.0,
    0.171477863721489,
    -0.020373995322998,
    0.029001499647382,
    0.0,
    -0.0,
    0.0,
    0.035431425746326,
    0.147716479103848,
    0.0,
    0.005826474090289,
    -0.11094475596402,
    -0.231993832117517,
    -1.848612465300498,
    0.874853012037602,
    -1.848612465300498,
    -3.181780552525965,
    0.661655415075878,
    0.874853012037602,
    0.661655415075878,
    0.120940901240889,
    -0.231993832117517,
    1.848612465300498,
    -0.874853012037602,
    1.848612465300498,
    -3.181780552525964,
    0.661655415075878,
    -0.874853012037602,
    0.661655415075878,
    0.120940901240889,
    -0.431354291336319,
    0.867474918250517,
    -0.194661083046611,
    0.867474918250517,
    -1.207417640418765,
    -0.382284993094685,
    -0.194661083046611,
    -0.382284993094685,
    0.391899093331653,
    -0.431354291336319,
    -0.867474918250517,
    0.194661083046611,
    -0.867474918250517,
    -1.207417640418765,
    -0.382284993094685,
    0.194661083046611,
    -0.382284993094685,
    0.391899093331653,
    -0.684445815225684,
    -0.0,
    -0.0,
    -0.0,
    0.025577162882049,
    -0.317462985735968,
    0.0,
    -0.358965204086062,
    -0.025169805403439,
    -0.363554183076015,
    -0.0,
    -0.0,
    -0.0,
    -0.684116457332858,
    0.07977996655286,
    0.0,
    -0.393026655055427,
    -0.13871436662462,
    -0.061886298330787,
    -0.0,
    -0.0,
    0.0,
    0.260120430336155,
    0.109879054100522,
    0.0,
    0.079838853178936,
    0.070314486942345,
    -0.84344639766566,
    0.0,
    -0.0,
    -0.0,
    -2.786061607387,
    1.830294545398679,
    0.0,
    1.518724715472354,
    -1.993199484310712,
    -0.043708585474459,
    0.019844724536631,
    0.148377052120216,
    0.100458287056321,
    -0.167503106921964,
    0.083433691133911,
    -0.079581318605777,
    0.013537973291166,
    -0.043400696178078,
    -0.043708585474459,
    -0.019844724536631,
    -0.148377052120216,
    -0.100458287056321,
    -0.167503106921964,
    0.083433691133911,
    0.079581318605777,
    0.013537973291166,
    -0.043400696178078,
    -0.081409210730149,
    0.329291591828218,
    1.508668131925409,
    1.466930010591414,
    -1.298526151647428,
    -1.254893600066142,
    1.325006936401798,
    -0.5893272798663,
    -2.729924454202527,
    -0.081409210730149,
    -0.329291591828218,
    -1.508668131925409,
    -1.466930010591414,
    -1.298526151647428,
    -1.254893600066142,
    -1.325006936401798,
    -0.5893272798663,
    -2.729924454202527,
    -1.895319584495023,
    -0.38680023082809,
    -3.498150131326623,
    -0.257073184677836,
    -0.056974236992814,
    -1.571632611609354,
    -3.098665120884218,
    -0.986362266212975,
    -5.264076550655339,
    -1.895319584495023,
    0.38680023082809,
    3.498150131326623,
    0.257073184677836,
    -0.056974236992814,
    -1.571632611609354,
    3.098665120884218,
    -0.986362266212975,
    -5.264076550655339,
    -0.011872574145157,
    -0.000373521020713,
    -0.043951709707823,
    -0.041426614742319,
    -0.066691895250409,
    -0.118399223896114,
    0.110799075496404,
    -0.059093767669283,
    -0.054279083705069,
    -0.011872574145157,
    0.000373521020713,
    0.043951709707823,
    0.041426614742319,
    -0.066691895250409,
    -0.118399223896114,
    -0.110799075496404,
    -0.059093767669283,
    -0.054279083705069,
    9.934081383124367,
    1e-15,
    0.0,
    1e-15,
    6.099910604388286,
    -0.048264721914617,
    0.0,
    -0.048264721914617,
    16.28593094826372,
    -2.907653729602665,
    -0.0,
    -0.0,
    -0.0,
    -0.017871508196689,
    -0.035310738519214,
    -0.0,
    -0.035310738519214,
    0.291662252004378,
    0.028159711498343,
    -0.0,
    -0.0,
    -0.0,
    0.10716307087843,
    -0.003103901359432,
    -0.0,
    -0.003103901359432,
    -0.028287245577819,
    0.021788515897043,
    -0.0,
    -0.0,
    -0.0,
    0.083192040774738,
    0.022625249571378,
    -0.0,
    0.022625249571378,
    0.066996505624871,
    -0.044285860788576,
    0.017026947747793,
    -0.097572702405472,
    0.017026947747793,
    0.165196153197095,
    0.115538889978756,
    -0.097572702405472,
    0.115538889978756,
    -0.057351834547127,
    -0.044285860788576,
    -0.017026947747793,
    0.097572702405472,
    -0.017026947747793,
    0.165196153197095,
    0.115538889978756,
    0.097572702405472,
    0.115538889978756,
    -0.057351834547127,
    -0.113303700441368,
    0.016154229638393,
    -0.007650155706045,
    0.016154229638393,
    -0.123959659300424,
    -0.028206390285805,
    -0.007650155706045,
    -0.028206390285805,
    0.016327809444491,
    -0.113303700441368,
    -0.016154229638393,
    0.007650155706045,
    -0.016154229638393,
    -0.123959659300424,
    -0.028206390285805,
    0.007650155706045,
    -0.028206390285805,
    0.016327809444491,
    -0.718940775734512,
    0.0,
    0.0,
    -0.0,
    -2.633870819326829,
    3.601760039959654,
    0.0,
    2.466366968604877,
    -5.948771141220819,
    -0.161176972317528,
    -0.0,
    0.0,
    -0.0,
    -0.197918461248326,
    0.011493825109129,
    -0.0,
    0.099847234977447,
    -0.405213839430089,
    0.110066178689635,
    0.0,
    0.0,
    0.0,
    -0.006189125841984,
    0.171477863721489,
    -0.0,
    0.125496931079837,
    -0.020373995322998,
    0.029001499647382,
    -0.0,
    0.0,
    -0.0,
    0.035431425746326,
    0.005826474090289,
    -0.0,
    0.147716479103848,
    -0.11094475596402,
    -0.043694546276215,
    -0.072469626134991,
    0.039773643375553,
    -0.360627892214828,
    -0.368657245967581,
    -0.070306703686518,
    0.121756589207426,
    -0.042884077186046,
    0.382372637174947,
    -0.043694546276215,
    0.072469626134991,
    -0.039773643375553,
    0.360627892214828,
    -0.368657245967581,
    -0.070306703686518,
    -0.121756589207426,
    -0.042884077186046,
    0.382372637174948,
    -0.228951860143036,
    0.377743201271982,
    -0.016737573694548,
    0.371086730613956,
    -0.603339831738391,
    -0.067785282120485,
    -0.119034100085153,
    -0.103624806349276,
    0.183236940913982,
    -0.228951860143036,
    -0.377743201271982,
    0.016737573694548,
    -0.371086730613956,
    -0.603339831738391,
    -0.067785282120485,
    0.119034100085153,
    -0.103624806349276,
    0.183236940913982,
    0.145006056560838,
    -0.0,
    0.0,
    0.0,
    -0.442614365541613,
    0.087072916004496,
    -0.0,
    0.597024935610465,
    0.073401475403902,
    -0.016724519341779,
    -0.0,
    0.0,
    0.0,
    0.018778520674502,
    0.026834813797819,
    -0.0,
    0.024509087222331,
    0.017731124798394,
    -0.433032421997095,
    0.0,
    0.0,
    0.0,
    -0.435481048154449,
    -0.460325894550835,
    -0.0,
    -0.419591646944526,
    -0.543491867075986,
    -1.355718673845277,
    0.0,
    0.0,
    -0.0,
    -0.501676902047345,
    0.101468545583311,
    0.0,
    -0.768022870237562,
    -0.091099298755296,
    -0.718940775734512,
    0.0,
    0.0,
    -0.0,
    -2.633870819326829,
    3.601760039959654,
    0.0,
    2.466366968604877,
    -5.948771141220819,
    -0.161176972317528,
    -0.0,
    0.0,
    0.0,
    -0.197918461248326,
    0.011493825109129,
    -0.0,
    0.099847234977447,
    -0.405213839430089,
    0.110066178689635,
    0.0,
    0.0,
    0.0,
    -0.006189125841984,
    0.171477863721489,
    -0.0,
    0.125496931079837,
    -0.020373995322998,
    0.029001499647382,
    0.0,
    0.0,
    0.0,
    0.035431425746326,
    0.005826474090289,
    -0.0,
    0.147716479103848,
    -0.11094475596402,
    -0.044285860788576,
    0.017026947747793,
    -0.097572702405472,
    0.017026947747793,
    0.165196153197095,
    0.115538889978756,
    -0.097572702405472,
    0.115538889978756,
    -0.057351834547127,
    -0.044285860788576,
    -0.017026947747793,
    0.097572702405472,
    -0.017026947747793,
    0.165196153197095,
    0.115538889978756,
    0.097572702405472,
    0.115538889978756,
    -0.057351834547127,
    -0.113303700441368,
    0.016154229638393,
    -0.007650155706045,
    0.016154229638393,
    -0.123959659300424,
    -0.028206390285805,
    -0.007650155706045,
    -0.028206390285805,
    0.016327809444491,
    -0.113303700441368,
    -0.016154229638393,
    0.007650155706045,
    -0.016154229638393,
    -0.123959659300424,
    -0.028206390285805,
    0.007650155706045,
    -0.028206390285805,
    0.016327809444491,
    9.934081383124363,
    1e-15,
    -0.0,
    1e-15,
    6.099910604388288,
    -0.048264721914617,
    -0.0,
    -0.048264721914617,
    16.285930948263715,
    -2.907653729602664,
    -0.0,
    -0.0,
    -0.0,
    -0.017871508196689,
    -0.035310738519214,
    -0.0,
    -0.035310738519214,
    0.291662252004378,
    0.028159711498343,
    0.0,
    0.0,
    0.0,
    0.10716307087843,
    -0.003103901359432,
    0.0,
    -0.003103901359432,
    -0.028287245577819,
    0.021788515897043,
    -0.0,
    -0.0,
    -0.0,
    0.083192040774738,
    0.022625249571378,
    -0.0,
    0.022625249571378,
    0.066996505624871,
    -1.895319584495022,
    -0.38680023082809,
    -3.498150131326623,
    -0.257073184677836,
    -0.056974236992815,
    -1.571632611609354,
    -3.098665120884217,
    -0.986362266212975,
    -5.264076550655339,
    -1.895319584495022,
    0.38680023082809,
    3.498150131326623,
    0.257073184677836,
    -0.056974236992815,
    -1.571632611609354,
    3.098665120884218,
    -0.986362266212975,
    -5.264076550655339,
    -0.011872574145157,
    -0.000373521020713,
    -0.043951709707823,
    -0.041426614742319,
    -0.066691895250409,
    -0.118399223896114,
    0.110799075496404,
    -0.059093767669283,
    -0.054279083705068,
    -0.011872574145157,
    0.000373521020713,
    0.043951709707823,
    0.041426614742319,
    -0.066691895250409,
    -0.118399223896114,
    -0.110799075496404,
    -0.059093767669283,
    -0.054279083705068,
    -1.355718673845277,
    -0.0,
    0.0,
    -0.0,
    -0.501676902047345,
    0.101468545583311,
    -0.0,
    -0.768022870237562,
    -0.091099298755296,
    -0.433032421997095,
    -0.0,
    0.0,
    -0.0,
    -0.435481048154449,
    -0.460325894550835,
    -0.0,
    -0.419591646944526,
    -0.543491867075986,
    -0.016724519341779,
    -0.0,
    0.0,
    -0.0,
    0.018778520674502,
    0.026834813797819,
    -0.0,
    0.024509087222331,
    0.017731124798394,
    0.145006056560838,
    -0.0,
    0.0,
    -0.0,
    -0.442614365541613,
    0.087072916004496,
    0.0,
    0.597024935610465,
    0.073401475403902,
    -0.228951860143036,
    -0.377743201271982,
    0.016737573694548,
    -0.371086730613956,
    -0.603339831738391,
    -0.067785282120485,
    0.119034100085153,
    -0.103624806349276,
    0.183236940913982,
    -0.228951860143036,
    0.377743201271982,
    -0.016737573694548,
    0.371086730613956,
    -0.603339831738391,
    -0.067785282120485,
    -0.119034100085153,
    -0.103624806349276,
    0.183236940913982,
    -0.043694546276215,
    0.072469626134991,
    -0.039773643375553,
    0.360627892214828,
    -0.368657245967581,
    -0.070306703686517,
    -0.121756589207426,
    -0.042884077186046,
    0.382372637174947,
    -0.043694546276215,
    -0.072469626134991,
    0.039773643375553,
    -0.360627892214828,
    -0.368657245967581,
    -0.070306703686517,
    0.121756589207426,
    -0.042884077186046,
    0.382372637174947,
    -0.231993832117517,
    -1.848612465300498,
    0.874853012037602,
    -1.848612465300498,
    -3.181780552525965,
    0.661655415075878,
    0.874853012037602,
    0.661655415075878,
    0.120940901240889,
    -0.231993832117517,
    1.848612465300498,
    -0.874853012037602,
    1.848612465300498,
    -3.181780552525964,
    0.661655415075878,
    -0.874853012037602,
    0.661655415075878,
    0.120940901240889,
    -0.431354291336319,
    0.867474918250517,
    -0.194661083046611,
    0.867474918250517,
    -1.207417640418765,
    -0.382284993094685,
    -0.194661083046611,
    -0.382284993094685,
    0.391899093331653,
    -0.431354291336319,
    -0.867474918250517,
    0.194661083046611,
    -0.867474918250517,
    -1.207417640418765,
    -0.382284993094685,
    0.194661083046611,
    -0.382284993094685,
    0.391899093331653,
    -0.718940775734512,
    -0.0,
    0.0,
    0.0,
    -2.633870819326829,
    2.466366968604877,
    0.0,
    3.601760039959654,
    -5.948771141220819,
    -0.161176972317528,
    -0.0,
    -0.0,
    -0.0,
    -0.197918461248326,
    0.099847234977447,
    0.0,
    0.011493825109129,
    -0.405213839430089,
    0.110066178689635,
    0.0,
    -0.0,
    0.0,
    -0.006189125841984,
    0.125496931079837,
    0.0,
    0.171477863721489,
    -0.020373995322998,
    0.029001499647382,
    -0.0,
    -0.0,
    -0.0,
    0.035431425746326,
    0.147716479103848,
    0.0,
    0.005826474090289,
    -0.11094475596402,
    -1.895319584495022,
    -0.257073184677836,
    -3.098665120884217,
    -0.38680023082809,
    -0.056974236992815,
    -0.986362266212975,
    -3.498150131326623,
    -1.571632611609354,
    -5.264076550655339,
    -1.895319584495022,
    0.257073184677836,
    3.098665120884218,
    0.38680023082809,
    -0.056974236992815,
    -0.986362266212975,
    3.498150131326623,
    -1.571632611609354,
    -5.264076550655339,
    -0.011872574145157,
    -0.041426614742319,
    0.110799075496404,
    -0.000373521020713,
    -0.066691895250409,
    -0.059093767669283,
    -0.043951709707823,
    -0.118399223896114,
    -0.054279083705068,
    -0.011872574145157,
    0.041426614742319,
    -0.110799075496404,
    0.000373521020713,
    -0.066691895250409,
    -0.059093767669283,
    0.043951709707823,
    -0.118399223896114,
    -0.054279083705068,
    14.705871516628132,
    0.0,
    0.0,
    0.0,
    18.550431346501306,
    -2.633768273621394,
    0.0,
    -2.633768273621394,
    21.904090827899402,
    -7.141773266454614,
    -0.0,
    -0.0,
    -0.0,
    -1.420196000659833,
    1.735866900864287,
    -0.0,
    1.735866900864287,
    1.985014619661413,
    -0.042149753640654,
    0.0,
    -0.0,
    0.0,
    0.289591801113016,
    0.032271467263898,
    -0.0,
    0.032271467263898,
    -0.143245807241712,
    0.563750424077547,
    0.0,
    -0.0,
    0.0,
    0.524987472732678,
    0.20010209318968,
    -0.0,
    0.20010209318968,
    -0.016105158647812,
    -0.081409210730149,
    -0.329291591828218,
    -1.508668131925409,
    -1.466930010591414,
    -1.298526151647428,
    -1.254893600066142,
    -1.325006936401798,
    -0.5893272798663,
    -2.729924454202526,
    -0.081409210730149,
    0.329291591828218,
    1.508668131925409,
    1.466930010591414,
    -1.298526151647428,
    -1.254893600066142,
    1.325006936401798,
    -0.5893272798663,
    -2.729924454202527,
    -0.043708585474459,
    -0.019844724536631,
    -0.148377052120216,
    -0.100458287056321,
    -0.167503106921964,
    0.083433691133911,
    0.079581318605777,
    0.013537973291166,
    -0.043400696178078,
    -0.043708585474459,
    0.01984472453663,
    0.148377052120216,
    0.100458287056321,
    -0.167503106921964,
    0.083433691133911,
    -0.079581318605777,
    0.013537973291166,
    -0.043400696178078,
    -0.84344639766566,
    0.0,
    -0.0,
    0.0,
    -2.786061607387,
    1.830294545398679,
    0.0,
    1.518724715472354,
    -1.993199484310711,
    -0.061886298330787,
    0.0,
    -0.0,
    0.0,
    0.260120430336155,
    0.109879054100522,
    0.0,
    0.079838853178936,
    0.070314486942345,
    -0.363554183076015,
    0.0,
    -0.0,
    0.0,
    -0.684116457332859,
    0.07977996655286,
    0.0,
    -0.393026655055427,
    -0.13871436662462,
    -0.684445815225684,
    0.0,
    -0.0,
    0.0,
    0.025577162882048,
    -0.317462985735968,
    0.0,
    -0.358965204086062,
    -0.025169805403439,
    -0.684445815225684,
    -0.0,
    0.0,
    -0.0,
    0.025577162882049,
    -0.358965204086062,
    -0.0,
    -0.317462985735968,
    -0.025169805403439,
    -0.363554183076015,
    -0.0,
    0.0,
    -0.0,
    -0.684116457332858,
    -0.393026655055427,
    -0.0,
    0.07977996655286,
    -0.13871436662462,
    -0.061886298330787,
    0.0,
    0.0,
    -0.0,
    0.260120430336155,
    0.079838853178936,
    -0.0,
    0.109879054100522,
    0.070314486942345,
    -0.84344639766566,
    -0.0,
    0.0,
    0.0,
    -2.786061607387,
    1.518724715472354,
    -0.0,
    1.830294545398679,
    -1.993199484310712,
    -0.043694546276215,
    -0.360627892214828,
    0.121756589207426,
    -0.072469626134991,
    -0.368657245967581,
    -0.042884077186046,
    0.039773643375553,
    -0.070306703686518,
    0.382372637174947,
    -0.043694546276215,
    0.360627892214828,
    -0.121756589207426,
    0.072469626134991,
    -0.368657245967581,
    -0.042884077186046,
    -0.039773643375553,
    -0.070306703686518,
    0.382372637174948,
    -0.228951860143036,
    0.371086730613956,
    -0.119034100085153,
    0.377743201271982,
    -0.603339831738391,
    -0.103624806349276,
    -0.016737573694548,
    -0.067785282120485,
    0.183236940913982,
    -0.228951860143036,
    -0.371086730613956,
    0.119034100085153,
    -0.377743201271982,
    -0.603339831738391,
    -0.103624806349276,
    0.016737573694548,
    -0.067785282120485,
    0.183236940913982,
    -1.355718673845277,
    -0.0,
    -0.0,
    -0.0,
    -0.501676902047345,
    -0.768022870237562,
    0.0,
    0.101468545583311,
    -0.091099298755296,
    -0.433032421997095,
    -0.0,
    -0.0,
    -0.0,
    -0.435481048154449,
    -0.419591646944526,
    0.0,
    -0.460325894550835,
    -0.543491867075986,
    -0.016724519341779,
    -0.0,
    -0.0,
    -0.0,
    0.018778520674502,
    0.024509087222331,
    0.0,
    0.026834813797819,
    0.017731124798394,
    0.145006056560838,
    -0.0,
    0.0,
    -0.0,
    -0.442614365541613,
    0.597024935610465,
    0.0,
    0.087072916004496,
    0.073401475403902,
    -0.081409210730149,
    -1.466930010591414,
    -1.325006936401798,
    -0.329291591828218,
    -1.298526151647428,
    -0.5893272798663,
    -1.508668131925409,
    -1.254893600066142,
    -2.729924454202526,
    -0.081409210730149,
    1.466930010591414,
    1.325006936401798,
    0.329291591828218,
    -1.298526151647428,
    -0.5893272798663,
    1.508668131925409,
    -1.254893600066142,
    -2.729924454202527,
    -0.043708585474459,
    -0.100458287056321,
    0.079581318605777,
    -0.019844724536631,
    -0.167503106921964,
    0.013537973291166,
    -0.148377052120216,
    0.083433691133911,
    -0.043400696178078,
    -0.043708585474459,
    0.100458287056321,
    -0.079581318605777,
    0.01984472453663,
    -0.167503106921964,
    0.013537973291166,
    0.148377052120216,
    0.083433691133911,
    -0.043400696178078,
    7.531099715367149,
    1e-15,
    -0.0,
    1e-15,
    9.70355770163841,
    1.296848774686147,
    -0.0,
    1.296848774686147,
    8.434456385330348,
    -2.851627114908479,
    -0.0,
    -0.0,
    -0.0,
    -0.311197876942441,
    -0.280249647936856,
    -0.0,
    -0.280249647936856,
    -0.142925758705169,
    0.053722196676336,
    -0.0,
    0.0,
    -0.0,
    0.007828483057577,
    -0.026765473871074,
    0.0,
    -0.026765473871074,
    -0.019603679779271,
    0.086894848626682,
    -0.0,
    0.0,
    -0.0,
    -0.060854072151265,
    -0.061738414488392,
    0.0,
    -0.061738414488392,
    0.053780361558278,
    -0.295381046714467,
    0.298681106317397,
    -0.461881396887009,
    0.298681106317397,
    0.038790855596418,
    0.133994429870736,
    -0.461881396887009,
    0.133994429870736,
    -0.719676647073134,
    -0.295381046714467,
    -0.298681106317397,
    0.461881396887009,
    -0.298681106317397,
    0.038790855596418,
    0.133994429870737,
    0.461881396887009,
    0.133994429870736,
    -0.719676647073134,
    0.090001552918212,
    0.005284768939815,
    -0.026376151084535,
    0.005284768939815,
    0.002305496163083,
    -0.016625050718653,
    -0.026376151084535,
    -0.016625050718653,
    0.079652432675422,
    0.090001552918212,
    -0.005284768939815,
    0.026376151084535,
    -0.005284768939815,
    0.002305496163083,
    -0.016625050718653,
    0.026376151084535,
    -0.016625050718653,
    0.079652432675422,
    -0.043708585474459,
    0.100458287056321,
    -0.079581318605777,
    0.019844724536631,
    -0.167503106921964,
    0.013537973291166,
    0.148377052120216,
    0.083433691133911,
    -0.043400696178078,
    -0.043708585474459,
    -0.100458287056321,
    0.079581318605777,
    -0.019844724536631,
    -0.167503106921964,
    0.013537973291166,
    -0.148377052120216,
    0.083433691133911,
    -0.043400696178078,
    -0.081409210730149,
    1.466930010591414,
    1.325006936401798,
    0.329291591828218,
    -1.298526151647428,
    -0.5893272798663,
    1.508668131925409,
    -1.254893600066142,
    -2.729924454202527,
    -0.081409210730149,
    -1.466930010591414,
    -1.325006936401798,
    -0.329291591828218,
    -1.298526151647428,
    -0.5893272798663,
    -1.508668131925409,
    -1.254893600066142,
    -2.729924454202527,
    0.145006056560838,
    0.0,
    -0.0,
    -0.0,
    -0.442614365541613,
    0.597024935610465,
    0.0,
    0.087072916004496,
    0.073401475403902,
    -0.016724519341779,
    0.0,
    -0.0,
    -0.0,
    0.018778520674502,
    0.024509087222331,
    0.0,
    0.026834813797819,
    0.017731124798394,
    -0.433032421997095,
    0.0,
    -0.0,
    0.0,
    -0.435481048154449,
    -0.419591646944526,
    0.0,
    -0.460325894550835,
    -0.543491867075986,
    -1.355718673845277,
    -0.0,
    0.0,
    0.0,
    -0.501676902047345,
    -0.768022870237562,
    0.0,
    0.101468545583311,
    -0.091099298755296,
    -0.228951860143036,
    -0.371086730613956,
    0.119034100085153,
    -0.377743201271982,
    -0.603339831738391,
    -0.103624806349276,
    0.016737573694548,
    -0.067785282120485,
    0.183236940913982,
    -0.228951860143036,
    0.371086730613956,
    -0.119034100085153,
    0.377743201271982,
    -0.603339831738391,
    -0.103624806349276,
    -0.016737573694548,
    -0.067785282120485,
    0.183236940913982,
    -0.043694546276215,
    0.360627892214828,
    -0.121756589207426,
    0.072469626134991,
    -0.368657245967581,
    -0.042884077186046,
    -0.039773643375553,
    -0.070306703686517,
    0.382372637174947,
    -0.043694546276215,
    -0.360627892214828,
    0.121756589207426,
    -0.072469626134991,
    -0.368657245967581,
    -0.042884077186046,
    0.039773643375553,
    -0.070306703686517,
    0.382372637174947,
    -0.84344639766566,
    0.0,
    0.0,
    0.0,
    -2.786061607387,
    1.518724715472354,
    -0.0,
    1.830294545398679,
    -1.993199484310711,
    -0.061886298330787,
    0.0,
    0.0,
    0.0,
    0.260120430336155,
    0.079838853178936,
    -0.0,
    0.109879054100522,
    0.070314486942345,
    -0.363554183076015,
    0.0,
    0.0,
    0.0,
    -0.684116457332859,
    -0.393026655055427,
    -0.0,
    0.07977996655286,
    -0.13871436662462,
    -0.684445815225684,
    0.0,
    0.0,
    0.0,
    0.025577162882048,
    -0.358965204086062,
    -0.0,
    -0.317462985735968,
    -0.025169805403439,
    -0.295381046714467,
    0.298681106317397,
    -0.461881396887009,
    0.298681106317397,
    0.038790855596418,
    0.133994429870736,
    -0.461881396887009,
    0.133994429870736,
    -0.719676647073134,
    -0.295381046714467,
    -0.298681106317397,
    0.461881396887009,
    -0.298681106317397,
    0.038790855596418,
    0.133994429870736,
    0.461881396887009,
    0.133994429870737,
    -0.719676647073134,
    0.090001552918212,
    0.005284768939815,
    -0.026376151084535,
    0.005284768939815,
    0.002305496163083,
    -0.016625050718653,
    -0.026376151084535,
    -0.016625050718653,
    0.079652432675422,
    0.090001552918212,
    -0.005284768939815,
    0.026376151084535,
    -0.005284768939815,
    0.002305496163083,
    -0.016625050718653,
    0.026376151084535,
    -0.016625050718653,
    0.079652432675422,
    7.531099715367149,
    -1e-15,
    -0.0,
    -1e-15,
    9.703557701638411,
    1.296848774686147,
    -0.0,
    1.296848774686147,
    8.434456385330348,
    -2.851627114908478,
    0.0,
    0.0,
    0.0,
    -0.311197876942441,
    -0.280249647936856,
    0.0,
    -0.280249647936856,
    -0.142925758705169,
    0.053722196676336,
    0.0,
    0.0,
    0.0,
    0.007828483057577,
    -0.026765473871074,
    0.0,
    -0.026765473871074,
    -0.019603679779271,
    0.086894848626683,
    0.0,
    -0.0,
    0.0,
    -0.060854072151265,
    -0.061738414488392,
    -0.0,
    -0.061738414488392,
    0.053780361558278
   ]
  ]
 },
 "irr_l": [
  null,
  null,
  "Au",
  "Ag",
  "Bg",
  "Bg",
  "Au",
  "Ag",
  "Bu",
  "Bu",
  "Au",
  "Bg",
  "Ag",
  "Ag",
  "Bu",
  "Ag",
  "Ag",
  "Bu"
 ],
 "q_qc": [
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.49999999999999994,
     3.251045345464265e-19,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.49999999999999994,
     0.5,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     -3.3006169872529365e-20,
     0.5,
     0.0
    ]
   ]
  }
 ],
 "path": {
  "kpts": {
   "__ndarray__": [
    [
     100,
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0,
     0.022727272727272724,
     1.4777478843019386e-20,
     0.0,
     0.04545454545454545,
     2.955495768603877e-20,
     0.0,
     0.06818181818181816,
     4.433243652905816e-20,
     0.0,
     0.0909090909090909,
     5.910991537207754e-20,
     0.0,
     0.11363636363636363,
     7.388739421509694e-20,
     0.0,
     0.13636363636363633,
     8.866487305811632e-20,
     0.0,
     0.15909090909090906,
     1.0344235190113571e-19,
     0.0,
     0.1818181818181818,
     1.182198307441551e-19,
     0.0,
     0.20454545454545453,
     1.3299730958717449e-19,
     0.0,
     0.22727272727272727,
     1.4777478843019388e-19,
     0.0,
     0.24999999999999997,
     1.6255226727321326e-19,
     0.0,
     0.27272727272727265,
     1.7732974611623263e-19,
     0.0,
     0.2954545454545454,
     1.9210722495925203e-19,
     0.0,
     0.3181818181818181,
     2.0688470380227143e-19,
     0.0,
     0.3409090909090909,
     2.2166218264529083e-19,
     0.0,
     0.3636363636363636,
     2.364396614883102e-19,
     0.0,
     0.3863636363636363,
     2.5121714033132958e-19,
     0.0,
     0.40909090909090906,
     2.6599461917434897e-19,
     0.0,
     0.43181818181818177,
     2.8077209801736837e-19,
     0.0,
     0.45454545454545453,
     2.9554957686038777e-19,
     0.0,
     0.47727272727272724,
     3.103270557034071e-19,
     0.0,
     0.49999999999999994,
     3.251045345464265e-19,
     0.0,
     0.49999999999999994,
     0.041666666666666664,
     0.0,
     0.49999999999999994,
     0.08333333333333333,
     0.0,
     0.49999999999999994,
     0.125,
     0.0,
     0.49999999999999994,
     0.16666666666666666,
     0.0,
     0.49999999999999994,
     0.20833333333333331,
     0.0,
     0.49999999999999994,
     0.25,
     0.0,
     0.49999999999999994,
     0.29166666666666663,
     0.0,
     0.49999999999999994,
     0.3333333333333333,
     0.0,
     0.49999999999999994,
     0.375,
     0.0,
     0.49999999999999994,
     0.41666666666666663,
     0.0,
     0.49999999999999994,
     0.4583333333333333,
     0.0,
     0.49999999999999994,
     0.5,
     0.0,
     0.47826086956521735,
     0.5,
     0.0,
     0.45652173913043476,
     0.5,
     0.0,
     0.4347826086956521,
     0.5,
     0.0,
     0.4130434782608695,
     0.5,
     0.0,
     0.3913043478260869,
     0.5,
     0.0,
     0.36956521739130427,
     0.5,
     0.0,
     0.3478260869565217,
     0.5,
     0.0,
     0.3260869565217391,
     0.5,
     0.0,
     0.3043478260869565,
     0.5,
     0.0,
     0.2826086956521739,
     0.5,
     0.0,
     0.26086956521739124,
     0.5,
     0.0,
     0.23913043478260868,
     0.5,
     0.0,
     0.21739130434782608,
     0.5,
     0.0,
     0.19565217391304343,
     0.5,
     0.0,
     0.17391304347826084,
     0.5,
     0.0,
     0.15217391304347824,
     0.5,
     0.0,
     0.13043478260869565,
     0.5,
     0.0,
     0.10869565217391307,
     0.5,
     0.0,
     0.08695652173913042,
     0.5,
     0.0,
     0.06521739130434782,
     0.5,
     0.0,
     0.04347826086956524,
     0.5,
     0.0,
     0.02173913043478259,
     0.5,
     0.0,
     -3.3006169872529365e-20,
     0.5,
     0.0,
     -3.0467233728488646e-20,
     0.46153846153846156,
     0.0,
     -2.7928297584447926e-20,
     0.4230769230769231,
     0.0,
     -2.53893614404072e-20,
     0.3846153846153846,
     0.0,
     -2.2850425296366484e-20,
     0.34615384615384615,
     0.0,
     -2.0311489152325765e-20,
     0.3076923076923077,
     0.0,
     -1.7772553008285042e-20,
     0.2692307692307692,
     0.0,
     -1.523361686424432e-20,
     0.23076923076923073,
     0.0,
     -1.26946807202036e-20,
     0.1923076923076923,
     0.0,
     -1.0155744576162882e-20,
     0.15384615384615385,
     0.0,
     -7.61680843212216e-21,
     0.11538461538461536,
     0.0,
     -5.0778722880814374e-21,
     0.07692307692307687,
     0.0,
     -2.5389361440407187e-21,
     0.038461538461538436,
     0.0,
     0.0,
     0.0,
     0.0,
     0.017241379310344824,
     0.017241379310344827,
     0.0,
     0.03448275862068965,
     0.034482758620689655,
     0.0,
     0.051724137931034475,
     0.05172413793103448,
     0.0,
     0.0689655172413793,
     0.06896551724137931,
     0.0,
     0.08620689655172413,
     0.08620689655172414,
     0.0,
     0.10344827586206895,
     0.10344827586206896,
     0.0,
     0.12068965517241377,
     0.12068965517241378,
     0.0,
     0.1379310344827586,
     0.13793103448275862,
     0.0,
     0.15517241379310343,
     0.15517241379310345,
     0.0,
     0.17241379310344826,
     0.1724137931034483,
     0.0,
     0.18965517241379307,
     0.1896551724137931,
     0.0,
     0.2068965517241379,
     0.20689655172413793,
     0.0,
     0.22413793103448273,
     0.22413793103448276,
     0.0,
     0.24137931034482754,
     0.24137931034482757,
     0.0,
     0.2586206896551724,
     0.25862068965517243,
     0.0,
     0.2758620689655172,
     0.27586206896551724,
     0.0,
     0.293103448275862,
     0.29310344827586204,
     0.0,
     0.31034482758620685,
     0.3103448275862069,
     0.0,
     0.32758620689655166,
     0.3275862068965517,
     0.0,
     0.3448275862068965,
     0.3448275862068966,
     0.0,
     0.3620689655172413,
     0.3620689655172414,
     0.0,
     0.37931034482758613,
     0.3793103448275862,
     0.0,
     0.396551724137931,
     0.39655172413793105,
     0.0,
     0.4137931034482758,
     0.41379310344827586,
     0.0,
     0.4310344827586206,
     0.43103448275862066,
     0.0,
     0.44827586206896547,
     0.4482758620689655,
     0.0,
     0.4655172413793103,
     0.46551724137931033,
     0.0,
     0.4827586206896551,
     0.48275862068965514,
     0.0,
     0.49999999999999994,
     0.5,
     0.0
    ]
   ]
  },
  "special_points": {
   "G": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "X": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.49999999999999994,
      3.251045345464265e-19,
      0.0
     ]
    ]
   },
   "S": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.49999999999999994,
      0.5,
      0.0
     ]
    ]
   },
   "Y": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      -3.3006169872529365e-20,
      0.5,
      0.0
     ]
    ]
   }
  },
  "labelseq": "GXSYGS",
  "cell": {
   "array": {
    "__ndarray__": [
     [
      3,
      3
     ],
     "float64",
     [
      3.183347236964793,
      -3.7785320338564696e-19,
      0.0,
      2.0698412435461843e-18,
      5.723978347759302,
      0.0,
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "__ase_objtype__": "cell"
  },
  "__ase_objtype__": "bandpath"
 },
 "u_klav": {
  "__ndarray__": [
   [
    4,
    18,
    6,
    3
   ],
   "complex128",
   [
    -4.1841916860024374e-10,
    0.0,
    0.4360498070459034,
    0.0,
    0.33100058112267067,
    0.0,
    -2.418700240092164e-10,
    0.0,
    0.25207801682271397,
    0.0,
    0.1913403808953721,
    0.0,
    -2.418699684980652e-10,
    0.0,
    0.2520780168227147,
    0.0,
    0.19134038089537228,
    0.0,
    -4.184187302191944e-10,
    0.0,
    0.4360498070459038,
    0.0,
    0.3310005811226716,
    0.0,
    -2.418699684980652e-10,
    0.0,
    0.2520997098347174,
    0.0,
    0.19128630229704596,
    0.0,
    -2.4186988523133834e-10,
    0.0,
    0.25209970983471747,
    0.0,
    0.1912863022970453,
    0.0,
    1.899244317545173e-09,
    0.0,
    0.33100573074890727,
    0.0,
    -0.43605802753863643,
    0.0,
    1.0978712383646894e-09,
    0.0,
    0.19131641517343329,
    0.0,
    -0.25206742251919556,
    0.0,
    1.0978710093811905e-09,
    0.0,
    0.1913164151734335,
    0.0,
    -0.2520674225191954,
    0.0,
    1.899244914116416e-09,
    0.0,
    0.331005730748907,
    0.0,
    -0.4360580275386365,
    0.0,
    1.0978706554976014e-09,
    0.0,
    0.1913013606641633,
    0.0,
    -0.25209608491258106,
    0.0,
    1.0978713112230754e-09,
    0.0,
    0.19130136066416326,
    0.0,
    -0.2520960849125809,
    0.0,
    -0.5474544868219494,
    0.0,
    8.15061906855874e-10,
    0.0,
    -1.7657681983251905e-09,
    0.0,
    -0.31645978011314246,
    0.0,
    4.710574122550557e-10,
    0.0,
    -1.020720696740832e-09,
    0.0,
    -0.3164597801131427,
    0.0,
    4.710573087547432e-10,
    0.0,
    -1.0207206756446522e-09,
    0.0,
    -0.547454486821949,
    0.0,
    8.150618025203525e-10,
    0.0,
    -1.7657682018659e-09,
    0.0,
    -0.3164597801131427,
    0.0,
    4.70988378817899e-10,
    0.0,
    -1.0207787589525823e-09,
    0.0,
    -0.3164597801131427,
    0.0,
    4.709883331767753e-10,
    0.0,
    -1.0207789844814893e-09,
    0.0,
    1.138071698461089e-16,
    0.0,
    0.02290990932979303,
    0.0,
    0.4792807419751414,
    0.0,
    -4.5102810375396984e-17,
    0.0,
    0.4825251834536274,
    0.0,
    0.10972197452663326,
    0.0,
    -3.0357660829594124e-18,
    0.0,
    -0.48252518345362766,
    0.0,
    -0.10972197452663325,
    0.0,
    -2.5066754227864863e-16,
    0.0,
    -0.0229099093297915,
    0.0,
    -0.479280741975141,
    0.0,
    2.0469737016526324e-16,
    0.0,
    -0.02681528872537179,
    0.0,
    -0.15548820648478076,
    0.0,
    1.3487475025719675e-16,
    0.0,
    0.02681528872537213,
    0.0,
    0.1554882064847812,
    0.0,
    -0.6611563423485114,
    0.0,
    -4.163336342344337e-17,
    0.0,
    1.1102230246251565e-16,
    0.0,
    -0.20112655617327713,
    0.0,
    -1.656392220083437e-16,
    0.0,
    1.7073507610451077e-16,
    0.0,
    0.2011265561732774,
    0.0,
    -3.479499874191002e-16,
    0.0,
    -3.62269600203612e-17,
    0.0,
    0.6611563423485126,
    0.0,
    -4.499288286237401e-16,
    0.0,
    -9.332399018993539e-17,
    0.0,
    -0.14973442948839646,
    0.0,
    -1.8496792579869165e-16,
    0.0,
    -1.251330137300733e-17,
    0.0,
    0.14973442948839477,
    0.0,
    -2.109530160767169e-16,
    0.0,
    2.4628597648692716e-16,
    0.0,
    -0.05104020413199485,
    0.0,
    -1.734723475976807e-16,
    0.0,
    -3.0531133177191805e-16,
    0.0,
    -0.30546553828699824,
    0.0,
    1.4047134764162733e-16,
    0.0,
    5.164982836326364e-16,
    0.0,
    0.30546553828699996,
    0.0,
    2.1899212682486907e-16,
    0.0,
    9.826737232126299e-18,
    0.0,
    0.051040204131988315,
    0.0,
    1.3448376714752692e-16,
    0.0,
    -1.809288966370664e-16,
    0.0,
    0.6356773572192148,
    0.0,
    1.8925097428553207e-16,
    0.0,
    -4.1483704966911963e-16,
    0.0,
    -0.6356773572192053,
    0.0,
    1.8263792453232497e-16,
    0.0,
    -4.2870940496244315e-16,
    0.0,
    0.3975629258398257,
    0.0,
    1.887379141862766e-15,
    0.0,
    3.885780586188048e-16,
    0.0,
    -0.11427206789672203,
    0.0,
    -1.070048740758536e-15,
    0.0,
    6.752504499658522e-16,
    0.0,
    -0.11427206789671743,
    0.0,
    4.800990456081253e-16,
    0.0,
    -8.4975398344632585e-16,
    0.0,
    0.3975629258398253,
    0.0,
    -1.8023356374909963e-15,
    0.0,
    -2.0560609283579207e-16,
    0.0,
    -0.5734854963259998,
    0.0,
    2.3900641968896868e-17,
    0.0,
    -1.2868840145151396e-15,
    0.0,
    -0.573485496326011,
    0.0,
    -2.970894476465857e-16,
    0.0,
    1.4287940601189761e-15,
    0.0,
    -1.2234143119421563e-15,
    0.0,
    0.4893616904556822,
    0.0,
    0.09496284631332909,
    0.0,
    5.551115123125783e-16,
    0.0,
    -0.279894277708543,
    0.0,
    0.1882661534051978,
    0.0,
    3.885780586188048e-16,
    0.0,
    0.2798942777085435,
    0.0,
    -0.18826615340519748,
    0.0,
    -1.7486012637846216e-15,
    0.0,
    -0.48936169045568245,
    0.0,
    -0.09496284631332874,
    0.0,
    2.0539125955565396e-15,
    0.0,
    0.001077565621291487,
    0.0,
    -0.3711079106874213,
    0.0,
    2.0747292772682613e-15,
    0.0,
    -0.0010775656212914332,
    0.0,
    0.3711079106874217,
    0.0,
    1.605535156821769e-16,
    0.0,
    -0.41199827696937574,
    0.0,
    0.017494056789897492,
    0.0,
    -1.6653345369377348e-16,
    0.0,
    0.5394924694768439,
    0.0,
    0.04976443800938734,
    0.0,
    -4.579669976578771e-16,
    0.0,
    0.539492469476843,
    0.0,
    0.04976443800938665,
    0.0,
    3.608224830031759e-16,
    0.0,
    -0.4119982769693754,
    0.0,
    0.017494056789897027,
    0.0,
    -3.0531133177191805e-16,
    0.0,
    0.1732204356207578,
    0.0,
    -0.08010889165404127,
    0.0,
    1.2836953722228372e-16,
    0.0,
    0.1732204356207588,
    0.0,
    -0.08010889165404145,
    0.0,
    2.5201244433117718e-17,
    0.0,
    0.003726751177526367,
    0.0,
    -0.18246322208815982,
    0.0,
    -3.0964814046186007e-16,
    0.0,
    0.17762353968569197,
    0.0,
    -0.26137132518714884,
    0.0,
    -4.631711680858075e-16,
    0.0,
    0.17762353968569092,
    0.0,
    -0.26137132518714823,
    0.0,
    1.945058697438995e-16,
    0.0,
    0.0037267511775266287,
    0.0,
    -0.18246322208815857,
    0.0,
    6.444497713253838e-16,
    0.0,
    -0.18395760427085175,
    0.0,
    0.5770509442512294,
    0.0,
    -3.2843194310017143e-16,
    0.0,
    -0.18395760427085406,
    0.0,
    0.5770509442512303,
    0.0,
    -0.20551716438337825,
    0.0,
    0.0,
    0.0,
    -3.885780586188048e-16,
    0.0,
    0.6219285345353402,
    0.0,
    6.063261738461137e-16,
    0.0,
    -4.052163640104834e-16,
    0.0,
    0.6219285345354573,
    0.0,
    2.7457103589990025e-17,
    0.0,
    -1.0091393063723041e-17,
    0.0,
    -0.20551716438342615,
    0.0,
    -2.381856032645789e-16,
    0.0,
    2.02510586224937e-16,
    0.0,
    -0.2663974344367277,
    0.0,
    9.15658952572276e-16,
    0.0,
    1.0274426567689962e-16,
    0.0,
    -0.2663974344366757,
    0.0,
    -9.114181105009173e-16,
    0.0,
    5.04265158672657e-16,
    0.0,
    -0.24549376475689186,
    0.0,
    4.440892098500626e-16,
    0.0,
    -2.1649348980190553e-15,
    0.0,
    0.6051767620464161,
    0.0,
    2.2724898439709207e-15,
    0.0,
    -3.2037829344170843e-16,
    0.0,
    -0.6051767620462961,
    0.0,
    -2.4027582809229072e-15,
    0.0,
    4.3335947117658427e-16,
    0.0,
    0.24549376475685208,
    0.0,
    -3.9551046757208444e-16,
    0.0,
    2.5238098192632137e-15,
    0.0,
    0.27109758048454113,
    0.0,
    9.096911395283929e-15,
    0.0,
    -2.21734951494555e-15,
    0.0,
    -0.27109758048459237,
    0.0,
    -8.941419686293759e-15,
    0.0,
    1.834663543056935e-15,
    0.0,
    -3.648250945250551e-15,
    0.0,
    -0.037321628793924616,
    0.0,
    0.17543233957520538,
    0.0,
    9.26342336171615e-15,
    0.0,
    -0.1707289960171735,
    0.0,
    0.027503588839139653,
    0.0,
    -7.496607501433772e-15,
    0.0,
    0.17072899601717317,
    0.0,
    -0.027503588839141117,
    0.0,
    3.230055112268815e-15,
    0.0,
    0.03732162879392499,
    0.0,
    -0.1754323395752061,
    0.0,
    3.1606661732297425e-15,
    0.0,
    -0.6475254360381969,
    0.0,
    0.13651579563851943,
    0.0,
    -4.325966668217163e-15,
    0.0,
    0.6475254360381962,
    0.0,
    -0.13651579563851685,
    0.0,
    -5.451504048528677e-17,
    0.0,
    -0.4726354825389968,
    0.0,
    0.18104322914855475,
    0.0,
    -1.6653345369377348e-16,
    0.0,
    -0.270278986563064,
    0.0,
    -0.06178271642467385,
    0.0,
    2.0816681711721685e-16,
    0.0,
    0.27027898656306404,
    0.0,
    0.061782716424674124,
    0.0,
    -1.3877787807814457e-17,
    0.0,
    0.47263548253899657,
    0.0,
    -0.1810432291485549,
    0.0,
    -3.3306690738754696e-16,
    0.0,
    0.059705809654449105,
    0.0,
    -0.40423561383397616,
    0.0,
    -2.42861286636753e-17,
    0.0,
    -0.05970580965444868,
    0.0,
    0.404235613833976,
    0.0,
    -1.8596244712621578e-17,
    0.0,
    -0.17415960218661172,
    0.0,
    -0.07847588146270497,
    0.0,
    -1.3877787807814457e-16,
    0.0,
    -0.27792848559071326,
    0.0,
    -0.07627665920476343,
    0.0,
    1.249000902703301e-16,
    0.0,
    -0.27792848559072364,
    0.0,
    -0.07627665920476026,
    0.0,
    -5.898059818321144e-17,
    0.0,
    -0.174159602186611,
    0.0,
    -0.07847588146268974,
    0.0,
    -1.3877787807814457e-17,
    0.0,
    0.5792389017757871,
    0.0,
    0.211966723384205,
    0.0,
    -4.85722573273506e-17,
    0.0,
    0.5792389017757965,
    0.0,
    0.21196672338421915,
    0.0,
    -2.1410196244480588e-18,
    0.0,
    -0.020699597695732194,
    0.0,
    -0.42238565012547463,
    0.0,
    -4.85722573273506e-17,
    0.0,
    0.29411098764918525,
    0.0,
    -0.06729737491132545,
    0.0,
    -3.642919299551295e-17,
    0.0,
    -0.29411098764917554,
    0.0,
    0.06729737491132924,
    0.0,
    -1.951563910473908e-17,
    0.0,
    0.02069959769573847,
    0.0,
    0.4223856501254773,
    0.0,
    6.071532165918825e-17,
    0.0,
    -0.2763223213314605,
    0.0,
    -0.3921449403363302,
    0.0,
    4.9439619065339e-17,
    0.0,
    0.27632232133143997,
    0.0,
    0.39214494033632197,
    0.0,
    -3.5921926863009066e-17,
    0.0,
    -0.1865330943650223,
    0.0,
    -0.13895767042715584,
    0.0,
    2.220446049250313e-16,
    0.0,
    0.011324615865048538,
    0.0,
    0.6658937270091881,
    0.0,
    -1.249000902703301e-16,
    0.0,
    -0.011324615865049327,
    0.0,
    -0.665893727009188,
    0.0,
    -2.2898349882893854e-16,
    0.0,
    0.1865330943650225,
    0.0,
    0.13895767042715498,
    0.0,
    -5.828670879282072e-16,
    0.0,
    0.008472299213091559,
    0.0,
    0.04776701882505419,
    0.0,
    5.134781488891349e-16,
    0.0,
    -0.00847229921309135,
    0.0,
    -0.0477670188250537,
    0.0,
    2.220446049250313e-16,
    0.0,
    0.014413051472184035,
    0.0,
    -0.4006677907025456,
    0.0,
    5.551115123125783e-17,
    0.0,
    -0.0028658584169922,
    0.0,
    0.5685431166441348,
    0.0,
    -2.3115190317390955e-16,
    0.0,
    -0.002865858416992114,
    0.0,
    0.5685431166441363,
    0.0,
    -3.122502256758253e-17,
    0.0,
    0.01441305147218347,
    0.0,
    -0.4006677907025467,
    0.0,
    -1.457167719820518e-16,
    0.0,
    -0.022047695869378423,
    0.0,
    0.12458730240180305,
    0.0,
    2.7712207528729493e-16,
    0.0,
    -0.02204769586937848,
    0.0,
    0.12458730240180235,
    0.0,
    -0.014392937922339241,
    -0.0,
    1.7763568394002505e-15,
    -6.196395492112504e-16,
    1.214306433183765e-14,
    -1.5951780774327943e-15,
    -7.975183986333283e-16,
    -4.991350897708321e-15,
    4.84421737579348e-16,
    0.3741929318274446,
    -1.0216152498593105e-16,
    -0.1811645342673382,
    0.3235309576785904,
    -2.311664560492742e-16,
    -5.103168001755683e-15,
    4.589890023216632e-16,
    2.9171251033926946e-15,
    -4.1925617204189613e-16,
    -3.788600423375591e-17,
    1.2977401853510049e-16,
    -1.1411418273843275e-16,
    -0.10359785685198729,
    -5.305075633177767e-16,
    -0.7796949932240117,
    -0.2328872579950468,
    7.800439316639617e-17,
    -1.8047550153818295e-15,
    1.0203144050414508e-16,
    3.0106896330228622e-15,
    -3.9097737350323753e-16,
    5.736034055191514e-16,
    3.694941664463048e-15,
    3.595260042388856e-17,
    0.12016481505279696,
    -4.0037123857388307e-17,
    -0.1869405465370658,
    1.551104898930506e-17,
    0.0,
    0.048043705463993294,
    -0.09178408527415965,
    0.3615850534410515,
    -0.6907825501463002,
    -0.2866371362375557,
    -0.15003810418010127,
    -3.920225990487751e-15,
    -3.2542878694129288e-15,
    2.362685673050901e-15,
    1.4839657721266524e-15,
    -2.9228991629026196e-15,
    4.281758014618623e-15,
    -0.1735326921782813,
    0.33152187706843056,
    0.08401540137357037,
    -0.16050545413891562,
    0.012751640639603259,
    0.006674752657193922,
    1.9941630111737184e-15,
    1.4049946802284093e-15,
    1.0163443164954354e-14,
    6.91690104709857e-15,
    2.1113907617434138e-15,
    -3.109839047568552e-15,
    -0.055726664208700344,
    0.10646183200022193,
    0.08669403817818763,
    -0.16562279940858296,
    0.20632998207310213,
    0.10800191403009998,
    -1.2961876825961035e-15,
    -9.589475536218119e-16,
    2.2551405187698492e-15,
    1.3114509478384662e-15,
    0.08036998415763877,
    -0.0,
    -0.6112001634893036,
    -0.36922667372223705,
    -0.08260725594462115,
    -0.04990313183757505,
    -0.06125235328037187,
    0.10139421391649343,
    -1.0385490233686815e-15,
    -0.10132260398104272,
    1.6622148866742135e-16,
    0.002193388571764569,
    0.03543022041092965,
    7.424001849730224e-18,
    -0.28996505422418783,
    -0.17516819998160624,
    0.0062770399807881745,
    0.003791966578831232,
    -0.13894496296283312,
    0.23000284140572122,
    -9.805410818175846e-16,
    -0.21357191570572978,
    3.472589498347238e-16,
    -0.028865486230511196,
    -0.04488708202936385,
    2.050836462084725e-16,
    -0.25729185767787044,
    -0.1554302869355793,
    0.24916992309894265,
    0.1505238175530346,
    0.07760153265485997,
    -0.12845786293693387,
    -5.132998690978266e-16,
    -0.08990559594428241,
    1.942890293094024e-16,
    0.08706754512087456,
    0.26871362039808927,
    0.0,
    0.18280482911141038,
    0.11043259315873857,
    0.024707135580770867,
    0.01492560708035846,
    0.018320063774469524,
    -0.030326156724293764,
    1.8768556757721265e-16,
    -0.33876781275090495,
    -8.227950080522269e-17,
    0.007333501309427758,
    0.11845943355481371,
    -1.5443593968220464e-17,
    0.08672610930455185,
    0.05239133556604747,
    -0.0018774098725079474,
    -0.0011341453158030216,
    0.041557269987145255,
    -0.06879191569301274,
    2.416646009144797e-16,
    -0.7140686076542911,
    -1.651524867415734e-16,
    -0.09651052430641431,
    -0.15007804776418018,
    -1.9346154040342837e-17,
    0.07695383097747403,
    0.046487891756746204,
    -0.0745246286450028,
    -0.04502040802458246,
    -0.023209965839617475,
    0.03842066655895829,
    1.7969841418992044e-16,
    -0.3005955324421931,
    -1.1796119636642288e-16,
    0.29110663033993545,
    -0.12861279491966587,
    -0.0,
    0.228942371392877,
    -0.03865535182375416,
    0.007088167544596905,
    -0.0011967885566794938,
    -0.00263993349792963,
    -0.01563541933575252,
    -1.1421851710048138e-16,
    -0.04480701141431972,
    -1.3568689593336539e-17,
    0.04471778912206584,
    0.00265396205907002,
    -2.403533859489646e-17,
    0.2639737860043992,
    -0.044570166318132036,
    -0.26344814625430873,
    0.04448141564542469,
    0.12793296136634025,
    0.7577029873655418,
    -1.238157562009352e-16,
    -0.03886076569758708,
    -1.3311239611719294e-16,
    -0.0012031482704576283,
    -0.031037345792688024,
    1.4590335169915768e-16,
    0.09002778217400646,
    -0.015200574592968887,
    0.3719376392719176,
    -0.06279912370558688,
    0.030873285684288883,
    0.18285186665685982,
    -3.12109486686611e-18,
    -0.015281350184557055,
    3.122502256758253e-17,
    -0.063132837167377,
    -0.7684273938809227,
    0.0,
    -0.03831841302750005,
    0.006469801670587722,
    -0.0011863567671180908,
    0.00020030821705238817,
    0.00044184945549110844,
    0.0026169225570631008,
    -2.7851118687023143e-16,
    -0.2677100286188825,
    -2.0353490019234796e-19,
    0.26717694904810274,
    0.015856720552444935,
    1.5446906434758856e-17,
    -0.04418167112976837,
    0.007459772654978276,
    0.044093694050972604,
    -0.007444918327609666,
    -0.021412323213225278,
    -0.126817835621258,
    -3.236133278066039e-17,
    -0.2321827849854768,
    5.253678923582795e-17,
    -0.007188492330780033,
    -0.1854399226403037,
    3.429384013207157e-17,
    -0.015068079011785628,
    0.0025441419688501388,
    -0.06225173608268866,
    0.01051077939516155,
    -0.005167306100522829,
    -0.030604179151194056,
    4.567305865423563e-17,
    -0.09130202095861134,
    -8.630249292984615e-17,
    -0.3772019849435538,
    -0.28926268367628094,
    -0.0,
    0.05628076244794571,
    -0.028657695391385903,
    -0.03253247411395288,
    0.016565264806923805,
    0.009108324965602939,
    0.017887812215418974,
    7.278155658834696e-16,
    0.6502329063690372,
    -2.7252143066351774e-18,
    0.21279376425070023,
    -0.050355320597793546,
    -2.362830952340995e-17,
    -0.23098341917666393,
    0.11761483283649611,
    -0.07559111629795584,
    0.03849036670683402,
    0.05232214773072886,
    0.10275530976871895,
    1.7370031895672476e-16,
    -0.15843389915015368,
    -9.845689308239691e-17,
    0.09158096832185225,
    0.10323182952786038,
    -1.262930566471744e-16,
    0.11492077060844805,
    -0.05851669904589989,
    -0.14199748198361084,
    0.07230393491548447,
    -0.01867268520925021,
    -0.03667123075231588,
    -2.358122429193953e-16,
    -0.3235092239142415,
    2.740863092043355e-16,
    0.3997318757181862,
    -0.11530941344409704,
    0.0,
    -0.1411846951500847,
    0.07189007063077689,
    0.08161025615999162,
    -0.041555262582114755,
    -0.022848945672794364,
    -0.04487297621228415,
    -1.040505731277089e-16,
    0.25920375930472017,
    -5.897961872977858e-17,
    0.0848264415875006,
    -0.020073251095254315,
    4.9432171592764735e-17,
    0.579439975628335,
    -0.29504600856300217,
    0.18962622833072668,
    -0.09655609578398178,
    -0.13125420047024128,
    -0.25776973256478597,
    -3.4872422553278094e-18,
    -0.06315685019748515,
    -1.5895716472664213e-17,
    0.03650712081359693,
    0.0411515289851225,
    -1.2439047479015775e-16,
    -0.2882877427215602,
    0.14679371701166893,
    0.3562117912755396,
    -0.18138007669380685,
    0.04684189151381626,
    0.09199265094059035,
    1.195859066742899e-16,
    -0.12896118634871506,
    -2.220446049250313e-16,
    0.15934598800706729,
    0.19429324466465983,
    0.0,
    0.07133749180722379,
    -0.13114216392669928,
    -0.07346625109024668,
    0.1350555353080349,
    0.11255813027815043,
    0.06122832242605106,
    9.219947433777791e-17,
    0.31956155619339893,
    -2.0078634021233525e-17,
    0.06846496953288443,
    -0.26501288805980217,
    -3.918241165776982e-17,
    -0.07383119417635585,
    0.1357264227307636,
    -0.015818080622944347,
    0.02907892146903082,
    -0.08252158793195867,
    -0.044889324125425116,
    1.2702235543673781e-16,
    -0.30876813183323665,
    -2.5787377215528252e-16,
    0.3179819829273828,
    -0.4730208713972259,
    -2.195421281950417e-16,
    -0.0776636269744892,
    0.14277171571091138,
    0.05777745567828568,
    -0.10621428328746033,
    0.20090473809333598,
    0.1092862865659027,
    -2.0333102331014083e-16,
    0.33614937117648896,
    1.8735013540549517e-16,
    -0.25007659506828117,
    0.09394074672499386,
    0.0,
    -0.14754399164017312,
    0.27123519271413044,
    0.15194680471786037,
    -0.2793290353730934,
    -0.23279870671190603,
    -0.12663567029498882,
    -8.028718694243313e-17,
    0.15450795144845017,
    -9.309802044339883e-17,
    0.03310279970630891,
    -0.12813368081352228,
    1.819661991815088e-16,
    0.15270159940270242,
    -0.2807166003937149,
    0.032715794963777155,
    -0.06014257072180197,
    0.1706755336011655,
    0.09284248570713019,
    -9.539478437118328e-17,
    -0.14928933282965312,
    1.1558889736737724e-16,
    0.15374422807570723,
    -0.2287055010700803,
    -7.045608962195533e-17,
    0.1606280405825698,
    -0.29528804974288014,
    -0.11949840429803543,
    0.2196780252350428,
    -0.41552185599427877,
    -0.22603170567082131,
    -5.1358939401610895e-17,
    0.1625281568278849,
    -4.440892098500626e-16,
    -0.12091198600190614,
    -0.23794127982372945,
    0.0,
    0.006347332789125637,
    0.005704497228739237,
    -0.0009218596289606307,
    -0.0008284969251497958,
    -0.003105672112424161,
    0.0034556479985911742,
    -1.9851585726022277e-16,
    -0.18085102810964113,
    -6.668744673981367e-17,
    0.0642711919195202,
    0.11207631417986848,
    -1.6531612902670703e-17,
    -0.00557617814168368,
    -0.005011442414156407,
    0.0019816730889927526,
    0.0017809762021291245,
    0.006593432363925269,
    -0.0073364413651722015,
    1.2439906347706308e-16,
    0.20586172670603167,
    -5.775417737961724e-17,
    -0.02989848197711917,
    -0.46989302356798524,
    -5.96595451697524e-17,
    0.013387039586529077,
    0.012031247259194728,
    0.02044498152549514,
    0.018374385640155384,
    0.013020892681888241,
    -0.01448820741766042,
    -1.961993634862404e-16,
    0.43417907589247406,
    -7.28583859910259e-17,
    0.6630878416398174,
    -0.009863910088918309,
    0.0,
    -0.15311296166503302,
    -0.13760621894577302,
    0.02223747560100015,
    0.019985342214508758,
    0.0749162949055277,
    -0.08335855659602626,
    -1.4193853955488419e-16,
    -0.007497220667567472,
    9.773433714865153e-17,
    0.0026643769373325063,
    0.004646149196921645,
    1.3459092551818103e-16,
    0.1345108533631159,
    0.12088806680496124,
    -0.04780273002660555,
    -0.04296143750806376,
    -0.15904947642072867,
    0.17697264391551035,
    6.276998534343823e-17,
    0.008534044889066693,
    -8.808587560558623e-17,
    -0.0012394483976716295,
    -0.019479522591952295,
    -1.7453973975904355e-17,
    -0.3229276527822587,
    -0.2902226748746225,
    -0.49318221945415197,
    -0.44323445730767397,
    -0.3140953071598466,
    0.3494904742879668,
    3.5518905946743747e-16,
    0.017998992735794594,
    2.498001805406602e-16,
    0.02748845789110385,
    0.04566353504334402,
    0.0,
    0.3697732696361448,
    -0.07232800657754712,
    0.1552362866811251,
    -0.03036436672449167,
    0.044612554194667545,
    0.22807942333783388,
    2.756797585144501e-16,
    0.00614081302007809,
    7.411349496250238e-17,
    -0.0032948794729550767,
    0.0776426252826257,
    5.176104789213978e-16,
    0.0180389713426968,
    -0.003528440114695875,
    -0.009678887176004732,
    0.0018931996247812128,
    0.026237738927886126,
    0.13413911111766125,
    -5.805125039446141e-16,
    0.12587793757863286,
    -1.3726816540627702e-16,
    0.052845419637859006,
    -0.18623406784219934,
    -6.994290650235131e-16,
    -0.5695817894049998,
    0.1114107448898943,
    -0.1070847603568349,
    0.02094588194291157,
    -0.10700794073178801,
    -0.5470726761838763,
    6.638626731797849e-16,
    -0.1938966031892948,
    -2.0816681711721685e-17,
    -0.03645371336084824,
    0.13668108894607142,
    0.0,
    -0.1235368754106444,
    0.02416393144388994,
    -0.05186260712086538,
    0.01014437574857117,
    -0.014904526643368358,
    -0.07619863743083145,
    -1.5632326555812648e-16,
    0.01838081545377111,
    -3.1063159684914685e-17,
    -0.009862305094910187,
    0.23240159926706971,
    -1.974858797165717e-16,
    -0.006026606946174515,
    0.0011788101051006144,
    0.0032336017158623984,
    -0.00063249560035583,
    -0.008765718214788472,
    -0.04481429031942508,
    3.1245754445274446e-16,
    0.37678058797247993,
    9.746688193065542e-17,
    0.15817806254068192,
    -0.557439873355547,
    3.928153153267719e-16,
    0.19029053836999965,
    -0.03722101201207262,
    0.035775751750791014,
    -0.006997771392437164,
    0.03575008722274751,
    0.18277050989866633,
    -2.9636951619809094e-16,
    -0.5803755412650673,
    5.898059818321144e-17,
    -0.10911404983340312,
    -0.10185605122381775,
    0.0,
    5.235228364985911e-06,
    5.391371982330253e-06,
    -2.0528012359494197e-05,
    -2.1140271822757775e-05,
    5.40021738342611e-05,
    -5.243817587536941e-05,
    3.5767418003573125e-16,
    -0.0851936787913812,
    5.193878314538159e-17,
    -0.32887335901988307,
    -0.8184549652129434,
    -4.811248105450215e-19,
    -5.458334669504188e-06,
    -5.6211325572391976e-06,
    -2.107082218847901e-05,
    -2.1699271258742238e-05,
    6.720526379701346e-06,
    -6.5258881125579446e-06,
    -3.616294952335925e-17,
    0.08171143594760497,
    4.3584820977970326e-17,
    -0.3204011840822019,
    -0.17536586351761443,
    5.653719095029698e-17,
    -1.4947913334893988e-05,
    -1.5393743220076255e-05,
    6.349736606304826e-06,
    6.539121056165465e-06,
    1.157075007034743e-05,
    -1.1235640792067145e-05,
    9.499377688547985e-17,
    -0.2333070074270931,
    1.229857958095354e-16,
    0.09910667879717794,
    -9.367640603364055e-06,
    0.0,
    -0.05692358525246738,
    -0.05862136305669184,
    0.2232047926411393,
    0.22986200056403955,
    -0.587175407027061,
    0.57016977424652,
    1.6030578568493635e-16,
    -7.835212096101563e-06,
    -1.0137170744948297e-16,
    -3.0246287719971534e-05,
    -7.52728175900838e-05,
    5.990196299116069e-16,
    0.05934946046918323,
    0.06111959136010241,
    0.22910686212194376,
    0.23594010257194237,
    -0.07307349930970729,
    0.07095716221455917,
    -2.5731588705241823e-16,
    7.514952287687676e-06,
    -3.2621173709105427e-16,
    -2.946710681709266e-05,
    -1.6128294429575002e-05,
    -3.9250275155931386e-16,
    0.16253136630459092,
    0.16737895531323016,
    -0.06904183501581831,
    -0.07110104640478611,
    -0.12581085907740397,
    0.12216715526476112,
    1.87519930794774e-16,
    -2.145710706042679e-05,
    5.898059818321144e-17,
    9.114782452454562e-06,
    -3.824050789210748e-16,
    0.0,
    0.079320450621717,
    -0.13563608528775242,
    -0.1719643946206289,
    0.2940550275799154,
    -0.18853642414380764,
    -0.11025675129127578,
    9.545735008786765e-17,
    1.060916103085495e-16,
    7.715987767983975e-17,
    -1.2167888462170069e-15,
    3.412857948377527e-16,
    7.21914201297554e-17,
    -0.03531874468719386,
    0.06039421396500482,
    0.42926534356170915,
    -0.7340335347826588,
    0.24825188983173152,
    0.14517856164434634,
    4.6985704268937005e-16,
    1.940782695577206e-17,
    1.233977242012308e-16,
    7.170855437744789e-16,
    -5.140864349722796e-16,
    1.001784916754564e-15,
    -0.006180371103706973,
    0.01056828769329807,
    -0.012666794637593078,
    0.021659917767998967,
    -0.009230087789156,
    -0.005397787182965678,
    -2.3924894169531177e-16,
    -1.2293353789540047e-16,
    4.996003610813204e-16,
    2.1510571102112408e-16,
    -0.2875861880656779,
    0.0,
    3.3306690738754696e-16,
    2.246249759003286e-16,
    1.6653345369377348e-16,
    -3.582737720228161e-16,
    1.9336552157442737e-16,
    2.5176855168968574e-16,
    -1.3353485164584431e-17,
    0.06996338189888986,
    -2.7934565837488574e-18,
    -0.8503375596600898,
    0.21840909878995227,
    -1.6133278982345151e-18,
    -3.5439837238254584e-18,
    -7.55608467862253e-17,
    -5.870930928532778e-16,
    1.1615184667471426e-15,
    -4.2971669597048894e-16,
    -2.0824414544479052e-16,
    1.7683011984017948e-18,
    -0.15712695987327735,
    -3.974854652474565e-18,
    0.34064660905733884,
    0.01069255007321071,
    -1.6810889976673046e-18,
    -8.512064009026267e-17,
    -5.670287885992929e-18,
    1.9739392172576324e-16,
    -1.1775025733088362e-16,
    2.9766388840033753e-17,
    -9.913557903337629e-17,
    -4.50178280400591e-18,
    0.012242781209669922,
    -5.374051618702025e-18,
    0.025091825842442017,
    -0.22093323611722976,
    0.0,
    -0.03784447654808859,
    -0.009682963585067077,
    -0.12310926216957224,
    -0.031498982448807875,
    0.005952940115569735,
    0.052745432835081325,
    -0.09299152896916235,
    -0.24491565166320278,
    0.07269600879627373,
    0.19146249733733905,
    -0.19905794475108232,
    0.24230273078252157,
    0.03576414428238215,
    -0.02621769049454109,
    -0.02795857403533358,
    0.020495646000628875,
    0.03137660381665811,
    0.020348760318478664,
    0.2187064908714729,
    0.0736573497976184,
    0.7114590338875469,
    0.23960965546526383,
    -0.07792875281067149,
    -0.19797808309362233,
    0.001677561858604725,
    0.01340374114270606,
    -0.004505820187311903,
    -0.03600156209830278,
    0.029301830247726417,
    -0.020939024035619477,
    -0.05140169017855703,
    0.061044568213264254,
    0.13806153977601085,
    -0.16396167233428416,
    0.037397370409782124,
    0.0,
    -0.22357461450671812,
    -0.05720424876436968,
    -0.7272951918569521,
    -0.18608720481038774,
    0.03516831022431457,
    0.3116053091158083,
    0.015740676753525352,
    0.041456874055572156,
    -0.012305253913107383,
    -0.032408858252124285,
    0.03369453968852492,
    -0.041014584919977906,
    0.21128459158195792,
    -0.1548868046338295,
    -0.16517145914713102,
    0.1210825613569772,
    0.18536422597694946,
    0.12021480170594007,
    -0.03702044922658982,
    -0.012467980111071872,
    -0.12042867560026344,
    -0.040558728042349425,
    0.013191000528714593,
    0.03351175149827723,
    0.009910567672198162,
    0.07918556503537068,
    -0.026619129217833486,
    -0.2126871898344195,
    0.17310704228270277,
    -0.12370191515165395,
    0.008700764453006079,
    -0.010333014484816137,
    -0.02336967779537151,
    0.027753793413132926,
    -0.3318848006311663,
    0.0,
    0.03519425479966071,
    -0.1284863408448177,
    -0.006091754301441932,
    0.022239630416197705,
    -0.008288994660044258,
    0.0007941624301128299,
    0.21241915307791218,
    0.5594571449521483,
    -0.0013192085501693152,
    -0.003474454343593873,
    -0.02383935917438399,
    0.0290183937912236,
    -0.07663187026100494,
    -0.10832081478204555,
    0.0004759147986373506,
    0.0006727159154491976,
    -0.041076440611101314,
    0.06105628510014431,
    0.5694019398643919,
    0.19176677241226056,
    -0.09855747013719111,
    -0.033192805682797207,
    -0.08729284100245134,
    -0.22176755954825272,
    0.04636714478718441,
    -0.0050103431879922194,
    -0.02270098612055825,
    0.0024530242630184237,
    0.029994215075104427,
    0.04350665829003139,
    0.13547834633452593,
    -0.16089387577547465,
    -0.06632912321628043,
    0.07877236473425055,
    0.07358766148959614,
    0.0,
    0.15872821613171373,
    -0.5794811623568032,
    -0.027474180058216488,
    0.10030207724204163,
    -0.03738386686700779,
    0.003581720555477451,
    -0.04709895934033921,
    -0.12404648517311122,
    0.00029250351941195935,
    0.0007703786663664986,
    0.00528581812037503,
    -0.006434147436759175,
    -0.3456143661687434,
    -0.48853342109841924,
    0.002146404504041803,
    0.003033989434653658,
    -0.18525722963462687,
    0.27536753577372136,
    -0.12625150992927237,
    -0.04251977887022523,
    0.021852804756150476,
    0.007359725253554707,
    0.019355137752428534,
    0.04917174896342061,
    0.20911862521554272,
    -0.02259695058084654,
    -0.1023828193510075,
    0.011063287676159673,
    0.1352757227065389,
    0.1962176582382187,
    -0.030039142106766684,
    0.03567443897339766,
    0.014706925586405267,
    -0.017465922210885026,
    0.731335065775114,
    0.0,
    -0.015385759322072062,
    -0.006134122434741829,
    -0.019627076781047498,
    -0.007825086139122792,
    -0.00021327536656394618,
    0.012924003818262317,
    0.020131792253372215,
    0.053021937304827085,
    -0.06636934133233541,
    -0.17479969049930247,
    -0.11174544172282075,
    0.13602182879862837,
    -0.0036472059936504277,
    0.002009996942453821,
    0.012023900130471223,
    -0.006626442965023038,
    -0.04092481738647905,
    -0.034767491318893035,
    0.21378079634524733,
    0.07199844336430312,
    0.2727127089634355,
    0.09184590415371134,
    -0.012192321775828945,
    -0.030974607017048354,
    6.05030204903169e-05,
    -0.013819428985552348,
    -0.00015091675225711642,
    0.03447073094284462,
    0.0021547960703164736,
    -0.0011536896397777645,
    0.12122663238025505,
    -0.14396856219891144,
    -0.3023837404755022,
    0.3591104651990434,
    0.053699340133058965,
    0.0,
    0.2095397313621823,
    0.0835410420904358,
    0.267302530218688,
    0.10657039494472738,
    0.002904612120889566,
    -0.176012911128641,
    0.001478206105919807,
    0.0038932128091357385,
    -0.004873265349084232,
    -0.01283492133024813,
    -0.008205071470260917,
    0.009987600474806737,
    0.0496715532938123,
    -0.027374288817605518,
    -0.16375433610548143,
    0.09024598979563178,
    0.5573579478074341,
    0.473500893819827,
    0.015697165682452854,
    0.005286590347165724,
    0.020024327018579886,
    0.006743919002094122,
    -0.0008952389468129655,
    -0.002274355538980516,
    -0.000823994864000227,
    0.18820776905415937,
    0.0020553457950354516,
    -0.4694592935208464,
    -0.029346318258513186,
    0.015712179823816848,
    0.008901241674325001,
    -0.010571100924571369,
    -0.022202965631479596,
    0.02636820784140318,
    -0.3124837783524624,
    0.0,
    0.034815522517544786,
    0.040887084741034266,
    -0.01638176209640979,
    -0.01923861676083795,
    -0.0019594530208278853,
    0.0035650718958006606,
    -0.20085056784160582,
    -0.5289884815870056,
    0.023884441866241442,
    0.0629054464328931,
    0.013897856526667323,
    -0.016917127284952906,
    -0.105120971510679,
    0.0018542472659895711,
    0.012500615556883346,
    -0.00022050055175917572,
    -0.021564081628347286,
    -0.05390937860971102,
    0.2738992965216593,
    0.09224553058680515,
    -0.12887794838439276,
    -0.04340432735911449,
    0.12334375158380208,
    0.313354937932396,
    -0.03671870512505281,
    0.06876882907572035,
    0.034159445970234376,
    -0.06397570647570541,
    0.06257145513024281,
    -0.00034506234779457134,
    0.27023962130451035,
    -0.3209361587010937,
    -0.251404174290168,
    0.2985672107910112,
    0.05806230032094162,
    0.0,
    0.18737263183618172,
    0.22004899315171367,
    -0.08816452134451513,
    -0.10353974304275627,
    -0.010545522310826685,
    0.01918675508789812,
    0.03731984441284219,
    0.09829082407464884,
    -0.0044379444076985426,
    -0.011688398488608465,
    -0.0025823469100481385,
    0.003143354609206547,
    -0.5657474502416656,
    0.009979318567701036,
    0.06727669347157611,
    -0.001186705403706052,
    -0.11605509369556458,
    -0.2901332917139051,
    -0.050892956095779214,
    -0.01714005036816496,
    0.023946683515203196,
    0.008064914932994657,
    -0.022918379907364096,
    -0.05822416961676314,
    -0.19761531407235983,
    0.37010492907917547,
    0.18384171285331943,
    -0.3443089641952449,
    0.3367514653748197,
    -0.0018570808529798056,
    -0.05021295548053,
    0.05963282871386008,
    0.04671315978876007,
    -0.055476476732114505,
    -0.037061687923414195,
    0.0,
    -0.5205470311628803,
    -0.15687347664341308,
    0.21836189303601894,
    0.0658061371524352,
    -0.016236860316976295,
    -0.23102058110608398,
    0.021944017839344746,
    0.057794871089974366,
    0.0212322125872904,
    0.055920160037291604,
    -0.024188982217465536,
    0.029443971470069125,
    0.3121243480129206,
    -0.20914761309102894,
    0.3019998689026482,
    -0.20236342386265357,
    -0.18364033891516893,
    -0.13042763707574997,
    -0.0847767347996935,
    -0.028551642820289373,
    0.03556260469859687,
    0.011976998046840886,
    0.010973853019707483,
    0.027879085788414214,
    0.01729207104064557,
    0.2096599964642883,
    -0.033985285101906675,
    -0.41205907248212176,
    0.15248753364882642,
    -0.0995213987832281,
    0.022295375008594364,
    -0.026477953075561625,
    -0.04381861920066939,
    0.05203892478076856,
    0.22524462832671968,
    0.0,
    -0.08565066240085688,
    -0.02581191781579688,
    0.03592920459052246,
    0.010827723336652467,
    -0.0026716084392078014,
    -0.03801206157254132,
    -0.1333660828517133,
    -0.35125179092633096,
    -0.12904004379565392,
    -0.3398581222096191,
    0.14700998833170797,
    -0.1789475002850181,
    0.0513568526152579,
    -0.03441308955462988,
    0.04969097366418341,
    -0.033296820963173365,
    -0.03021612982109271,
    -0.021460526796128497,
    0.5152356838190929,
    0.17352431946603936,
    -0.2161338602337369,
    -0.07279092304444448,
    -0.06669424905427566,
    -0.16943681381907177,
    0.0028452325155050857,
    0.034497396971049865,
    -0.005591929271708543,
    -0.06780008412982962,
    0.025090255986510216,
    -0.016375223022213704,
    -0.13550147709389576,
    0.16092134582973244,
    0.2663102829002412,
    -0.31626968245451115,
    -1.6033123659823064e-05,
    0.0,
    -0.10441320803269123,
    -0.08460655187597466,
    -0.007400349773103977,
    -0.0059965409431954894,
    0.06538655536522593,
    -0.19856059414010066,
    -2.449573199822915e-06,
    -6.451542664120477e-06,
    6.121196151428642e-06,
    1.6121648508941864e-05,
    1.652593156093791e-05,
    -2.011614432641097e-05,
    0.05428614108746633,
    -0.01112161132078783,
    -0.1356547001453414,
    0.0277916023985523,
    0.06892604588016056,
    0.10873942228583112,
    1.5860745616966424e-05,
    5.341681827711927e-06,
    1.1241400147090333e-06,
    3.7859495585361236e-07,
    -3.7326787566943005e-06,
    -9.482874529072509e-06,
    -0.22756470886716285,
    0.7203277619400796,
    -0.1709331808598133,
    0.5410677087101529,
    0.08036120180439728,
    -0.015450994692900937,
    -6.05947179335304e-05,
    7.196219383926552e-05,
    -4.5515176457983086e-05,
    5.405375357127665e-05,
    0.12874417175053177,
    0.0,
    -1.300307309680393e-05,
    -1.0536456060795054e-05,
    -9.216007328116671e-07,
    -7.467777462261468e-07,
    8.142898537533858e-06,
    -2.4727694594244215e-05,
    0.0196697960695473,
    0.05180515876938669,
    -0.04915251359339148,
    -0.129455016290807,
    -0.13270136352581377,
    0.16153036645222327,
    6.760511184911852e-06,
    -1.385027121261991e-06,
    -1.68937246078795e-05,
    3.4610203469601905e-06,
    8.583688115239559e-06,
    1.3541837121401113e-05,
    -0.12735999553997654,
    -0.04289310163740942,
    -0.00902671732681219,
    -0.0030400747276218627,
    0.02997298874170633,
    0.0761464111980121,
    -2.833971486489703e-05,
    8.970584008290749e-05,
    -2.1287121498550202e-05,
    6.73817335887555e-05,
    1.0007762437075435e-05,
    -1.9241858115755263e-06,
    0.48656873971947595,
    -0.5778482870712713,
    0.36548172518151895,
    -0.43404553480717745,
    0.07233786833197736,
    0.0,
    0.01309652264501196,
    0.12974211667468277,
    0.008657121763148451,
    0.08576271215696425,
    -0.01584884048404908,
    0.007921026463242584,
    0.07952834571041084,
    0.2094571068061599,
    0.018541203435097988,
    0.04883273747905562,
    0.020990817046259498,
    -0.025551013791612513,
    0.09994335389707555,
    0.06650262293701188,
    0.02330074943768272,
    0.015504392173988791,
    -0.008619260134990439,
    0.03778895208102377,
    0.23064273309624336,
    0.07767731264973038,
    0.15246048728514838,
    0.05134660337482617,
    0.2738854205281224,
    0.6958062151358239,
    0.09073312907531116,
    -0.046730259133320615,
    -0.0918011563621081,
    0.0472803249403999,
    0.33085157922754943,
    0.225983682784164,
    -0.12268719327653665,
    0.1457031220733607,
    0.1241313545381975,
    -0.14741820576695652,
    0.03875947038668769,
    0.0,
    -0.024442401334436398,
    -0.24214128984457645,
    -0.016157025057071603,
    -0.16006131450997738,
    0.029579128009536562,
    -0.014783230101847613,
    0.04261221171625694,
    0.11222955162677704,
    0.009934592241205825,
    0.026165148156344877,
    0.011247123677505638,
    -0.013690530081159029,
    -0.1865270372049766,
    -0.1241156789232332,
    -0.04348683116780682,
    -0.028936274630690942,
    0.0160863628564478,
    -0.07052656325715297,
    0.12358105636072181,
    0.04162040669414886,
    0.08169010061161104,
    0.027512106713321743,
    0.14675099074785114,
    0.3728210550338877,
    -0.16933774065840712,
    0.08721397115545729,
    0.17133102943342168,
    -0.0882405741386599,
    -0.6174774251768224,
    -0.4217595784288827,
    -0.06573722372913252,
    0.07806942581350489,
    0.06651102211365373,
    -0.07898838758505616,
    0.099804553542236,
    0.0,
    0.00010531177072015119,
    -0.00023292185960464143,
    -0.010259957667696218,
    0.02269232017544524,
    -0.06662409532247562,
    -0.004119434061734254,
    0.016960231120065762,
    0.04466886503723233,
    0.10073164391269693,
    0.26530111382688587,
    0.5404679809373067,
    -0.6578831497802514,
    0.001657781584137043,
    0.003359180677175608,
    0.009846037063772023,
    0.019951130937794104,
    -0.005330635608715135,
    0.005727993210887678,
    -0.003089964431237966,
    -0.001040657687236321,
    0.301038564278045,
    0.10138566415311139,
    -0.03349325871969651,
    -0.08508966098808442,
    -0.02010578277935106,
    -0.000998663943148356,
    -0.0024689698912696814,
    -0.00012263492718429738,
    -0.0030945746419023985,
    -0.006466950790955599,
    0.16538506525886004,
    -0.1964110491810488,
    0.020309119573755207,
    -0.024119079175505452,
    -0.007824677770801501,
    0.0,
    0.0013432622489196692,
    -0.0029709417932618646,
    -0.13086679405608473,
    0.28944283078327676,
    -0.849797050253979,
    -0.05254379661643674,
    -0.0013296822511880153,
    -0.003502039364925987,
    -0.007897361663026667,
    -0.020799609379061536,
    -0.04237269389197323,
    0.05157804403876132,
    0.021145171177876343,
    0.042846688077596375,
    0.1255871950378571,
    0.2544786857983667,
    -0.06799279441377827,
    0.07306113067542018,
    0.00024225323534424667,
    8.15875707403475e-05,
    -0.023601425771256002,
    -0.00794863685494185,
    0.0026258717430644243,
    0.006671030080574177,
    -0.2564512856233234,
    -0.012738059240805098,
    -0.03149195978739192,
    -0.0015642208554574088,
    -0.03947161143053016,
    -0.08248660908177162,
    -0.012966190397374422,
    0.01539862777720264,
    -0.0015922351318975521,
    0.0018909359941872551,
    0.3317142226204354,
    0.0,
    -1.1102230246251565e-16,
    -2.5523198363039675e-16,
    0.0,
    2.0739428875237208e-16,
    -1.3274186970210625e-16,
    5.249496980809663e-17,
    -0.023175428862277952,
    -0.061038089439967,
    0.2921849715693602,
    0.769539693683661,
    -0.12069119359100859,
    0.14691102043212645,
    6.318740459580073e-17,
    2.6907429640744756e-17,
    -7.107479811034334e-16,
    -1.844365867075906e-16,
    -1.0210149924039583e-17,
    -3.291351662365432e-16,
    0.16689998386101135,
    0.05620962799724044,
    -0.325801450280544,
    -0.10972546490167066,
    -0.029646102390768782,
    -0.07531595606028897,
    1.38516048841438e-18,
    4.0077316719269225e-18,
    1.4947774597636932e-16,
    1.993892615591005e-18,
    4.4780113713061325e-17,
    2.7964743827650246e-17,
    -0.00832852068903576,
    0.009890938363141907,
    0.08165239999898237,
    -0.0969702646780656,
    2.430425717221492e-16,
    0.0,
    0.05957764599154786,
    0.16572758065723336,
    -0.11630009194315821,
    -0.32351283014249493,
    0.14443703154975804,
    -0.12364123928497699,
    7.85802685341534e-17,
    5.592788536427091e-17,
    2.615085116837015e-16,
    7.009618994805467e-16,
    -3.3227534580269733e-16,
    5.66011981590723e-17,
    -0.06149485241767716,
    -0.021934721141606734,
    0.7752983477499658,
    0.2765427087122413,
    0.006716851265849202,
    0.3316462111916137,
    -2.37634589190789e-16,
    -2.0717872925117219e-16,
    -4.1654688199069627e-16,
    -1.129328556801586e-16,
    -2.1049720729874721e-16,
    -3.1003496850335393e-16,
    0.009720266991554453,
    -0.008527093771271517,
    -0.09529701109300043,
    0.08359920055878808,
    -0.07590081515771331,
    -0.028114958343095638,
    2.0194764388211896e-16,
    -2.1976022295932918e-16,
    9.71445146547012e-17,
    -6.591949208711867e-17,
    2.2824709670041196e-16,
    0.0,
    -0.015876287193707345,
    0.022021069413966168,
    -0.32858614045747964,
    0.4557626174934729,
    8.500145032286355e-17,
    -1.734723475976807e-16,
    0.00537957023961776,
    -0.020078387344904136,
    -0.09376142498811492,
    0.3499495545307752,
    6.153931531027723e-16,
    2.168404344971009e-17,
    -0.005311930026029826,
    -0.020096388076797603,
    0.09258251244865066,
    0.3502632922828017,
    4.703269024242118e-16,
    -8.090316611086834e-16,
    0.015802045430100806,
    0.022074404939134377,
    0.32704958381384186,
    0.4568664847988373,
    2.6487059073820873e-16,
    -4.209414934674971e-16,
    0.1819594811861649,
    0.046395467181297396,
    0.12493989244041817,
    0.03185678834412377,
    3.957337929572091e-17,
    -1.6975895515691786e-16,
    -0.18211467764410463,
    0.045782489612219986,
    -0.1250464558831944,
    0.03143589600562015,
    -6.131634240292428e-16,
    0.0,
    0.007927430483543567,
    -0.019420872735968587,
    0.1668473848497652,
    -0.40874805956640947,
    -2.6834003769016235e-16,
    2.393918396847994e-16,
    0.009769899133162993,
    -0.39588743742645843,
    0.0025714943610082434,
    -0.10419987955456339,
    -8.270294171719428e-16,
    5.4643789493269423e-17,
    0.18829722939812477,
    0.3483769042892349,
    0.04956092759924046,
    0.09169483048643315,
    -1.0646865333807654e-15,
    8.602060036499992e-16,
    0.015874894294073613,
    0.013711388808217456,
    0.33411640798752495,
    0.28858144767814786,
    -2.0220370516854658e-16,
    4.370706948491135e-16,
    -0.019715711912588217,
    -0.00024746064465453225,
    0.3695269077150545,
    0.004638096113685623,
    -1.5785983631388945e-16,
    1.1462727468602996e-16,
    -0.017458087717205438,
    0.009164371568692152,
    0.32721279339851017,
    -0.1717656406192912,
    -0.6185210828654454,
    0.0,
    1.6653345369377348e-16,
    1.5205474377427592e-16,
    -2.7755575615628914e-16,
    1.1575873364762694e-15,
    -0.2953027828950228,
    0.11212291702785648,
    3.78939686212788e-16,
    5.644419477589706e-16,
    1.670843634397466e-17,
    5.096195719789115e-16,
    -0.20051074302397967,
    0.24407114544810707,
    -3.718587022747772e-16,
    -5.09399155292762e-16,
    5.653566550502052e-17,
    1.8078051424580024e-16,
    -0.19741422237003428,
    0.5861705850305645,
    1.1542261100072262e-16,
    -2.2857254289539525e-16,
    -2.3707960962017927e-16,
    1.5132782287194783e-16,
    0.04866895114150422,
    0.1236435244457385,
    1.7786794250945287e-16,
    -7.172482616336833e-17,
    -4.1118580526955604e-16,
    1.25268053037985e-16,
    -0.10164286305918312,
    -0.08558689345753132,
    -1.743771808003357e-16,
    3.9301161727979086e-17,
    -4.113887164543947e-16,
    5.564265820443073e-16,
    -0.5834697273061705,
    0.0,
    -2.498001805406602e-16,
    -1.531538622790814e-16,
    -2.38524477946811e-16,
    -6.543354717407362e-16,
    -0.27026466460028087,
    0.10261624447782847,
    -3.814951174387017e-16,
    -2.616168779478104e-16,
    7.835865502529751e-18,
    -2.942910608961318e-16,
    0.18350984769213619,
    -0.22337685278973235,
    2.6292277138628004e-16,
    1.1791788965683166e-16,
    -1.1470905578013765e-16,
    -1.5859974999835946e-16,
    0.1862268331404033,
    -0.5529525199338886,
    -1.5983933508937638e-16,
    1.8029794292149846e-16,
    9.120514615321206e-19,
    -2.971345487715115e-16,
    -0.1009669559537982,
    -0.25650666377396225,
    -1.00924361714798e-16,
    1.564521384164529e-16,
    6.119983978024835e-17,
    -1.8794486452557502e-16,
    -0.21086483757737057,
    -0.17755566740741804,
    1.0120960213249447e-16,
    -6.38891966524546e-17,
    2.3278272501234588e-17,
    -4.429756930160183e-16,
    -1.9685307979948445e-16,
    0.0,
    -0.597109814669951,
    0.11176447645380919,
    0.03845156563377952,
    -0.007197200575683178,
    5.551115123125783e-17,
    -1.1102230246251565e-16,
    -0.2306601712374345,
    0.1407561999438386,
    0.03316061193421996,
    -0.02023566400143052,
    -6.938893903907228e-17,
    2.220446049250313e-16,
    -0.13018673758734473,
    0.23678647717780624,
    0.018716156590693,
    -0.03404135373194436,
    1.3010426069826053e-16,
    3.608224830031759e-16,
    -0.08466149761852453,
    0.601551211280608,
    0.005451873428225732,
    -0.03873757441991042,
    2.8102520310824275e-16,
    3.885780586188048e-16,
    -0.013723661108275359,
    -0.021888036383879286,
    0.1237228099435304,
    0.19732703570819826,
    1.9255430583342559e-16,
    1.196959198423997e-16,
    0.02248596236287178,
    0.012720318689889126,
    -0.20271751290487836,
    -0.11467738523077747,
    -0.3657140773799603,
    0.0,
    1.6653345369377348e-16,
    -1.426647206865667e-16,
    2.220446049250313e-16,
    6.581256974210346e-17,
    0.17792486640721136,
    -0.06755593305891763,
    2.3839621857407433e-16,
    3.298231186817042e-17,
    3.615153138582759e-17,
    3.457146668687045e-18,
    -0.1208110767396153,
    0.14705694786204415,
    -6.87535713103482e-17,
    -1.0741944267785515e-16,
    1.350616128576685e-16,
    1.4565913965238126e-17,
    0.116725463683904,
    -0.3465861401176518,
    2.0413615852439525e-16,
    -2.848432129028708e-16,
    1.1154106520244078e-16,
    -2.2128864817928545e-17,
    0.2104162037352348,
    0.5345625993597862,
    2.868966908112975e-17,
    -1.958307308871051e-16,
    -2.8064352763689323e-18,
    -4.2066652279669156e-17,
    0.4394445509933016,
    0.37002788817997945,
    2.8776026615566695e-17,
    -1.9601540675563328e-17,
    1.2401767404714124e-16,
    1.1120033254779615e-16,
    -2.9222030137023984e-16,
    0.0,
    0.5008711391960524,
    0.2864498409910512,
    0.07618652486679552,
    0.04357132249381246,
    1.1102230246251565e-16,
    -5.551115123125783e-17,
    -0.2574908370937162,
    -0.040663752962215305,
    0.1624623570084479,
    0.02565656015420219,
    5.551115123125783e-17,
    -1.734723475976807e-16,
    0.2436426407022206,
    -0.09270024608297346,
    -0.15372491744954211,
    0.05848868504948627,
    -7.28583859910259e-17,
    4.85722573273506e-17,
    -0.431331388239287,
    0.383247495755574,
    -0.06560896998111705,
    0.058295023571102396,
    7.025630077706069e-17,
    -4.3368086899420177e-16,
    -0.03308492358018401,
    0.22735463126576133,
    -0.015496147658378541,
    0.10648720189338969,
    5.928417479150738e-16,
    3.7816971776294395e-16,
    0.07909132080191265,
    0.21570652169117643,
    0.037044389196555054,
    0.10103151977669153,
    -0.22686432829148953,
    0.0,
    -4.996003610813204e-16,
    -2.2085095151034045e-16,
    -2.220446049250313e-16,
    -8.127066269872677e-17,
    0.16074557901837733,
    -0.0610331641381088,
    5.666600013165103e-16,
    -1.7461348814586464e-16,
    -7.462811990101626e-17,
    -5.1477993985789666e-17,
    0.10914633167630122,
    -0.1328580693080769,
    -4.069715411788989e-16,
    3.7912569483488776e-16,
    3.1795221421108446e-17,
    -1.1385360910615838e-18,
    -0.07240859882363568,
    0.21499864712957276,
    3.41660753152358e-16,
    -2.561093571507815e-16,
    -2.4674946692838198e-17,
    -3.5965597949631364e-17,
    -0.2370782341096196,
    -0.6022975171471764,
    1.5318287272012713e-16,
    1.2990555779124085e-16,
    -1.1033898319396771e-16,
    -3.2405374614804873e-16,
    0.4951269735370711,
    0.4169144616419644,
    2.358818690423837e-16,
    8.075116511889026e-17,
    -3.414192765764176e-16,
    -3.7800091662413746e-16,
    2.5436956164055464e-16,
    0.0,
    0.11483321049333661,
    -0.00483837180802398,
    -0.042641026452828586,
    0.0017966330416803271,
    -3.3306690738754696e-16,
    1.249000902703301e-16,
    0.3922315591127811,
    -0.16814174383103817,
    0.04884428072433398,
    -0.020938556182830793,
    0.0,
    -3.8163916471489756e-17,
    -0.2567741032632019,
    0.34085818440513765,
    -0.03197587264751598,
    0.04244679567327702,
    -2.862293735361732e-17,
    -7.112366251504909e-17,
    -0.03206616276782018,
    0.11037136077491821,
    0.011907131124777157,
    -0.04098420739278335,
    2.5305278705811673e-16,
    7.533036694429285e-16,
    0.14789825061435086,
    0.3337763096448645,
    -0.1654276330346889,
    -0.37333656509284996,
    -2.992397996059992e-16,
    -2.2703193491846463e-16,
    0.28891169304364006,
    0.2231827749571798,
    -0.323154447991938,
    -0.2496351244312642,
    2.1100562218316748e-16,
    0.0,
    -0.23238412142035794,
    0.012011109958733819,
    0.022341859501675936,
    -0.0011547713738660316,
    -4.163336342344337e-16,
    1.249000902703301e-16,
    0.594483781565916,
    -0.2615785072334398,
    0.024023744940498793,
    -0.010570675827589061,
    -2.7755575615628914e-17,
    1.249000902703301e-16,
    0.38583059862561014,
    -0.5224643826669777,
    0.015591839809667956,
    -0.0211133616406235,
    -3.165870343657673e-17,
    -1.5092094240998222e-16,
    -0.06278746569163358,
    0.2240633410506375,
    0.006036508554779128,
    -0.021541883561717556,
    -1.6176296413483726e-16,
    -1.5612511283791264e-17,
    -0.0319293231158351,
    -0.07024264263574825,
    0.05375765815944858,
    0.1182637025323029,
    8.283304597789254e-17,
    1.2620113287731272e-16,
    0.06150844156266526,
    0.04658564302036945,
    -0.10355840502632958,
    -0.07843370382584593,
    -0.16067448746887444,
    0.0,
    -1.6653345369377348e-16,
    1.237248212251576e-16,
    1.3877787807814457e-16,
    9.099654360771236e-17,
    0.5764550629837641,
    -0.21887305823390435,
    2.0484876304805297e-16,
    -2.284409396649352e-16,
    6.56860950432489e-17,
    -1.816330925799332e-17,
    -0.3914132872899476,
    0.47644673762463424,
    -6.484304628095111e-17,
    2.1833141757459124e-17,
    4.3803207517608454e-17,
    -6.653223646954165e-17,
    0.05128269654354259,
    -0.15227073244260936,
    -5.617371414840236e-17,
    7.763501449985156e-17,
    -2.162986852750917e-19,
    -3.8529799002883063e-17,
    -0.11228295071439394,
    -0.2852549610352203,
    -6.792563563236037e-18,
    2.580513972017306e-16,
    -5.3569949877277085e-17,
    -2.427120391468898e-16,
    -0.23449777148805803,
    -0.19745543543663185,
    2.809684854131516e-17,
    -6.118408248611676e-17,
    -2.873627647842109e-17,
    1.1955924957924755e-16,
    -0.256835057186144,
    0.0,
    -1.1102230246251565e-16,
    -5.028021685159944e-17,
    0.0,
    -1.8816479121889747e-17,
    0.5691729191534387,
    -0.21610811575531386,
    3.3045957018473286e-16,
    -7.271418685193951e-17,
    -8.580729369576902e-18,
    1.0830176316598954e-17,
    0.386468707845378,
    -0.4704279620189255,
    2.4268455115429145e-16,
    -2.620274804282935e-16,
    -1.4089512131309573e-17,
    1.9532966068423857e-17,
    -0.08197439747222982,
    0.24340181749295633,
    -4.802172821910589e-17,
    1.3307312863418298e-16,
    2.267859620027537e-17,
    2.5316771380363085e-17,
    0.09220634531476267,
    0.23425032271253687,
    -1.6568131821255893e-17,
    -1.141681995747749e-17,
    2.0567857402197485e-17,
    1.6142881674760855e-17,
    -0.19256870571890397,
    -0.16214967587072016,
    -2.0542358920963665e-17,
    -3.684267775830604e-17,
    -1.0042498520036584e-16,
    -8.091540274232796e-17,
    4.7978507714027137e-17,
    0.0,
    -0.1577598459813223,
    -0.08992531391323273,
    0.090648872748636,
    0.05167112256668219,
    -1.6653345369377348e-16,
    6.938893903907228e-17,
    0.0678418970813505,
    0.010614751689049054,
    0.02609744841505082,
    0.004083286973997217,
    1.1796119636642288e-16,
    -1.1449174941446927e-16,
    0.06414403722421144,
    -0.024509966168800558,
    0.02467495418921766,
    -0.009428503701450376,
    -6.071532165918825e-17,
    1.2923689896027213e-16,
    -0.1355743781484626,
    0.1208069496183964,
    0.07790109375620503,
    -0.06941572321517997,
    -2.677979366039196e-17,
    4.5102810375396984e-17,
    -0.08147308768506711,
    0.565524080966206,
    0.05026725465641832,
    -0.34891697123534887,
    1.5677563414140394e-16,
    1.9212062496443139e-16,
    -0.19745605751186407,
    -0.536158983438198,
    0.1218264117443123,
    0.330799297321273,
    9.680649845840681e-18,
    0.0,
    0.25859418457274036,
    -0.07317111828159091,
    0.20625634637450824,
    -0.05836174367893657,
    -5.551115123125783e-17,
    5.551115123125783e-17,
    0.04401192169982231,
    -0.03267471763130429,
    -0.02805666573375192,
    0.020829438822934615,
    3.469446951953614e-18,
    -1.3877787807814457e-17,
    -0.02194929365040029,
    0.05022862662113329,
    0.013992208730202658,
    -0.03201968314372116,
    -1.5829351718288365e-17,
    -7.632783294297951e-17,
    -0.013191810065033418,
    0.26842306345138695,
    -0.01052187059262712,
    0.21409592192341978,
    -5.551115123125783e-17,
    -6.331740687315346e-17,
    -0.3071068207623518,
    -0.40335440924598825,
    -0.21036549328849077,
    -0.27629425181924205,
    3.729655473350135e-17,
    3.252606517456513e-17,
    -0.4620483315485164,
    -0.2086161981490684,
    -0.3164990766015686,
    -0.1429002759452171,
    1.6725378385326598e-18,
    0.0,
    0.15701296509297144,
    -0.13573883471745798,
    0.11106120580037275,
    -0.09601320915589062,
    1.3877787807814457e-17,
    2.7755575615628914e-17,
    1.649851306314617e-05,
    -3.055773062738529e-05,
    0.06411182958168053,
    -0.1187447626830959,
    -1.9081958235744878e-17,
    1.3877787807814457e-17,
    -8.724926669305626e-07,
    -3.471620069935876e-05,
    -0.0033904328837525265,
    -0.13490422647877273,
    -4.9439619065339e-17,
    -1.214306433183765e-17,
    -0.07852524529454517,
    -0.1921246686637918,
    -0.05554387450118065,
    -0.13589704107022435,
    2.0816681711721685e-17,
    -1.0408340855860843e-17,
    0.3211802980468812,
    0.16841327744854803,
    0.4733272696983369,
    0.24819267333774483,
    2.6020852139652106e-18,
    1.674414730132301e-17,
    -0.36262594514445434,
    0.004715907392647558,
    -0.5344062185033212,
    0.00694988946671423,
    5.909384544712001e-18,
    0.0,
    -0.2702128754039686,
    0.0003927416735849082,
    0.4717759187121535,
    -0.0006857040531264713,
    0.0,
    -1.3877787807814457e-17,
    -0.27931988866235324,
    0.10651916601059797,
    0.11626082224368517,
    -0.044336283693975104,
    4.163336342344337e-17,
    4.163336342344337e-17,
    0.18942734091499194,
    -0.23126438429602153,
    -0.07884500640351276,
    0.09625876482586093,
    1.3010426069826053e-17,
    3.122502256758253e-17,
    0.0858720139491667,
    -0.2562052878072908,
    -0.1499275273688002,
    0.447319487842664,
    8.933825901280557e-17,
    -2.7755575615628914e-17,
    0.06933746791176257,
    0.17540345850181152,
    -0.09299421240475587,
    -0.23524808401142633,
    -4.85722573273506e-17,
    -2.42861286636753e-17,
    0.1444519445465459,
    0.12127527954011635,
    -0.19373644896487754,
    -0.1626523068213503,
    -7.369653496214487e-19,
    0.0,
    -0.07676123559621535,
    0.04787583497980796,
    -0.1395299494324462,
    0.08702456105459139,
    1.3877787807814457e-17,
    0.0,
    0.01640997481225823,
    -0.021574646156523953,
    0.4027369229917509,
    -0.5294893323799561,
    1.5178830414797062e-17,
    -2.42861286636753e-17,
    -0.0035156989041279273,
    0.0268773602002446,
    -0.0862829940333772,
    0.6596296136360726,
    -7.15573433840433e-18,
    1.0408340855860843e-17,
    -0.020871797135425668,
    -0.08802698989292561,
    -0.03793895155869384,
    -0.16000786533790506,
    -5.2475385148298415e-17,
    -8.673617379884035e-19,
    -0.11629189057997281,
    -0.08624807930248501,
    -0.018324149035541505,
    -0.013590136434157662,
    -2.949029909160572e-17,
    4.228388472693467e-18,
    -0.14332329282576814,
    -0.020517522550524078,
    -0.022583495417489673,
    -0.0032329523510266933,
    1.6457133876601243e-19,
    0.0,
    -0.004975552945328936,
    0.002711219759244432,
    -0.3399047289299102,
    0.1852168849294174,
    -1.214306433183765e-17,
    0.0,
    -0.0009246642763115581,
    0.0010779672313921906,
    0.3838775433296941,
    -0.44752179053310603,
    3.550762114890027e-17,
    -2.5587171270657905e-17,
    -0.00026655209948989655,
    0.0013949793382337277,
    0.11066001763328512,
    -0.5791304531555872,
    -1.0516761073109393e-17,
    -3.550762114890027e-17,
    0.0009813608196628612,
    0.005580660412202181,
    0.06704163076045272,
    0.38124262479010823,
    -2.5045070184415152e-17,
    6.0986372202309624e-18,
    0.00914151987160138,
    0.007651069979285471,
    -0.037139174570266935,
    -0.031083936544596253,
    -5.6785088783928295e-18,
    1.3627066055427184e-17,
    -0.011681010820702423,
    -0.002379126645945662,
    0.047456342722060334,
    0.009665657469390763
   ]
  ]
 },
 "minhessianeig": -8.531949849137904e-08,
 "dynamic_stability_phonons": "high",
 "__key_descriptions__": {
  "minhessianeig": "KVP: Minimum eigenvalue of Hessian [eV/Ang^2]",
  "dynamic_stability_level": "KVP: Dynamic stability level"
 },
 "__asr_name__": "asr.phonopy",
 "__resources__": {
  "time": 0.4673914909362793,
  "ncores": 48
 },
 "__creates__": {},
 "__requires__": {
  "results-asr.phonopy@calculate.json": "bf59d49901d5ced97804dc3ef1da3edc"
 },
 "__params__": {
  "rc": null
 },
 "__versions__": {
  "asr": "0.3.2-b3003e14c0de73b5f404ce0bf7c0403f6b069560",
  "ase": "3.21.0b1-9fa8e8024f8f8e37d842e8bce44fdbd8e5074e59",
  "gpaw": "20.1.1b1-7db4e7a37e8f04f80becd2536a64eb3544db6825"
 }
}

==> 02-TTp-MoS2-transition/Tp-full.json <==
{
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      1000,
      18
     ],
     "float64",
     [
      -9.185688050157696e-07,
      6.800424425477961e-07,
      1.2569600717280065e-06,
      17.293861968504256,
      17.35724862503857,
      25.301289464173237,
      25.617535216658215,
      26.27441389689556,
      29.199898387596853,
      31.662825565827323,
      33.529758959837274,
      33.59061374183116,
      33.76900050701207,
      38.79600493372076,
      40.470006091707816,
      40.82141604802822,
      48.64525261622174,
      55.640179459563505,
      -0.005316881644338441,
      0.10312217224494821,
      0.16628153447391478,
      17.294010052620198,
      17.357339077290806,
      25.30227432899305,
      25.617700157623002,
      26.274780016398598,
      29.200574072801913,
      31.662264085249454,
      33.53108247885521,
      33.5789813015118,
      33.781558568113866,
      38.79603627611224,
      40.470231081413004,
      40.8214273979545,
      48.645257188184196,
      55.63997441600214,
      -0.010334616318571622,
      0.20624524595683255,
      0.3325168442276613,
      17.294453305811697,
      17.357610402353245,
      25.305228289789717,
      25.618194426451577,
      26.275879668236943,
      29.202600681670006,
      31.660585082415107,
      33.53504739516874,
      33.55059742491772,
      33.81271765753118,
      38.79613002923257,
      40.4709056113209,
      40.821461865015,
      48.64527082460764,
      55.639359296328834,
      -0.01472426618346892,
      0.3093701076232988,
      0.4986597428472898,
      17.29518874515541,
      17.358062506500676,
      25.310149440400323,
      25.61901633316088,
      26.2777167582989,
      29.205976871716445,
      31.657804713763575,
      33.51448523977635,
      33.54163694765938,
      33.85344970206417,
      38.79628537260577,
      40.47202836581238,
      40.82152070008819,
      48.645293287113816,
      55.63833413353847,
      -0.018082829111679747,
      0.41249761399059226,
      0.6646641206431754,
      17.296211447363053,
      17.35869523802042,
      25.317034586787134,
      25.62016296981849,
      26.28029788138172,
      29.210700397978968,
      31.6539493836344,
      33.47523027441026,
      33.55082372702475,
      33.89916094128781,
      38.79650094438981,
      40.47359715885674,
      40.82160598474798,
      48.64532417845583,
      55.63689898250121,
      -0.019841453439985297,
      0.5156285777477025,
      0.8304839832801046,
      17.2975146203447,
      17.35950839385117,
      25.325879221911826,
      25.62163007822427,
      26.28363244395056,
      29.21676810175162,
      31.64905499730237,
      33.4347628327172,
      33.56257042707624,
      33.947909568159,
      38.796774849792165,
      40.4756089439709,
      40.82172062642196,
      48.64536294260268,
      55.63505391978039,
      -0.01899823256085063,
      0.6187637538396332,
      0.9960734907212151,
      17.29908970178899,
      17.36050172867052,
      25.33667749159226,
      25.62341187384094,
      26.28773282664266,
      29.22417589474123,
      31.643165985870656,
      33.39393560573134,
      33.576830826071266,
      33.99882813939339,
      38.79710467282858,
      40.478059828077164,
      40.82186835159905,
      48.64540886487832,
      55.63279904337979,
      -0.012674791258475246,
      0.7219038266381275,
      1.1613869966011345,
      17.300926483189556,
      17.361674966226186,
      25.349422152346964,
      25.62550083498487,
      26.29261457733585,
      29.232918738572643,
      31.636334163782372,
      33.353156480378765,
      33.59355093748297,
      34.05149079510279,
      38.797487491401284,
      40.48094508917548,
      40.822053697073635,
      48.645461072174044,
      55.63013447242134,
      0.01694712050509398,
      0.825049398114923,
      1.3263790881248643,
      17.3030132573509,
      17.363027812655794,
      25.364104522477675,
      25.627887468619214,
      26.298296623237768,
      29.242990619541022,
      31.62861748493574,
      33.31263252203029,
      33.6126702644393,
      34.10566931121183,
      38.79791989566499,
      40.48425919772381,
      40.82228199920983,
      48.64551853325845,
      55.62706034675504,
      0.032778321508917935,
      0.9282009772006972,
      1.4910046265993495,
      17.305336987051493,
      17.364559971489243,
      25.380714427857317,
      25.630560066215555,
      26.304801488307398,
      29.254384518479892,
      31.62007876244119,
      33.27247175746839,
      33.63412309306695,
      34.161231358163775,
      38.79839800964132,
      40.48799584159865,
      40.822559381206304,
      48.64558005921507,
      55.62357682650437,
      0.04800294684459109,
      1.0313589704501325,
      1.6552187886996852,
      17.30788349222834,
      17.366271159985793,
      25.399240144073314,
      25.633504464994687,
      26.3121555004684,
      29.26709237557569,
      31.610784410940596,
      33.23272969301731,
      33.65783976615779,
      34.21809403128807,
      38.79891751603148,
      40.49214795448626,
      40.82289273833948,
      48.6456443040399,
      55.61968409154902,
      0.06396353299473626,
      1.1345236741291156,
      1.8189771085672255,
      17.310637652788657,
      17.368161126418745,
      25.419668336717635,
      25.636703831321398,
      26.320388971614744,
      29.281105049916846,
      31.6008032606314,
      33.19343240546458,
      33.6837478884242,
      34.276200815308876,
      38.799473684168554,
      40.496707747538466,
      40.8232897211616,
      48.64570976543586,
      55.61538234094907,
      0.08100034789286002,
      1.2376952678090263,
      1.982235520842529,
      17.313583623948144,
      17.37022966788998,
      25.44198400171687,
      25.640138483982522,
      26.329536332473467,
      29.296412273512107,
      31.59020548038178,
      33.154588849776985,
      33.71177342644719,
      34.33550933907056,
      38.800061401037794,
      40.50166674410709,
      40.82375871662737,
      48.64577478584421,
      55.61067179231352,
      0.09924501390774648,
      1.340873809516673,
      2.14495040472248,
      17.316705060852186,
      17.372476648231594,
      25.466170407646917,
      25.643785775364687,
      26.339636204132447,
      29.313002599449888,
      31.57906163515071,
      33.11619783110492,
      33.74184167868438,
      34.395984473030445,
      38.80067520528203,
      40.5070158173572,
      40.8243088271232,
      48.64583755375292,
      55.60555268111821,
      0.11875732151620423,
      1.4440592324807,
      2.307078629135706,
      17.31998534915192,
      17.374902015535728,
      25.49220904198666,
      25.647620047986063,
      26.350731388647606,
      29.33086334379313,
      31.56744189158113,
      33.078252165507514,
      33.77387810235784,
      34.45759424508278,
      38.8013093240948,
      40.512745230544134,
      40.824949847371286,
      48.645896105327495,
      55.60002525997629,
      0.139565750787659,
      1.5472513434632025,
      2.468577599126153,
      17.32340783818741,
      17.3775058188442,
      25.520079563222488,
      25.651612682234273,
      26.362868762795507,
      29.349980520711398,
      31.55541537594364,
      33.04074127579589,
      33.80780899385194,
      34.52030732826132,
      38.80195771288953,
      40.51884467972856,
      40.82569223918179,
      48.6459483264063,
      55.5940897978669,
      0.1616829658062451,
      1.6504498226565245,
      2.629405303522836,
      17.32695607347123,
      17.380288223530673,
      25.549759760628476,
      25.655732248358927,
      26.376099061903144,
      29.37033877023923,
      31.543049681008128,
      33.00365287261782,
      33.84356202699397,
      34.58409145008351,
      38.802614097616456,
      40.52530333869189,
      40.826547104026396,
      48.645991954904375,
      55.587746579326755,
      0.18511275197583568,
      1.7536542250901983,
      2.789520363975586,
      17.330614025266012,
      17.383249524914863,
      25.581225523415238,
      25.659944771657525,
      26.39047654485906,
      29.39192127791413,
      31.53041051299705,
      32.96697407651784,
      33.881066659176696,
      34.648912367626366,
      38.80327201958227,
      40.532109905808376,
      40.82752615340732,
      48.64602458366889,
      55.58099590360976,
      0.20985348331473175,
      1.8568639834792913,
      2.948882085428368,
      17.334366310208058,
      17.38639015966774,
      25.614450820766383,
      25.664214114394245,
      26.406058536877747,
      29.41470968538315,
      31.517561466381856,
      32.93069218402448,
      33.92025441886579,
      34.71473320504634,
      38.80392488260918,
      40.53925265262193,
      40.828641676997755,
      48.646043663827214,
      55.5738380838204,
      0.23590000526892213,
      1.9600784124105888,
      3.107450508088792,
      17.338198403135202,
      17.389710714590134,
      25.64940769407069,
      25.66850247147359,
      26.4229048531726,
      29.43868399087047,
      31.504563912624928,
      32.894795198142965,
      33.96105908991563,
      34.781514032868664,
      38.8045660023504,
      40.546719473873125,
      40.82990650853067,
      48.64604650866644,
      55.56627344602691,
      0.26324472722176834,
      2.063296713758264,
      3.2651864609534744,
      17.34209683653314,
      17.393211932383544,
      25.67277096962499,
      25.686066262416336,
      26.441077114024043,
      29.46382243816122,
      31.491476988691293,
      32.859272197142445,
      34.0034168086565,
      34.849211614805306,
      38.80518865756064,
      40.55449793871789,
      40.8313339894148,
      48.64603029807927,
      55.558302328359595,
      0.291878292891754,
      2.166517983193801,
      3.4220516169288575,
      17.346049385303676,
      17.396894714072502,
      25.6769803524038,
      25.72439474214488,
      26.460637969238856,
      29.49010139247494,
      31.478357671897676,
      32.82411358849319,
      34.047266089274515,
      34.91777927484696,
      38.805786143098615,
      40.56257534288049,
      40.83293793005817,
      48.64599208360916,
      55.549925080101296,
      0.32179001257600326,
      2.269741217654328,
      3.578008549582872,
      17.350045234882707,
      17.40076011778834,
      25.681091726401995,
      25.764359480977376,
      26.48165025696229,
      29.517495201266378,
      31.46526092911516,
      32.78931127861274,
      34.09254779191325,
      34.987166853530354,
      38.80635182441978,
      40.570938761483106,
      40.83473256888124,
      48.64592879412086,
      55.54114206077591,
      0.3529681548061193,
      2.372965323612029,
      3.7330207915479248,
      17.354075131078815,
      17.404809353679788,
      25.68506733848426,
      25.805925006927907,
      26.504176127426554,
      29.545976037593242,
      31.452239930230142,
      32.75485877910842,
      34.13920504644666,
      35.05732073222307,
      38.80687919329692,
      40.57957510229788,
      40.83673252900227,
      48.64583724211958,
      55.53195363924134,
      0.3854001518020895,
      2.476189125990592,
      3.8870528945813825,
      17.358131510362725,
      17.409043774777192,
      25.688871350364074,
      25.849054091919133,
      26.528276165754388,
      29.57551372322552,
      31.439346317898437,
      32.72075126391205,
      34.187183143221006,
      35.12818391054127,
      38.807361924487445,
      40.588471159172,
      40.838952772578445,
      48.64571413073463,
      55.52236019279382,
      0.4190727503602124,
      2.579411377564275,
      4.040070491275459,
      17.362208609700435,
      17.413464863704117,
      25.692470575966393,
      25.8937078297194,
      26.55400854883094,
      29.606075528127345,
      31.426630527853703,
      32.686985587637125,
      34.23642940038471,
      35.19969612607326,
      38.807793933048565,
      40.59761366538095,
      40.841408552786106,
      48.645556061379175,
      55.5123621062902,
      0.45397212718653224,
      2.6826307686838553,
      4.19204035839184,
      17.366302555384763,
      17.41807421519909,
      25.695835149024056,
      25.939845727536024,
      26.581428269269452,
      29.637625942318685,
      31.41414215625794,
      32.65356027280297,
      34.2868930158227,
      35.27179400827116,
      38.80816943198524,
      40.60698934667365,
      40.84411536342264,
      48.64535954208993,
      55.501959771294906,
      0.49008398048176055,
      2.7858459371668354,
      4.342930481775967,
      17.370411430668444,
      17.422873514481697,
      25.698939093083027,
      25.987425810334837,
      26.61058645477333,
      29.670126415417098,
      31.401930372749202,
      32.620475471756286,
      34.33852491024522,
      35.34441126020171,
      38.80848298990213,
      40.616584973780064,
      40.84708888611098,
      48.645120996545124,
      55.49115358525839,
      0.5273936052523088,
      2.8890554781994777,
      4.492710122790409,
      17.37453532233649,
      17.427864511571087,
      25.701760773022304,
      26.03640473671452,
      26.64152980426163,
      29.703535058378254,
      31.390044379909728,
      32.58773290786731,
      34.39127756668291,
      35.41747886312724,
      38.808729588319196,
      40.62638741416185,
      40.85034493508548,
      48.644836773751464,
      55.479943950733734,
      0.5658859572574894,
      2.9922579541074583,
      4.6413498861799924,
      17.378676346662008,
      17.433048991735244,
      25.70428321550684,
      26.086737924954047,
      26.674300153797674,
      29.737806301115437,
      31.378533921817677,
      32.555335799691974,
      34.445104870519145,
      35.49092529980518,
      38.808904678303385,
      40.63638368279674,
      40.85389939953579,
      48.644503158385014,
      55.46833127463865,
      0.6055457088138291,
      3.0954519038555723,
      4.788821789266511,
      17.38283865547233,
      17.43842874232033,
      25.706494294519715,
      26.138379687674487,
      26.708934176612964,
      29.77289049882706,
      31.367449846119616,
      32.52328877115068,
      34.49996195324239,
      35.56467679307944,
      38.80900423606384,
      40.646560991796775,
      40.857768183481696,
      48.64411638176305,
      55.456315967569175,
      0.6463572985784011,
      3.1986358521540366,
      4.935099332336779,
      17.387028423297306,
      17.444005516276558,
      25.70838678630842,
      26.19128337341727,
      26.745463213301736,
      29.80873347907085,
      31.356844725603246,
      32.491597750298226,
      34.555805042315406,
      35.638657556857154,
      38.80902481715788,
      40.65690679867434,
      40.861967143150984,
      48.643672633417395,
      55.443898443171975,
      0.6883049768620982,
      3.3018083180568274,
      5.080157570074722,
      17.39125381678641,
      17.44978099275827,
      25.709958304951332,
      26.245401513340312,
      26.783913221360976,
      29.84527602102566,
      31.346773546453196,
      32.460269858898684,
      34.61259131891513,
      35.71279005697625,
      38.80896360895961,
      40.66740885307882,
      40.86651202183038,
      48.64316807323432,
      55.43107911758205,
      0.7313728474117319,
      3.4049678229527895,
      5.22397318385113,
      17.395524947754225,
      17.455756735233187,
      25.711211134794183,
      26.300685971172545,
      26.824304828171464,
      29.882453258182974,
      31.337294471040416,
      32.429313294736126,
      34.67027878477888,
      35.78699527980022,
      38.80881848105029,
      40.67805524184077,
      40.87141838216104,
      48.64259884411819,
      55.41785840893229,
      0.7755449063758244,
      3.508112897864614,
      5.3665245546656966,
      17.39985381135314,
      17.461934147585946,
      25.712151979024554,
      26.35708809454626,
      26.866653468464317,
      29.9201939962453,
      31.328469682923394,
      32.39873720836857,
      34.72882613898012,
      35.8611930066498,
      38.8085880332036,
      40.68883443217251,
      40.87670153585503,
      48.64196108513061,
      55.404236736941364,
      0.8208050789517778,
      3.6112420899846733,
      5.507791836503767,
      17.40425421097189,
      17.468314428741976,
      25.712791644726355,
      26.414558865841904,
      26.910969586208275,
      29.958419939772067,
      31.320366320238122,
      32.3685515758462,
      34.788192665133636,
      35.935302092406566,
      38.80827164065486,
      40.699735312884954,
      40.88237647081693,
      48.641250945051915,
      55.39021452258615,
      0.8671372539939988,
      3.714353968391623,
      5.647757029843338,
      17.408741671523387,
      17.47489852637306,
      25.713144684180783,
      26.47304905073216,
      26.957258881396584,
      29.99704482485782,
      31.313057500102847,
      32.33876706876386,
      34.84833812927762,
      36.00924074681268,
      38.807869496364866,
      40.71074723349484,
      40.888457775671554,
      48.64046459630608,
      55.37579218786541,
      0.9145253168448969,
      3.8174471289049854,
      5.7864040550201,
      17.41333334281673,
      17.4816870902696,
      25.713229010369826,
      26.532509342694517,
      27.00552258399431,
      30.035973461903364,
      31.30662343001113,
      32.30939492288531,
      34.90922268848697,
      36.08292681714605,
      38.80738265001258,
      40.72186004110676,
      40.894959561720775,
      48.63959824918547,
      55.36097015566027,
      0.9629531805062121,
      3.920520198051802,
      5.923718825128487,
      17.41804789470819,
      17.48868042598123,
      25.713065502043086,
      26.59289050187241,
      27.055757739876146,
      30.075100703821345,
      31.301152590985808,
      32.280446806464084,
      34.97080681012479,
      36.15627807107514,
      38.80681304347806,
      40.73306411496762,
      40.901895382385284,
      48.63864816630854,
      55.34574884969764,
      1.0124048152362188,
      4.023571836131434,
      6.059689318107896,
      17.422905405697726,
      17.495878449331595,
      25.71267761074366,
      26.65414348679935,
      27.10795749652995,
      30.114310372696117,
      31.29674295962947,
      32.251934689287346,
      35.03305120152868,
      36.22921247859617,
      38.80616354260348,
      40.744350398602336,
      40.90927815023154,
      48.63761067723923,
      55.33012869462231,
      1.0628642766485255,
      4.126600739375531,
      6.194305647639709,
      17.42792724658694,
      17.503280642412275,
      25.712090979193608,
      26.71621957765316,
      27.162111379281875,
      30.15347420427236,
      31.29350320986337,
      32.22387071337889,
      35.09591674984558,
      36.30164849202552,
      38.80543796504928,
      40.7557104294503,
      40.91712005174133,
      48.63648219319535,
      55.3141101161833,
      1.1143157323163357,
      4.229605641218132,
      6.327560132446583,
      17.433135960739264,
      17.51088601164527,
      25.711333077658043,
      26.77907048987248,
      27.218205551569724,
      30.192450907024305,
      31.291553797764216,
      32.19626706621975,
      35.15936447166841,
      36.373505323067405,
      38.8046411040872,
      40.76713636593449,
      40.92543246005229,
      48.6352592217701,
      55.29769354153967,
      1.166743486890793,
      4.332585312694365,
      6.459447363568171,
      17.438555142394875,
      17.518693048483545,
      25.71043286248916,
      26.842648477143694,
      27.276223055205833,
      30.231085482616844,
      31.29102778282761,
      32.16913585727059,
      35.22335547208333,
      36.44470321599991,
      38.803778748194595,
      40.778621011903205,
      40.93422584598536,
      48.63393838159019,
      55.280879399691116,
      1.2201320057432565,
      4.435538562003701,
      6.589964269157456,
      17.44420931438817,
      17.526699693288325,
      25.709420459069896,
      26.906906422941884,
      27.33614402855199,
      30.269209016817037,
      31.29207117671496,
      32.14248899851548,
      35.287850912704,
      36.51516371602549,
      38.80285769633117,
      40.790157838397135,
      40.94350968777721,
      48.63251641683361,
      55.263668122038226,
      1.2744659371002656,
      4.53846423327677,
      6.719110176323568,
      17.45012380650188,
      17.53490330288348,
      25.708326869839123,
      26.97179791998788,
      27.397945902072998,
      30.30663921923584,
      31.294842541188174,
      32.116338089683516,
      35.35281198824663,
      36.584809931818036,
      38.80188576878741,
      40.80174100270114,
      40.95329238005394,
      48.630990211529344,
      55.24606014307692,
      1.329730132660225,
      4.641361204596971,
      6.846886869525916,
      17.45632463557104,
      17.543300622243247,
      25.70718370695715,
      27.037277337152496,
      27.461603571866583,
      30.343182053535518,
      31.299511493654606,
      32.09069430874923,
      35.4181999111824,
      36.65356679127215,
      38.80087181349044,
      40.81336536465098,
      40.96358114271434,
      48.62935680356284,
      55.22805590123167,
      1.3859096666804318,
      4.744228385331712,
      6.973298645008725,
      17.462838388325125,
      17.55188776071785,
      25.70602294840755,
      27.103299873500426,
      27.5270895525433,
      30.378634832275647,
      31.306255746185915,
      32.06556830825884,
      35.48397590399368,
      36.72136128942698,
      38.79982570763843,
      40.82502650017258,
      40.97438193053508,
      48.62761339831313,
      55.20965583983171,
      1.4429898534960852,
      4.847064712835595,
      7.098352360751367,
      17.469692107829964,
      17.560660173145568,
      25.704876715861968,
      27.169821599313373,
      27.594374111311637,
      30.412791115046808,
      31.315256339381406,
      32.04097011798018,
      35.55010119855059,
      36.788122727503854,
      38.798758354498645,
      40.83672071203964,
      40.98569934446134,
      48.6257573818478,
      55.190860408234094,
      1.5009562634812268,
      4.949869148591832,
      7.222057481399825,
      17.47691318426545,
      17.569612646140094,
      25.703777072398893,
      27.236799484063262,
      27.66342538537532,
      30.445447600468476,
      31.326690880516193,
      32.01690905432774,
      35.61653704212212,
      36.85378294197419,
      38.797681675153136,
      40.848445037842176,
      40.99753654570301,
      48.62378633360689,
      55.17167006309714,
      1.5597947374081402,
      5.052640673859638,
      7.344426117638915,
      17.48452925065176,
      17.578739289777925,
      25.702755838099854,
      27.30419141141743,
      27.73420948482894,
      30.476412907600064,
      31.34072489044696,
      31.99339363697192,
      35.683244709529816,
      36.918276522567936,
      38.79660859489744,
      40.86019725516631,
      41.00989517390789,
      48.62169803850856,
      55.15208526980767,
      1.6194913992188342,
      5.155378284902508,
      7.465473059462511,
      17.492568084018274,
      17.588033534846385,
      25.701844421602658,
      27.371956181449658,
      27.806690583194644,
      30.505517705993203,
      31.357501800088013,
      31.97043151300178,
      35.75018552095498,
      36.9815410181589,
      38.795553023895025,
      40.87197588399092,
      41.02277527082724,
      48.61949049841441,
      55.13210650406537,
      1.6800326671851773,
      5.258080987866861,
      7.585215802802526,
      17.501057512395853,
      17.597488135744893,
      25.701073665824694,
      27.440053500297243,
      27.88083099761642,
      30.532625154029898,
      31.37713263688615,
      31.948029388976014,
      35.81732086490713,
      37.04351712952784,
      38.79452983155673,
      40.88378018631319,
      41.03617521101306,
      48.61716194289629,
      55.11173425362643,
      1.7414052634741592,
      5.360747793386574,
      7.703674568983886,
      17.510025327906405,
      17.60709517906887,
      25.700473706250463,
      27.508443957549282,
      27.956591260549235,
      30.55764020165038,
      31.39968684531127,
      31.92619297116555,
      35.88461222586735,
      37.10414888812329,
      38.7935548139524,
      40.89561016302109,
      41.05009164118613,
      48.61471083925028,
      55.09096902020899,
      1.8035962221053339,
      5.463377710985989,
      7.820872316485817,
      17.519499206124294,
      17.616846097837104,
      25.700073840381528,
      27.57708899166935,
      28.033930184571293,
      30.580516202776796,
      31.425185796235773,
      31.90492691426644,
      35.952021216121906,
      37.163383820120046,
      38.792644653362764,
      40.90746654803455,
      41.06451942997474,
      48.61213590171145,
      55.06981132156312,
      1.8665928953247068,
      5.56596974335262,
      7.936834744506473,
      17.52950663179229,
      17.626731691263167,
      25.699902407156795,
      27.645950843749123,
      28.112804921723708,
      30.60125759983655,
      31.453600223058125,
      31.884234778842966,
      36.019509611308564,
      37.22117309532654,
      38.791816868855285,
      40.91935079974365,
      41.079451629745584,
      48.609436099825025,
      55.048261693705705,
      1.9303829584034518,
      5.668522880549663,
      8.05159028785271,
      17.540074830891186,
      17.63674214990975,
      25.69998667535381,
      27.71499249985656,
      28.193171018552643,
      30.61991815832161,
      31.48485210698251,
      31.864118997750836,
      36.087039389205394,
      37.277471660819536,
      38.79108975651035,
      40.93126508977533,
      41.094879452213505,
      48.60661066593787,
      55.02632069332244,
      1.9949544128847796,
      5.771036094236411,
      8.16517010270195,
      17.551230708986612,
      17.64686708600806,
      25.700352740172132,
      27.784177622182327,
      28.274982467797678,
      30.63659512500605,
      31.518820638289743,
      31.844580851791356,
      36.154572771300785,
      37.33223835958468,
      38.79048231764888,
      40.94321228912601,
      41.110792259427775,
      48.603659101779456,
      55.00398890033757,
      2.0602955883122607,
      5.873508331959394,
      8.277608042820944,
      17.56300079570969,
      17.65709556867185,
      25.701025427370624,
      27.85347046910331,
      28.358191757441045,
      30.651420448230358,
      31.55535111577256,
      31.82562045486133,
      36.22207226669623,
      37.385436034909894,
      38.79001417312938,
      40.95519595170058,
      41.127177571581456,
      48.60058118410686,
      54.98126692065157,
      2.1263951424603302,
      5.975938511576772,
      8.388940625861501,
      17.575411195168392,
      17.66741616368792,
      25.70202820448183,
      27.92283580416809,
      28.442749917599546,
      30.664550589835276,
      31.594265255475193,
      31.807236748896322,
      36.28950071790433,
      37.43703162179364,
      38.789705461508404,
      40.96722029530332,
      41.14402109287434,
      48.59737696939526,
      54.95815538904676,
      2.193242060115933,
      6.078325515872045,
      8.49920698940135,
      17.58848754203599,
      17.677816977522046,
      25.70338309875647,
      27.992238793870474,
      28.528606565501626,
      30.676156414146458,
      31.63537142421769,
      31.78942750896122,
      36.35682134812159,
      37.48699622716757,
      38.789576718624815,
      40.97929018013141,
      41.16130675638715,
      48.59404679756078,
      54.93465497226026,
      2.260825650453693,
      6.180668187410667,
      8.608448836446014,
      17.602254963018552,
      17.688285705141336,
      25.70511062160107,
      28.061644893909236,
      28.615709948538154,
      30.686414273647056,
      31.678473679327627,
      31.772189358928706,
      36.423997809571155,
      37.5353052012457,
      38.7896487360088,
      40.991411084824286,
      41.179016788592556,
      48.59059129470963,
      54.910766372223776,
      2.3291355430415543,
      6.282965323688081,
      8.716710370163241,
      17.61673804336751,
      17.69880968122363,
      25.707229699361125,
      28.131019723437976,
      28.704006985093468,
      30.695498917251705,
      31.723378989922292,
      31.75551779831636,
      36.49099423252813,
      37.58193820274832,
      38.7899423954817,
      41.003589080129785,
      41.19713179375148,
      48.587011374910986,
      54.88649032946747,
      2.3981616825452043,
      6.385215672612199,
      8.824038217682647,
      17.631960798074065,
      17.709375934297686,
      25.709757610374677,
      28.20032892658556,
      28.793443302540698,
      30.703578394803227,
      31.73940724103914,
      31.76990246759516,
      36.55777527466152,
      37.62687926103371,
      38.79047847746133,
      41.01583080025102,
      41.21563085803034,
      48.58330824100005,
      54.86182762668708,
      2.4678943221739456,
      6.487417928362362,
      8.930481342855652,
      17.647946647358737,
      17.719971243339632,
      25.712709928276762,
      28.269538020276645,
      28.883963271395444,
      30.710810812077362,
      31.72385106709731,
      31.81787075393501,
      36.62430617034497,
      37.67011683822407,
      38.791277440887505,
      41.028143411944335,
      41.2344916727406,
      48.57948338441943,
      54.83677909247069,
      2.538324015933887,
      6.589570727655628,
      9.036090947941332,
      17.664718396053605,
      17.730582196335053,
      25.716100471575647,
      28.33861222710289,
      28.97551003413996,
      30.71734261990785,
      31.70884168859245,
      31.86712388324154,
      36.69055277961135,
      37.711643894144764,
      38.792359173406666,
      41.04053458144568,
      41.25369067566315,
      48.57553858411555,
      54.811345605182154,
      2.609441609748715,
      6.69167264645486,
      9.140920364254535,
      17.682298216462947,
      17.74119525031104,
      25.71994125955045,
      28.40751629169059,
      29.068025526604693,
      30.723308069286418,
      31.69437063198468,
      31.91751599083985,
      36.75648163644774,
      37.75145795621761,
      38.79374271157682,
      41.05301243930844,
      41.273203208991916,
      48.571475904508226,
      54.78552809699703,
      2.6812382315166423,
      6.7937221971388775,
      9.245024931888823,
      17.70070763428322,
      17.751796792337416,
      25.724242474534833,
      28.476214278680693,
      29.16145048896841,
      30.72882948749932,
      31.68042863924027,
      31.968915214491364,
      36.82205999614826,
      37.78956119529372,
      38.79544593242305,
      41.06558554324365,
      41.293003692034326,
      48.56729769255896,
      54.75932755808665,
      2.7537052801656197,
      6.895717826159981,
      9.348461868705716,
      17.71996751716308,
      17.762373201000553,
      25.729012430659434,
      28.54466935009292,
      29.255724462313527,
      30.734018089695713,
      31.667005791560946,
      32.02120307737964,
      36.887255881465656,
      37.82596050673564,
      38.79748521971708,
      41.078262839062695,
      41.313065806451604,
      48.56300657396552,
      54.73274504094499,
      2.8268344137818606,
      6.997657912199304,
      9.451290128858803,
      17.740098065487206,
      17.772910907861252,
      25.734257549121722,
      28.612843519491367,
      29.350785765110263,
      30.7389751091225,
      31.654091660874453,
      32.07427357262799,
      36.952038127322076,
      37.86066759388266,
      38.79987511083727,
      41.09105361983011,
      41.33336269152767,
      48.55860544851409,
      54.70578166485184,
      2.9006175368764744,
      7.099540764835565,
      9.553570251206516,
      17.76111880497807,
      17.78339645841955,
      25.7399823400445,
      28.68069738002717,
      29.446571441787057,
      30.74379309282068,
      31.641675496418568,
      32.128032106052245,
      37.01637642386101,
      37.893699048450486,
      38.80262793288573,
      41.10396748334573,
      41.353867146730856,
      48.554097484625196,
      54.678438620466466,
      2.97504678686401,
      7.201364623730832,
      9.655364198045028,
      17.783048580720028,
      17.79381657212731,
      25.74618939096719,
      28.748189803127673,
      29.54301717233841,
      30.748557261622555,
      31.62974645689694,
      32.18239440207378,
      37.080241357641476,
      37.9250764196136,
      38.80575343969988,
      41.1170142880853,
      41.37455183868424,
      48.54948611312958,
      54.650717174543395,
      3.050114519829101,
      7.303127658336124,
      9.756735184677074,
      17.804158201009773,
      17.805905552228285,
      25.752879361994626,
      28.81527760437734,
      29.64005712719865,
      30.75334687266105,
      31.618293903361337,
      32.23728543853221,
      37.14360445079335,
      37.95482626078391,
      38.80925846420674,
      41.130204107741406,
      41.395389509593926,
      48.5447750203153,
      54.62261867476261,
      3.1258132956425753,
      7.404827968114891,
      9.857747500410214,
      17.81440858648,
      17.82970718920239,
      25.76005098760325,
      28.881915173050693,
      29.73762374450902,
      30.75823655060797,
      31.607307775028847,
      32.29263844817257,
      37.206438197969156,
      37.982980140808515,
      38.81314660285207,
      41.143547184517644,
      41.41635318419832,
      48.539968140287314,
      54.59414455466505,
      3.2021358625100533,
      7.506463583276224,
      9.958466321657802,
      17.82455531395937,
      17.854470267627832,
      25.7677010850779,
      28.94805406191372,
      29.835647396020583,
      30.76329757265379,
      31.596779081096024,
      32.34839400559354,
      37.268716100942555,
      38.00957460489138,
      38.817417950172356,
      41.15705388134485,
      41.43741637239122,
      48.53506964668325,
      54.56529633868357,
      3.279075141015512,
      7.608032466009934,
      10.058957517889091,
      17.83458636494404,
      17.880210865912396,
      25.77582456952244,
      29.01364253443275,
      29.934055890810374,
      30.768599103966796,
      31.58670055864505,
      32.40449920615013,
      37.33041270071663,
      38.0346510704101,
      38.82206890155312,
      41.1707346332001,
      41.458553264832766,
      48.53008394378997,
      54.53607564725892,
      3.3566242077335384,
      7.709532512205082,
      10.15928745124727,
      17.84449016619041,
      17.90694436077149,
      25.784414475357234,
      29.07862506761666,
      30.032773738614853,
      30.774209386781294,
      31.577067574090485,
      32.46090693576897,
      37.39150360701583,
      38.058255644278326,
      38.82709204052341,
      41.18459989772508,
      41.47973891908044,
      48.52501565710665,
      54.50648420202947,
      3.434776278480017,
      7.8109615536369486,
      10.259522770718469,
      17.854255635725305,
      17.934685422604897,
      25.793461984184916,
      29.142941810626958,
      30.1317210495272,
      30.780196888612714,
      31.567879390655662,
      32.51757522633596,
      37.4519655250448,
      38.080438851731586,
      38.83247612343958,
      41.198660105355785,
      41.50094943404198,
      48.519869623399565,
      54.47652383108199,
      3.5135246912645117,
      7.912317360598671,
      10.359730201796928,
      17.863872225418994,
      17.963448010137977,
      25.80295645887524,
      29.206528002376025,
      30.230811870539767,
      30.786631414143265,
      31.559141000625484,
      32.574466689147584,
      37.51177627940454,
      38.10125527128473,
      38.83820616923872,
      41.21292560918948,
      41.52216211085373,
      48.514650880295974,
      54.44619647425155,
      3.5928628890130505,
      8.01359764495187,
      10.459976332642372,
      17.87332995989657,
      17.99324536413046,
      25.812885483688873,
      29.269313356053672,
      30.32995162625615,
      30.793585181390107,
      31.550865854274488,
      32.63154801809169,
      37.57091483506279,
      38.12076307673068,
      38.84426365548934,
      41.227406634831524,
      41.543355598616614,
      48.509364655461766,
      54.415504188456,
      3.6727844021248153,
      8.114800063568605,
      10.560327397774355,
      17.882619471595532,
      18.02408999998985,
      25.82323491023067,
      29.331221425443058,
      30.429033090509108,
      30.801133855824133,
      31.543080057962186,
      32.688789554212235,
      37.629361315278885,
      38.13902349378433,
      38.8506268148928,
      41.242113230477145,
      41.56451002375555,
      48.50401635540965,
      54.384449153051044,
      3.753282830922961,
      8.215922222131772,
      10.660849060382594,
      17.89173203181473,
      18.055993699157195,
      25.833988908995845,
      29.39216897766525,
      30.52792986408378,
      30.809357525851023,
      31.535829065431482,
      32.74616490375683,
      37.68709701638868,
      38.1561001855253,
      38.85727101949618,
      41.25705521749931,
      41.58560710210614,
      48.498611553982876,
      54.35303367519079,
      3.8343518280588014,
      8.316961679260078,
      10.76160619436395,
      17.900659577632524,
      18.08896749916722,
      25.84513002624618,
      29.452065410299213,
      30.626485450019405,
      30.818341589046437,
      31.529188770087544,
      32.8036506024867,
      37.744104419356155,
      38.17205858633967,
      38.8641692339974,
      41.27224214182348,
      41.60663023315343,
      48.49315598055878,
      54.321260195177466,
      3.915985080929667,
      8.41791595092035,
      10.86266266721337,
      17.909394734608224,
      18.12302168231675,
      25.856639245930655,
      29.510812268198393,
      30.724494207469697,
      30.828177500364177,
      31.523284716545202,
      32.861225819799756,
      37.80036719800313,
      38.18696520791598,
      38.87129251535338,
      41.2876832263828,
      41.627564576154704,
      48.487655508016616,
      54.28913129178464,
      3.9981762941607393,
      8.518782515088036,
      10.964081124905983,
      17.917930835212058,
      18.15816576290786,
      25.868496056343712,
      29.568302936872165,
      30.821666572601483,
      30.83896331117997,
      31.5183270422592,
      32.918872096997056,
      37.855870223829974,
      38.20088694257959,
      38.87861053388021,
      41.30338732495328,
      41.64839710815423,
      48.482116140512126,
      54.2566496875358,
      4.080919172209148,
      8.619558816614058,
      11.065922779905955,
      17.926261932962717,
      18.19440847306346,
      25.880678521196902,
      29.624422614232866,
      30.850803902335954,
      30.91756216691967,
      31.5146775281687,
      32.97657311476516,
      37.91059956734594,
      38.2138903887457,
      38.88609209127593,
      41.31936287767594,
      41.669116664147154,
      48.47654400110087,
      54.2238182539214,
      4.164207402132673,
      8.720242272256334,
      11.16824720342518,
      17.934382812281452,
      18.23175774714364,
      25.893163354764162,
      29.679048688459936,
      30.86381078769773,
      31.01145401239019,
      31.51298553833752,
      33.03431448562522,
      37.9645424958316,
      38.226041220741614,
      38.893705613292695,
      41.33561786857326,
      41.68971395986462,
      48.47094531925154,
      54.1906400165356,
      4.248034636580798,
      8.820830275830811,
      11.271112123032687,
      17.94228899410161,
      18.270220704820137,
      25.905926000749165,
      29.732051671933828,
      30.87810134190702,
      31.102040684932497,
      31.514476016406736,
      33.092083567707796,
      38.0176874674647,
      38.23740362116612,
      38.90141959866844,
      41.35215978536607,
      41.7101815978321,
      48.46532641828906,
      54.15711816011436,
      4.332394477044406,
      8.921320203439173,
      11.374573226681711,
      17.949976737300357,
      18.309803632893335,
      25.91894071451412,
      29.783296851732775,
      30.893797294919374,
      31.18684227740087,
      31.52155366716572,
      33.14986929674624,
      38.07002412175014,
      38.24803978892129,
      38.90920301079256,
      41.36899558189148,
      41.73051405750157,
      48.459693702805595,
      54.123256033455164,
      4.417280457414817,
      9.021709418726283,
      11.478683974178427,
      17.957443036046072,
      18.350511965962788,
      25.932180648302847,
      29.832646804867252,
      30.91102234775343,
      31.26119298858703,
      31.538810506176677,
      33.2076620336473,
      38.12154326620677,
      38.258009530711846,
      38.9170256037826,
      41.386131643410806,
      41.75070767037129,
      48.454053646078194,
      54.08905715419975,
      4.502686027887754,
      9.121995278123704,
      11.583495417061965,
      17.964685613178542,
      18.392350266084197,
      25.94561793908802,
      29.87996487804699,
      30.929898811840772,
      31.318209127675445,
      31.573057987530454,
      33.265453425400054,
      38.17223685928111,
      38.26736993871641,
      38.92485817963149,
      41.40357375508177,
      41.77076058109401,
      48.44841277752875,
      54.05452521345903,
      4.5886045392552965,
      9.222175136035599,
      11.689056027803591,
      17.971702909764087,
      18.43532220156883,
      25.959223798671136,
      29.9251196357723,
      30.950543270011078,
      31.35379685491086,
      31.628319388529142,
      33.32323627743039,
      38.22209798947636,
      38.27617515271441,
      38.932672777421686,
      41.421327073848246,
      41.79067269563155,
      48.442777670261655,
      54.01966408026098,
      4.675029227620463,
      9.322246349923002,
      11.79541153916033,
      17.978494070986482,
      18.479430525098234,
      25.972968605666583,
      29.967990133417164,
      30.973061403963584,
      31.371928703231223,
      31.700553406141204,
      33.38100443580624,
      38.27112085070902,
      38.28447620145287,
      38.940442799041385,
      41.43939610397466,
      41.81044561754898,
      48.43715492871383,
      53.98447780580124,
      4.761953199569554,
      9.422206285246085,
      11.902604794440204,
      17.98505892855689,
      18.52467705134471,
      25.9868219990042,
      30.00847168632053,
      30.997542318463893,
      31.379592600040308,
      31.782705245702452,
      33.438752677952536,
      38.29232091555211,
      38.31930071393137,
      38.948143078282584,
      41.45778467642204,
      41.83008257355755,
      48.43155117644921,
      53.94897062747572,
      4.849369417837656,
      9.522052320225093,
      12.010675609348606,
      17.991397979841988,
      18.57106263430037,
      26.000752972591712,
      30.046481616285373,
      31.024052881896786,
      31.381558569752535,
      31.869940020921945,
      33.496476610754804,
      38.29975390274098,
      38.36663389508999,
      38.955749901682395,
      41.47649593222605,
      41.849588329413095,
      48.42597304413047,
      53.91314697267596,
      4.937270687494432,
      9.621781850383273,
      12.119660645995348,
      17.99751236392744,
      18.61858714452825,
      26.01472997078652,
      30.0819643177555,
      31.052632741744098,
      31.380328918466745,
      31.95969266357745,
      33.554172575117164,
      38.30681657555835,
      38.41311771952203,
      38.9632409901103,
      41.49553230999744,
      41.868969097264056,
      48.42042715769725,
      53.87701146232637,
      5.025649642685048,
      9.721392292840067,
      12.229593299542978,
      18.00340383484783,
      18.66724944655715,
      26.028720984335727,
      30.114894956964502,
      31.083290702367055,
      31.377176805287352,
      32.05062943816675,
      33.61183755620095,
      38.31354722169027,
      38.458750482929126,
      38.97059545006941,
      41.51489553762148,
      41.8882324355181,
      48.41492012678094,
      53.84056891414443,
      5.114498733948841,
      9.82088109032288,
      12.340503597878117,
      18.009074732229053,
      18.71704737664565,
      26.04269364645481,
      30.145281237921157,
      31.116003031763874,
      31.372777258596773,
      32.14201700304359,
      33.66946909871041,
      38.31998110764284,
      38.50353140910652,
      38.977793703151036,
      41.53458662818479,
      41.90738714226668,
      48.409458533383244,
      53.80382434560352,
      5.203810216146051,
      9.920245714874353,
      12.4524181145838,
      18.01452794960079,
      18.767977721143073,
      26.056615328727283,
      30.173162933315663,
      31.150713999633023,
      31.367507849622772,
      32.23342180557028,
      33.7270652267088,
      38.32615060731521,
      38.547460604644776,
      38.98481740122806,
      41.55460588010881,
      41.9264431432707,
      48.404048920844374,
      53.76678297657989,
      5.293576137015936,
      10.019483671233145,
      12.5653598953869,
      18.019766900648793,
      18.820036195674504,
      26.070453236520972,
      30.19860922705351,
      31.18733860035048,
      31.361590139306653,
      32.32456869520053,
      33.78462436755252,
      38.33208534808259,
      38.5905390108625,
      38.99164933393876,
      41.57495288141796,
      41.945411375473924,
      48.398697783126664,
      53.72945023166525,
      5.383788326390638,
      10.118592499872378,
      12.679348398148969,
      18.024795483687967,
      18.873217425371944,
      26.08417450363087,
      30.221714254086606,
      31.225767075419725,
      31.355159168859682,
      32.415271484067006,
      33.842145279618045,
      38.33781236811264,
      38.63276835326781,
      38.998273333911584,
      41.59562651801884,
      41.96430366697051,
      48.39341155443489,
      53.691831742126475,
      5.474438386085857,
      10.21756977968519,
      12.79439944636659,
      18.02961804464686,
      18.927514926369227,
      26.097746285871434,
      30.24259146174917,
      31.265870611343782,
      31.3482995245051,
      32.50539692457669,
      33.8996269835722,
      38.34335627973621,
      38.67415108888533,
      39.00467418409891,
      41.61662498581644,
      41.98313261431718,
      48.38819659919604,
      53.6539333474956,
      5.5655176804901245,
      10.316413130311451,
      12.910525196042022,
      18.03423933886499,
      18.982921088767377,
      26.1111358533574,
      30.26136750392392,
      31.307507501691145,
      31.341065079776985,
      32.59484500068343,
      33.9570686970009,
      38.34873943471804,
      38.7146903518211,
      39.010837530575294,
      41.63794580644492,
      42.00191145804231,
      48.38305920241708,
      53.61576109677395,
      5.6570173278729445,
      10.415120214105261,
      13.027734115686867,
      18.03866449201522,
      19.0394271612679,
      26.12431068122534,
      30.278176318567105,
      31.33349033647304,
      31.35052912287481,
      32.68353761181629,
      34.01446977226618,
      38.35398208819291,
      38.75438989746986,
      39.01674980324865,
      41.65958584634474,
      42.02065395717,
      48.37800556043767,
      53.577321249233286,
      5.748928192428941,
      10.513688737749355,
      13.146030979121209,
      18.042898960474606,
      19.097023237657083,
      26.137238538563494,
      30.293153876690216,
      31.32559722246544,
      31.39478523555443,
      32.771411791370085,
      34.071829637506724,
      38.35910255883058,
      38.79325404579715,
      39.02239814614604,
      41.68154133887725,
      42.03937426354464,
      48.373041772093885,
      53.538620274801374,
      5.841240877076534,
      10.612116453524598,
      13.26541687063722,
      18.046948491480098,
      19.15569824531021,
      26.149887575331295,
      30.306433889159074,
      31.31739932077958,
      31.44012832527828,
      32.8584154854914,
      34.12914774073565,
      38.36411738346935,
      38.83128762415069,
      39.027770358269585,
      41.703807909131775,
      42.05808679671125,
      48.36817383030548,
      53.49966485401653,
      5.933945717026888,
      10.710401160253234,
      13.385889202001996,
      18.050819083421146,
      19.21543993586771,
      26.162226407064185,
      30.31814457000113,
      31.308904587467435,
      31.486416883628568,
      32.94450483480691,
      34.18642349701928,
      38.36904146501288,
      38.86849591007064,
      39.032854845471675,
      41.72638060105047,
      42.07680612007738,
      48.36340761409695,
      53.460461877539636,
      6.027032774138525,
      10.80854070393264,
      13.507441740684904,
      18.054516946640653,
      19.276234878217707,
      26.174224197172688,
      30.32840641272342,
      31.300117148517256,
      31.533517673303756,
      33.029642369053306,
      34.24365623874455,
      38.37388821283592,
      38.9048845745783,
      39.03764058335783,
      41.74925390647371,
      42.09554681905627,
      48.358748881062134,
      53.42101844521204,
      6.1204918320702415,
      10.906532978087752,
      13.630064648605117,
      18.05804846513844,
      19.33806845390092,
      26.18585073665782,
      30.337330848538237,
      31.29103851762627,
      31.581307108169998,
      33.113795773010395,
      34.30084516900036,
      38.378669675296685,
      38.94045962642264,
      39.042117090881426,
      41.77242179569284,
      42.11432338186312,
      48.354203260276336,
      53.381341864648896,
      6.21431239224805,
      11.004375923868086,
      13.753744530604582,
      18.06142015960435,
      19.400924855033907,
      26.197076521078074,
      30.34501961610958,
      31.281668439454215,
      31.629671918591743,
      33.19693701937197,
      34.357989318110555,
      38.383396664226446,
      38.97522735775947,
      39.04627441403197,
      41.795877749090025,
      42.13315008361164,
      48.34977624566128,
      53.34143964935991,
      6.308483670653781,
      11.102067529923284,
      13.878464491759422,
      18.06463865224726,
      19.464787084827226,
      26.207872824614533,
      30.351564668215122,
      31.272005484533267,
      31.678509276571184,
      33.279041742652836,
      34.415087503361804,
      38.38807887147127,
      39.009194291723,
      39.05010311882599,
      41.819614789444266,
      42.15204087432968,
      48.34547318980269,
      53.301319516389405,
      6.402994595448374,
      11.19960583209147,
      14.004204202543821,
      18.067710633941374,
      19.52963696075536,
      26.218211771093294,
      30.357048457628387,
      31.262047475747984,
      31.727726538322898,
      33.36008877451363,
      34.472138291973046,
      38.392724977706564,
      39.04236713232892,
      39.05359429267583,
      41.84362551449067,
      42.17100927148538,
      48.34129929821977,
      53.26098938347038,
      6.497833805439242,
      11.296988912937241,
      14.130939970748454,
      18.07064283428284,
      19.595455120414403,
      26.228066401835058,
      30.361544471268967,
      31.251791798237694,
      31.777240735175848,
      33.44005978896468,
      34.52913996734991,
      38.39734275384934,
      39.05673955312623,
      39.07475271711941,
      41.86790212933576,
      42.190068257584805,
      48.33725962408232,
      53.220457365687786,
      6.592989649395976,
      11.394214901178767,
      14.258644818928886,
      18.073441995246718,
      19.6622210300856,
      26.237410740213473,
      30.36511791057947,
      31.241235627113063,
      31.826977914797904,
      33.51893902338691,
      34.586090498661406,
      38.40193915545628,
      39.059531062901264,
      39.106357972926155,
      41.892436478351925,
      42.20923018336912,
      48.33335906336964,
      53.17973177164809,
      6.688450186225323,
      11.491281971041209,
      14.387288566000649,
      18.076114849266776,
      19.729912996002703,
      26.246219852813738,
      30.36782644276258,
      31.230376096259725,
      31.876872408078974,
      33.59671305244275,
      34.642987513767075,
      38.40652041053557,
      39.06196155019118,
      39.13718987508655,
      41.91722007620456,
      42.2285066771035,
      48.32960235046271,
      53.138821099154256,
      6.7842031860063985,
      11.588188341577169,
      14.516837911401275,
      18.078668102737936,
      19.798508178303997,
      26.254469907094055,
      30.369720969944126,
      31.21921042426782,
      31.92686607459614,
      33.673370599197064,
      34.69982827551028,
      38.41109210121415,
      39.064024333119654,
      39.16725541040269,
      41.942244137696775,
      42.247908560410146,
      48.32599405415946,
      53.09773403038581,
      6.880236131891804,
      11.684932275990947,
      14.647256519979608,
      18.081108426188415,
      19.86798260763305,
      26.26213822546344,
      30.37084638102669,
      31.2077360087286,
      31.97690756190439,
      33.748902372576474,
      34.756609661378384,
      38.415659239703594,
      39.065713347363754,
      39.19656154408394,
      41.967499606156146,
      42.26744577105459,
      48.322538574100854,
      53.0564794265862,
      6.976536222874006,
      11.781512081002235,
      14.778505105425772,
      18.08344245270682,
      19.938311204335996,
      26.269203335698037,
      30.371242264294988,
      31.19595049689848,
      32.0269516006226,
      33.82330092354803,
      34.81332814651435,
      38.420226338993,
      39.06702317594728,
      39.22511519086121,
      41.992977180128605,
      42.28712729304754,
      48.319240137593134,
      53.01506632226103,
      7.073090377419295,
      11.877926106283706,
      14.910541509579028,
      18.085676786683827,
      20.00946780019007,
      26.27564501763172,
      30.370943568419097,
      31.183851838505824,
      32.07695834772156,
      33.89656051463084,
      34.86997979004652,
      38.42479747867918,
      39.067949080289814,
      39.252923190406904,
      42.01866733818892,
      42.30696109437276,
      48.316102796812366,
      52.973503918891986,
      7.169885237965282,
      11.974172744001883,
      15.043320774284117,
      18.08781802559403,
      20.08142516258419,
      26.281444346064184,
      30.369981206147262,
      31.171438324922374,
      32.12689278379714,
      33.96867699891442,
      34.926560224683904,
      38.42937636631543,
      39.06848703166214,
      39.27999228714018,
      42.04456036172273,
      42.326954072598184,
      48.313130426373235,
      52.93180157817373,
      7.266907176277852,
      12.070250428487633,
      15.17679520152369,
      18.08987279849343,
      20.1541550210624,
      26.286583729843606,
      30.36838259940635,
      31.158708617823542,
      32.17672416570839,
      34.03964770586181,
      34.98306464950699,
      38.43396639463228,
      39.06863374227756,
      39.3063291144417,
      42.070646355580486,
      42.34711200856885,
      48.31032672124517,
      52.88996881478122,
      7.3641422996623636,
      12.166157636057578,
      15.310914396192407,
      18.091847826277302,
      20.227628096130648,
      26.29104694709077,
      30.366172167332817,
      31.145661769672124,
      32.226425533175544,
      34.10947133196805,
      35.039487825863034,
      38.438570694950506,
      39.068386695328634,
      39.33194018324979,
      42.09691526654953,
      42.36743952832145,
      48.30769519499849,
      52.84801528867875,
      7.461576458020081,
      12.261892885004196,
      15.445625283887955,
      18.093750010745296,
      20.30181413022016,
      26.294819176544603,
      30.363371760420392,
      31.1322972377883,
      32.275973266290165,
      34.17814783492095,
      35.09582407625851,
      38.443192187075624,
      39.06774417336323,
      39.35683187495722,
      42.12335689963392,
      42.387940073297244,
      48.30523917836096,
      52.805950796981115,
      7.5591952517385055,
      12.357454735764282,
      15.580872093134401,
      18.095586562493473,
      20.376681920694097,
      26.297887025020877,
      30.360001044848715,
      31.118614893346468,
      32.32534669003059,
      34.24567833033272,
      35.1520672861227,
      38.447833625930116,
      39.06670528447899,
      39.38101043848122,
      42.149960932173606,
      42.40861587886903,
      48.302961818067686,
      52.763785265380704,
      7.65698404040264,
      12.452841791272196,
      15.716596286976795,
      18.097365182144614,
      20.452199354779683,
      26.30023855098978,
      30.356077841414788,
      31.104615026326442,
      32.374527721532566,
      34.31206499042663,
      35.208210908301126,
      38.452497645149975,
      39.06526998589792,
      39.40448199133256,
      42.176716925873585,
      42.42946796113358,
      48.300866075986086,
      52.72152873915486,
      7.754927952311771,
      12.548052697497402,
      15.852736421988052,
      18.099094316344,
      20.528333446305115,
      26.301863284291386,
      30.35161842351575,
      31.0902983472121,
      32.42350055585516,
      34.377310944295466,
      35.26424797012221,
      38.45718679784168,
      39.06343910456534,
      39.42725252447127,
      42.20361433684739,
      42.45049611186016,
      48.298954728498906,
      52.67919137377007,
      7.8530118947812735,
      12.643086144159664,
      15.989227901871406,
      18.10078352082088,
      20.605050374119074,
      26.302752242023196,
      30.346637778453037,
      31.075665986051035,
      32.47225138616933,
      34.44142017952695,
      35.320171082868775,
      38.46190359466851,
      39.06121435449603,
      39.44932791069838,
      42.23064252381334,
      42.47169890142469,
      48.2972303661295,
      52.63678342509971,
      7.951220565210018,
      12.737940865609453,
      16.126002575354466,
      18.10244398032398,
      20.68231552206996,
      26.302897940648705,
      30.341149836040863,
      31.060719489354064,
      32.520768154595636,
      34.504397445123686,
      35.37597245347455,
      38.466650539408654,
      39.05859835066331,
      39.47071391630425,
      42.25779075460551,
      42.49307368950216,
      48.295695393394446,
      52.59431523927565,
      8.049538462887762,
      12.832615641856215,
      16.2629880991623,
      18.104089264164372,
      20.760093520423897,
      26.302294404392942,
      30.335167668156018,
      31.045460815208145,
      32.56904033026828,
      34.56624815574734,
      35.431643898257356,
      38.471430162102756,
      39.05559461929743,
      39.4914162156666,
      42.285048211186435,
      42.514616643234675,
      48.294352028871074,
      52.551797242192606,
      8.147949901514385,
      12.927109299719849,
      16.400106937656624,
      18.1057364453187,
      20.83834828860188,
      26.30093717000649,
      30.32870366250716,
      31.029892326896313,
      32.61705871156572,
      34.626978297393684,
      35.487176858493825,
      38.47624504988517,
      39.05220760452152,
      39.51144040847218,
      42.312403993364725,
      42.53632276254355,
      48.293202305469016,
      52.50923992868788,
      8.24643902240167,
      13.021420714077799,
      16.537274784208606,
      18.10740779758446,
      20.917043079120397,
      26.29882328799866,
      30.32176967354833,
      31.01401678525595,
      32.66481524980451,
      34.686594334663475,
      35.542562417637384,
      38.48109787557057,
      39.048442671313545,
      39.5307920392204,
      42.33984712143399,
      42.55818591220699,
      48.292248070896655,
      52.466653851418926,
      8.344989808322607,
      13.115548809173937,
      16.67439803147715,
      18.109133443190213,
      20.99614052262348,
      26.295951320456812,
      30.314377153128536,
      30.997837339958423,
      32.71230289202279,
      34.745103119838845,
      35.59779131997717,
      38.48599142404504,
      39.044306104831136,
      39.549476618657515,
      42.36736653795752,
      42.580198860285584,
      48.29149098831688,
      52.42404960946205,
      8.443586097972547,
      13.209492559951375,
      16.811369617205855,
      18.11095562384213,
      21.075602673898747,
      26.29232133558918,
      30.30653726316394,
      30.9813575198568,
      32.75951544078378,
      34.80251180400717,
      35.65285399053682,
      38.49092861648887,
      39.03980510618559,
      39.567499646784995,
      42.39495110892723,
      42.602353322443015,
      48.2909325371882,
      52.38143783665899,
      8.542211601000067,
      13.303250993369906,
      16.948061971734578,
      18.112935868619367,
      21.155391058776047,
      26.287934899147,
      30.29826097234505,
      30.96458122251993,
      32.806447429197426,
      34.85882775050049,
      35.70774055601361,
      38.4959125324347,
      39.034947784789594,
      39.584866637086265,
      42.42258962452383,
      42.62464001167971,
      48.29057401429061,
      52.33882918973516,
      8.640849913565704,
      13.396823189662058,
      17.084314525435047,
      18.115167600134388,
      21.2354667218117,
      26.282795062901013,
      30.289559138645966,
      30.94751270304999,
      32.85309400959587,
      34.91405845093522,
      35.762440866561356,
      38.50094642963946,
      39.029743147440286,
      39.60158314161966,
      42.450270799701364,
      42.64704869297489,
      48.290416534938466,
      52.296234336218475,
      8.73948453438181,
      13.490208283485039,
      17.21991037875345,
      18.117799575915008,
      21.315790274668885,
      26.27690635036885,
      30.280442579189177,
      30.93015656226567,
      32.89945085450523,
      34.96821144415194,
      35.8169445182265,
      38.50603376172191,
      39.02420108433176,
      39.61765477663512,
      42.47798327481016,
      42.66956824231506,
      48.2904610343846,
      52.253663942185476,
      8.838098881181887,
      13.583405464919116,
      17.354529811287136,
      18.121082488233718,
      21.39632194510892,
      26.270274740007874,
      30.27092212883023,
      30.912517734321,
      32.945514068731754,
      35.02129423836307,
      35.87124087585346,
      38.511178193484845,
      39.01833235221974,
      39.63308724838343,
      42.50571561646075,
      42.6921867095749,
      48.29070826942427,
      52.211128659863306,
      8.936676307569373,
      13.676413980266373,
      17.487650027739996,
      18.125469324205753,
      21.47702162651591,
      26.26290764611026,
      30.26100868866449,
      30.894601473824043,
      32.99128011153346,
      35.07331423682391,
      35.92531909628267,
      38.51638361380525,
      39.01214855499308,
      39.64788637880357,
      42.53345631881674,
      42.71489138471172,
      48.29115882020896,
      52.16863911511794,
      9.03520012018844,
      13.769233132603114,
      17.618307782114442,
      18.13185284447525,
      21.557848927881768,
      26.254813897655822,
      30.250713265516342,
      30.876413342513658,
      33.03674572797658,
      35.12427866734734,
      35.97916815167417,
      38.52165414593142,
      39.00566212193527,
      39.662058130791465,
      42.56119380548728,
      42.73766886673223,
      48.29181309228347,
      52.12620589485695,
      9.13365359615787,
      13.861862282038926,
      17.744478482645942,
      18.142186577670827,
      21.63876322418474,
      26.246003715398633,
      30.24004700334898,
      30.85795919555143,
      33.08190788868528,
      35.17419451598544,
      36.03277685280017,
      38.52699415497297,
      38.998886283996605,
      39.67560863277501,
      42.588916432170656,
      42.76050513489543,
      48.29267131886166,
      52.08383953437863,
      9.232020000709488,
      13.954300845639278,
      17.861365067679575,
      18.161196040129724,
      21.719723707099728,
      26.23648868748286,
      30.229021207428122,
      30.839245167484737,
      33.126763737283895,
      35.22306846520386,
      36.086133872158875,
      38.53240825230348,
      38.99183504844094,
      39.68854420234232,
      42.61661249018016,
      42.78338562162356,
      48.29373356335842,
      52.0415505046973,
      9.330282604964928,
      14.046548296969663,
      17.95785355093528,
      18.199923282149264,
      21.800689435983355,
      26.22628174390221,
      30.21764736198227,
      30.82027765793882,
      33.171310544908884,
      35.270906836876016,
      36.13922776677466,
      38.53790129651312,
      38.98452317228936,
      39.700871368696035,
      42.64427021096084,
      42.80629528660415,
      48.294999722198284,
      51.999349199877024,
      9.428424703787813,
      14.13860416522318,
      18.019735806048793,
      18.272504190593686,
      21.88161938908027,
      26.215397130135397,
      30.205937142023668,
      30.80106331709661,
      33.21554567123075,
      35.317715540425645,
      36.19204700055987,
      38.54347839044336,
      38.976966135058866,
      39.71259689372965,
      42.67187777168409,
      42.829218691583236,
      48.2964695279203,
      51.95724592440427,
      9.526429633643144,
      14.230468033897306,
      18.050659206938235,
      18.3752189310286,
      21.962472514902064,
      26.203850380307767,
      30.19390241992782,
      30.781609031029006,
      33.259466531480406,
      35.3635000264451,
      36.244579966125585,
      38.5491448736999,
      38.96918011140324,
      39.72372779155053,
      42.6994233019832,
      42.85214007536692,
      48.29814255260246,
      51.91525088063169,
      9.624280790396304,
      14.322139538989001,
      18.065747775580583,
      18.492870877528038,
      22.043207783731084,
      26.191658290244362,
      30.181555267310866,
      30.761921906940195,
      33.30307056901844,
      35.40826524611669,
      36.29681500593917,
      38.554906309860925,
      38.96118194440947,
      39.73427134629849,
      42.72689489187129,
      42.87504342857086,
      48.30001821162742,
      51.87337415632498,
      9.721961646982056,
      14.413618366684199,
      18.07380425203937,
      18.61658461504855,
      22.12378423920531,
      26.178838890795877,
      30.168907952694695,
      30.742009258397072,
      33.34635523302359,
      35.45201561676147,
      36.348740432739554,
      38.56076846736058,
      38.952989120514665,
      39.74423512813599,
      42.75428060085995,
      42.897912567678254,
      48.30209576781258,
      51.83162571234412,
      9.819455770873677,
      14.504904250519784,
      18.07842801277966,
      18.742688088077653,
      22.20416104994019,
      26.165411421829916,
      30.155972935406528,
      30.72187859061356,
      33.38931796090678,
      35.49475499383523,
      36.40034454912962,
      38.56673729270348,
      38.94461974730196,
      39.75362700731171,
      42.78156846827604,
      42.92073120799458,
      48.304374335926084,
      51.790015370491,
      9.916746841283752,
      14.595996968005014,
      18.081142483185104,
      18.869585249391914,
      22.284297561144978,
      26.15139630729279,
      30.142762856123085,
      30.70153758586502,
      33.431956165083875,
      35.53648664968435,
      36.451615666278165,
      38.57281887422072,
      38.93609253585706,
      39.7624551662237,
      42.80874652475321,
      42.94348303510991,
      48.30685288761022,
      51.74855280155511,
      10.01381866602528,
      14.686896336691694,
      18.082664568967882,
      18.996486683991353,
      22.364153346189866,
      26.13681513175379,
      30.12929052443661,
      30.680994089108825,
      33.47426722376131,
      35.57721325936401,
      36.50254212167254,
      38.57901939395097,
      38.92742678997424,
      39.77072810943315,
      42.835802804856776,
      42.96615177451015,
      48.309530256730795,
      51.70724751358786,
      10.110655197967596,
      14.777602209690944,
      18.08336579355771,
      19.122948520891164,
      22.44368825807959,
      26.121690618850845,
      30.115568903793314,
      30.66025609389034,
      33.516248475407366,
      35.61693689380468,
      36.5531122958733,
      38.58534506433373,
      38.918642405382535,
      39.778454671601324,
      42.862725360781106,
      42.988721259003285,
      48.31240514517025,
      51.66610884043775,
      10.20724055101668,
      14.868114470637439,
      18.08345376115001,
      19.24869101286718,
      22.52286248078661,
      26.106046612056957,
      30.10161109413006,
      30.639331728613296,
      33.557897216597915,
      35.6556590205931,
      36.603314628231544,
      38.59180204509518,
      38.90975988346456,
      39.785644023344865,
      42.88950227704557,
      43.01117549365691,
      48.31547612907743,
      51.62514593057524,
      10.30355901556005,
      14.958433028109575,
      18.083051136481444,
      19.37351959287829,
      22.601636580394782,
      26.089908058185785,
      30.08743031251499,
      30.61822924325461,
      33.599210702938265,
      35.69338051260524,
      36.653137631537845,
      38.59839633376665,
      38.90080036588329,
      39.792305675023314,
      42.91612168609869,
      43.03349871797109,
      48.31874166558575,
      51.5843677362391,
      10.399595073309479,
      15.048557809518238,
      18.08223326950287,
      19.497287278799508,
      22.679971556000037,
      26.073300994046857,
      30.073039872079303,
      30.59695699660266,
      33.640186152775264,
      35.730101664693215,
      36.70256990558023,
      38.60513362033489,
      38.89178569948592,
      39.79844947849126,
      42.94257178473032,
      43.05567546503891,
      48.32220010000486,
      51.54378300293127,
      10.495333411486772,
      15.138488754482216,
      18.081047536735838,
      19.61987535450799,
      22.757828890310893,
      26.05625253664743,
      30.058453159512773,
      30.575523444096085,
      33.6808207534237,
      35.765822218582194,
      36.75160014959531,
      38.612019091979384,
      38.88273854542349,
      39.804085626863845,
      42.96884085117993,
      43.0776906174756,
      48.32584967348911,
      51.503400259291595,
      10.5907589362955,
      15.22822580771271,
      18.07952393665043,
      19.74118278983374,
      22.835170599885625,
      26.038790877317783,
      30.043683611380626,
      30.553937126337402,
      33.72111166964144,
      35.80054139607771,
      36.80021717360468,
      38.6190571666729,
      38.87368255364159,
      39.80922465235825,
      42.99491726282291,
      43.099529459925755,
      48.329688531178775,
      51.46322780737772,
      10.685856785629408,
      15.317768911434143,
      18.07768121257769,
      19.861120125747235,
      22.91195928493841,
      26.020945280107032,
      30.028744689509768,
      30.5322066583523,
      33.76105605409561,
      35.83425794061646,
      36.84840990863473,
      38.626251122824065,
      38.86464263554767,
      39.81387742228721,
      43.02078951430948,
      43.121177727985405,
      48.33371473080565,
      51.42327371337851,
      10.780612340972315,
      15.40711799737186,
      18.075530555438732,
      19.979605772426154,
      22.988158178638873,
      26.002746084756303,
      30.01364985568028,
      30.51034071965958,
      33.80065105957116,
      35.86697016711297,
      36.896167415822944,
      38.633602572946934,
      38.85564538692055,
      39.81805513329025,
      43.04644623602767,
      43.142621653402934,
      48.337926251749224,
      51.38354579878623,
      10.8750112384492,
      15.496272978340377,
      18.073077932082064,
      20.096563674387113,
      23.063731195823387,
      25.984224714503835,
      29.99841254585089,
      30.48834804521226,
      33.83989385268085,
      35.89867601996252,
      36.94347889442187,
      38.6411106967513,
      38.84671974580223,
      39.82176930389819,
      43.071876212759584,
      43.16384800545074,
      48.342321004522404,
      51.34405163205282,
      10.969039378994294,
      15.585233739469144,
      18.07032560000423,
      20.211921781951,
      23.138642981029374,
      25.965413688907283,
      29.983046144138417,
      30.466237417261556,
      33.87878162884324,
      35.92937313895498,
      36.990333688714095,
      38.64877109219132,
      38.83789802706415,
      39.82503176553268,
      43.09706840240025,
      43.18484412838476,
      48.34689684066156,
      51.304798520753295,
      11.062682937610791,
      15.674000129104314,
      18.067273122711917,
      20.325611014908684,
      23.21285895575495,
      25.946346641783194,
      29.967563956765208,
      30.444017658189495,
      33.91731162830384,
      35.95905893273629,
      37.03672129385919,
      38.65657400100605,
      38.82921757745725,
      39.827854652048174,
      43.122011954608844,
      43.2055979749341,
      48.351651562986746,
      51.265793504278925,
      11.155928371699217,
      15.76257194942662,
      18.063918068742197,
      20.43756453559949,
      23.286345364839196,
      25.927058344253513,
      29.951979186182204,
      30.42169762434578,
      33.95548115298063,
      35.98773065932608,
      37.082631360696986,
      38.664501477129605,
      38.82072348323397,
      39.830250387926775,
      43.14669622926662,
      43.22609813578951,
      48.35658293619453,
      51.22704334708116,
      11.248762428442229,
      15.850948946826302,
      18.06025650458998,
      20.547717221508837,
      23.359069321849944,
      25.907584732754625,
      29.936304905569774,
      30.399286200915743,
      33.99328758392474,
      36.01538551306148,
      37.12805369953648,
      38.67252271061881,
      38.812473118297426,
      39.832231675238425,
      43.17111081461882,
      43.24633386508125,
      48.3616886977385,
      51.188554532485746,
      11.341172151240743,
      15.939130802076672,
      18.056283349977097,
      20.656005269464696,
      23.43099885335723,
      25.887962941698984,
      29.9205540339141,
      30.376792297836538,
      34.03072839919423,
      36.042020717194205,
      37.172978282964856,
      38.68058603700649,
      38.804544003713964,
      39.833811479479046,
      43.1952455449846,
      43.266295101860976,
      48.36696656894631,
      51.15033325709549,
      11.43314488520044,
      16.0271171203473,
      18.05199263908858,
      20.762365888510505,
      23.502102941963052,
      25.868231340276086,
      29.904739311851618,
      30.354224846767043,
      34.06780119194626,
      36.067633621220146,
      37.21739524771543,
      38.688604865912595,
      38.79704774565057,
      39.835003014397216,
      43.21909051792514,
      43.28597248762367,
      48.37241426631789,
      51.11238542579705,
      11.524668281681102,
      16.11490742109682,
      18.047377716266816,
      20.866737053902835,
      23.572351567949852,
      25.84842957263667,
      29.88887327846895,
      30.331592799107337,
      34.10450368856297,
      36.09222180187627,
      37.261294895639054,
      38.696432504847316,
      38.790155076841934,
      39.83581972591737,
      43.24263611076836,
      43.305357379926875,
      48.37802951294445,
      51.074716647387945,
      11.615730301922433,
      16.202501127884776,
      18.0424313851745,
      20.969057304438376,
      23.641715749402696,
      25.828598600410565,
      29.872968249242383,
      30.3089051250516,
      34.140833766633584,
      36.115783166601055,
      37.30466769382763,
      38.7038182097463,
      38.7841396712284,
      39.836275275262885,
      43.26587299639659,
      43.32444186218312,
      48.38381004998194,
      51.037332230835396,
      11.706319219773084,
      16.289897558139778,
      18.03714602436858,
      21.06926557171828,
      23.710167580652854,
      25.808780746162732,
      29.857036295294037,
      30.286170813647193,
      34.17678947262488,
      36.13831605812844,
      37.34750427394602,
      38.71034083155614,
      38.779444363756895,
      39.836383521376014,
      43.288792158213234,
      43.34321874972074,
      48.38975364811132,
      51.000237182179006,
      11.796423623552812,
      16.37709591291906,
      18.03151367825584,
      21.16730103432097,
      23.777680268885355,
      25.789019735984645,
      29.841089224137775,
      30.26339887382195,
      34.21236903908123,
      36.15981935877703,
      37.389795430832926,
      38.715358546649036,
      38.776731288987996,
      39.8361585027249,
      43.3113849042139,
      43.36168159222494,
      48.395858118913196,
      50.963436202086335,
      11.886032417087263,
      16.464095266692826,
      18.02552612975395,
      21.263102992957315,
      23.84422816874603,
      25.769360738945682,
      29.825138562080742,
      30.240598336330056,
      34.247570901204895,
      36.1802925929127,
      37.43153212043988,
      38.71813783652959,
      38.77675277455765,
      39.83561441857847,
      43.33364288009683,
      43.37982467268602,
      48.402121326083304,
      50.926933684068445,
      11.975134819959544,
      16.550894557183792,
      18.019174959185833,
      21.35661076500372,
      23.909786814781285,
      25.749850400589104,
      29.80919553844024,
      30.217778256557164,
      34.28239371267698,
      36.19973602600825,
      37.47270545718356,
      38.71831425734739,
      38.77989045054787,
      39.834765609820735,
      43.35555808135834,
      43.39764300299643,
      48.40854119641336,
      50.8907337133613,
      12.063720367030419,
      16.63749257528953,
      18.012451592696618,
      21.44776359863814,
      23.974332951539196,
      25.730536867048034,
      29.793271071726576,
      30.194947718114445,
      34.316836360590386,
      36.218150758705434,
      37.513306710796556,
      38.716230849642535,
      38.78581672593237,
      39.833626539363635,
      43.377122864328435,
      43.41513231635132,
      48.415115730461714,
      50.85484006647555,
      12.151778907283266,
      16.723887955113483,
      18.005347342615533,
      21.536500608328357,
      24.037844561160796,
      25.711469795683485,
      29.77737575793482,
      30.172115837142645,
      34.350897979374956,
      36.23553881430341,
      37.55332730276927,
      38.71261464867659,
      38.79381817331992,
      39.832211772206584,
      43.398329956111866,
      43.43228905661713,
      48.421843012838984,
      50.81925621141702,
      12.23930060205388,
      16.81007916412667,
      17.997853441568054,
      21.622760734745242,
      24.10030088828872,
      25.69270034742077,
      29.761519861076145,
      30.14929176723791,
      34.384577963607775,
      36.251903218160884,
      37.59275880248682,
      38.70811394650588,
      38.80325817235736,
      39.83053595517538,
      43.419172463409645,
      43.44911036484367,
      48.428721222035094,
      50.78398530857582,
      12.326275922711975,
      16.89606449348008,
      17.98996107170167,
      21.70648273336043,
      24.161682462124226,
      25.674281155201584,
      29.74571330606895,
      30.126484704904048,
      34.417875979610756,
      36.2672480676026,
      37.63159292317538,
      38.70316217977,
      38.813712939234726,
      39.828613796360095,
      43.439643880205175,
      43.465594063102166,
      48.435748639716174,
      50.749030212282044,
      12.41269564786016,
      16.981842048485852,
      17.981661390063564,
      21.787605197054248,
      24.221971115466644,
      25.656266262208803,
      29.72996567409619,
      30.103703895428563,
      34.45079197575016,
      36.28157859106885,
      37.66982151778407,
      38.69802422209407,
      38.82492516466599,
      39.82646004425443,
      43.45973809430881,
      43.48173863583948,
      48.44292365942408,
      50.71439347302249,
      12.498550860122133,
      17.067409739282496,
      17.97294555092897,
      21.86606661899754,
      24.281150000575487,
      25.638711022806014,
      29.714286200519048,
      30.080958639074595,
      34.48332619136338,
      36.29490119543214,
      37.707436574941376,
      38.69286120826024,
      38.836739134275845,
      39.824089466582976,
      43.479449392761566,
      43.49754320894159,
      48.45024479461463,
      50.68007734031112,
      12.583832942589806,
      17.15276527169776,
      17.96380472569969,
      21.941805502841877,
      24.339203601704607,
      25.621671958527074,
      29.69868377542167,
      30.05825829747592,
      34.51547916425052,
      36.30722350062697,
      37.74443021513893,
      38.68777391282883,
      38.849057309578434,
      39.82151682878492,
      43.49877246610878,
      43.5130075267055,
      48.45771068597597,
      50.64608376620435,
      12.668533575002082,
      17.237906138321648,
      17.954230120855865,
      22.01476052778615,
      24.396117744167686,
      25.605206561037726,
      29.683166946841745,
      30.035612300119656,
      34.54725173667927,
      36.318554360987115,
      37.78079468730905,
      38.68282768091086,
      38.861815372462424,
      39.818756872104885,
      43.51770241155929,
      43.528131926917986,
      48.4653201079744,
      50.61241440944853,
      12.752644729723885,
      17.322829609800472,
      17.944212994338248,
      22.084870776297144,
      24.451879599808496,
      25.589373033873546,
      29.667743926721695,
      30.01303015079822,
      34.578645059864115,
      36.328903872955166,
      37.816522365977725,
      38.678066369666055,
      38.87496827495319,
      39.815824291222114,
      43.536234735054194,
      43.54291731424278,
      48.47307197458134,
      50.57907064024732,
      12.83615866759547,
      17.407532726362504,
      17.933744670656896,
      22.15207603202692,
      24.506477688764342,
      25.574229965060713,
      29.652422599592814,
      29.990521433912495,
      34.609660596892134,
      36.338283369108154,
      37.85160574918993,
      38.673520256447944,
      38.888482338394496,
      39.81273371133165,
      43.55436535227363,
      43.557365132114015,
      48.48096534414201,
      50.546053545632255,
      12.919067933716239,
      17.492012289585535,
      17.922816554956235,
      22.216317154665457,
      24.55990187742956,
      25.559835923584277,
      29.63721053398024,
      29.96809582050764,
      34.64030012407963,
      36.34670539872491,
      37.8860374574184,
      38.66921065637363,
      38.9023306590486,
      39.80949966457041,
      43.57147733333532,
      43.57209058861621,
      48.48899942335444,
      50.51336393541894,
      13.00136535322548,
      17.576264854415946,
      17.911420146215374,
      22.27753653695214,
      24.612143372546544,
      25.54624897422402,
      29.622114996491597,
      29.94576307392536,
      34.6705657307553,
      36.35418369539257,
      37.91981023368285,
      38.66515271062785,
      38.91649035830768,
      39.80613656566468,
      43.58525634957707,
      43.589407178189205,
      48.49717357033471,
      50.48100234872902,
      13.083044027136758,
      17.660286721451314,
      17.899547049718752,
      22.335678646722215,
      24.663194711374256,
      25.53352610765978,
      29.607142968524926,
      29.923533054959318,
      34.70045981747684,
      36.360733132403304,
      37.952916945119526,
      38.66135712911107,
      38.930940893149334,
      39.80265868665713,
      43.59870505996242,
      43.60631226185137,
      48.505487296752975,
      50.4489690610566,
      13.164097328275993,
      17.744073929496825,
      17.887188988897737,
      22.390690653589694,
      24.713049747909242,
      25.521722586048366,
      29.592301165503088,
      29.901415726404267,
      34.729985092699465,
      36.36636966691796,
      37.985350586253816,
      38.65783131714119,
      38.94566299613529,
      39.79908013055561,
      43.611826758927144,
      43.622803384353546,
      48.51394026903328,
      50.41726409185402,
      13.244518897370684,
      17.82762224840978,
      17.874337816616116,
      22.44252313563793,
      24.761703635160895,
      25.51089120852903,
      29.577596058513343,
      29.87942115689502,
      34.759144567924785,
      36.371110274066574,
      38.01710428423898,
      38.65458012844899,
      38.960638001524515,
      39.79541480373261,
      43.62462512353089,
      43.63887849062374,
      48.5225323086188,
      50.38588721261373,
      13.32430263932405,
      17.860985525944358,
      17.91092717224523,
      22.49113085636549,
      24.809152803510813,
      25.50108150625682,
      29.563033898200803,
      29.857559523936885,
      34.78794155136919,
      36.37497287230626,
      38.04817130633116,
      38.65160638496295,
      38.975847415653355,
      39.791676386893876,
      43.63710418039192,
      43.654535921245014,
      48.53126339131101,
      50.35483795541589,
      13.403442719708567,
      17.847124260452592,
      17.993983912720115,
      22.53647359630606,
      24.855394935216193,
      25.492338882411623,
      29.54862074073523,
      29.83584111603725,
      34.816379640200935,
      36.377976241468154,
      38.078545069874494,
      38.64891124712407,
      38.9912726463748,
      39.787878304427316,
      43.64926827240963,
      43.66977440717553,
      48.5401336457028,
      50.32411562191584,
      13.481933561497534,
      17.832746324029106,
      18.076787393012687,
      22.578517017538832,
      24.90042893514691,
      25.484703718847715,
      29.534362475640673,
      29.814276333854814,
      34.84446271140299,
      36.38013993498877,
      38.10821915506888,
      38.64649448592487,
      39.00689483881769,
      39.7840336919419,
      43.66112202543012,
      43.68459306376009,
      48.54914335072949,
      50.29371929273782,
      13.559769842050645,
      17.81784419022145,
      18.159332241917983,
      22.61723353321825,
      24.9442548978783,
      25.47821047715539,
      29.52026485524971,
      29.79287569029209,
      34.87219491132893,
      36.381484187843114,
      38.13718732078549,
      38.64435468870638,
      39.022694783858846,
      39.78015536181065,
      43.67267031500289,
      43.698991384082085,
      48.55829293237295,
      50.26364783724479,
      13.636946490357921,
      17.80241051108285,
      18.241612788379427,
      22.652603148889728,
      24.986874071291222,
      25.47288682728001,
      29.506333525515707,
      29.77164980946519,
      34.89958064402494,
      36.382029821677,
      38.16544352367973,
      38.64248941918361,
      39.03865287727029,
      39.776255766542356,
      43.683918233366875,
      43.712969231703994,
      48.56758295955907,
      50.23389992364979,
      13.713458684539138,
      17.786438125497035,
      18.323623056421802,
      22.684614238424718,
      25.02828881686307,
      25.46875284079667,
      29.49257405789159,
      29.750609424495092,
      34.926624558399496,
      36.38179814857889,
      38.192981940829746,
      38.64089534503827,
      39.05474911468546,
      39.77234695982802,
      43.69487105679553,
      43.72652683284376,
      48.57701413929607,
      50.20447402943356,
      13.789301849588236,
      17.769920066948124,
      18.40535676050799,
      22.71326421558838,
      25.06850256686231,
      25.46582028777047,
      29.47899198195975,
      29.729765374072905,
      34.95333153432696,
      36.380810874843235,
      38.2197969960936,
      38.63956834192629,
      39.070963112093324,
      39.76844055513591,
      43.70553421342131,
      43.739664768031744,
      48.5865873111076,
      50.1753684520328,
      13.864471655340852,
      17.752849570694174,
      18.486807301347003,
      22.738560063130823,
      25.107519778687923,
      25.46409207527206,
      29.465592818477443,
      29.709128597762334,
      34.97970666777717,
      36.379090005961835,
      38.24588339033556,
      38.638503579872875,
      39.087274144551905,
      39.764547681771205,
      43.71591325165021,
      43.752383963291805,
      48.596303440819995,
      50.14658131976143,
      13.938964014641607,
      17.735220080301488,
      18.56796776217847,
      22.76051868521507,
      25.14534588662228,
      25.46356186171121,
      29.452382112484464,
      29.688710130011973,
      35.00575525506662,
      36.37665775394567,
      38.271236135614856,
      38.63769559615538,
      39.10366119780674,
      39.76067893836785,
      43.7260138092688,
      43.76468568088751,
      48.60616361376696,
      50.11811060292631,
      14.012775081673334,
      17.717025253491993,
      18.64883090556052,
      22.779167055980317,
      25.181987251288888,
      25.464213874179535,
      29.4393654661063,
      29.66852109285876,
      35.03148277633033,
      36.37353644793205,
      38.295850593361834,
      38.637138357541154,
      39.12010302887094,
      39.75684434384573,
      43.73584158333622,
      43.776571509672195,
      48.61616902748034,
      50.0899541250983,
      14.085901250410666,
      17.69825896725652,
      18.729389170687192,
      22.794542146722407,
      25.217451107129552,
      25.466022946327765,
      29.42654857067634,
      29.648572687314147,
      35.05689487831514,
      36.369748448877125,
      38.31972251648274,
      38.63682531392406,
      39.13657823259137,
      39.7530532859452,
      43.74540230094436,
      43.788043355078585,
      48.62632098393803,
      50.06210957449882,
      14.158339153149903,
      17.678915322186697,
      18.809634671259918,
      22.806690625803498,
      25.25174550823286,
      25.468954782686534,
      29.413937237796098,
      29.62887618343269,
      35.081997356596084,
      36.365316068978075,
      38.34284809523971,
      38.6367494448482,
      39.153065311927584,
      39.74931446754227,
      43.754701690922154,
      43.79910342878182,
      48.63662088144266,
      50.034574515461244,
      14.230085659065791,
      17.658988645980607,
      18.889559193935785,
      22.815668337932035,
      25.284879272860795,
      25.472966442826333,
      29.40153742895141,
      29.609442909071134,
      35.10679613731779,
      36.360261496316404,
      38.36522400664259,
      38.63690330002896,
      39.169542750192406,
      39.745635851052256,
      43.763745456549614,
      43.80975423806593,
      48.6470702062068,
      50.007346399925986,
      14.30113787274004,
      17.638473496080426,
      18.96915419737345,
      22.82153958167355,
      25.316861927032043,
      25.47800702654845,
      29.389355283308348,
      29.59028423735399,
      35.13129725856154,
      36.354606725069765,
      38.3868474669702,
      38.63727903472024,
      39.18598908390076,
      39.74202460134521,
      43.772539249340504,
      43.81999857492249,
      48.65767052372136,
      49.9804225789283,
      14.371493132604872,
      17.617364661404253,
      19.048410811892523,
      22.82437621477313,
      25.347703647526714,
      25.484018530591722,
      29.377397143321733,
      29.571411572869188,
      35.155506851436485,
      36.34837349150468,
      38.40771628690873,
      38.6378684405943,
      39.20238297518301,
      39.73848702772007,
      43.78108864394352,
      43.829839504906275,
      48.66842346998358,
      49.95380031403705,
      14.441149009242357,
      17.595657163140885,
      19.127319839758506,
      22.824256625103907,
      25.377415204680872,
      25.490936839121744,
      29.365669577804898,
      29.552836336623205,
      35.17943112099068,
      36.341583215842824,
      38.42782892866168,
      38.63866297267085,
      39.21870328296415,
      39.73502852561433,
      43.78939911420539,
      43.83928035577072,
      48.679330742661314,
      49.92747678870342,
      14.510103303481666,
      17.57334625458212,
      19.20587175610048,
      22.821264610149147,
      25.40600790533739,
      25.498692805188735,
      29.35417940212923,
      29.534569949791816,
      35.20307632703365,
      36.33425694998683,
      38.447184564248246,
      38.63965377273617,
      39.23492913230556,
      39.73165351885627,
      43.79747601043162,
      43.84832470590448,
      48.69039409226831,
      49.90144911947792,
      14.578354044234269,
      17.550427419973932,
      19.284056710460906,
      22.815488209637202,
      25.43349353631489,
      25.507213378641957,
      29.342933695247947,
      29.51662381630769,
      35.22644876495743,
      36.32641533100095,
      38.465783134077064,
      38.6408316896238,
      39.25103998146499,
      39.72836540339346,
      43.80532453787305,
      43.8569763725856,
      48.701615313424085,
      49.875714367055714,
      14.645899486011615,
      17.52689637237756,
      19.361864528971008,
      22.807018534447067,
      25.459884308746062,
      25.516422737500758,
      29.331939813268296,
      29.499009304331096,
      35.249554746637834,
      36.31807854016698,
      38.483625404758946,
      38.642187296670194,
      39.2670156863572,
      39.7251664935464,
      43.81294973646231,
      43.86523940007133,
      48.71299623626871,
      49.850269547109036,
      14.712738106071871,
      17.502749050538373,
      19.43928471713652,
      22.79594863069183,
      25.48519280362438,
      25.526243384005383,
      29.321205399331543,
      29.48173772665434,
      35.27240058149154,
      36.309266267375634,
      38.500713025019266,
      38.643710906617166,
      39.28283656220212,
      39.722057971935776,
      43.82035646181535,
      43.87311804753627,
      48.72453871810062,
      49.825111640868215,
      14.77886860114482,
      17.477981614770957,
      19.51630646320888,
      22.78237241169201,
      25.50943191888056,
      25.53659717277344,
      29.310738389598473,
      29.4648203200943,
      35.29499255775736,
      36.299997680567735,
      38.51704857848913,
      38.645392584192805,
      39.29848344222903,
      39.719039844304476,
      43.82754936750977,
      43.880616776872046,
      48.736244635301205,
      49.80023760541216,
      14.844289883692092,
      17.452590441876247,
      19.592918642108224,
      22.766383683192416,
      25.532614818290234,
      25.547406245856138,
      29.300547015180868,
      29.44826822393163,
      35.31733692406457,
      36.290291399906344,
      38.53263563210699,
      38.64722215657283,
      39.31393773337238,
      39.71611090049969,
      43.834532888645555,
      43.88774024035941,
      48.74811587560657,
      49.77564438363146,
      14.909001077662591,
      17.42657211911887,
      19.669109819852768,
      22.748075279438147,
      25.554754882491526,
      25.558593857232008,
      29.290639799904778,
      29.432092457458108,
      35.33943987134185,
      36.280165476340756,
      38.54747877885026,
      38.64918922189465,
      39.3291814689457,
      39.71326868288374,
      43.84131122668891,
      43.89449326822269,
      48.76015433078146,
      49.75132891382749,
      14.97300151371164,
      17.399923437298796,
      19.744868258438142,
      22.727538320280825,
      25.570085076725285,
      25.575865662365775,
      29.281025553838866,
      29.416303896697443,
      35.36130751511386,
      36.269637374210454,
      38.56158367354919,
      38.65128315597194,
      39.34419735831928,
      39.710509463404144,
      43.84788833559534,
      43.900880856074856,
      48.77236188974695,
      49.72728813891362,
      15.036290723860121,
      17.372641382964055,
      19.82018192109802,
      22.704861592831456,
      25.58180736999468,
      25.595960835008206,
      29.271713362571358,
      29.400913250368294,
      35.38294587822498,
      36.258723957537235,
      38.57495706061406,
      38.65349311733599,
      39.35896883365713,
      39.70782823046857,
      43.854267909204566,
      43.906908152261636,
      48.784740432207066,
      49.703519015185414,
      15.098868435575591,
      17.344723129817403,
      19.89503847786516,
      22.680131055622578,
      25.5936910567921,
      25.615054162486796,
      29.26271257226883,
      29.385931035161615,
      35.404360874020824,
      36.24744147965544,
      38.587606792633466,
      38.65580805070936,
      39.373480093788444,
      39.705218686635945,
      43.86045336989465,
      43.912580445111686,
      48.79729182281436,
      49.6800185206287,
      15.160734565269184,
      17.31616602938107,
      19.96942531133695,
      22.653429458930297,
      25.605669654002796,
      25.633159453559976,
      29.254032770601448,
      29.371367550409126,
      35.42555829001169,
      36.2358055758436,
      38.5995418389747,
      38.65821668900186,
      39.387716145302065,
      39.70267325795555,
      43.866447858480676,
      43.917903150099406,
      48.81001790591005,
      49.6567836627374,
      15.2218892112076,
      17.286967600989072,
      20.04332952253793,
      22.624836071832114,
      25.617680113048458,
      25.650290528494377,
      29.24568376366892,
      29.35723285222372,
      35.44654377203315,
      36.22383125863326,
      38.61077228373363,
      38.660707553903855,
      39.401662840959375,
      39.70018311556329,
      43.87225422533866,
      43.92288179692721,
      48.822920500866935,
      49.63381148581361,
      15.282332645851785,
      17.257125521186687,
      20.11673793675671,
      22.594426504639117,
      25.6296629631701,
      25.666461187098115,
      29.237675549111273,
      29.343536727198178,
      35.467322808913934,
      36.21153291549088,
      38.62130931263233,
      38.66326895514191,
      39.41530691552263,
      39.69773820988614,
      43.877875022733626,
      43.92752201653363,
      48.83600139805906,
      49.61109907772665,
      15.342065307640176,
      17.226637612620973,
      20.189637109218573,
      22.56227261436997,
      25.641562373065312,
      25.68168518005738,
      29.230018285633516,
      29.33028866575394,
      35.48790071765136,
      36.198924308586804,
      38.63116518873988,
      38.66588898845195,
      39.42863601909281,
      39.695327317522036,
      43.88331249832681,
      43.931829528033745,
      48.84926235547543,
      49.58864357610908,
      15.401087792245452,
      17.1955018325137,
      20.26201333044333,
      22.52844248074786,
      25.653326143537264,
      25.69597618364245,
      29.22272225921992,
      29.317497835239163,
      35.50828262909135,
      36.18601857638931,
      38.64035321718393,
      38.668555532322856,
      39.441638748044724,
      39.69293810056473,
      43.88856858983557,
      43.93581012559842,
      48.862705095989455,
      49.56644217397078,
      15.459400843341687,
      17.163716260812237,
      20.333852631119434,
      22.49300044059246,
      25.664905643404214,
      25.70934777782719,
      29.21579784635098,
      29.305173052881564,
      35.52847347410138,
      36.17282823684161,
      38.64888769931195,
      38.671256243559576,
      39.454304673637495,
      39.690557177843935,
      43.893644920816705,
      43.93946966527953,
      48.8763313052908,
      49.54449212471556,
      15.517005342927455,
      17.13127908811782,
      20.405140786313073,
      22.456007169281886,
      25.676255700103848,
      25.721813427849423,
      29.209255474575148,
      29.2933227587112,
      35.54847797022111,
      36.15936519190317,
      38.656783877041626,
      38.67397855171769,
      39.46662436836512,
      39.68817020726443,
      43.89854279754196,
      43.94281405178879,
      48.89014263047945,
      49.52279074654702,
      15.573902301258958,
      17.098188603493956,
      20.475863318812916,
      22.417519799013487,
      25.68733445535602,
      25.73338646922677,
      29.203105580816853,
      29.281954988576217,
      35.568300608769945,
      36.14564073325795,
      38.66405786839566,
      38.676709652467764,
      39.47858943009837,
      39.68576197816768,
      43.90326320693329,
      43.94584922523777,
      48.904140679318125,
      49.501335426254116,
      15.630092846453714,
      17.06444318225881,
      20.54600550139742,
      22.37759206477613,
      25.698103195043668,
      25.744080096233183,
      29.197358567829465,
      29.271077347385063,
      35.587945642386565,
      36.13166554901225,
      38.67072659543274,
      38.67943649995494,
      39.49019250405023,
      39.68331651241373,
      43.90780681552313,
      43.94858114784821,
      48.918327020131784,
      49.48012362236967,
      15.685578213833796,
      17.030041273867464,
      20.61555235779448,
      22.336274470170416,
      25.708526161229614,
      25.753907353838386,
      29.192024759222225,
      29.26069698271897,
      35.607417072972034,
      36.11744973122516,
      38.67680770595935,
      38.68214579823344,
      39.50142730257884,
      39.680817172704934,
      43.91217396940398,
      43.95101579064133,
      48.932703182340404,
      49.45915286769875,
      15.740359735082146,
      16.994981389987956,
      20.68448866208836,
      22.293614466403792,
      25.718570353013966,
      25.76288113311362,
      29.187114353503734,
      29.250820558968645,
      35.62671864000563,
      36.103002784132016,
      38.682319490526105,
      38.684823991871276,
      39.51228862281978,
      39.67824677654756,
      43.91636469513117,
      43.953159120117405,
      48.94727065760406,
      49.43842077121685,
      15.794438827291476,
      16.95926209287488,
      20.752798936311965,
      22.249656638904803,
      25.728205321796946,
      25.771014170114576,
      29.18263737759379,
      29.24145423216108,
      35.64585380919957,
      36.08833363293872,
      38.68728079627588,
      38.687457255840165,
      39.522772362116335,
      39.67558771417847,
      43.92037870153995,
      43.95501708493506,
      48.96203090155666,
      49.41792501934161,
      15.847816981989684,
      16.92288198414112,
      20.820467445946868,
      22.204442897015852,
      25.737402965473972,
      25.778319048264777,
      29.178603640255908,
      29.232603625651606,
      35.66482576145804,
      36.07345063307902,
      38.69003148482859,
      38.69171093921754,
      39.532875531190896,
      39.67282206877154,
      43.924215382439805,
      43.956595602603606,
      48.97698533609957,
      49.39766337658496,
      15.900495754228531,
      16.885839694025247,
      20.887478193037044,
      22.15801266312439,
      25.746137325165094,
      25.784808204280978,
      29.175022685898796,
      29.22427380686816,
      35.68363738210439,
      36.05836157984218,
      38.69253228214281,
      38.695629616454845,
      39.54259626497357,
      39.669931737279555,
      43.927873820146175,
      43.957900546200484,
      48.99213535222251,
      49.37763368559619,
      15.952476751825248,
      16.848133871247203,
      20.953814906606194,
      22.11040305837552,
      25.754384387276136,
      25.790493937706632,
      29.171903749184008,
      29.216469265302674,
      35.70229125034052,
      36.04307371828911,
      38.6949449483903,
      38.699056819807126,
      39.55193383097458,
      39.66689855035471,
      43.931352789810774,
      43.95893773112791,
      49.00748231331607,
      49.35783386660987,
      16.00376162484743,
      16.809763173539345,
      21.019461030052042,
      22.061649082776842,
      25.762121892996152,
      25.79538842414732,
      29.16925571085958,
      29.209193891953806,
      35.72078962890246,
      36.027593753387826,
      38.69725447017101,
      38.702012752125405,
      39.560888635057054,
      39.663704389919666,
      43.934650764511,
      43.959712901923666,
      49.02302755893619,
      49.338261916316185,
      16.054352055432442,
      16.770726258934396,
      21.084399705174036,
      22.01178378806879,
      25.76932915675425,
      25.799503732337175,
      29.1670870552174,
      29.202450960430863,
      35.73913445387681,
      36.011927860307686,
      38.69944550903827,
      38.704517747446374,
      39.56946222443409,
      39.66033130311917,
      43.937765921059125,
      43.96023171914215,
      49.03877240897884,
      49.3189159061739,
      16.104249748030988,
      16.73102177788353,
      21.148613752475256,
      21.96083844219983,
      25.775986894671966,
      25.802851845202337,
      29.16540582954391,
      29.19624310993316,
      35.757327324644194,
      35.99608169482171,
      38.70150239102593,
      38.706592195942015,
      39.577657287681845,
      39.65676161156353,
      43.94069614649204,
      43.96049974632261,
      49.05471816822022,
      49.29979398019083,
      16.15345642016317,
      16.69064836627089,
      21.21208564736257,
      21.90884268462675,
      25.78207706364999,
      25.80544468513026,
      29.164219605901646,
      29.19057233032158,
      35.77536949391745,
      35.98006040377339,
      38.70340909707659,
      38.708256474428374,
      39.58547765152586,
      39.65297801496631,
      43.943439045202716,
      43.96052243706314,
      49.07086613117568,
      49.28089435219836,
      16.20197379377225,
      16.649604639382034,
      21.274797491853146,
      21.855824671967977,
      25.78758271140535,
      25.80729414369707,
      29.163535445542944,
      29.185439949496818,
      35.793261857844136,
      35.963868635571934,
      38.705149254743176,
      38.70953088299946,
      39.59292827412556,
      39.64896368847442,
      43.94599194667482,
      43.960305122219644,
      49.0872175872286,
      49.26221530265085,
      16.249803587257293,
      16.607889186874733,
      21.33673098137989,
      21.801811213782557,
      25.792487837519598,
      25.808412116152766,
      29.163359866217768,
      29.18084662329522,
      35.81100494614549,
      35.9475105506856,
      38.70670613157277,
      38.7104355881601,
      39.60001523454963,
      39.64470237317853,
      43.94835191378314,
      43.959852997250955,
      49.10377382597987,
      49.243755174983235,
      16.29694750826092,
      16.565500568790892,
      21.397867366273676,
      21.746827898440454,
      25.796777265358724,
      25.808810541010406,
      29.16369881259592,
      29.176792328104074,
      35.828598912266635,
      35.93098983210956,
      38.708062630616276,
      38.710990572651625,
      39.606745718104605,
      39.64017845947123,
      43.95051575162215,
      43.959171109731585,
      49.12053614276623,
      49.22551237156294,
      16.343407247283256,
      16.52243731263954,
      21.45818740748738,
      21.69089920919763,
      25.80043652457268,
      25.808501445131995,
      29.164557629981093,
      29.17327635638711,
      35.84604352351541,
      35.9143096957882,
      38.70920128853832,
      38.71121559200031,
      39.61312799715395,
      39.63537706308272,
      43.95248001682697,
      43.95826434705565,
      49.13750584429627,
      49.20748534927502,
      16.38918447218507,
      16.478697911568933,
      21.517671326114087,
      21.634048630702555,
      25.803451743771483,
      25.807496994748927,
      29.165941041449784,
      29.170297315293613,
      35.8633381511706,
      35.89747290097842,
      38.7101042768269,
      38.711130137675156,
      39.61917140704395,
      39.63028409376774,
      43.95424102735121,
      43.95713742435645,
      49.15468425435185,
      49.189672614782204,
      16.43428082363798,
      16.434280823638012,
      21.576298746244532,
      21.576298746244543,
      25.805809552895717,
      25.80580955289572,
      29.16785312850533,
      29.167853128505335,
      35.88048176054322,
      35.88048176054323,
      38.7107534066201,
      38.7107534066201,
      39.62488631673921,
      39.624886316739214,
      43.95579487266731,
      43.95579487266731,
      49.17207271950259,
      49.17207271950261,
      16.434388350818143,
      16.43438835081819,
      21.576245611063815,
      21.57624561106385,
      25.806044601219774,
      25.806044601219774,
      29.168081400248578,
      29.168081400248596,
      35.88031717195835,
      35.880317171958374,
      38.7106268172081,
      38.7106268172081,
      39.62488642893594,
      39.62488642893595,
      43.95575401579971,
      43.95575401579972,
      49.17224586650429,
      49.172245866504326,
      16.43471095036408,
      16.4347109503641,
      21.576086168623252,
      21.576086168623256,
      25.806749631667273,
      25.806749631667277,
      29.16876618756038,
      29.16876618756038,
      35.879823336156164,
      35.87982333615617,
      38.710247254001956,
      38.71024725400196,
      39.62488664613608,
      39.6248866461361,
      43.95563149731219,
      43.95563149731221,
      49.17276515353414,
      49.17276515353417,
      16.43524867611519,
      16.43524867611521,
      21.57582030819682,
      21.57582030819684,
      25.807924301162505,
      25.807924301162526,
      29.169907406260617,
      29.16990740626062,
      35.87900004343014,
      35.87900004343014,
      38.70961533078521,
      38.70961533078522,
      39.62488661129848,
      39.624886611298486,
      43.95542747336385,
      43.95542747336386,
      49.173630118939954,
      49.173630118939975,
      16.43600161721674,
      16.436001617216757,
      21.575447845142136,
      21.575447845142154,
      25.809568039569154,
      25.80956803956917,
      29.171504914631786,
      29.171504914631793,
      35.8778469457229,
      35.8778469457229,
      38.70873206619317,
      38.70873206619319,
      39.62488573310242,
      39.624885733102424,
      43.95514220359871,
      43.95514220359872,
      49.17483999421216,
      49.174839994212185,
      16.436969897239816,
      16.436969897239873,
      21.57496852075887,
      21.57496852075889,
      25.81168005215814,
      25.81168005215814,
      29.173558511301895,
      29.173558511301902,
      35.87636355880162,
      35.87636355880165,
      38.707598877263045,
      38.70759887726305,
      39.6248831915147,
      39.62488319151472,
      43.95477605021841,
      43.95477605021845,
      49.176393705346236,
      49.17639370534624,
      16.438153672954552,
      16.438153672954606,
      21.574382002106002,
      21.57438200210603,
      25.814259323028914,
      25.814259323028935,
      29.176067932299446,
      29.176067932299457,
      35.874549265295286,
      35.874549265295286,
      38.70621757051588,
      38.70621757051589,
      39.624877945476115,
      39.62487794547613,
      43.954329476692074,
      43.95432947669208,
      49.17828987474215,
      49.17828987474216,
      16.439553132757407,
      16.439553132757442,
      21.573687881791834,
      21.57368788179184,
      25.81730461945097,
      25.817304619450987,
      29.179032847298043,
      29.179032847298046,
      35.87240331858391,
      35.872403318583935,
      38.7045903306783,
      38.7045903306783,
      39.624868742602395,
      39.624868742602395,
      43.9538030461118,
      43.95380304611182,
      49.18052682363369,
      49.180526823633734,
      16.44116849476018,
      16.441168494760195,
      21.572885677755707,
      21.57288567775572,
      25.820814497083173,
      25.820814497083187,
      29.182452855074676,
      29.182452855074686,
      35.869924847529404,
      35.86992484752942,
      38.702719707178844,
      38.702719707178865,
      39.62485413076951,
      39.62485413076953,
      43.95319741920453,
      43.95319741920455,
      49.18310257503755,
      49.18310257503759,
      16.44300000454399,
      16.44300000454401,
      21.57197483306319,
      21.571974833063194,
      25.824787306020557,
      25.82478730602056,
      29.186327478209638,
      29.18632747820964,
      35.86711286203292,
      35.86711286203292,
      38.70060859857823,
      38.70060859857824,
      39.62483247143081,
      39.624832471430814,
      43.952513352012396,
      43.9525133520124,
      49.1860148572109,
      49.18601485721091,
      16.44504793258666,
      16.445047932586668,
      21.570954715740058,
      21.570954715740072,
      25.829221197609154,
      25.829221197609165,
      29.190656157060783,
      29.190656157060793,
      35.863966259403135,
      35.86396625940314,
      38.69826023511209,
      38.698260235112095,
      39.62480195449382,
      39.62480195449384,
      43.951751693256675,
      43.951751693256675,
      49.189261107603265,
      49.189261107603286,
      16.44731257136979,
      16.44731257136984,
      21.569824618672754,
      21.56982461867276,
      25.834114131963588,
      25.834114131963595,
      29.19543824305041,
      29.19543824305041,
      35.860483831515594,
      35.8604838315156,
      38.69567815954284,
      38.69567815954285,
      39.624760614569574,
      39.624760614569574,
      43.95091338140162,
      43.95091338140164,
      49.19283847728835,
      49.19283847728837,
      16.449794232175663,
      16.449794232175666,
      21.568583759606042,
      21.568583759606064,
      25.83946388611328,
      25.839463886113297,
      29.200672991305627,
      29.200672991305634,
      35.856664272741604,
      35.856664272741625,
      38.69286620652846,
      38.692866206528464,
      39.62470634839548,
      39.62470634839548,
      43.94999944143684,
      43.94999944143685,
      49.19674383585712,
      49.19674383585714,
      16.452493241581763,
      16.45249324158181,
      21.56723128127011,
      21.567231281270125,
      25.84526806269921,
      25.845268062699212,
      29.206359552698842,
      29.206359552698846,
      35.85250618862222,
      35.85250618862222,
      38.68982848072685,
      38.68982848072686,
      39.6246369332253,
      39.624636933225304,
      43.94901098139758,
      43.94901098139758,
      49.20097377675538,
      49.20097377675543,
      16.455409937665443,
      16.45540993766546,
      21.565766251670546,
      21.56576625167056,
      25.851524099136196,
      25.85152409913621,
      29.21249696533723,
      29.212496965337234,
      35.84800810526044,
      35.84800810526044,
      38.68656933385822,
      38.68656933385822,
      39.62455004597635,
      39.62455004597636,
      43.9479491886451,
      43.94794918864511,
      49.20552462304423,
      49.205524623044234,
      16.458544665927935,
      16.458544665927977,
      21.564187664576345,
      21.56418766457637,
      25.858229277152027,
      25.858229277152027,
      29.21908414555474,
      29.21908414555475,
      35.84316847940203,
      35.84316847940204,
      38.683093340950144,
      38.68309334095017,
      39.62444328292327,
      39.62444328292328,
      43.946815325929094,
      43.94681532592911,
      49.210392433562454,
      49.210392433562475,
      16.461897774951435,
      16.461897774951456,
      21.562494440240666,
      21.56249444024067,
      25.865380732610806,
      25.865380732610806,
      29.22611987846192,
      29.22611987846192,
      35.837985709172834,
      35.83798570917284,
      38.679405275987975,
      38.679405275987996,
      39.62431417973193,
      39.624314179731954,
      43.94561072725609,
      43.945610727256096,
      49.215573009469075,
      49.215573009469075,
      16.465469611801584,
      16.46546961180159,
      21.56068542638947,
      21.560685426389476,
      25.872975465525414,
      25.872975465525418,
      29.23360280811301,
      29.233602808113012,
      35.83245814543791,
      35.83245814543791,
      38.67551008718837,
      38.67551008718838,
      39.62416023163309,
      39.62416023163311,
      43.944336793588725,
      43.94433679358875,
      49.221061901141205,
      49.221061901141255,
      16.469260517188538,
      16.469260517188548,
      21.55875939951263,
      21.558759399512635,
      25.881010350161603,
      25.881010350161628,
      29.2415314273505,
      29.241531427350502,
      35.82658410374568,
      35.826584103745695,
      38.67141287210655,
      38.671412872106565,
      39.623978913544555,
      39.62397891354456,
      43.94299498840056,
      43.94299498840056,
      49.22685441540406,
      49.22685441540408,
      16.473270820402,
      16.473270820402053,
      21.55671506649038,
      21.55671506649041,
      25.88948214513614,
      25.889482145136146,
      29.249904067390524,
      29.249904067390542,
      35.820361876817465,
      35.820361876817486,
      38.667118852777605,
      38.66711885277762,
      39.62376769996167,
      39.62376769996168,
      43.941586833112794,
      43.94158683311281,
      49.23294562306743,
      49.23294562306747,
      16.477500834034355,
      16.47750083403438,
      21.554551066587177,
      21.55455106658719,
      25.898387503410355,
      25.898387503410373,
      29.258718887213096,
      29.258718887213107,
      35.8137897475409,
      35.813789747540916,
      38.66263335108153,
      38.66263335108153,
      39.62352408445009,
      39.623524084450096,
      43.94011390243871,
      43.94011390243872,
      49.23933036674315,
      49.23933036674316,
      16.48195084850758,
      16.481950848507616,
      21.552265973841745,
      21.552265973841756,
      25.907722982082497,
      25.90772298208252,
      29.267973862822384,
      29.267973862822384,
      35.80686600242318,
      35.806866002423206,
      38.65796176450777,
      38.65796176450777,
      39.62324559858742,
      39.62324559858743,
      43.938577819661816,
      43.93857781966182,
      49.2460032689179,
      49.24600326891791,
      16.48662112642042,
      16.486621126420424,
      21.549858299881446,
      21.54985829988145,
      25.91748505188331,
      25.917485051883318,
      29.277666776442985,
      29.277666776442995,
      35.79958894545879,
      35.79958894545881,
      38.653109542482646,
      38.653109542482646,
      39.62292983021751,
      39.62292983021752,
      43.936980251874076,
      43.93698025187409,
      49.25295874025498,
      49.252958740255,
      16.491511896731904,
      16.491511896731947,
      21.547326497183864,
      21.54732649718388,
      25.92767010628184,
      25.92767010628186,
      29.287795205718133,
      29.287795205718137,
      35.791956912363574,
      35.79195691236359,
      38.64808216340741,
      38.64808216340742,
      39.62257444089543,
      39.62257444089545,
      43.93532290519974,
      43.93532290519974,
      49.26019098809892,
      49.260190988098955,
      16.496623348798426,
      16.496623348798487,
      21.544668962807215,
      21.54466896280723,
      25.938274470112972,
      25.93827447011298,
      29.298356512974916,
      29.29835651297492,
      35.78396828512638,
      35.78396828512638,
      38.64288511254114,
      38.64288511254115,
      39.62217718241824,
      39.62217718241825,
      43.933607520030094,
      43.93360752003011,
      49.267694025156864,
      49.2676940251569,
      16.5019556262816,
      16.50195562628161,
      21.541884042606,
      21.541884042606014,
      25.949294407641073,
      25.94929440764108,
      29.309347834621775,
      29.30934783462179,
      35.7756215068274,
      35.775621506827406,
      38.637523860847736,
      38.637523860847736,
      39.62173591235108,
      39.62173591235109,
      43.931835866294065,
      43.93183586629407,
      49.27546167833061,
      49.27546167833061,
      16.507508820943972,
      16.507508820943997,
      21.538970035945617,
      21.53897003594562,
      25.96072612998039,
      25.960726129980394,
      29.320766070740973,
      29.320766070740973,
      35.7669150966714,
      35.76691509667141,
      38.632003844912006,
      38.63200384491201,
      39.62124860847436,
      39.62124860847438,
      43.93000973878802,
      43.930009738788044,
      49.28348759767397,
      49.28348759767397,
      16.51328296635168,
      16.51328296635171,
      21.5359252009249,
      21.535925200924908,
      25.972565801797867,
      25.972565801797884,
      29.332607874938446,
      29.33260787493845,
      35.75784766518356,
      35.757847665183576,
      38.626330448017214,
      38.62633044801722,
      39.620713382092255,
      39.62071338209226,
      43.928130952588255,
      43.928130952588276,
      49.2917652654502,
      49.29176526545024,
      16.51927803149976,
      16.51927803149977,
      21.532747760111267,
      21.53274776011127,
      25.984809547230405,
      25.98480954723041,
      29.344869644509686,
      29.344869644509686,
      35.74841792951402,
      35.748417929514034,
      38.62050898246146,
      38.62050898246148,
      39.62012849015501,
      39.62012849015501,
      43.92620133856735,
      43.92620133856737,
      49.30028800526491,
      49.300288005264946,
      16.525493914380217,
      16.525493914380245,
      21.5294359067886,
      21.529435906788628,
      25.997453454955703,
      25.997453454955707,
      29.357547510979185,
      29.357547510979185,
      35.738624728798364,
      35.73862472879837,
      38.614544673180674,
      38.61454467318068,
      39.61949234616247,
      39.619492346162474,
      43.92422273903575,
      43.924222739035784,
      49.309048991250314,
      49.30904899125035,
      16.531930435509295,
      16.531930435509313,
      21.525987811714757,
      21.525987811714764,
      26.010493582363107,
      26.010493582363114,
      29.37063733106715,
      29.370637331067158,
      35.728467039520076,
      35.72846703952009,
      38.608442642731625,
      38.60844264273163,
      39.61880352982611,
      39.618803529826124,
      43.922197003527096,
      43.92219700352712,
      49.31804125727816,
      49.31804125727819,
      16.538587331432225,
      16.53858733143225,
      21.522401630378553,
      21.52240163037857,
      26.02392595877822,
      26.023925958778225,
      29.384134678134245,
      29.38413467813426,
      35.71794399082204,
      35.71794399082206,
      38.602207897680394,
      38.602207897680394,
      39.61806079547793,
      39.61806079547796,
      43.92012598474571,
      43.92012598474571,
      49.327257706178415,
      49.32725770617847,
      16.545464248223276,
      16.54546424822328,
      21.518675510744927,
      21.51867551074493,
      26.037746587703428,
      26.037746587703438,
      29.398034834151392,
      29.398034834151392,
      35.70705487971481,
      35.70705487971482,
      38.595845316429546,
      38.595845316429546,
      39.61726307922448,
      39.61726307922451,
      43.918011534692084,
      43.91801153469209,
      49.336691118942724,
      49.33669111894274,
      16.552560734997925,
      16.55256073499796,
      21.514807601469403,
      21.514807601469418,
      26.05195144804469,
      26.051951448044694,
      29.412332782238018,
      29.41233278223802,
      35.69579918613054,
      35.69579918613054,
      38.5893596385096,
      38.589359638509606,
      39.61640950485258,
      39.61640950485258,
      43.91585550098177,
      43.91585550098178,
      49.34633416389154,
      49.34633416389156,
      16.559876237455303,
      16.559876237455324,
      21.510796060561486,
      21.510796060561507,
      26.0665364943028,
      26.06653649430281,
      29.42702319980768,
      29.42702319980769,
      35.68417658777246,
      35.68417658777248,
      38.58275545535132,
      38.582755455351325,
      39.61549938849989,
      39.61549938849992,
      43.91365972337036,
      43.913659723370365,
      49.35617940578619,
      49.35617940578622,
      16.567410091466,
      16.567410091466012,
      21.506639064470637,
      21.506639064470644,
      26.081497655716564,
      26.081497655716568,
      29.442100452356115,
      29.44210045235613,
      35.67218697471239,
      35.6721869747124,
      38.57603720254718,
      38.57603720254719,
      39.61453224211234,
      39.61453224211235,
      43.911426030495726,
      43.91142603049573,
      49.36621931486669,
      49.3662193148667,
      16.57516151672338,
      16.575161516723394,
      21.5023348175658,
      21.50233481756581,
      26.096830834352513,
      26.096830834352524,
      29.457558587921888,
      29.45755858792189,
      35.65983046369017,
      35.65983046369018,
      38.569209153603644,
      38.56920915360365,
      39.613507775712634,
      39.613507775712634,
      43.909156236848276,
      43.90915623684828,
      49.376446275798166,
      49.37644627579818,
      16.583129610472643,
      16.5831296104727,
      21.497881561975696,
      21.497881561975703,
      26.112531902145033,
      26.112531902145037,
      29.473391332245697,
      29.473391332245704,
      35.64710741207173,
      35.64710741207174,
      38.5622754151786,
      38.56227541517862,
      39.61242589851281,
      39.612425898512825,
      43.90685213997623,
      43.906852139976245,
      49.38685259650962,
      49.386852596509655,
      16.59131334133386,
      16.59131334133386,
      21.493277587753823,
      21.49327758775383,
      26.12859669689819,
      26.1285966968982,
      29.489592084649566,
      29.489592084649583,
      35.634018431425524,
      35.634018431425524,
      38.55523992379177,
      38.55523992379177,
      39.61128671890547,
      39.61128671890548,
      43.90451551793299,
      43.904515517933,
      49.397430516910084,
      49.3974305169101,
      16.599711543232587,
      16.599711543232605,
      21.488521243329057,
      21.488521243329057,
      26.14502101726812,
      26.145021017268128,
      29.50615391465268,
      29.506153914652685,
      35.620564400679235,
      35.62056440067924,
      38.54810644398964,
      38.548106443989646,
      39.610090543372685,
      39.61009054337269,
      43.90214812697079,
      43.9021481269708,
      49.40817221746687,
      49.408172217466884,
      16.60832290945348,
      16.608322909453488,
      21.483610946201026,
      21.48361094620103,
      26.16180061675261,
      26.16180061675262,
      29.523069559335887,
      29.523069559335894,
      35.60674647882325,
      35.606746478823254,
      38.54087856794107,
      38.54087856794108,
      39.608837874355736,
      39.60883787435574,
      43.89975169948399,
      43.899751699484014,
      49.41906982763481,
      49.41906982763483,
      16.617145986828167,
      16.61714598682819,
      21.478545193836208,
      21.47854519383621,
      26.178931196720757,
      26.17893119672076,
      29.54033142146302,
      29.540331421463037,
      35.59256611712968,
      35.59256611712969,
      38.5335597164329,
      38.533559716432904,
      39.607529407130265,
      39.60752940713027,
      43.89732794220313,
      43.897327942203134,
      49.4301154341226,
      49.43011543412263,
      16.626179170071655,
      16.62617917007168,
      21.473322574720253,
      21.47332257472026,
      26.19640839852281,
      26.196408398522813,
      29.55793156836224,
      29.557931568362257,
      35.5780250708602,
      35.57802507086021,
      38.52615314123037,
      38.52615314123037,
      39.60616602573486,
      39.606166025734865,
      43.89487853463957,
      43.89487853463957,
      49.441301088986876,
      49.44130108898692,
      16.6354206962774,
      16.635420696277436,
      21.46794177951939,
      21.467941779519396,
      26.214227794724994,
      26.214227794725,
      29.575861731566714,
      29.575861731566732,
      35.56312541043926,
      35.563125410439284,
      38.51866192876069,
      38.51866192876071,
      39.60474879800278,
      39.60474879800278,
      43.89240512777912,
      43.89240512777913,
      49.45261881754321,
      49.452618817543254,
      16.64486863958309,
      16.64486863958311,
      21.462401612304607,
      21.462401612304618,
      26.232384879520517,
      26.232384879520534,
      29.594113307210694,
      29.5941133072107,
      35.54786953207386,
      35.54786953207389,
      38.51108900507352,
      38.51108900507353,
      39.60327896974898,
      39.603278969748985,
      43.88990934302131,
      43.88990934302132,
      49.464060626086,
      49.46406062608604,
      16.65452090601618,
      16.654520906016202,
      21.456701001789927,
      21.456701001789934,
      26.25087505837183,
      26.250875058371847,
      29.61267735717226,
      29.612677357172263,
      35.53226016780379,
      35.53226016780379,
      38.503437142025874,
      38.50343714202588,
      39.60175795816545,
      39.60175795816546,
      43.887392771359586,
      43.887392771359586,
      49.47561850940893,
      49.47561850940898,
      16.664375228528613,
      16.664375228528638,
      21.45083901253801,
      21.450839012538015,
      26.269693636943416,
      26.269693636943433,
      29.63154461095187,
      29.631544610951877,
      35.51630039497159,
      35.516300394971594,
      38.49570896463503,
      38.495708964635035,
      39.6001873444809,
      39.60018734448092,
      43.88485697279685,
      43.88485697279686,
      49.48728445811958,
      49.4872844581196,
      16.67442916222905,
      16.674429162229092,
      21.444814856084914,
      21.444814856084918,
      26.288835809387752,
      26.288835809387756,
      29.65070546827207,
      29.65070546827208,
      35.49999364510415,
      35.499993645104155,
      38.487906959536296,
      38.4879069595363,
      39.598568865940614,
      39.59856886594063,
      43.882303475989055,
      43.882303475989055,
      49.49905046574186,
      49.49905046574186,
      16.684680079819827,
      16.684680079819866,
      21.438627901938425,
      21.438627901938435,
      26.308296646049765,
      26.308296646049765,
      29.67015000238164,
      29.67015000238165,
      35.483343712202576,
      35.48334371220258,
      38.480033484479364,
      38.480033484479364,
      39.5969044071656,
      39.59690440716561,
      43.879733778108516,
      43.87973377810852,
      49.510908535602226,
      49.51090853560226,
      16.695125167244708,
      16.695125167244722,
      21.432277688403584,
      21.43227768840359,
      26.328071080656603,
      26.32807108065661,
      29.689867964044428,
      29.689867964044442,
      35.46635476043918,
      35.46635476043919,
      38.472090778790346,
      38.472090778790346,
      39.595195990949186,
      39.59519599094922,
      43.877149344917626,
      43.87714934491766,
      49.52285068749398,
      49.522850687494,
      16.705761419553756,
      16.705761419553767,
      21.425763933192528,
      21.425763933192535,
      26.348153897061856,
      26.348153897061867,
      29.709848786192378,
      29.70984878619238,
      35.44903133126599,
      35.449031331266,
      38.464080974723814,
      38.464080974723814,
      39.593445768553124,
      39.593445768553124,
      43.87455161104337,
      43.87455161104339,
      49.53486896411788,
      49.5348689641179,
      16.716585636989418,
      16.71658563698946,
      21.419086543775773,
      21.419086543775776,
      26.368539715612584,
      26.36853971561259,
      29.73008158921939,
      29.730081589219395,
      35.431378349939614,
      35.43137834993962,
      38.45600610962351,
      38.45600610962351,
      39.591656009562975,
      39.59165600956299,
      43.871941980440184,
      43.87194198044019,
      49.54695543729583,
      49.546955437295864,
      16.727594421297926,
      16.727594421297944,
      21.412245627435663,
      21.412245627435677,
      26.389222979209233,
      26.389222979209237,
      29.75055518689277,
      29.750555186892772,
      35.413401131472554,
      35.413401131472554,
      38.44786813880731,
      38.44786813880732,
      39.58982909136705,
      39.58982909136706,
      43.86932182703111,
      43.86932182703112,
      49.55910221395526,
      49.5591022139553,
      16.73878417226897,
      16.73878417226898,
      21.40524150098403,
      21.405241500984044,
      26.410197939126604,
      26.41019793912661,
      29.771258092857426,
      29.771258092857433,
      35.39510538602185,
      35.395105386021854,
      38.43966894908801,
      38.43966894908802,
      39.58796748832079,
      39.58796748832079,
      43.8666924955133,
      43.86669249551333,
      49.57130144188459,
      49.571301441884614,
      16.750151084506477,
      16.750151084506513,
      21.39807470010934,
      21.39807470010935,
      26.43145864066376,
      26.431458640663767,
      29.792178527708185,
      29.792178527708188,
      35.37649722372916,
      35.376497223729174,
      38.43141037283858,
      38.43141037283859,
      39.58607376066082,
      39.58607376066082,
      43.86405530231571,
      43.86405530231573,
      49.583545315257155,
      49.58354531525719,
      16.761691144431683,
      16.761691144431722,
      21.390745988320692,
      21.3907459883207,
      26.45299890868891,
      26.45299890868891,
      29.813304426605093,
      29.8133044266051,
      35.35758315902706,
      35.357583159027065,
      38.42309420250744,
      38.423094202507464,
      39.58415054323277,
      39.58415054323278,
      43.86141153669523,
      43.861411536695236,
      49.59582607992572,
      49.59582607992576,
      16.77340012751983,
      16.77340012751985,
      21.383256365460355,
      21.383256365460365,
      26.47481233314375,
      26.474812333143753,
      29.834623447407807,
      29.834623447407814,
      35.33837011442896,
      35.33837011442896,
      38.414722205488104,
      38.41472220548811,
      39.582200534097154,
      39.58220053409718,
      43.85876246195767,
      43.858762461957674,
      49.608136038486855,
      49.60813603848688,
      16.785273595770466,
      16.78527359577048,
      21.37560707575737,
      21.375607075757383,
      26.496892254568966,
      26.496892254568976,
      29.856122979304978,
      29.856122979304992,
      35.318865423819595,
      35.31886542381961,
      38.40629613924442,
      38.40629613924442,
      39.58022648307677,
      39.580226483076785,
      43.856109316789215,
      43.856109316789215,
      49.62046755511664,
      49.62046755511666,
      16.797306895412618,
      16.797306895412653,
      21.36779961539987,
      21.367799615399893,
      26.51923174971003,
      26.519231749710034,
      29.877790151916198,
      29.87779015191621,
      35.29907683526421,
      35.29907683526422,
      38.39781776659321,
      38.397817766593214,
      39.578231180309366,
      39.57823118030937,
      43.853453316684764,
      43.85345331668478,
      49.63281306017979,
      49.632813060179814,
      16.809495154842494,
      16.809495154842505,
      21.35983573960555,
      21.35983573960558,
      26.541823617260068,
      26.541823617260086,
      29.899611844845296,
      29.899611844845307,
      35.279012513354495,
      35.279012513354495,
      38.38928887104469,
      38.38928887104472,
      39.57621744486853,
      39.57621744486855,
      43.850795655458136,
      43.85079565545816,
      49.645165054613685,
      49.6451650546137,
      16.821833282795108,
      16.821833282795122,
      21.351717469173717,
      21.35171746917374,
      26.564660363793063,
      26.56466036379307,
      29.92157469766558,
      29.92157469766558,
      35.25868104110829,
      35.25868104110829,
      38.380711272101635,
      38.380711272101635,
      39.574188113513614,
      39.57418811351365,
      43.848137506820606,
      43.84813750682063,
      49.657516114089795,
      49.65751611408982,
      16.834315966747052,
      16.834315966747077,
      21.343447096504175,
      21.343447096504182,
      26.587734189937425,
      26.587734189937425,
      29.94366512031904,
      29.94366512031905,
      35.238091421439655,
      35.238091421439684,
      38.37208684041931,
      38.372086840419314,
      39.57214602962891,
      39.57214602962891,
      43.84548002601311,
      43.84548002601313,
      49.669858892955894,
      49.66985889295593,
      16.84693767155067,
      16.846937671550688,
      21.335027191072395,
      21.335027191072403,
      26.61103697683747,
      26.611036976837482,
      29.965869303914193,
      29.9658693039142,
      35.21725307821414,
      35.217253078214156,
      38.363417512729676,
      38.363417512729676,
      39.57009403240991,
      39.57009403240991,
      43.84282435147846,
      43.842824351478484,
      49.68218612796147,
      49.6821861279615,
      16.85969263829806,
      16.85969263829807,
      21.326460604352242,
      21.326460604352256,
      26.63456027294652,
      26.63456027294652,
      29.98817323190929,
      29.988173231909293,
      35.19617585690202,
      35.19617585690203,
      38.35470530643587,
      38.35470530643588,
      39.56803494635247,
      39.56803494635248,
      43.84017160655985,
      43.84017160655985,
      49.694490641770344,
      49.69449064177036,
      16.87257488341364,
      16.872574883413673,
      21.317750474180432,
      21.31775047418044,
      26.658295281192505,
      26.658295281192522,
      30.01056269166983,
      30.01056269166984,
      35.17487002484011,
      35.17487002484012,
      38.3459523337853,
      38.345952333785306,
      39.5659715710973,
      39.56597157109732,
      43.83752290121176,
      43.83752290121177,
      49.706765346263914,
      49.706765346263964,
      16.885578197975946,
      16.88557819797597,
      21.30890022855943,
      21.308900228559438,
      26.682232846554736,
      26.682232846554744,
      30.033023286392343,
      30.03302328639235,
      35.15334627111011,
      35.15334627111013,
      38.337160815534205,
      38.33716081553421,
      39.56390667167998,
      39.56390667168,
      43.83487933371103,
      43.834879333711044,
      49.719003245639215,
      49.71900324563926,
      16.89869614726627,
      16.89869614726628,
      21.299913588897216,
      21.299913588897223,
      26.70636344408663,
      26.70636344408663,
      30.055540447388434,
      30.055540447388434,
      35.13161570603772,
      35.13161570603772,
      38.328333094019854,
      38.32833309401987,
      39.561842969232316,
      39.56184296923233,
      43.832241992354675,
      43.832241992354675,
      49.73119743930583,
      49.731197439305866,
      16.911922070546414,
      16.911922070546428,
      21.290794572684597,
      21.29079457268461,
      26.73067716741802,
      26.730677167418023,
      30.078099446726146,
      30.07809944672615,
      35.109689860313345,
      35.10968986031336,
      38.31947164556167,
      38.31947164556168,
      39.55978313217794,
      39.55978313217796,
      43.82961195713269,
      43.829611957132705,
      49.74334112458612,
      49.74334112458612,
      16.92524908106552,
      16.925249081065527,
      21.281547495612287,
      21.28154749561229,
      26.755163717768287,
      26.755163717768287,
      30.100685410228103,
      30.10068541022811,
      35.08758068373203,
      35.087580683732035,
      38.310579092117806,
      38.31057909211782,
      39.557729767960076,
      39.55772976796008,
      43.82699030136451,
      43.82699030136454,
      49.75542759922338,
      49.75542759922342,
      16.938670066297146,
      16.93867006629717,
      21.27217697313083,
      21.27217697313084,
      26.77981239349948,
      26.77981239349949,
      30.123283330828457,
      30.12328333082846,
      35.06530054354419,
      35.0653005435442,
      38.30165821212946,
      38.30165821212946,
      39.555685415335454,
      39.55568541533547,
      43.82437809328733,
      43.82437809328735,
      49.76745026370269,
      49.767450263702735,
      16.952177688410625,
      16.952177688410657,
      21.262687921458184,
      21.26268792145819,
      26.80461208023834,
      26.804612080238343,
      30.145878082292963,
      30.145878082292963,
      35.04286222240633,
      35.042862222406335,
      38.292711950490684,
      38.292711950490684,
      39.553652537263574,
      39.553652537263595,
      43.821776397586454,
      43.82177639758646,
      49.77940262338887,
      49.77940262338889,
      16.96576438497893,
      16.965764384978957,
      21.25308555803973,
      21.253085558039746,
      26.82955124159458,
      26.829551241594586,
      30.168454433309037,
      30.168454433309044,
      35.02027891591421,
      35.02027891591424,
      38.283743427588725,
      38.28374342758873,
      39.55163351441558,
      39.551633514415585,
      43.81918627685784,
      43.81918627685784,
      49.79127829048744,
      49.79127829048747,
      16.979422369929196,
      16.97942236992924,
      21.24337540146602,
      21.243375401466054,
      26.8546179105032,
      26.854617910503205,
      30.19099706195452,
      30.190997061954526,
      34.99756422969731,
      34.99756422969731,
      38.274755947366195,
      38.274755947366195,
      39.54963063932206,
      39.54963063932208,
      43.81660879299315,
      43.81660879299316,
      49.80307098583261,
      49.80307098583266,
      16.99314363474175,
      16.99314363474176,
      21.233563270853708,
      21.23356327085372,
      26.879799681218817,
      26.87979968121882,
      30.213490570555457,
      30.21349057055546,
      34.97473217604707,
      34.97473217604707,
      38.26575300436265,
      38.265753004362665,
      39.547646111174174,
      39.54764611117419,
      43.81404500847959,
      43.81404500847961,
      49.814774540508026,
      49.814774540508076,
      17.006919949905516,
      17.00691994990552,
      21.223655284694313,
      21.22365528469432,
      26.90508370199061,
      26.90508370199062,
      30.235919500945165,
      30.235919500945165,
      34.951797170047236,
      34.95179717004724,
      38.25673828970098,
      38.256738289700984,
      39.54568203128683,
      39.54568203128684,
      43.811495987606165,
      43.81149598760617,
      49.82638289730572,
      49.82638289730576,
      17.02074286663997,
      17.020742866639985,
      21.213657859175473,
      21.21365785917548,
      26.930456668448826,
      26.93045666844883,
      30.258268350137374,
      30.258268350137378,
      34.92877402516851,
      34.928774025168515,
      38.24771569599049,
      38.24771569599051,
      39.543740399228355,
      39.54374039922836,
      43.80896279756947,
      43.808962797569485,
      49.837890112027715,
      49.83789011202772,
      17.03460371889454,
      17.034603718894555,
      21.203577705977327,
      21.203577705977334,
      26.955904817734748,
      26.95590481773476,
      30.280521586427252,
      30.280521586427252,
      34.90567794828458,
      34.90567794828459,
      38.23868932112527,
      38.23868932112528,
      39.54182310961551,
      39.541823109615514,
      43.80644650947295,
      43.80644650947296,
      49.84929035463664,
      49.84929035463668,
      17.0484936256393,
      17.048493625639303,
      21.193421829546022,
      21.193421829546022,
      26.981413923409924,
      26.981413923409935,
      30.30266366593369,
      30.30266366593369,
      34.882524534061446,
      34.88252453406145,
      38.2296634709636,
      38.22966347096361,
      39.539931949567915,
      39.53993194956793,
      43.80394819921359,
      43.8039481992136,
      49.860577910259934,
      49.860577910259956,
      17.062403493462625,
      17.06240349346267,
      21.183197523844616,
      21.18319752384463,
      27.006969291183033,
      27.006969291183033,
      30.324679049596593,
      30.3246790495966,
      34.859329758667016,
      34.85932975866702,
      38.220642660880706,
      38.22064266088071,
      39.538068596811634,
      39.538068596811634,
      43.801468948251525,
      43.80146894825153,
      49.87174718005328,
      49.87174718005331,
      17.076324019493313,
      17.076324019493345,
      21.17291236857943,
      21.172912368579436,
      27.03255575549683,
      27.032555755496855,
      30.34655222064085,
      30.34655222064086,
      34.836109972742875,
      34.83610997274288,
      38.2116316161932,
      38.21163161619321,
      39.53623461841675,
      39.536234618416756,
      43.799009844257995,
      43.799009844258016,
      49.88279268192889,
      49.88279268192894,
      17.09024569466747,
      17.09024569466748,
      21.162574224897824,
      21.16257422489783,
      27.058157677022294,
      27.058157677022304,
      30.36826770251713,
      30.36826770251714,
      34.812881893575664,
      34.81288189357567,
      38.202635271459954,
      38.202635271459954,
      39.53443147015053,
      39.53443147015053,
      43.79657198163891,
      43.79657198163893,
      49.893709051153834,
      49.893709051153834,
      17.104158807362868,
      17.104158807362907,
      21.152191230551043,
      21.15219123055105,
      27.083758941111878,
      27.083758941111885,
      30.38981007732731,
      30.389810077327326,
      34.78966259640151,
      34.78966259640153,
      38.19365876866994,
      38.19365876866994,
      39.532660496422324,
      39.53266049642234,
      43.7941564619303,
      43.794156461930314,
      49.904491040823636,
      49.90449104082366,
      17.11805344742577,
      17.118053447425783,
      21.14177179451329,
      21.141771794513307,
      27.109342957269405,
      27.109342957269412,
      30.411164004738033,
      30.411164004738044,
      34.76646950477367,
      34.766469504773674,
      38.18470745433263,
      38.184707454332646,
      39.53092293079536,
      39.53092293079537,
      43.79176439406481,
      43.79176439406483,
      49.915133522217296,
      49.915133522217324,
      17.13191951061751,
      17.13191951061753,
      21.131324591044866,
      21.131324591044873,
      27.134892659700242,
      27.134892659700256,
      30.43231424138192,
      30.432314241381924,
      34.74332037991987,
      34.74332037991989,
      38.17578687549198,
      38.175786875491994,
      39.52921989703495,
      39.52921989703496,
      43.789396894507085,
      43.78939689450709,
      49.92563148503825,
      49.92563148503828,
      17.145746703511126,
      17.145746703511133,
      21.1208585531851,
      21.120858553185116,
      27.160390509011226,
      27.16039050901123,
      30.45324566074007,
      30.453245660740087,
      34.72023330901466,
      34.72023330901468,
      38.166902774688964,
      38.166902774688964,
      39.527552410662295,
      39.5275524106623,
      43.78705508725743,
      43.78705508725744,
      49.935980037547026,
      49.93598003754705,
      17.159524548870717,
      17.159524548870735,
      21.110382865657282,
      21.110382865657293,
      27.1858184951375,
      27.185818495137504,
      30.473943273493116,
      30.47394327349312,
      34.697226692290094,
      34.697226692290094,
      38.158061083902574,
      38.158061083902595,
      39.525921380979156,
      39.52592138097916,
      43.78474010372474,
      43.784740103724744,
      49.94617440659137,
      49.94617440659142,
      17.173242391548133,
      17.17324239154815,
      21.099906957165185,
      21.0999069571652,
      27.21115814157904,
      27.211158141579045,
      30.4943922483197,
      30.494392248319706,
      34.67431922890827,
      34.67431922890829,
      38.14926791750226,
      38.149267917502264,
      39.524327613528136,
      39.52432761352814,
      43.78245308246773,
      43.78245308246774,
      49.956209937538596,
      49.95620993753862,
      17.186889404934465,
      17.186889404934487,
      21.089440492057562,
      21.089440492057594,
      27.236390511037968,
      27.23639051103798,
      30.514577933112896,
      30.514577933112925,
      34.65152990151973,
      34.65152990151975,
      38.14052956424827,
      38.14052956424828,
      39.522771812951014,
      39.522771812951014,
      43.78019516880753,
      43.78019516880753,
      49.96608209411535,
      49.96608209411537,
      17.20045459800628,
      17.200454598006306,
      21.07899336133475,
      21.07899336133475,
      27.26149621255397,
      27.261496212553972,
      30.534485876574625,
      30.53448587657463,
      34.628877959434426,
      34.62887795943443,
      38.1318524783797,
      38.1318524783797,
      39.52125458620775,
      39.52125458620775,
      43.77796751431228,
      43.77796751431228,
      49.975786458161295,
      49.975786458161345,
      17.21392682300675,
      17.213926823006794,
      21.068575672967906,
      21.068575672967924,
      27.28645541024212,
      27.286455410242127,
      30.554101850135876,
      30.55410185013588,
      34.60638290033441,
      34.606382900334424,
      38.123243269831256,
      38.12324326983126,
      39.51977644611694,
      39.51977644611695,
      43.775771276156846,
      43.77577127615686,
      49.98531872929996,
      49.985318729299976,
      17.227294783806187,
      17.227294783806204,
      21.058197741500464,
      21.058197741500486,
      27.311247833744684,
      27.311247833744687,
      30.573411870139683,
      30.573411870139683,
      34.58406445046414,
      34.584064450464155,
      38.11470869362357,
      38.114708693623584,
      39.51833781517978,
      39.51833781517979,
      43.773607616360295,
      43.77360761636031,
      49.99467472453404,
      49.99467472453405,
      17.240547044985057,
      17.24054704498506,
      21.047870076897695,
      21.047870076897706,
      27.335852790513954,
      27.335852790513975,
      30.59240222020798,
      30.592402220207997,
      34.56194254323905,
      34.561942543239056,
      38.10625563847273,
      38.10625563847275,
      39.51693902964883,
      39.51693902964883,
      43.771477700905315,
      43.77147770090532,
      50.00385037776866,
      50.003850377768714,
      17.25367204168572,
      17.253672041685753,
      21.037603372610082,
      21.037603372610096,
      27.360249180048868,
      27.36024918004887,
      30.61105947369991,
      30.61105947369991,
      34.54003729622266,
      34.54003729622267,
      38.09789111466525,
      38.09789111466526,
      39.51558034380403,
      39.51558034380406,
      43.76938269874289,
      43.7693826987429,
      50.01284173926843,
      50.012841739268445,
      17.266658090278096,
      17.266658090278113,
      21.027408492813997,
      21.027408492813997,
      27.38441551021321,
      27.384415510213213,
      30.629370516152992,
      30.629370516152996,
      34.518368986431945,
      34.51836898643196,
      38.08962224124829,
      38.0896222412483,
      39.51426193439923,
      39.51426193439924,
      43.76732378068744,
      43.76732378068745,
      50.02164497505387,
      50.02164497505388,
      17.279493399884384,
      17.27949339988442,
      21.017296458793155,
      21.01729645879316,
      27.408329915766025,
      27.40832991576603,
      30.64732256758206,
      30.64732256758207,
      34.49695802394274,
      34.496958023942746,
      38.08145623258333,
      38.081456232583335,
      39.51298390524317,
      39.512983905243196,
      43.7653021182071,
      43.765302118207124,
      50.030256366240444,
      50.03025636624047,
      17.29216608480851,
      17.292166084808535,
      21.007278434424297,
      21.00727843442431,
      27.431970179237712,
      27.431970179237716,
      30.66490320449397,
      30.664903204493974,
      34.4758249237806,
      34.47582492378061,
      38.07340038431391,
      38.07340038431391,
      39.511746291881686,
      39.51174629188171,
      43.76331888211459,
      43.76331888211462,
      50.0386723083275,
      50.038672308327534,
      17.3046641779127,
      17.304664177912713,
      20.99736571073097,
      20.997365710731,
      27.45531375428522,
      27.45531375428522,
      30.682100381458948,
      30.682100381458955,
      34.454990276097746,
      34.45499027609775,
      38.065462058797685,
      38.065462058797706,
      39.51054906634747,
      39.51054906634747,
      43.76137524116471,
      43.76137524116473,
      50.04688931043981,
      50.046889310439845,
      17.31697564498208,
      17.3169756449821,
      20.987569689471982,
      20.987569689471982,
      27.47833779165867,
      27.478337791658692,
      30.698902452062896,
      30.6989024520629,
      34.43447471465402,
      34.43447471465403,
      38.057648670054284,
      38.057648670054306,
      39.50939214194761,
      39.509392141947615,
      43.75947236056442,
      43.75947236056444,
      50.05490399452795,
      50.05490399452798,
      17.329088400114955,
      17.32908840011498,
      20.977901865732058,
      20.97790186573208,
      27.50101916790772,
      27.50101916790772,
      30.7152981890477,
      30.715298189047704,
      34.41429888363818,
      34.41429888363819,
      38.04996766827959,
      38.0499676682796,
      39.5082753780599,
      39.5082753780599,
      43.75761140040222,
      43.757611400402226,
      50.06271309453135,
      50.06271309453136,
      17.34099032217195,
      17.34099032217198,
      20.968373809488018,
      20.96837380948804,
      27.523334516950015,
      27.52333451695002,
      30.731276803433396,
      30.731276803433406,
      34.39448340288557,
      34.39448340288558,
      38.042426523978804,
      38.04242652397881,
      39.50719858491101,
      39.50719858491102,
      43.755793514003386,
      43.7557935140034,
      50.070313455509385,
      50.07031345550942,
      17.352669272311925,
      17.35266927231194,
      20.958997146126205,
      20.958997146126208,
      27.545260264614708,
      27.545260264614715,
      30.7468279624006,
      30.746827962400612,
      34.375048831569636,
      34.37504883156964,
      38.03503271176936,
      38.03503271176937,
      39.50616152831235,
      39.50616152831237,
      43.75401984621877,
      43.75401984621878,
      50.07770203274461,
      50.07770203274465,
      17.364113112635827,
      17.364113112635856,
      20.949783535894856,
      20.94978353589486,
      27.56677266626188,
      27.566772666261887,
      30.76194180570258,
      30.761941805702598,
      34.356015630465755,
      34.35601563046576,
      38.02779369390626,
      38.02779369390629,
      39.50516393433124,
      39.50516393433125,
      43.75229153165365,
      43.75229153165366,
      50.08487589082276,
      50.08487589082277,
      17.375309725952896,
      17.375309725952913,
      20.940744652280724,
      20.94074465228074,
      27.587847847562664,
      27.587847847562667,
      30.77660896036722,
      30.776608960367223,
      34.337404122908104,
      34.337404122908104,
      38.02071690358137,
      38.02071690358139,
      39.50420549387696,
      39.50420549387697,
      43.75060969284509,
      43.75060969284512,
      50.09183220269363,
      50.09183220269368,
      17.386247036673588,
      17.386247036673605,
      20.931892159308468,
      20.931892159308482,
      27.60846184850558,
      27.608461848505588,
      30.790820553445723,
      30.790820553445734,
      34.319234454582286,
      34.319234454582286,
      38.01380972804895,
      38.013809728048955,
      39.50328586718453,
      39.503285867184545,
      43.74897543839467,
      43.74897543839469,
      50.0985682487181,
      50.09856824871812,
      17.396913032824383,
      17.3969130328244,
      20.923237687770268,
      20.92323768777027,
      27.628590670671223,
      27.628590670671237,
      30.80456822256527,
      30.80456822256527,
      34.30152655231756,
      34.30152655231757,
      38.00707949163042,
      38.00707949163043,
      39.50240468817925,
      39.50240468817926,
      43.74738986106546,
      43.74738986106547,
      50.10508141570401,
      50.10508141570404,
      17.40729578916848,
      17.4072957891685,
      20.914792810404983,
      20.91479281040499,
      27.648210327790103,
      27.648210327790107,
      30.817844124048296,
      30.81784412404831,
      34.28430008206226,
      34.284300082062266,
      38.000533438650095,
      38.000533438650095,
      39.50156156870956,
      39.50156156870957,
      43.74585403585031,
      43.74585403585032,
      50.111369195936604,
      50.111369195936646,
      17.417383491403072,
      17.417383491403086,
      20.906569016057006,
      20.90656901605702,
      27.667296899565812,
      27.667296899565834,
      30.83064093837273,
      30.83064093837274,
      34.26757440624512,
      34.267574406245124,
      37.994178716355194,
      37.99417871635521,
      39.50075610263568,
      39.50075610263568,
      43.7443690180202,
      43.74436901802023,
      50.117429186206365,
      50.11742918620642,
      17.427164461390824,
      17.427164461390838,
      20.898577682858956,
      20.898577682858967,
      27.685826588711702,
      27.68582658871171,
      30.842951872765322,
      30.842951872765333,
      34.251368540740614,
      34.25136854074063,
      37.98802235787293,
      37.98802235787294,
      39.49998786976474,
      39.49998786976475,
      43.74293584116057,
      43.74293584116059,
      50.1232590868388,
      50.12325908683886,
      17.436627183369392,
      17.436627183369403,
      20.89083005049699,
      20.890830050497005,
      27.7037757811077,
      27.703775781107723,
      30.854770660745498,
      30.854770660745505,
      34.235701111670366,
      34.23570111167038,
      37.98207126525766,
      37.982071265257666,
      39.49925643962453,
      39.49925643962453,
      43.74155551520368,
      43.74155551520368,
      50.12885670072981,
      50.12885670072987,
      17.445760331065546,
      17.445760331065575,
      20.88333719163135,
      20.883337191631377,
      27.721121108941453,
      27.721121108941453,
      30.866091558468522,
      30.866091558468536,
      34.220590312281864,
      34.22059031228188,
      37.976332192681575,
      37.97633219268158,
      39.498561375069265,
      39.49856137506927,
      43.740229024465336,
      43.74022902446535,
      50.13421993239047,
      50.1342199323905,
      17.454552795626455,
      17.45455279562647,
      20.876109982562216,
      20.876109982562223,
      27.7378395166504,
      27.737839516650407,
      30.876909337757052,
      30.876909337757052,
      34.206053860152785,
      34.206053860152785,
      37.9708117298224,
      37.97081172982244,
      39.49790223571334,
      39.49790223571335,
      43.73895732569444,
      43.73895732569446,
      50.1393467870042,
      50.139346787004236,
      17.46299371426172,
      17.46299371426174,
      20.86915907324599,
      20.86915907324602,
      27.753908329431663,
      27.753908329431667,
      30.88721927575559,
      30.887219275755605,
      34.19210895497028,
      34.19210895497029,
      37.96551628550108,
      37.96551628550108,
      39.497278581189434,
      39.49727858118944,
      43.73774134614233,
      43.73774134614233,
      50.14423536950103,
      50.14423536950105,
      17.471072499475945,
      17.471072499475955,
      20.862494856785435,
      20.86249485678545,
      27.76930532403484,
      27.76930532403484,
      30.897017141197445,
      30.89701714119745,
      34.17877223713345,
      34.17877223713346,
      37.960452071623585,
      37.96045207162359,
      39.496689974229604,
      39.496689974229604,
      43.736581981661175,
      43.73658198166118,
      50.14888388365106,
      50.14888388365109,
      17.47877886875127,
      17.47877886875129,
      20.856127438531384,
      20.85612743853141,
      27.784008801498615,
      27.784008801498622,
      30.906299177331185,
      30.906299177331192,
      34.166059747418416,
      34.16605974741842,
      37.95562508747962,
      37.955625087479625,
      39.496135983568145,
      39.496135983568166,
      43.735480094838536,
      43.73548009483854,
      50.153290631181,
      50.153290631181015,
      17.48610287452599,
      17.486102874526,
      20.850066604952772,
      20.85006660495278,
      27.797997661438824,
      27.79799766143883,
      30.9150620816202,
      30.915062081620206,
      34.153986887936426,
      34.15398688793643,
      37.95104110445133,
      37.95104110445133,
      39.4956161866675,
      39.4956161866675,
      43.734436513175666,
      43.7344365131757,
      50.157454010916545,
      50.15745401091655,
      17.493034934297906,
      17.49303493429791,
      20.844321792444465,
      20.84432179244448,
      27.811251477442028,
      27.811251477442028,
      30.92330298239566,
      30.92330298239566,
      34.14256838459751,
      34.142568384597524,
      37.946705651184864,
      37.94670565118488,
      39.49513017226723,
      39.49513017226724,
      43.73345202731742,
      43.73345202731745,
      50.16137251795425,
      50.16137251795429,
      17.49956586066728,
      17.49956586066729,
      20.83890205625975,
      20.83890205625976,
      27.823750573067915,
      27.823750573067915,
      30.931019412715074,
      30.931019412715088,
      34.13181825127451,
      34.13181825127452,
      37.94262399927627,
      37.94262399927628,
      39.494677542759774,
      39.494677542759796,
      43.73252738934062,
      43.73252738934064,
      50.165044742864545,
      50.16504474286455,
      17.505686891120916,
      17.50568689112094,
      20.833816039764244,
      20.83381603976426,
      27.83547609791547,
      27.83547609791547,
      30.93820928174847,
      30.938209281748474,
      34.121749755838465,
      34.121749755838486,
      37.93880114952323,
      37.93880114952324,
      39.49425791639436,
      39.49425791639439,
      43.73166331110816,
      43.731663311108164,
      50.16846937092958,
      50.1684693709296,
      17.511389717348077,
      17.511389717348102,
      20.829071944221898,
      20.829071944221912,
      27.84641010316513,
      27.846410103165145,
      30.94487084408341,
      30.94487084408342,
      34.1123753882115,
      34.112375388211504,
      37.93524181879243,
      37.93524181879244,
      39.493870929312834,
      39.49387092931285,
      43.73086046269558,
      43.73086046269558,
      50.17164518141811,
      50.17164518141815,
      17.516666513869623,
      17.516666513869637,
      20.82467749933039,
      20.8246774993304,
      27.85653561597245,
      27.856535615972458,
      30.951002667405266,
      30.951002667405273,
      34.10370683055617,
      34.10370683055619,
      37.931950427551214,
      37.93195042755123,
      39.49351623742133,
      39.49351623742134,
      43.730119470896256,
      43.73011947089628,
      50.17457104689979,
      50.17457104689986,
      17.521509965755712,
      17.521509965755733,
      20.820639934731183,
      20.8206399347312,
      27.86583671205915,
      27.86583671205916,
      30.956603599066725,
      30.956603599066728,
      34.09575492969235,
      34.09575492969237,
      37.928931088110815,
      37.92893108811083,
      39.49319351810114,
      39.493193518101144,
      43.729440917811424,
      43.72944091781143,
      50.177245932600705,
      50.177245932600734,
      17.52591329520444,
      17.525913295204447,
      20.816965952721116,
      20.816965952721144,
      27.87429858582762,
      27.87429858582762,
      30.9616727321104,
      30.96167273211042,
      34.08852967180507,
      34.08852967180508,
      37.9261875936258,
      37.926187593625805,
      39.49290247176328,
      39.492902471763294,
      43.72882533953092,
      43.72882533953095,
      50.17966889580325,
      50.179668895803296,
      17.52987028675297,
      17.52987028675298,
      20.81366170239431,
      20.813661702394327,
      27.881907617315136,
      27.881907617315143,
      30.96620937134665,
      30.966209371346654,
      34.08204015948083,
      34.08204015948084,
      37.923723407893405,
      37.923723407893426,
      39.492642823250705,
      39.49264282325073,
      43.72827322491006,
      43.72827322491008,
      50.18183908529141,
      50.18183908529142,
      17.533375310896677,
      17.53337531089671,
      20.81073275543807,
      20.810732755438096,
      27.88865143530472,
      27.888651435304723,
      30.970213000113677,
      30.97021300011368,
      34.076294591084796,
      34.0762945910848,
      37.92154165599258,
      37.92154165599258,
      39.49241432309241,
      39.49241432309242,
      43.727785014447036,
      43.72778501444704,
      50.183755740843,
      50.18375574084303,
      17.53642334589864,
      17.53642334589866,
      20.808184083801244,
      20.808184083801258,
      27.894518975923493,
      27.894518975923493,
      30.973683248357833,
      30.973683248357844,
      34.071300242471516,
      34.071300242471516,
      37.91964511580081,
      37.91964511580081,
      39.49221674861298,
      39.492216748613,
      43.72736109926625,
      43.72736109926626,
      50.18541819277196,
      50.18541819277199,
      17.539009997581537,
      17.539009997581545,
      20.806020039441034,
      20.806020039441044,
      27.899500536085096,
      27.8995005360851,
      30.97661986266603,
      30.976619862666038,
      34.067063451003506,
      34.06706345100352,
      37.91803621042323,
      37.91803621042323,
      39.49204990490228,
      39.49204990490229,
      43.72700182021129,
      43.72700182021131,
      50.18682586152004,
      50.18682586152006,
      17.541131516909807,
      17.541131516909818,
      20.804244336342478,
      20.80424433634249,
      27.90358782117057,
      27.903587821170586,
      30.979022678860343,
      30.97902267886035,
      34.06358960184024,
      34.063589601840256,
      37.916717001565274,
      37.91671700156528,
      39.491913625647705,
      39.49191362564772,
      43.72670746705096,
      43.72670746705097,
      50.18797825730107,
      50.187978257301104,
      17.542784815185694,
      17.542784815185723,
      20.802860034984963,
      20.802860034984985,
      27.9067739863938,
      27.9067739863938,
      30.980891597725655,
      30.98089159772566,
      34.060883116451265,
      34.06088311645127,
      37.915689183876616,
      37.915689183876616,
      39.49180777383288,
      39.49180777383288,
      43.72647827780215,
      43.726478277802165,
      50.18887497979765,
      50.18887497979769,
      17.543967476704992,
      17.543967476704992,
      20.80186952941084,
      20.80186952941085,
      27.90905367135912,
      27.90905367135912,
      30.982226564385737,
      30.982226564385755,
      34.05894744330462,
      34.05894744330462,
      37.91495408029004,
      37.914954080290045,
      39.4917322423054,
      39.4917322423054,
      43.72631443817199,
      43.726314438172004,
      50.18951571791185,
      50.18951571791188,
      17.54467776874093,
      17.544677768740943,
      20.801274537027023,
      20.80127453702703,
      27.910423027393126,
      27.910423027393133,
      30.983027551773198,
      30.983027551773205,
      34.057785050682995,
      34.057785050683016,
      37.914512638375506,
      37.91451263837551,
      39.49168695421586,
      39.491686954215865,
      43.726216081121585,
      43.726216081121606,
      50.189900249570506,
      50.18990024957056,
      17.544914648752712,
      17.54491464875273,
      20.80107609124375,
      20.801076091243765,
      27.910879737313994,
      27.910879737313998,
      30.983294548553932,
      30.983294548553943,
      34.05739742158559,
      34.0573974215856,
      37.914365427724356,
      37.914365427724356,
      39.49167186333003,
      39.49167186333004,
      43.72618328655314,
      43.726183286553166,
      50.19002844158561,
      50.190028441585625,
      17.53979948406579,
      17.54909133020281,
      20.768283124891603,
      20.833732991501734,
      27.905691484892635,
      27.91535122210692,
      30.96710191893411,
      30.999013039010176,
      34.05047575573645,
      34.064958757569656,
      37.9086708245929,
      37.92020637486694,
      39.48270543183115,
      39.50015849010529,
      43.71646263560815,
      43.735690655934995,
      50.17939563867611,
      50.2007319442019,
      17.53374143950771,
      17.55233391290871,
      20.735360650700112,
      20.866246340318277,
      27.899787719240845,
      27.91910412482785,
      30.95044513163332,
      31.014247877479157,
      34.04419687989214,
      34.07315556114585,
      37.903126516923024,
      37.926189475280495,
      39.47326585687157,
      39.50815918332183,
      43.706524769468295,
      43.74498858554417,
      50.16883059497611,
      50.21150902070535,
      17.5267361209801,
      17.55464675566403,
      20.70231432432713,
      20.898607701723606,
      27.8931691343324,
      27.922136074983094,
      30.93333456665471,
      31.028990093870778,
      34.03856277099028,
      34.081982606769145,
      37.89773619370237,
      37.932310319325964,
      39.46336030235995,
      39.51566837676432,
      43.69636566801269,
      43.754080820090095,
      50.15833030092914,
      50.222362481823524,
      17.518779152656762,
      17.556034179170723,
      20.66914892427875,
      20.93080766656903,
      27.885835867205387,
      27.92444415338849,
      30.9157809368244,
      31.043231338204798,
      34.03357420299667,
      34.09143370427071,
      37.8925032556014,
      37.93856429596382,
      39.452996405579086,
      39.52268109736058,
      43.68598123005149,
      43.76297100211465,
      50.14789167533305,
      50.233295077784135,
      17.509866193703367,
      17.556500454841842,
      20.635868378287554,
      20.96283583095,
      27.877787505564218,
      27.92602490264032,
      30.89779522691222,
      31.056963960530894,
      34.02923068799439,
      34.101501755351485,
      37.887430786528334,
      37.94494660724088,
      39.442182248553586,
      39.52919299598569,
      43.675367278766856,
      43.771662667096585,
      50.13751156294446,
      50.24430950132688,
      17.499992955888892,
      17.556049794812637,
      20.602475790602806,
      20.994680775606525,
      27.869023099735166,
      27.92687434044503,
      30.879388637821982,
      31.070181092515895,
      34.02553041939729,
      34.11217880770725,
      37.882521522673315,
      37.95145227963738,
      39.430926330209836,
      39.535200378518134,
      43.66451956712499,
      43.78015923877994,
      50.12718673230935,
      50.255408390743995,
      17.489155221985676,
      17.55468634315919,
      20.568973470169613,
      21.026330046292752,
      27.859541179208588,
      27.92698797555903,
      30.86057253598358,
      31.082876729717213,
      34.02247021835722,
      34.12345610640942,
      37.87777781910909,
      37.958076172137424,
      39.41923753950945,
      39.540700237145124,
      43.65343378320785,
      43.78846402475563,
      50.116913873857065,
      50.26659433292385,
      17.47734886484135,
      17.552414168308903,
      20.53536295967274,
      21.057770135099943,
      27.849339773991627,
      27.92636082609445,
      30.841358407968404,
      31.095045813470968,
      34.02004548448794,
      34.135324142267095,
      37.87320161400336,
      37.964812980877994,
      39.407125129764374,
      39.54569028193813,
      43.64210555541191,
      43.79658021232129,
      50.10668959829294,
      50.27786986637227,
      17.46456986699608,
      17.54923725661313,
      20.501645065418742,
      21.088986462708682,
      27.83841644098468,
      27.924987439953163,
      30.821757820249122,
      31.106684311253915,
      34.01825015206041,
      34.147772696992234,
      37.86879439048136,
      37.97165724022167,
      39.39459869437128,
      39.55016897274338,
      43.63053045746066,
      43.8045108646392,
      50.09651043532664,
      50.2892374841903,
      17.450814340709545,
      17.54515950704027,
      20.467819888029133,
      21.119963361537447,
      27.82676829558259,
      27.922861917159732,
      30.801782383934366,
      31.117789294330006,
      34.017076652829395,
      34.16079088507456,
      37.86455713616311,
      37.97860332009062,
      39.38166814423189,
      39.55413555145682,
      43.618704013177975,
      43.81225891720894,
      50.08637283277084,
      50.300699636988575,
      17.436078548255438,
      17.540184726935724,
      20.433886853916192,
      21.150684059746244,
      27.81439204868789,
      27.919977933873874,
      30.781443724232687,
      31.12835901147208,
      34.016515886629236,
      34.17436719235144,
      37.86049030037798,
      37.985645419388895,
      39.36834368715706,
      39.55759007477612,
      43.60662170097038,
      43.81982717466541,
      50.07627315604482,
      50.3122587357215,
      17.4203589223366,
      17.534316628785575,
      20.39984474751172,
      21.18113066604444,
      27.801284049307757,
      27.916328767873917,
      30.76075345433466,
      31.138392957554906,
      34.016557200824906,
      34.1884895113248,
      37.85659374904257,
      37.99277755533254,
      39.35463580958543,
      39.56053344754725,
      43.59427895796787,
      43.82721830791022,
      50.06620768811688,
      50.32391715442834,
      17.403652086471865,
      17.527558827911964,
      20.36569174421717,
      21.211284155243792,
      27.787440332889307,
      27.911907325315795,
      30.739723153349285,
      31.147891935850605,
      34.017188379621594,
      34.20314517333355,
      37.85286671716103,
      37.99999354849545,
      39.340555260979,
      39.56296745684499,
      43.58167118377627,
      43.8344348515793,
      50.056172629915714,
      50.335677232868036,
      17.385954875205925,
      17.519914841021162,
      20.331425444042363,
      21.24112435448954,
      27.77285667552856,
      27.906706168585092,
      30.718364347891228,
      31.15685811292216,
      34.01839564412509,
      34.218320977738365,
      37.849307758885104,
      38.00728700337247,
      39.32611304129418,
      39.56489480695082,
      43.56879374379645,
      43.84147920184592,
      50.046164101241445,
      50.3475412790409,
      17.36726435399636,
      17.511388085520263,
      20.297042905896813,
      21.27062993009567,
      27.757528654167135,
      27.900717545074684,
      30.69668849688582,
      31.165295065100683,
      34.02016366390532,
      34.23400321831261,
      37.845914695041685,
      38.01465128425045,
      39.31132039196141,
      39.56631915541291,
      43.555641972071605,
      43.848353614554725,
      50.036178142203134,
      50.35951157158964,
      17.347577838636848,
      17.50198187951361,
      20.26254068249546,
      21.299778374903937,
      27.74145171286723,
      27.89393341673529,
      30.674706979141305,
      31.173207815649576,
      34.02247558065117,
      34.25017770706245,
      37.8426845580068,
      38.02207948617152,
      39.29618879084254,
      39.567245150393134,
      43.54221117362815,
      43.855060203680004,
      50.0262107152074,
      50.371590362076645,
      17.326892914082947,
      17.49169944238816,
      20.22791485583638,
      21.328545996083637,
      27.724621235228838,
      27.886345490261903,
      30.65243108322957,
      31.180602861856237,
      34.02531304431914,
      34.26682979571972,
      37.83961353377286,
      38.02956440076621,
      39.28072995167217,
      39.56767846952484,
      43.528496626282475,
      43.86160094009664,
      50.016257707520374,
      50.383779877134906,
      17.305207452557898,
      17.480543895896417,
      20.19316107320475,
      21.35690790328682,
      27.707032622983984,
      27.87794524779474,
      30.629871999217762,
      31.1874881914486,
      34.028656261977325,
      34.283944395164816,
      37.836696901023636,
      38.03709847673058,
      39.264955828524684,
      39.56762586052099,
      43.514493581892594,
      43.867977650651994,
      50.00631493442181,
      50.396082320493306,
      17.282519630825245,
      17.468518265644267,
      20.158274583651227,
      21.384837997074683,
      27.68868138076992,
      27.868723978029152,
      30.607040811802463,
      31.193873287902093,
      34.03248405933423,
      34.301505993044096,
      37.83392896699592,
      38.04467377471961,
      39.24887862588488,
      39.56709518378399,
      43.500197267042374,
      43.874192017522795,
      49.996378142966876,
      50.4084998748776,
      17.258827946531703,
      17.45562548289513,
      20.12325027488937,
      21.412308957536567,
      27.669563207046284,
      27.858672807643845,
      30.583948494414724,
      31.19976912437954,
      34.03677395472513,
      34.31949866984737,
      37.831302999874175,
      38.05228191643468,
      39.23251081493216,
      39.56609545727608,
      43.48560288315408,
      43.88024557784151,
      49.986443016368625,
      50.42103470378982,
      17.234131233536512,
      17.441868386602234,
      20.08808271054867,
      21.43929223302955,
      27.649674091080012,
      27.847782732971755,
      30.560605903886376,
      31.205188146223772,
      34.04150224511436,
      34.33790611370896,
      37.8288111574303,
      38.059914027690176,
      39.21586515667801,
      39.56463690390918,
      43.470705606035295,
      43.88613972357391,
      49.97650517900953,
      50.433688953170744,
      17.20842867616127,
      17.42724972558648,
      20.05276616771601,
      21.465758028981952,
      27.629010415876298,
      27.836044651852127,
      30.537023775297712,
      31.210144242099478,
      34.046644103464736,
      34.35671163418779,
      37.82644441159228,
      38.06756067526415,
      39.198954732621054,
      39.56273100170661,
      43.45550058487554,
      43.891875701629466,
      49.966560202086804,
      50.44646475294849,
      17.18171982231156,
      17.411772160781226,
      20.017294674689595,
      21.49167529671972,
      27.607569066881112,
      27.823449395614595,
      30.51321271665783,
      31.214652704045395,
      34.052173686630844,
      34.375898175273264,
      37.82419246859998,
      38.07521179736377,
      39.181792983598086,
      39.56039053696939,
      43.43998294072018,
      43.89745461418628,
      49.956603609894366,
      50.459364218479465,
      17.15400459543956,
      17.395438267471267,
      19.981662048864482,
      21.517011722300264,
      27.585347546224753,
      27.809987761158975,
      30.489183203107327,
      31.218730176853093,
      34.05806425275888,
      34.39544832785111,
      37.822043684392405,
      38.08285662757856,
      39.16439375751474,
      39.557629660648296,
      43.42414776445915,
      43.902877419212366,
      49.94663088673741,
      50.47238945188489,
      17.125283305334758,
      17.37825053745934,
      19.945861934661384,
      21.541733715366956,
      27.56234409221006,
      27.795650543103736,
      30.464945570371896,
      31.222394597324833,
      34.06428828702129,
      34.415344341848886,
      37.819984974866664,
      38.0904836122509,
      39.14677136662817,
      39.554463948074584,
      43.407990114380596,
      43.908144931164365,
      49.93663748447436,
      50.485542543287345,
      17.09555665774918,
      17.36021138110053,
      19.90988784140483,
      21.565806398076308,
      27.538557803678994,
      27.780428565986572,
      30.440510007238757,
      31.225665124081193,
      34.07081763438887,
      34.43556813826674,
      37.81800172066597,
      38.098080321272185,
      39.12894065501907,
      39.55091046213048,
      43.391505013350994,
      43.91325782184848,
      49.92661883067614,
      50.49882557195077,
      17.06482576288063,
      17.341323129152396,
      19.873733181050106,
      21.58919359419337,
      27.513988768811547,
      27.764312716507064,
      30.415886546871324,
      31.228562058685117,
      34.07762363804321,
      34.456101321282404,
      37.816077666193365,
      38.1056333524164,
      39.11091707683213,
      39.546987819845576,
      43.3746874456959,
      43.918216621426666,
      49.916570337388166,
      50.51224060732482,
      17.033092142752995,
      17.32158803439432,
      19.837391305653988,
      21.611857818505154,
      27.488638197824347,
      27.74729397580786,
      30.391085056823904,
      31.231106758923893,
      34.084677281962975,
      34.47692519060359,
      37.814194812622844,
      38.11312822945819,
      39.09271678576415,
      39.54271626227701,
      43.35753235386622,
      43.92302171955478,
      49.90648741047793,
      50.5257897099944,
      17.000357737552438,
      17.30100827298109,
      19.800855544479244,
      21.633760266764543,
      27.462508558941153,
      27.729363451795578,
      30.366115227663766,
      31.233321545142687,
      34.09194933617779,
      34.4980207542249,
      37.812333304797164,
      38.12054929449536,
      39.07435673613553,
      39.538117727364835,
      43.34003463498807,
      43.92767336664126,
      49.89636545954617,
      50.53947493253259,
      16.966624910987658,
      17.279585945498138,
      19.764119240618566,
      21.654860806448408,
      27.435603716902737,
      27.71051241150415,
      30.340986560153603,
      31.235229600553804,
      34.09941050317085,
      34.51936874172932,
      37.810471312075926,
      38.12787959511188,
      39.055854795674776,
      39.533215925244214,
      43.32218913740322,
      43.932171675215116,
      49.886199908376966,
      50.55329832025333,
      16.931896454759663,
      17.257323077698604,
      19.72717578702299,
      21.675117968698107,
      27.407929073172102,
      27.690732313506366,
      30.31570835099385,
      31.23685486645898,
      34.107031563928224,
      34.54094961826034,
      37.808584903445826,
      38.13510076728929,
      39.03722986986757,
      39.52803641523202,
      43.30399065731968,
      43.93651662139657,
      49.87598620589669,
      50.56726191185685,
      16.896175592235146,
      17.234221620906265,
      19.690018661815465,
      21.694488941901106,
      27.37949170686831,
      27.67001484037706,
      30.29028967716672,
      31.238221933313653,
      34.11478352217298,
      34.56274359927404,
      37.80664791753966,
      38.14219291530077,
      39.01850203734665,
      39.52260668338178,
      43.285433935699615,
      43.940708046464586,
      49.86571983761119,
      50.58136773996075,
      16.85946598142723,
      17.210283452077782,
      19.652641462772444,
      21.71292956747902,
      27.350300515332947,
      27.64835193121083,
      30.26473937896657,
      31.239355928543247,
      34.12263774538437,
      34.58473066616675,
      37.80463182865927,
      38.14913449022105,
      38.999692695314714,
      39.51695621911149,
      43.26651365552056,
      43.94474565851876,
      49.85539633748382,
      50.59561783150416,
      16.82177171739518,
      17.185510373523922,
      19.615037940855302,
      21.730394338560846,
      27.32036635309494,
      27.62573581419311,
      30.239066041840495,
      31.240282401986768,
      34.13056610128604,
      34.606890582859734,
      37.80250561047618,
      38.15590216915241,
      38.98082471337151,
      39.51111658894348,
      43.24722443955282,
      43.94862903423438,
      49.84501130021635,
      50.610014208012146,
      16.783097334177906,
      17.15990411229639,
      19.57720203267718,
      21.746836402346553,
      27.289702167854852,
      27.60215903921933,
      30.213277977198103,
      31.24102720980084,
      34.138541088583885,
      34.62920291340912,
      37.80023559981803,
      38.1624707378144,
      38.96192259333707,
      39.50512150485652,
      43.22756084880071,
      43.95235762071283,
      49.834560393890314,
      50.62455888570362,
      16.743447806380978,
      17.133466319253795,
      19.539127891792518,
      21.762207567101207,
      27.258323131957688,
      27.577614510550315,
      30.1873832023823,
      31.241616397606787,
      34.14653596084648,
      34.651647040696616,
      37.79778536385819,
      38.16881297976445,
      38.94301263170965,
      39.49900688413325,
      43.20751738175871,
      43.9559307374315,
      49.824039372923814,
      50.63925387542431,
      16.70282855053608,
      17.106198567825952,
      19.50080991870292,
      21.776458314864314,
      27.226246767669554,
      27.552095519486286,
      30.16138942001987,
      31.242076083609803,
      34.15452484254107,
      34.67420218624399,
      37.79511557512983,
      38.17489957620839,
      38.92412308024606,
      39.49281089690112,
      43.18708847463509,
      43.95934757829852,
      49.81344409129635,
      50.65410118238379,
      16.661245426350234,
      17.078102352501695,
      19.46224278947718,
      21.789537821109946,
      27.193493064414664,
      27.525595777032926,
      30.13530399699343,
      31.24243234236244,
      34.16248283636625,
      34.6968474311841,
      37.79218390008384,
      38.18069902110169,
      38.905284298805356,
      39.48657399682655,
      43.16626850269354,
      43.962607213821244,
      49.80277051599083,
      50.669102805673475,
      16.618704737960666,
      17.049179087071636,
      19.423421482891854,
      21.801393982748422,
      27.16008458597463,
      27.498109446525245,
      30.109133943293674,
      31.242711089788333,
      34.17038612115376,
      34.719561738408736,
      37.78894490839829,
      38.186177557013025,
      38.886528893061474,
      39.48033892965686,
      43.14505178286164,
      43.96570859339665,
      49.792014740601246,
      50.684260737541926,
      16.575213235303046,
      17.019430102661122,
      19.38434130600522,
      21.811973456015362,
      27.126046565499937,
      27.46963117616564,
      30.08288589102263,
      31.24293797002706,
      34.17821203974425,
      34.74232397590395,
      37.785350011883494,
      38.19129913797375,
      38.86789182800715,
      39.47415071355667,
      43.12343257774723,
      43.96865054773582,
      49.78117299905019,
      50.69957696240068,
      16.530778115696428,
      16.9888566455949,
      19.344997918087163,
      21.82122170594584,
      27.091406986042145,
      27.440156131422707,
      30.05656607382389,
      31.243138244608303,
      34.18593917637495,
      34.76511294127338,
      37.78134744353722,
      38.196025426213545,
      38.84941050641205,
      39.4680565845128,
      43.10140510119715,
      43.971431791433034,
      49.77024167936052,
      50.715053455535,
      16.485407025738642,
      16.957459875139495,
      19.305387352837545,
      21.829083069272336,
      27.056196644190116,
      27.409680027227786,
      30.030180307016995,
      31.243336684414917,
      34.193547423245434,
      34.78790738743921,
      37.77688228896771,
      38.20031583020328,
      38.83112479969362,
      39.46210589956659,
      43.07896352551987,
      43.97405092569284,
      49.75921733742278,
      50.73069218149273,
      16.4391080635958,
      16.925240861173176,
      19.265506038834808,
      21.83550083270944,
      27.020449194289853,
      27.378199159896642,
      30.00373396870672,
      31.24355746484971,
      34.201018036053505,
      34.810686049503,
      37.77189658382711,
      38.20412759168841,
      38.81307701718967,
      39.456349990372985,
      43.056101990481785,
      43.976506441227535,
      49.74809671069863,
      50.74649509212491,
      16.391889781758596,
      16.892200581838058,
      19.225350818168817,
      21.840417328686193,
      26.98420117065531,
      27.34571043869261,
      29.977231982127154,
      31.243824064580135,
      34.20833367841108,
      34.833427672736285,
      37.766329491836444,
      38.20741592928506,
      38.79531179884384,
      39.45084195970191,
      43.03281461416926,
      43.97879672133818,
      49.73687673180026,
      50.76246412425307,
      16.34376119032709,
      16.858339921234442,
      19.18491896322232,
      21.843774050648943,
      26.94749198514627,
      27.312211416939256,
      29.950678799464523,
      31.244159168199552,
      34.215478455163385,
      34.85611104166491,
      37.76011757810884,
      38.21013424559506,
      38.777875916155445,
      39.44563641411656,
      43.00909550579047,
      43.98092004519108,
      49.725554541883675,
      50.77860119693944,
      16.294731760870942,
      16.823659667219367,
      19.144208191577363,
      21.845511790072987,
      26.910363897508397,
      27.277700322580234,
      29.924078387382092,
      31.244584573111972,
      34.22243793473764,
      34.8787150101996,
      37.75319519142229,
      38.21223440354972,
      38.76081796726855,
      39.44078912731449,
      42.984938780470976,
      43.982874591302604,
      49.71412750379445,
      50.79490820833892,
      16.24481143090024,
      16.78816050937823,
      19.103216679035352,
      21.84557079727667,
      26.87286195595337,
      27.242176088075567,
      29.897434214445553,
      31.245121100919857,
      34.22919916074382,
      34.901218532758,
      37.74549496646678,
      38.21366707570473,
      38.7441879546743,
      39.43635663060665,
      42.960338576072516,
      43.98465844124233,
      49.70259321490369,
      50.81138703211432,
      16.19401060896718,
      16.75184303724097,
      19.06194307074979,
      21.843890968013756,
      26.835033905614274,
      27.205638379515065,
      29.87074924061995,
      31.24578851357012,
      34.23575065313628,
      34.92360069631392,
      37.73694845256455,
      38.21438216741973,
      38.728036738508166,
      39.43239572980282,
      42.93528907204168,
      43.986269583564514,
      49.690949519571916,
      50.82803951340026,
      16.14234018040477,
      16.714707738819953,
      19.020386490484356,
      21.84041205761757,
      26.79693006275696,
      27.168087624822466,
      29.84402590897837,
      31.24660543449294,
      34.242082399321646,
      34.94584075330183,
      37.72748686873783,
      38.21432931126979,
      38.71241536502786,
      39.428962951360006,
      42.90978451026773,
      43.98770591797621,
      49.679194521179625,
      50.844867464305004,
      16.08981151369457,
      16.676754999551143,
      18.97854654801895,
      21.835073924169233,
      26.758603152971965,
      27.129525040916562,
      29.817266139731288,
      31.247589274949238,
      34.248185835666355,
      34.967918155295855,
      37.71704197634337,
      38.21345842576274,
      38.697374278508285,
      39.42611392492656,
      42.88381921790303,
      43.98896525974787,
      49.667326593663304,
      50.86187265894492,
      16.03643646744097,
      16.63798510172535,
      18.936423344738166,
      21.827816801750622,
      26.720108112025084,
      27.08995265969049,
      29.790471326652188,
      31.24875616578614,
      34.25405381991408,
      34.98981258737449,
      37.70554705021359,
      38.211720326699755,
      38.682962435060546,
      39.42390271415214,
      42.85738763207113,
      43.990045344371374,
      49.65534439249738,
      50.87905682801067,
      15.982227397915716,
      16.59839822450211,
      18.894017477447587,
      21.818581604316915,
      26.681501848614534,
      27.049373352665004,
      29.76364233594295,
      31.250120894784487,
      34.25968059507214,
      35.01150400307497,
      37.69293791819016,
      38.20906737467382,
      38.6692263479419,
      39.42238111247946,
      42.830484326360136,
      43.99094383246717,
      49.64324686506375,
      50.896421652871375,
      15.927197167121008,
      16.557994444604134,
      18.85133004047308,
      21.807310260073667,
      26.642842968970438,
      27.00779085416832,
      29.736779507549667,
      31.251696849767697,
      34.26506174536364,
      35.0329726598337,
      37.67915402835406,
      38.20545413771104,
      38.656209104509024,
      39.421597925120835,
      42.80310403897214,
      43.99165831494121,
      49.631033260351956,
      50.91396875922772,
      15.871359151308749,
      16.51677373779732,
      18.808362626108288,
      21.793946075476853,
      26.604191464039108,
      26.96520978289226,
      29.709882658909727,
      31.253495967627444,
      34.270194144872306,
      35.05419915480148,
      37.66413949470964,
      38.200838044458806,
      38.64394940353022,
      39.42159826202668,
      42.77524170237216,
      43.99218631838924,
      49.6187031379362,
      50.93169971033286,
      15.8147272498767,
      16.474735981267038,
      18.765117323484173,
      21.778434127096347,
      26.565608360904825,
      26.9216356616732,
      29.682951091082323,
      31.25552868940655,
      34.27507589952735,
      35.07516446091668,
      37.64784406716733,
      38.19518000113983,
      38.63248066650136,
      39.422422868834346,
      42.74689247425547,
      43.99252531074309,
      49.606256376176475,
      50.94961599980558,
      15.757315894553312,
      16.431880957009916,
      18.7215967159429,
      21.760721678613514,
      26.52715534110526,
      26.877074935345856,
      29.655983597187728,
      31.257803921564754,
      34.27970628308816,
      35.09584996311256,
      37.630223971726664,
      38.188444945164065,
      38.62183027657547,
      39.42410752311211,
      42.7180517696289,
      43.99267270715402,
      49.593693179595675,
      50.967719044068204,
      15.699140058768592,
      16.388208356366924,
      18.677803877006,
      21.74075861918657,
      26.488894329558683,
      26.83153498651944,
      29.628978473059384,
      31.26032900353664,
      34.2840856677942,
      35.11623749453017,
      37.611242572484265,
      38.180602310086684,
      38.61201899302327,
      39.42668252141399,
      42.68871529378034,
      43.992625876102025,
      49.58101408538529,
      50.98601017444665,
      15.64021526709777,
      16.343717785831977,
      18.633742365031868,
      21.718497918349726,
      26.450887058912805,
      26.785024149126905,
      29.60193352999083,
      31.263109681673313,
      34.28821545034263,
      35.1363093726024,
      37.590870818287705,
      38.171626380532196,
      38.60306057797197,
      39.43017227872428,
      42.658879075893424,
      43.992382145721336,
      49.56821996899825,
      51.00449062897907,
      15.580557604654656,
      16.29840877427902,
      18.58941621666575,
      21.693896091558766,
      26.41319461519698,
      26.737551719602205,
      29.574846109444913,
      31.26615008964132,
      34.29209797384882,
      35.15604843487107,
      37.569087452368194,
      38.16149652151003,
      38.59496165669487,
      39.43459505606224,
      42.62853950304798,
      43.991938810328705,
      49.55531204878969,
      51.02316154398365,
      15.520183726300434,
      16.252280781759023,
      18.544829939187114,
      21.666913669506396,
      26.375876971662006,
      26.68912796554418,
      29.547713099578697,
      31.26945273532989,
      34.295736446430645,
      35.17543807439524,
      37.54587898114636,
      38.15019727369475,
      38.58772181489681,
      39.43996282486264,
      42.59769335433742,
      43.99129313713915,
      49.54229188967056,
      51.04202394544363,
      15.459110865525851,
      16.205333210027142,
      18.49998850186541,
      21.637515663465333,
      26.338992518568173,
      26.639764131731297,
      29.520530953428075,
      31.27301849429681,
      34.29913485703922,
      35.1944622746058,
      37.521239416231715,
      38.137718314020844,
      38.581333918652156,
      39.4462812689642,
      42.5663378348249,
      43.99044237315354,
      49.52916140574406,
      51.0610787402726,
      15.397356842855379,
      16.15756541496976,
      18.45489732643625,
      21.605672018230837,
      26.30259759737359,
      26.589472443357852,
      29.49329570859017,
      31.276846609757477,
      34.30229788913645,
      35.213105643458746,
      37.4951698191062,
      38.1240542885504,
      38.575784627220074,
      39.453549917422386,
      42.53447060905836,
      43.98938375219932,
      49.515922861898694,
      51.0803267075274,
      15.334940073615426,
      16.10897672110941,
      18.409562276812277,
      21.57135804378416,
      26.266746048227372,
      26.538266106369512,
      29.466003008237873,
      31.280934699095283,
      34.305230832794315,
      35.23135344673876,
      37.467677689303414,
      38.109204531265654,
      38.57105505768021,
      39.46176239466109,
      42.50208983386522,
      43.9881145021061,
      49.502578874336436,
      51.0997684896414,
      15.271879574901831,
      16.05956643837492,
      18.363989648143807,
      21.5345548166328,
      26.23148877983781,
      26.48615930478421,
      29.438648123300716,
      31.285278766843984,
      34.30793949576258,
      35.24919164036295,
      37.43877624310423,
      38.0931726876251,
      38.56712155415951,
      39.47090676928019,
      42.469194190152656,
      43.98663185199598,
      49.489132410020446,
      51.119404583753465,
      15.208194971576305,
      16.009333881331624,
      18.318186155343156,
      21.4952495419353,
      26.19687337062895,
      26.433167194893482,
      29.411225975648584,
      31.289873224060877,
      34.310430114022196,
      35.266606901534686,
      37.408483630814565,
      38.07596626505119,
      38.563956513414226,
      39.480965979498166,
      42.43578291345069,
      43.98493303966791,
      49.4755867850304,
      51.13923533321018,
      15.143906501116303,
      15.958278391073586,
      18.272158921186172,
      21.453435868010203,
      26.162943709603375,
      26.379305896248642,
      29.383731162118956,
      31.294710913979422,
      34.312709262310854,
      35.28358665859709,
      37.37682213728952,
      38.05759613389252,
      38.561529221968875,
      39.49191831182282,
      42.40185582294907,
      43.98301531905557,
      49.461945661819406,
      51.159260919321326,
      15.07903501714043,
      15.906399359987066,
      18.225915464100662,
      21.409114145656243,
      26.129739684493032,
      26.324592479347352,
      29.356157979234375,
      31.29978314379444,
      34.314783765075575,
      35.300119119437305,
      37.34381740373651,
      38.038076001968896,
      38.559806666678995,
      39.50373790996602,
      42.367413348799296,
      43.980875967737276,
      49.44821304537196,
      51.17948135344847,
      15.013601991427217,
      15.853696259596958,
      18.17946368574954,
      21.362291625854763,
      26.09729692363006,
      26.26904494994583,
      29.328500448465014,
      31.305079722399995,
      34.316660608275704,
      35.3161932982926,
      37.309497700370144,
      38.0174218838895,
      38.5587542890779,
      39.51639529292657,
      42.3324565574758,
      43.97851229447662,
      49.434393278267294,
      51.19989646950681,
      14.947629514244813,
      15.800168671713092,
      18.13281185851105,
      21.312982590839763,
      26.065646596547644,
      26.212682229934764,
      29.3007523419002,
      31.310589003862507,
      34.318346852428604,
      35.33179904081124,
      37.27389327050437,
      37.995651583354544,
      38.558336662885644,
      39.52985786413362,
      42.2969871750186,
      43.97592164677295,
      49.42049103465695,
      51.22050591695763,
      14.881140292807585,
      15.745816323090644,
      18.08596861295362,
      21.261208415144154,
      26.034815276690782,
      26.155524134728008,
      29.272907208201662,
      31.316297936375687,
      34.31984954725835,
      35.346927047222415,
      37.23703575818832,
      37.972784203063895,
      38.558518082563346,
      39.544090397116804,
      42.261007608011596,
      43.97310141840034,
      49.406511313172565,
      51.24130915436842,
      14.814157647677254,
      15.690639123819162,
      18.03894292539674,
      21.20699755498707,
      26.00482486785747,
      26.097591347126098,
      29.244958398723078,
      31.322192116406438,
      34.32117564827828,
      35.36156889347068,
      37.198957724208135,
      37.94883969307695,
      38.55926305811112,
      39.55905548694232,
      42.22452096218547,
      43.97004905691473,
      49.39245942878239,
      51.2623054436117,
      14.746705506927022,
      15.63463720964588,
      17.991744105642812,
      21.150385466168302,
      25.975692594186988,
      26.038905387629256,
      29.216899093690127,
      31.328255847703524,
      34.3223319356065,
      35.37571705017222,
      37.159692249523864,
      37.92383844482839,
      38.56053671708038,
      39.57471396027893,
      42.187531058572546,
      43.96676207110822,
      49.378341003621905,
      51.28349384477141,
      14.678808397891146,
      15.577810988430356,
      17.944381784956107,
      21.091414452394623,
      25.947431051754567,
      25.979488581188114,
      29.188722328346206,
      31.334472204803475,
      34.32332493528336,
      35.3893648992504,
      37.11927262106544,
      37.89780093474916,
      38.5623051189431,
      39.59102524020744,
      42.15004244718352,
      43.963238038390784,
      49.36416195682789,
      51.30487321181875,
      14.610491436326724,
      15.520161190912201,
      17.896865904358652,
      21.030133447597514,
      25.91936402039394,
      25.92004831820418,
      29.160421018980383,
      31.340823100633333,
      34.32416084332881,
      35.40250674810933,
      37.07773209214071,
      37.870747418708554,
      38.56453548965061,
      39.607947664611736,
      42.112060418218675,
      43.95947461207873,
      49.349928493409266,
      51.32644218911429,
      14.541780312820617,
      15.461688925953235,
      17.849206703301626,
      20.96659773723601,
      25.858555525124622,
      25.893548115426523,
      29.131987988763974,
      31.347289357773505,
      34.324845452745116,
      35.41513784120397,
      37.03510370828251,
      37.84269767634026,
      38.56719638566413,
      39.62543875913681,
      42.07359101087304,
      43.95546952856986,
      49.3356470921934,
      51.34819920878574,
      14.472701276281466,
      15.40239574038943,
      17.801414708763627,
      20.900868624759276,
      25.797087598676676,
      25.86793001912551,
      29.103415993331904,
      31.353850782912417,
      34.325384083634916,
      35.427254368863665,
      36.991420188901515,
      37.81367080273418,
      38.57025779721659,
      39.64345546727449,
      42.034641019843654,
      43.95122061438485,
      49.32132449288884,
      51.37014248902257,
      14.403281114367536,
      15.342283683595529,
      17.753500724815595,
      20.833013050292095,
      25.734985380429453,
      25.843189708252172,
      29.07469774605553,
      31.360486243994075,
      34.325781516568455,
      35.438853473223894,
      36.946713855348825,
      37.783685043916314,
      38.573691200352854,
      39.66195434119713,
      41.995217999695676,
      43.94672579305336,
      49.306967682311225,
      51.39227003332269,
      14.333547130709936,
      15.281355376825392,
      17.70547582268247,
      20.763103169183907,
      25.672274595102326,
      25.8193192467354,
      29.045825942961418,
      31.3671737495321,
      34.32604192928925,
      35.4499332511178,
      36.90101659668704,
      37.752757671920484,
      38.57746956662085,
      39.68089169757637,
      41.95533026729642,
      43.941983091823,
      49.292583879819375,
      51.41457963071454,
      14.263527118806246,
      15.219614087344397,
      17.65735133132159,
      20.69121589833704,
      25.608981498682745,
      25.796307389705674,
      29.016793287260043,
      31.373890529541136,
      34.32616883680109,
      35.460492753772094,
      36.854359865432684,
      37.720904894996266,
      38.581567338349565,
      39.700223742889015,
      41.91498690257812,
      43.93699064816814,
      49.27818052201436,
      51.4370688569723,
      14.193249332473323,
      15.157063807314634,
      17.609138828526053,
      20.617432438214657,
      25.545132821118273,
      25.774139906464924,
      28.987592513454622,
      31.38061311751605,
      34.326165034820434,
      35.47053198314443,
      36.806774696617595,
      37.68814179850687,
      38.58596037639148,
      39.71990667270846,
      41.87419774794358,
      43.93174671607273,
      49.2637652467543,
      51.45973507683027,
      14.12274245276428,
      15.093709337330296,
      17.560850132550353,
      20.54183777816824,
      25.480755705884235,
      25.752799912775046,
      28.958216411008774,
      31.387317432876817,
      34.326032546512884,
      35.48005188472732,
      36.75829174462769,
      37.65448231227648,
      38.590625886132706,
      39.73989674928727,
      41.832973406683905,
      43.92624967206079,
      49.24934587654185,
      51.48257544719533,
      14.052035551276003,
      15.029556374430092,
      17.512497294245332,
      20.464520192252916,
      25.4158776465549,
      25.73226820556898,
      28.92865784755689,
      31.393978863286577,
      34.32577257235209,
      35.48905433662863,
      36.70894133334392,
      37.61993920048104,
      38.595542326547246,
      39.760150361418276,
      41.79132524083209,
      43.92049802094441,
      49.234930401340065,
      51.5055869213449,
      13.981158049793404,
      14.964611604332726,
      17.464092589677392,
      20.385570732076108,
      25.350526420525398,
      25.712523593884608,
      28.898909791647093,
      31.40057234624821,
      34.325385442843945,
      35.49754213471732,
      36.65875351610047,
      37.58452407058813,
      38.600689306132466,
      39.78062407017354,
      41.74926536893405,
      43.91449040125602,
      49.22052696087672,
      51.52876625409097,
      13.910139676240963,
      14.898882797554421,
      17.415648513196277,
      20.30508272249376,
      25.28473002004928,
      25.693543220631412,
      28.868965335012113,
      31.407072449388387,
      34.32487057374359,
      35.50551897359717,
      36.6077581428704,
      37.54824739830431,
      38.606047468729,
      39.80127464369867,
      41.70680666427635,
      43.908225590329344,
      49.206143826495534,
      51.55211000788081,
      13.839010416938638,
      14.832378908973318,
      17.36717777090537,
      20.223151265185052,
      25.218516580776715,
      25.67530287067091,
      28.83881771436677,
      31.413453448847577,
      34.32422642325552,
      35.512989423134826,
      36.555984932890254,
      37.51111856594917,
      38.611598371503796,
      39.822059083819,
      41.66396275417044,
      43.901702508988215,
      49.191789382613514,
      51.57561455979623,
      13.767800465187287,
      14.765110180304392,
      17.31869327447711,
      20.13987275433834,
      25.15191430799736,
      25.657777261582392,
      28.808460332735784,
      31.419689405212296,
      34.323450450537976,
      35.51995890022388,
      36.50346355165018,
      37.4731459121341,
      38.617324356756626,
      39.84293464680801,
      41.62074802095627,
      43.89492022579834,
      49.17747210784506,
      51.59927610940602,
      13.696540166239668,
      14.697088244842275,
      17.27020813524675,
      20.0553444079099,
      25.0849514008121,
      25.640940314356214,
      28.77788678031789,
      31.425754236449325,
      34.32253907463233,
      35.52643363540604,
      36.45022369181923,
      37.434336791063686,
      38.623208418686204,
      39.86385886029468,
      41.57717760545358,
      43.887877960833215,
      49.16320055585048,
      51.62309068741837,
      13.625259958746216,
      14.62832623372167,
      17.221735658507804,
      19.969663817198356,
      25.01765597447863,
      25.624765402077315,
      28.74709085489596,
      31.431621787333206,
      34.32148763269234,
      35.532420633895,
      36.39629515826953,
      37.3946976402006,
      38.629234065811445,
      39.88478953794797,
      41.533267413659985,
      43.88057508889995,
      49.14898333596864,
      51.647054165072646,
      13.553990312800986,
      14.558838882833125,
      17.17328933792335,
      19.88292851683262,
      24.950055981195696,
      25.60922557541025,
      28.716066581803783,
      31.437265894895447,
      34.32029033609137,
      35.5379276304467,
      36.34170795792372,
      37.35423405544209,
      38.63538517937203,
      39.9056847932792,
      41.48903412756915,
      43.87301114216513,
      49.13482909369047,
      51.67116226420502,
      13.482761664747038,
      14.48864263942329,
      17.12488284995942,
      19.795235576712606,
      24.882179129612314,
      25.594293764359314,
      28.68480823346398,
      31.442660449468896,
      34.318940222625045,
      35.5429630373915,
      36.28649239570935,
      37.31295087335325,
      38.641645867717465,
      39.926503053644225,
      41.444495221063306,
      43.86518581211729,
      49.12074649102912,
      51.69541056791457,
      13.411604348944833,
      14.41775576730311,
      17.076530048239217,
      19.706681216973863,
      24.81405280336814,
      25.57994295634477,
      28.65331034851093,
      31.447779450949646,
      34.31742910258491,
      35.54753588497267,
      36.230679178483356,
      37.270852260403565,
      38.64800031642256,
      39.94720307530615,
      41.39966898192232,
      43.857098950796605,
      49.106744186842484,
      51.719794531755085,
      13.340548526741633,
      14.346198449486906,
      17.02824495770974,
      19.617360446670055,
      24.74570397899178,
      25.566146351107285,
      28.6215677505151,
      31.45259705995495,
      34.315747495939725,
      35.551655752913426,
      36.17429952942002,
      37.22794180957089,
      38.654432633629476,
      39.96774396023318,
      41.35457454108695,
      43.84875057121823,
      49.09283081716029,
      51.74430949536986,
      13.269624112926119,
      14.273992886997043,
      16.98004176850865,
      19.527366726575675,
      24.677159143504323,
      25.552877493330293,
      28.589575566325344,
      31.457087643614017,
      34.31388455719619,
      35.55533269184282,
      36.117385316076664,
      37.18422264513672,
      38.660926689902176,
      39.98808517514912,
      41.30923191041914,
      43.84014084691203,
      49.079014975567176,
      51.76895069448776,
      13.198860699990648,
      14.201163392489484,
      16.931934829412576,
      19.436791656292414,
      24.60844421209326,
      25.54011038415837,
      28.557329244046386,
      31.461225815791664,
      34.311827983689355,
      35.55857713282158,
      36.05996919619416,
      37.13969753702147,
      38.66746595167922,
      40.00818657322537,
      41.263662030316375,
      43.83127011049747,
      49.06530519369205,
      51.7937132731926,
      13.128287480569421,
      14.127736477297306,
      16.883938640747434,
      19.345724685693764,
      24.539584446242007,
      25.527819573000336,
      28.524824570668294,
      31.464986471608864,
      34.3095639020341,
      35.56139978269495,
      36.002084786313766,
      37.09436902664038,
      38.67403330722229,
      40.028008418696196,
      41.21788682866269,
      43.822138851211605,
      49.05170992185021,
      51.818592296379684,
      13.057933168459465,
      14.053740930443777,
      16.83606784663867,
      19.254252850639205,
      24.47060437271632,
      25.515980231143306,
      28.49205768936538,
      31.46834481618988,
      34.30707672619445,
      35.563811502305995,
      35.94376685954964,
      37.04823956704765,
      38.68061088376981,
      40.04751141459038,
      41.17192929273407,
      43.81274771130498,
      49.038237509885484,
      51.843582762310646,
      12.987825918674519,
      13.979207888159493,
      16.788337226479204,
      19.162460532830618,
      24.4015277038254,
      25.50456820878396,
      28.45902511648097,
      31.47127638762999,
      34.304348979033705,
      35.56582316366886,
      35.885051580427,
      37.00131168114876,
      38.68717985442358,
      40.066656733702516,
      41.12581355582021,
      43.80309748122305,
      49.024896188255816,
      51.868679615178614,
      12.917993247020444,
      13.904170892439883,
      16.740761685495414,
      19.07042924364881,
      24.332377259389652,
      25.493560077111127,
      28.425723758213415,
      31.473757074240293,
      34.30136106719953,
      35.56744548092664,
      35.825976786671944,
      36.953588143099914,
      38.69372023310983,
      40.085406052864336,
      41.07956500047608,
      43.79318909349089,
      49.01169404940561,
      51.89387775759738,
      12.84846194971713,
      13.828665937211547,
      16.693356244294172,
      18.97823743178861,
      24.263174890859368,
      25.482933157061648,
      28.392150927019326,
      31.475763126185814,
      34.29809099666885,
      35.568688808167884,
      35.76658233033739,
      36.905072189816536,
      38.70021065577884,
      40.10372159053004,
      41.03321038046937,
      43.78302361522441,
      48.998639029465515,
      51.919172062927956,
      12.77925802362795,
      13.752731500733494,
      16.646136027279375,
      18.885960314499503,
      24.193941408039088,
      25.472665536328208,
      28.358304357746327,
      31.477271161686573,
      34.29451401308092,
      35.569562894741544,
      35.7069104938098,
      36.855767771987495,
      38.70662814583317,
      40.1215661476451,
      40.98677796363782,
      43.77260223919732,
      48.98573889032071,
      51.94455738736114,
      12.710406587684686,
      13.67640856294625,
      16.599116249833653,
      18.793669732221083,
      24.12469650888014,
      25.46273607612878,
      28.3241822235089,
      31.478258167999428,
      34.290602146960964,
      35.57007658529711,
      35.64700650024316,
      36.805679857441476,
      38.71294786162594,
      40.13890315173289,
      40.940297698000016,
      43.76192627340135,
      48.97300120208579,
      51.970028581675805,
      12.641931806124841,
      13.599740606596884,
      16.552312204169603,
      18.70143402637858,
      24.055458712808612,
      25.4531244091627,
      28.289783151316918,
      31.478701497439026,
      34.28632363888254,
      35.570237446930705,
      35.586919142994915,
      36.75481480458308,
      38.71914282375235,
      40.15569670409999,
      40.89380140355843,
      43.75099712905032,
      48.96043332602528,
      51.99558050259665,
      12.573856814175848,
      13.522773601109897,
      16.505739243765955,
      18.60931794006462,
      23.986245298059224,
      25.443810930080716,
      28.255106237466464,
      31.478578858727303,
      34.28164221333476,
      35.52670156490983,
      35.57005129885475,
      36.70318083060266,
      38.72518361980696,
      40.17191163003094,
      40.847322992264885,
      43.73981630699084,
      48.948042397957856,
      52.02120802368118,
      12.506203646836012,
      13.445555968341928,
      16.459412766317087,
      18.517382541278266,
      23.91707224348366,
      25.434776779693124,
      28.2201510626993,
      31.477868303982422,
      34.276516162377085,
      35.46641222597606,
      35.56952160988113,
      36.650788609309316,
      38.7310380843238,
      40.18751353181517,
      40.800898718555366,
      43.72838538250191,
      48.93583531218094,
      52.04690604566799,
      12.438993171408354,
      13.368138529546082,
      16.413348195138315,
      18.425685168320374,
      23.847954175298128,
      25.426003824032215,
      28.18491770713541,
      31.4765482116689,
      34.27089719103183,
      35.406116107018114,
      35.56864871406789,
      36.59765204838912,
      38.736670951812364,
      40.20246884441906,
      40.75456746264208,
      43.71670598848446,
      48.92381870595437,
      52.072669506226454,
      12.37224502444429,
      13.290574433083625,
      16.36756095898661,
      18.334279396856054,
      23.778904319227482,
      25.417474629278573,
      28.14940676498131,
      31.474597265829775,
      34.26472896603875,
      35.34588620743895,
      35.56742877254334,
      36.543789318239604,
      38.74204348122117,
      40.21674489358913,
      40.7083710483147,
      43.70477979706604,
      48.9119989445804,
      52.09849338905211,
      12.305977553744206,
      13.212919062640761,
      16.322066470274038,
      18.24321502805191,
      23.7099344584909,
      25.409172433455677,
      28.113619359013178,
      31.471994431908318,
      34.25794529899006,
      35.28580540565985,
      35.56585237563395,
      36.48922423842541,
      38.74711305089479,
      40.23030995614221,
      40.66235459624614,
      43.692608499672005,
      48.90038210711805,
      52.12437273225854,
      12.240207766045561,
      13.13522992594461,
      16.27688010167073,
      18.152538097082182,
      23.641054898059974,
      25.401081115695046,
      28.077557154832085,
      31.468718929441557,
      34.25046788620852,
      35.22596875961206,
      35.563902627268604,
      36.4339881799616,
      38.75183272427013,
      40.243133322169626,
      40.61656691259911,
      43.68019378564291,
      48.888973972770685,
      52.15030263602331,
      12.174951281004944,
      13.057566524210122,
      16.232017161116133,
      18.062290901176947,
      23.572274435599798,
      25.393185163778867,
      28.041222374885724,
      31.464750201869563,
      34.24220352571878,
      35.166486326704884,
      35.56155247222908,
      36.37812272303816,
      38.75615078834112,
      40.25518535885115,
      40.57106091092656,
      43.66753731951037,
      48.87778000798679,
      52.1762782694529,
      12.110222292041726,
      12.979990202787837,
      16.18749286527777,
      17.972512046261354,
      23.503600339481242,
      25.385469640574968,
      28.004617812247474,
      31.46006788365383,
      34.2330407454133,
      35.10748656901664,
      35.55876089813718,
      36.32168343848012,
      38.76001026951216,
      40.266437575543996,
      40.52589406274812,
      43.65464071707574,
      48.86680535431315,
      52.202294876636664,
      12.046033534570864,
      12.902563983718027,
      16.143322311521615,
      17.8832365111139,
      23.435038334225265,
      25.377920149894695,
      27.96774684414195,
      31.454651764835674,
      34.22284582258626,
      35.04912036347049,
      35.55546743867003,
      36.264745366641215,
      38.763348435100426,
      40.276862689780216,
      40.48112886852898,
      43.64150552047218,
      48.85605481704126,
      52.22834778186839,
      11.982396262096927,
      12.825352381118531,
      16.09952044847991,
      17.794495727855686,
      23.36659259370861,
      25.370522802225448,
      27.930613445201924,
      31.44848175309046,
      34.211458281462896,
      34.99156553039795,
      35.55158407539091,
      36.20741109652991,
      38.766096293698894,
      40.286434693775185,
      40.43683333581581,
      43.628133172425464,
      48.845532854689516,
      52.254432394021364,
      11.919320230580466,
      12.748421200545572,
      16.056102045327467,
      17.7063176774791,
      23.298265742425777,
      25.36326418071674,
      27.89322220044023,
      31.441537833249967,
      34.19868616554896,
      34.93503158380721,
      35.54698311261366,
      36.14982287093916,
      38.768178114161906,
      40.29512892101968,
      40.39308144472442,
      43.61452498996593,
      48.83524356936138,
      52.280544210068186,
      11.856813691417585,
      12.671837323656398,
      16.013081659899825,
      17.618726999034315,
      23.2300588650628,
      25.35613130773239,
      27.85557831791537,
      31.433800024169027,
      34.184301752989164,
      34.87976403542287,
      35.541478796128196,
      36.09218094693627,
      38.76951099133567,
      40.3029221124982,
      40.349953572594565,
      43.60068213787828,
      48.82519069802318,
      52.30667881774531,
      11.794883393296708,
      12.595668479675608,
      15.970473605810554,
      17.531745111019884,
      23.16197152459577,
      25.34911161222074,
      27.817687641069437,
      31.425248332712318,
      34.16803896889605,
      34.82604699892085,
      35.53479932382977,
      36.034771563855195,
      38.77000449694248,
      40.307536839336045,
      40.30979248205248,
      43.58660560221083,
      48.81537760474227,
      52.33283189736808,
      11.733534593111742,
      12.519983005312653,
      15.928291918745598,
      17.445390343472596,
      23.09400178908131,
      25.342192898098205,
      27.77955666071172,
      31.415862704526397,
      34.1495945399434,
      34.774202049575514,
      35.526544740004326,
      35.978009027217446,
      38.76956046605444,
      40.26592532295023,
      40.31571978038325,
      43.5722961641964,
      48.80580727392803,
      52.35899922280934,
      11.672771076022354,
      12.444849594901745,
      15.886550322135085,
      17.359678079221197,
      23.026146267256202,
      25.335363313792893,
      27.741192526621454,
      31.40562297115178,
      34.12863573974937,
      34.724580491443774,
      35.51612655152155,
      35.92249607050651,
      38.76807298274455,
      40.22522008155603,
      40.32068535716812,
      43.55775437496483,
      48.796482304616056,
      52.38517666166009,
      11.612595184658025,
      12.370337042631755,
      15.845262192419332,
      17.274620902760276,
      22.958400153011194,
      25.328611323047944,
      27.70260305873938,
      31.394508792914223,
      34.10481784046373,
      34.67754591745238,
      35.50269201714284,
      35.86909954375887,
      38.76542864144149,
      40.185528905306725,
      40.32467222075788,
      43.54298053145101,
      48.78740490583477,
      52.411360174598606,
      11.553007857365335,
      12.296513978804544,
      15.804440524143367,
      17.19022875521526,
      22.890757278748897,
      25.32192567704337,
      27.66379675791707,
      31.38249959692272,
      34.07781316334381,
      34.633445170519806,
      35.48506288232401,
      35.81901165675698,
      38.76150717095769,
      40.146965711139735,
      40.327665094908184,
      43.52797465391923,
      48.77857689309171,
      52.43754581399752,
      11.494008675301023,
      12.223448602107023,
      15.764097895127216,
      17.106509093904084,
      22.82321017757763,
      25.315295387858075,
      27.62478281619142,
      31.369574509394774,
      34.04735000479879,
      34.592569430272746,
      35.46177974547303,
      35.773705591022214,
      38.75618251267149,
      40.10964948879211,
      40.32965047200395,
      43.5127364655361,
      48.769999686014415,
      52.46372972180663,
      11.435595918075528,
      12.151208409903358,
      15.724246431969679,
      17.023467055055335,
      22.755750154234054,
      25.308709703260465,
      27.585571126550466,
      31.355712281430748,
      34.013254084268766,
      34.555112780147276,
      35.43139915298811,
      35.73463838343451,
      38.749324438397046,
      40.073702712464915,
      40.330616662241255,
      43.497265374429034,
      48.76167430717697,
      52.489908126751615,
      11.37776662755418,
      12.079859928554326,
      15.684897776149155,
      16.941105618314865,
      22.688367364565757,
      25.302158082784725,
      27.546172292156818,
      31.3408912072761,
      33.97548039282394,
      34.52114037724764,
      35.39305482825552,
      35.70268967644329,
      38.74080077192157,
      40.03924915407999,
      40.33055383824873,
      43.48156045866276,
      48.75360138213939,
      52.51607734089485,
      11.320516679334537,
      12.009468445748913,
      15.646063050988726,
      16.85942577175864,
      22.621050903342883,
      25.295630175024982,
      27.506597634994737,
      31.325089034044538,
      33.934123762494664,
      34.49057790628926,
      35.34689321591585,
      35.67772615369716,
      38.73048023642636,
      40.00641107584054,
      40.32945407465614,
      43.4656204545543,
      48.74578114072356,
      52.54223375560789,
      11.263840861326228,
      11.940097746794807,
      15.60775282975025,
      16.778426676228467,
      22.553788900105374,
      25.289115796053554,
      27.46685920390789,
      31.308282861837366,
      33.88940383325585,
      34.46322664209569,
      35.29393187822675,
      35.65874312439177,
      38.718235885883715,
      39.97530584394219,
      40.32731138215103,
      43.44944374872694,
      48.73821341954181,
      52.568373837008494,
      11.207732958784092,
      11.871809856757688,
      15.56997710511695,
      16.698105827914063,
      22.486568622688942,
      25.28260490884997,
      27.426969781995336,
      31.290449033187027,
      33.84163034258819,
      34.43879819714114,
      35.235514082494205,
      35.644409917482626,
      38.7039489947451,
      39.946042089061955,
      40.3241217356082,
      43.43302837427402,
      48.73089766579013,
      52.59449412091816,
      11.152185845069427,
      11.804664790268825,
      15.532745260313137,
      16.61845921821851,
      22.419376588011236,
      25.276087603608413,
      27.386942893336055,
      31.271563010788636,
      33.79116103416131,
      34.41695665898763,
      35.172866164270786,
      35.633512501174465,
      38.68751318652153,
      39.91871563297839,
      40.31988309592793,
      43.41637201136556,
      48.72383294231142,
      52.62059120739835,
      11.097191577353115,
      11.738720310737575,
      15.496066042095102,
      16.539481490060755,
      22.35219867963792,
      25.26955407877573,
      27.346792809014058,
      31.251599242566957,
      33.73836382972816,
      34.397356474851584,
      35.106935776169344,
      35.625115217938514,
      38.66883849543061,
      39.89340548710658,
      40.31459542527706,
      43.39947199258651,
      48.7170179339249,
      52.64666175492492,
      11.042741496421275,
      11.674031700611517,
      15.459947535827324,
      16.461166089885992,
      22.285020271589513,
      25.262994622658745,
      27.306534552418775,
      31.230531013272866,
      33.68358967448013,
      34.37966967424504,
      35.03840305006184,
      35.618549607379514,
      38.64785499847019,
      39.87017028555331,
      40.30826069549307,
      43.38232531324263,
      48.71045095501253,
      52.672702474262046,
      10.988826329704406,
      11.610651544221888,
      15.424397142834902,
      16.383505414769974,
      22.2178263577922,
      25.256399595429755,
      27.26618390379884,
      31.208330282018967,
      33.6271569996673,
      34.3636014868795,
      34.96774415638088,
      35.613350833316446,
      38.62451564956536,
      39.849045521011924,
      40.30088288948172,
      43.36492864681145,
      48.7041299583445,
      52.698710122097104,
      10.935436296620072,
      11.548629524642323,
      15.389421560195618,
      16.306490954115908,
      22.150601686522798,
      25.24975941135107,
      27.22575740405081,
      31.18496750546669,
      33.569345523388776,
      34.34889663563587,
      34.89529284695076,
      35.609196128722964,
      38.59879800544227,
      39.83004189381153,
      40.292467995514045,
      43.34727836565395,
      48.698052545116184,
      52.72468149449727,
      10.882561215306268,
      11.488012235867261,
      15.355026763103423,
      16.23011342554754,
      22.083330899146414,
      25.243064521034515,
      27.18527235772692,
      31.16041144677549,
      33.510396201883054,
      34.33533949259744,
      34.82128650692632,
      35.60585873301329,
      38.570704651414175,
      39.81314496589655,
      40.28302399440463,
      43.32937056703477,
      48.69221597616266,
      52.75061342024967,
      10.830190609816007,
      11.428843011492319,
      15.321217989900822,
      16.154362904702307,
      22.015998672400606,
      25.23630539355063,
      27.14474683524997,
      31.134628970934806,
      33.4505145637577,
      34.32275086554186,
      34.745897693113214,
      35.60317634445545,
      38.54026229343186,
      39.79831615333955,
      40.272560839632,
      43.31120110443127,
      48.68661718430621,
      52.77650275414355,
      10.778313816855992,
      11.371161770946674,
      15.287999729842138,
      16.079228948719866,
      21.948589863437647,
      25.22947249820394,
      27.10419967432466,
      31.107584827735437,
      33.38987549931901,
      34.31098334195302,
      34.66925509080132,
      35.60103015562852,
      38.507519647110094,
      39.785494926616636,
      40.26109043053768,
      43.29276562404224,
      48.68125278778563,
      52.80234637025334,
      10.726920091170566,
      11.315004884189749,
      15.255375713609334,
      16.00470071330311,
      21.88108965680123,
      25.22255628579649,
      27.063650480536534,
      31.079241424407307,
      33.32862835091874,
      34.29991634310721,
      34.591457373890776,
      35.5993309871858,
      38.472544389724845,
      39.774601952572056,
      40.24862657881455,
      43.27405960633948,
      48.676119104705805,
      52.82814115527743,
      10.6759987087086,
      11.260405055644393,
      15.22334890656407,
      15.930767063304287,
      21.813483712483865,
      25.215547169212147,
      27.023119627128132,
      31.049558590868642,
      33.2669017045055,
      34.289451485625385,
      34.51258243834799,
      35.59801004992237,
      38.43541952174373,
      39.76554283140674,
      40.23518496856384,
      43.25507841243929,
      48.67121216844012,
      52.853884001986486,
      10.625539066752554,
      11.207391227990719,
      15.191921504679728,
      15.85741667685199,
      21.74575831418767,
      25.20843550316964,
      26.982628253939726,
      31.018493341596475,
      33.20480762580143,
      34.279508503609634,
      34.43269363334039,
      35.59701271082979,
      38.39623950139398,
      39.758212065052184,
      40.220783110264264,
      43.235817335009465,
      48.666527743909185,
      52.879571802830675,
      10.575530780242907,
      11.155988506295095,
      15.161094933057235,
      15.784638143091074,
      21.67790051689439,
      25.201211563013263,
      26.94219826549399,
      30.98599963933789,
      33.14244527433822,
      34.27002179348882,
      34.351844031341045,
      35.59629422187507,
      38.355106477000696,
      39.75249693202534,
      40.205440289049996,
      43.216271653369645,
      48.66206134465353,
      52.90520144375271,
      10.525963773594519,
      11.106218102796502,
      15.130869846892358,
      15.712420053654453,
      21.60989829284097,
      25.19386552243921,
      26.90185232819399,
      30.952028167217073,
      33.079903921633495,
      34.260937549343524,
      34.270079401937124,
      35.595816746797425,
      38.312126866380126,
      39.74828101926414,
      40.18917750774388,
      43.19643669239205,
      48.65780825061101,
      52.93076979824908,
      10.476828367368121,
      11.058097302514096,
      15.101246134726036,
      15.640751088023467,
      21.541740674993875,
      25.18638743009049,
      26.861613866585554,
      30.916526117218243,
      33.01726543741602,
      34.187440316255774,
      34.25221141745942,
      35.59554725903659,
      38.267408442648254,
      39.745447251316946,
      40.172017425127095,
      43.17630788476335,
      48.653763526504704,
      52.956273721718354,
      10.428115359238596,
      11.011639449685436,
      15.07222292377778,
      15.569620092965172,
      21.473417897120836,
      25.178767185000353,
      26.821507058612724,
      30.879437004487162,
      32.954606316288746,
      34.1039636592313,
      34.24380658894975,
      35.59545603359973,
      38.22105800016276,
      39.74388034284723,
      40.15398428995473,
      43.15588083613195,
      48.64992204074238,
      52.98171004613057,
      10.379816098776091,
      10.96685395488353,
      15.043798587134445,
      15.499016156256557,
      21.404921529570068,
      25.17099451091918,
      26.7815568297604,
      30.840700518302107,
      32.89199931188524,
      34.01968373216705,
      34.23569225324193,
      35.59551555044796,
      38.173179604842645,
      39.74346866982446,
      40.13510387124327,
      43.135151392631194,
      48.64627848472535,
      53.00707557504773,
      10.33192255564195,
      10.923746322506094,
      15.015970752542813,
      15.428928674923966,
      21.336244609887174,
      25.16305892962941,
      26.741788845936323,
      30.800252421812022,
      32.82951473482981,
      33.93463306741224,
      34.22784234475873,
      35.59569968762528,
      38.12387338458747,
      39.74410560323076,
      40.11540338536129,
      43.11411571024705,
      48.64282739246184,
      53.032367079020275,
      10.284427380880297,
      10.88231819817348,
      14.988736312537673,
      15.359347418235721,
      21.26738176742531,
      25.15494973343437,
      26.702229504888425,
      30.758024513568696,
      32.76722145900595,
      33.8488430376817,
      34.220234526033295,
      35.595983121653816,
      38.07323478729782,
      39.74569037726152,
      40.09491142044989,
      43.092770325479435,
      48.63956316037781,
      53.05758129137982,
      10.237323961072079,
      10.842567435420408,
      14.962091435623869,
      15.290262585691874,
      21.198329341138635,
      25.146655957106912,
      26.66290592588408,
      30.713944664315754,
      32.70518766989596,
      33.762344316730335,
      34.21284936083444,
      35.59634087854796,
      38.021354222352954,
      39.74812857557264,
      40.0736578586865,
      43.071112226736126,
      48.636480067220035,
      53.082714904444316,
      10.190606465194952,
      10.804488180921327,
      14.93603157822611,
      15.221664860256425,
      21.129085489787357,
      25.13816634969647,
      26.623845937292508,
      30.66793694223703,
      32.643481380041024,
      33.67516723089366,
      34.20566963988391,
      35.59674799601621,
      37.968317001523396,
      39.75133231892919,
      40.05167379687877,
      43.04913892589181,
      48.63357229394343,
      53.10776456614565,
      10.144269884114607,
      10.768070977347236,
      14.910551497120283,
      15.15354545707342,
      21.059650293828586,
      25.129469346729593,
      26.585078061607867,
      30.619921838702105,
      32.58217073036337,
      33.58734202938293,
      34.19867982924618,
      35.59717926905853,
      37.91420350264595,
      39.75522023018929,
      40.02899146584496,
      43.02684852944525,
      48.63083394348036,
      53.13272687708689,
      10.09831006270261,
      10.73330288282265,
      14.885645262068538,
      15.085896167903508,
      20.9900258483175,
      25.120553043489675,
      26.546631497330072,
      30.56981660429147,
      32.52132409228782,
      33.49889909326601,
      34.191865617555344,
      35.59760905914671,
      37.859089490338086,
      39.75971724153196,
      40.00564414899521,
      43.004239808709926,
      48.628259060288094,
      53.1575983880298,
      10.052723724649745,
      10.7001676058305,
      14.861306268393621,
      15.018709401508419,
      20.920216346198597,
      25.111405170235393,
      26.50853609697984,
      30.517535701407883,
      32.46100998423439,
      33.40986909754337,
      34.18521354310317,
      35.59801115271837,
      37.803046540038196,
      39.76475429676222,
      39.981666100481746,
      42.981312268483286,
      48.62584164957847,
      53.18237559781117,
      10.007508490101133,
      10.668645654301518,
      14.837527249249616,
      14.95197822019896,
      20.85022815142516,
      25.10201307040569,
      26.47082234036641,
      30.462991375049775,
      32.40129681694738,
      33.32028313685092,
      34.178710685660505,
      35.598358658618366,
      37.74614252314702,
      39.77026798997125,
      39.95709246323242,
      42.9580662136474,
      48.62357569613428,
      53.20705495167998,
      9.962662886304374,
      10.638714497530591,
      14.814300287373019,
      14.88569637275147,
      20.780069861407334,
      25.092363683065685,
      26.433521302054373,
      30.406094337449865,
      32.342252484969094,
      33.230172822565436,
      34.17234441094018,
      35.59862393690458,
      37.6884421211848,
      39.776200171635374,
      39.931959187125024,
      42.934502813169026,
      48.621455182625986,
      53.23163284004583,
      9.918186351505062,
      10.610348739480214,
      14.791616826131749,
      14.819858323882233,
      20.70975235835337,
      25.082443531061,
      26.39666461179205,
      30.346754555550792,
      32.2839438259045,
      33.13957035710842,
      34.16610215799798,
      35.59877855344307,
      37.63000734534294,
      39.78249754472428,
      39.906302947499725,
      42.910624160979815,
      48.61947410734459,
      53.25610559762364,
      9.874079232374921,
      10.58352030196318,
      14.754459280455933,
      14.769467679727647,
      20.63928884913342,
      25.07223871656518,
      26.360284406479153,
      30.284882123173034,
      32.22643597433801,
      33.04850858980535,
      34.15997126175499,
      35.59879325618565,
      37.57089804458807,
      39.789111266572846,
      39.88016106414266,
      42.88643333323423,
      48.61762650127647,
      53.280469502957665,
      9.830342775289793,
      10.558198616147836,
      14.689495214588606,
      14.747843042452839,
      20.56869489336178,
      25.06173492591056,
      26.324413272074434,
      30.220388192881252,
      32.16979164259741,
      32.95702105760339,
      34.15393880431702,
      35.59863797010626,
      37.511172390730025,
      39.79599656699115,
      39.85357142081245,
      42.86193444145885,
      48.61590644445026,
      53.30472077830417,
      9.786979111809368,
      10.534350820794506,
      14.624962883790982,
      14.726732496947143,
      20.497988419459272,
      25.05091744577387,
      26.289084173691617,
      30.153185936728654,
      32.11407036516041,
      32.86514201317005,
      34.14799148995574,
      35.59828180858129,
      37.45088733282244,
      39.8031123891194,
      39.82657238531694,
      42.837132681124444,
      48.614308081494706,
      53.328855589850036,
      9.74399123873203,
      10.5119419656137,
      14.560859848282597,
      14.70612502145598,
      20.42718972852162,
      25.039771192921748,
      26.254330372023855,
      30.08319150103902,
      32.05932774651724,
      32.77290644231218,
      34.14211553957048,
      35.597693099608925,
      37.39009901617268,
      39.79920273008651,
      39.810421056627156,
      42.81203437519066,
      48.61282563635339,
      53.35287004824224,
      9.701382993118484,
      10.49093521813738,
      14.497184485592864,
      14.68600899614218,
      20.356321485883466,
      25.028280759786156,
      26.220185324196695,
      30.010324918841636,
      32.005614753013845,
      32.680350072217585,
      34.136296601224856,
      35.59683942572268,
      37.32886316332157,
      39.77150155313375,
      39.81788796879055,
      42.78664701219224,
      48.611453426110444,
      53.37676020940178,
      9.659159022686755,
      10.471292072509101,
      14.433936002550844,
      14.66637220856103,
      20.28540870032754,
      25.016430478102038,
      26.186682567206674,
      29.93451094493863,
      31.952977087128126,
      32.58750937168858,
      34.13051967398778,
      35.59568767680589,
      37.26723541581368,
      39.74350819923386,
      39.82548132355142,
      42.76097927845565,
      48.610185873888135,
      53.40052207559357,
      9.617324751992719,
      10.452972558631359,
      14.371114444752175,
      14.64720185846501,
      20.214478690947374,
      25.004204502675076,
      26.15385558228791,
      29.855679782946954,
      31.901454677657995,
      32.494421544285004,
      34.12476904284321,
      35.59420411527851,
      37.20527163657098,
      39.715262181115286,
      39.83317186771534,
      42.73504108405698,
      48.60901752078562,
      53.42415159672376,
      9.575886344807252,
      10.435935450153643,
      14.308720703579324,
      14.62848456216163,
      20.143561041725427,
      24.99158691701474,
      26.12173763889388,
      29.77376768070594,
      31.851081311707176,
      32.40112451510003,
      34.119028222885724,
      35.592354453325314,
      37.14302817333728,
      39.68680310040949,
      39.84093267284647,
      42.70884358215512,
      48.607943036835486,
      53.44764467183495,
      9.53485066310286,
      10.420138469847142,
      14.246756520839643,
      14.61020635670412,
      20.07268754394116,
      24.978561862047233,
      26.090361617514684,
      29.688717379498367,
      31.801884424810225,
      32.307656911744516,
      34.11327991141916,
      35.59010394197779,
      37.080562084073506,
      39.65817056807839,
      39.848738935070855,
      42.68239918135981,
      48.60695723096146,
      53.47099715077001,
      9.494225223055606,
      10.405538490982735,
      14.185224491074603,
      14.592352704247709,
      20.001892126569228,
      24.965113688387042,
      26.059759811291983,
      29.60047841262843,
      31.753885054989155,
      32.214058040000296,
      34.107505946933166,
      35.587417471958275,
      37.017931325423184,
      39.62940412402056,
      39.85656779682925,
      42.655721550822776,
      48.60605505992805,
      53.49420483597493,
      9.454018148456566,
      10.392091733416448,
      14.12412806158545,
      14.574908496957047,
      19.93121077487404,
      24.951227131689972,
      26.029963707352334,
      29.509007258953684,
      31.707097956062245,
      32.1203678545173,
      34.10168727426623,
      35.584259686250704,
      36.955194905488284,
      39.60054315554891,
      39.86439818857123,
      42.62882561777176,
      48.60523163627864,
      53.51726348441258,
      9.414238121920533,
      10.379753953178852,
      14.063471530210975,
      14.557858062895495,
      19.86068143744535,
      24.93688750944755,
      26.00100374993902,
      29.41426736593451,
      31.66153185615876,
      32.0266269248613,
      34.09580391558315,
      35.58059510438176,
      36.89241300218996,
      39.571626814441714,
      39.87221068841254,
      42.60172755724268,
      48.60448223526568,
      53.54016880955985,
      9.374894334260478,
      10.36848062447014,
      14.003260040886428,
      14.541185173370238,
      19.790343921958325,
      24.922080936249156,
      25.972909088749486,
      29.316229063820938,
      31.61718983996173,
      31.93287639717059,
      34.08983494711079,
      35.576388258381286,
      36.82964704845994,
      39.542693932291776,
      39.87998739785909,
      42.574444773805396,
      48.60380230078051,
      53.56291648346139,
      9.335996432384947,
      10.358227113072807,
      13.943499577007339,
      14.52487305224293,
      19.72023977997593,
      24.906794553105982,
      25.945707317303867,
      29.214869397222767,
      31.574069828216526,
      31.839157951643326,
      34.08375848189697,
      35.57160384034223,
      36.76695978542971,
      39.5137829339199,
      39.887711831813185,
      42.54699587512308,
      48.60318745029766,
      53.58550213881673,
      9.297554466055509,
      10.348948840308642,
      13.884196952615353,
      14.508904387743241,
      19.65041218114367,
      24.891016764995026,
      25.91942420758585,
      29.110171902349492,
      31.53216512566223,
      31.745513756051608,
      34.07755165918843,
      35.56620686142232,
      36.70441528466284,
      39.48493174867597,
      39.89536882120428,
      42.519400637234675,
      48.60263347885044,
      53.60792137107614,
      9.259578833827304,
      10.340601436790461,
      13.825359801421614,
      14.493261347344617,
      19.580905777159565,
      24.874737479474167,
      25.89408344848185,
      29.002126357826256,
      31.491465008607474,
      31.651986415463824,
      34.07119064137446,
      35.560162822020175,
      36.642078940312516,
      39.456177719530196,
      39.90294442672185,
      42.491679961505326,
      48.602136362061074,
      53.6301697405267,
      9.222080228474708,
      10.333140885338283,
      13.766996563678292,
      14.477925596271145,
      19.511766555932777,
      24.857948338180098,
      25.869706396550345,
      28.890728534610083,
      31.45195532545995,
      31.558618918348053,
      34.06465061981166,
      35.55343789272027,
      36.580017431881416,
      39.42755750995109,
      39.910425862261576,
      42.46385582325044,
      48.60169225825044,
      53.65224277434885,
      9.185069582188179,
      10.326523652557176,
      13.709116470908251,
      14.462878320206093,
      19.443041686377434,
      24.84064293239803,
      25.84631184823994,
      28.77597996670304,
      31.41361908708041,
      31.465454579229654,
      34.05790583123727,
      35.545999105436955,
      36.51829865801349,
      39.39910700868162,
      39.91780142682592,
      42.43595121210375,
      48.60129750965675,
      53.67413596862814,
      9.148558011808266,
      10.320706808697297,
      13.651729528500997,
      14.448100252761389,
      19.374779354322364,
      24.82281699381488,
      25.823915842708423,
      28.657887759692322,
      31.372536978081282,
      31.376437028263705,
      34.05092958689035,
      35.537814553998956,
      36.45699164145679,
      39.37086123265448,
      39.92506044374505,
      42.40799006427237,
      48.600948642794954,
      53.69584479030911,
      9.112556764346653,
      10.315648135541084,
      13.594846496182457,
      14.433571708244106,
      19.307028590055843,
      24.804468552118728,
      25.802531503793304,
      28.53646444919298,
      31.27990989663609,
      31.340388126403212,
      34.04369431688475,
      35.52885360320605,
      36.39616640500627,
      39.34285422843132,
      39.93219320619839,
      42.379997186895494,
      48.600642367989714,
      53.71736467907998,
      9.07707716302512,
      10.311306222183468,
      13.538478866366097,
      14.419272620219553,
      19.239839088066436,
      24.785598052319617,
      25.782168928416798,
      28.411727916485535,
      31.187617251832066,
      31.305450068015467,
      34.03617163280661,
      35.51908710516521,
      36.33589381787416,
      39.31511897270582,
      39.93919092812685,
      42.351998174804805,
      48.6003755781198,
      53.738691049181504,
      9.042130554046475,
      10.307640548691097,
      13.48263884039328,
      14.405182586320473,
      19.173261019590605,
      24.766208426487797,
      25.762835126823692,
      28.283701364351664,
      31.09570302661797,
      31.271599657970008,
      34.028332411921156,
      35.50848762147755,
      36.27624541155592,
      39.287687272570494,
      39.946045699723655,
      42.324019320065865,
      48.60014534660878,
      53.759819291133105,
      9.007728254294568,
      10.304611557740003,
      13.427339302670292,
      14.391280919685363,
      19.107344838632034,
      24.746305116917156,
      25.744534017671434,
      28.15241335251574,
      31.00421119837926,
      31.238813169782752,
      34.02014690674433,
      35.49702964960917,
      36.217293163887256,
      39.26058966640829,
      39.95275044678481,
      42.29608751476579,
      48.59994892470352,
      53.78074477337556,
      8.973881500145117,
      10.302180714441995,
      13.372593792710646,
      14.377546707330094,
      19.042141082182127,
      24.725896050333034,
      25.727266478305243,
      28.017897889280594,
      30.913185665274852,
      31.207066638114988,
      34.01158488402929,
      35.484689851544964,
      36.159109249654925,
      39.23385532642572,
      39.959298893281854,
      42.26823014759737,
      48.599783738078486,
      53.80146284382871,
      8.940601397551479,
      10.30031055467578,
      13.318416475090226,
      14.363958875660717,
      18.97770016544357,
      24.704991565444672,
      25.71103044779124,
      27.880194573898144,
      30.82267017081287,
      31.176336096670443,
      34.00261579738813,
      35.47144728260285,
      36.10176575587583,
      39.20751196398683,
      39.96568552659884,
      42.240474994875605,
      48.59964738280808,
      53.82196883136885,
      8.907898873555068,
      10.298964722337605,
      13.264822107323367,
      14.350496263225974,
      18.914072172940557,
      24.683604298647925,
      25.69582107769086,
      27.739348782874952,
      30.732708227034678,
      31.14659776606944,
      33.99320899776006,
      35.45728361808804,
      36.04533435975518,
      39.18158573903054,
      39.971905564943455,
      42.21285010670569,
      48.5995376207482,
      53.84225804722857,
      8.875784629355008,
      10.298107996019368,
      13.211826005666316,
      14.337137700683991,
      18.851306646489817,
      24.661749034790397,
      25.681630923363215,
      27.59541189267731,
      30.64334303672249,
      31.11782819709241,
      33.98333398568102,
      35.44218337529879,
      35.98988596743948,
      39.156101174948176,
      39.9779549265069,
      42.18538368910067,
      48.59945237436973,
      53.86232578632876,
      8.844269095056454,
      10.297706305709294,
      13.159444008852663,
      14.323862097821287,
      18.789452371107366,
      24.63944253144799,
      25.668450166955513,
      27.448441531055277,
      30.554617415094228,
      31.09000437504267,
      33.97296070873458,
      35.42613412826887,
      35.93549031207546,
      39.13108108036089,
      39.98383020000554,
      42.158103982920764,
      48.59938972108769,
      53.882167328551,
      8.81336238619929,
      10.297726740189544,
      13.107692439763289,
      14.310648537316244,
      18.728557160032768,
      24.616703326023142,
      25.65626686228321,
      27.298501849334784,
      30.466573711501923,
      31.063103790986368,
      33.962059906592835,
      35.409126712553416,
      35.882215510446606,
      39.106546479254746,
      39.98952861629026,
      42.1310391405736,
      48.59934788712895,
      53.90177793996223,
      8.783074262159646,
      10.298137545878046,
      13.056588065029683,
      14.297476374784189,
      18.668667640166348,
      24.593551535142723,
      25.64506719153853,
      27.145663808421563,
      30.37925373170385,
      31.03710448538519,
      33.950603504622684,
      35.39115541734181,
      35.83012757865999,
      39.08251655090782,
      39.99504802075758,
      42.104217101471235,
      48.59932524098397,
      53.921152874005486,
      8.753414086494177,
      10.298908117925803,
      13.006148052564162,
      14.28432534448359,
      18.609829039330762,
      24.5700086553547,
      25.634835724147255,
      26.990005471831946,
      30.292698661337123,
      31.011985069234193,
      33.938565055090464,
      35.37221816221966,
      35.77928990905259,
      39.05900858096903,
      40.000386846341556,
      42.077665467287154,
      48.59932028648716,
      53.94028737267106,
      8.724390789286893,
      10.300008984440082,
      12.956389927006976,
      14.271175669904247,
      18.55208497688573,
      24.54609737311091,
      25.625555669008698,
      26.83161229973169,
      30.206948991273133,
      30.98772472731665,
      33.92592022252672,
      35.35231665600109,
      35.7297627126963,
      39.036037924924514,
      40.00554408690391,
      42.05141137809065,
      48.59933165557127,
      53.959176667664515,
      8.696012831538868,
      10.301411784750611,
      12.907331523072376,
      14.258008178305978,
      18.495477259335654,
      24.521841390621343,
      25.617209112661232,
      26.670577438668893,
      30.122044445595076,
      30.964303207645592,
      33.91264730685627,
      35.33145653521915,
      35.681602434580086,
      39.013617985015834,
      40.01051927087764,
      42.0254813904568,
      48.59935810074311,
      53.97781598158943,
      8.668288171625461,
      10.303089242679173,
      12.858990936770272,
      14.24480441813478,
      18.44004568267384,
      24.497265272539018,
      25.60977723745195,
      26.507002002381576,
      30.038023912990845,
      30.941700800614388,
      33.898727794554105,
      35.309647480084685,
      35.63486115163277,
      38.9917602014571,
      40.01531243505099,
      41.99990135865598,
      48.599398487325736,
      53.99620052916211,
      8.641224233829378,
      10.305015135803721,
      12.81138647447317,
      14.231546778118606,
      18.385827843293345,
      24.472394316730462,
      25.603240515405005,
      26.34099533971104,
      29.954925382405264,
      30.91989831085291,
      33.88414692454094,
      35.28690330600778,
      35.58958596705039,
      38.97047405854149,
      40.019924098408524,
      41.974696320017635,
      48.59945178551653,
      54.014325518478216,
      8.614827878936358,
      10.307164261731316,
      12.764536599790894,
      14.218218606745943,
      18.332858959362458,
      24.447254450746094,
      25.59757887504737,
      26.17267528623773,
      29.872785883842866,
      30.89887702429731,
      33.86889425204917,
      35.263242029103246,
      35.545818417643225,
      38.94976710594376,
      40.02435523597225,
      41.94989038553635,
      48.59951706230687,
      54.03218615234966,
      8.589105376867522,
      10.309512402409183,
      12.718459878211172,
      14.20480433076138,
      18.28117170460211,
      24.42187215411804,
      25.59277183986526,
      26.002168396757828,
      29.791641435252366,
      30.878618672539993,
      33.852964190609995,
      35.23868590447073,
      35.50359391378663,
      38.92964499521634,
      40.02860725260966,
      41.92550663674715,
      48.599593473313895,
      54.04977762973187,
      8.564062381297637,
      10.312036287504936,
      12.673174919459441,
      14.191289571281661,
      18.23079605640644,
      24.396274405353175,
      25.58879863826506,
      25.829610156131498,
      29.71152699645624,
      30.85910539613631,
      33.83635651002282,
      35.213261436433626,
      35.46294123366094,
      38.910111531164205,
      40.03268195679556,
      41.90156702983839,
      48.599680254571126,
      54.067095147260375,
      8.539703906192058,
      10.314713557881083,
      12.628700317530098,
      14.177661256149527,
      18.181759160215954,
      24.370488651488497,
      25.585638285864494,
      25.65514516635036,
      29.632476431112284,
      30.840319708202518,
      33.81907676706209,
      35.18699936033048,
      35.42388209441242,
      38.89116873746915,
      40.03658153433336,
      41.87809230789714,
      48.5997767143279,
      54.084133900915525,
      8.516034304178188,
      10.317522730168672,
      12.58505458834461,
      14.16390772720537,
      18.134085211970238,
      24.344542797339212,
      25.478927307895752,
      25.583269641643735,
      29.554522477705245,
      30.822244459349857,
      33.80113664609103,
      35.15993459586211,
      35.38643082231971,
      38.872816935639435,
      40.040308522057494,
      41.855101922095145,
      48.59988222490634,
      54.10088908783428,
      8.493057246643087,
      10.320443163415035,
      12.542256104998494,
      14.150018841272589,
      18.08779536034031,
      24.318465211086977,
      25.301119873590114,
      25.581671439949417,
      29.477696730565565,
      30.80486280475072,
      33.78255418890752,
      35.13210617239746,
      35.350594141793586,
      38.85505483608815,
      40.0438657815508,
      41.83261396252255,
      48.59999621466384,
      54.11735590828579,
      8.47077570543666,
      10.3234550287337,
      12.500323030574407,
      14.135986063823173,
      18.042907630256714,
      24.292284742595808,
      25.121895673190558,
      25.580822300603646,
      29.402029631897204,
      30.78815817392652,
      33.76335389708579,
      35.10355712701612,
      35.316371099023236,
      38.837879639910206,
      40.04725647292387,
      41.810645099265564,
      48.600118160110696,
      54.13352956782846,
      8.449191936041403,
      10.32653928282583,
      12.459273248520057,
      14.121802554515451,
      17.99943686901656,
      24.266030750775833,
      24.941437106939684,
      25.58070071945516,
      29.327550475764703,
      30.772114243674537,
      33.74356669563103,
      35.074334376410256,
      35.28375313048557,
      38.821287149737316,
      40.05048402871077,
      41.789210534204365,
      48.60024757822936,
      54.14940527966304,
      8.428307462054661,
      10.329677646165482,
      12.41912429062234,
      14.107463244071099,
      17.957394715962113,
      24.239733136397543,
      24.759936206186577,
      25.581285041663353,
      29.254287424942326,
      30.756714914409457,
      33.72322975353988,
      35.04448856406936,
      35.252724279736704,
      38.80527188790865,
      40.053552127944215,
      41.76832396388008,
      48.60038401904263,
      54.16497826719607,
      8.408123060822307,
      10.332852586548603,
      12.379893262652987,
      14.092964902280405,
      17.916789596387975,
      24.213422376961645,
      24.577594639027108,
      25.582553419861984,
      29.182267541461034,
      30.74194429008045,
      33.7023861642853,
      35.01407388442851,
      35.22326155848294,
      38.78982722010834,
      40.05646467047771,
      41.74799755364982,
      48.600527058475954,
      54.18024376682584,
      8.388638750054694,
      10.336047308593672,
      12.341596767817842,
      14.078306197279696,
      17.877626739950813,
      24.18712956051507,
      24.394623678703095,
      25.584483759144792,
      29.111516831605073,
      30.727786661731226,
      33.6810844966366,
      34.98314788586557,
      35.195335440562516,
      38.77494548258603,
      40.05922575162663,
      41.72824192321533,
      48.600676291557974,
      54.195197030962404,
      8.369853775255683,
      10.339245749650166,
      12.304250828214391,
      14.063487746624087,
      17.83990822343544,
      24.160886415643592,
      24.211244132252872,
      25.58705365057466,
      29.042060306004057,
      30.714226494695428,
      33.65937823287978,
      34.95177125458755,
      35.16891047085456,
      38.760618111094516,
      40.06183963720183,
      41.709066143479305,
      48.60083132600075,
      54.20983333128911,
      8.351766597804083,
      10.342432582420733,
      12.267870804590284,
      14.048512161064053,
      17.803633037285557,
      24.027686226641837,
      24.134725335248962,
      25.590240294671506,
      28.973922055341934,
      30.701248419361168,
      33.63732511681339,
      34.92000758155092,
      35.143945965880825,
      38.74683576974558,
      40.06431073901049,
      41.69047774455623,
      48.60099177619915,
      54.22414796227363,
      8.334374883539493,
      10.345593224431182,
      12.232471314800774,
      14.033384082307295,
      17.768797174839197,
      23.844189449332145,
      24.108679392103898,
      25.59402041609382,
      28.907125342057025,
      30.68883722539135,
      33.61498643741898,
      34.887923114617834,
      35.12039677940803,
      38.73358847809239,
      40.06664359089755,
      41.672482734640646,
      48.60115725768628,
      54.23813624493245,
      8.317675491735162,
      10.348713854291091,
      12.198066151485333,
      14.01811021638843,
      17.735393742740225,
      23.661002339999683,
      24.08278234457097,
      25.59837017051674,
      28.841692708238817,
      30.676977859250577,
      33.592426275638665,
      34.85558649816402,
      35.098214104902496,
      38.72086573489246,
      40.0688428253996,
      41.65508562932303,
      48.601327382078516,
      54.25179353085195,
      8.301664464372845,
      10.351781434478886,
      12.164668199622339,
      14.002699364552162,
      17.703413090527512,
      23.47838222988986,
      24.057068631247347,
      25.60326504453303,
      28.777646099734426,
      30.66565542486212,
      33.56971074126395,
      34.82306850233133,
      35.07734628719792,
      38.708656637177405,
      40.07091315108029,
      41.63828949083727,
      48.60150175253925,
      54.26511520646502,
      8.286337015690014,
      10.354783740159757,
      12.132289354773766,
      13.987162453759666,
      17.672842956958224,
      23.296594925150856,
      24.031573353661493,
      25.608679749273637,
      28.71500700626047,
      30.65485518719784,
      33.54690722479502,
      34.79044174406227,
      35.05773961796693,
      38.69694999344803,
      40.072859330610854,
      41.62209597663184,
      48.601679959788825,
      54.27809669758249,
      8.271687522035377,
      10.357709393306598,
      12.100940442995455,
      13.971512569022847,
      17.64366863019689,
      23.115914330413197,
      24.006332246483396,
      25.614588108369897,
      28.65379661706957,
      30.644562578588765,
      33.5240836856607,
      34.75778040197302,
      35.0393390931399,
      38.685734430018584,
      40.074686159656025,
      41.60650539657491,
      48.60186157868092,
      54.290733474173464,
      8.257709512152259,
      10.360547901152614,
      12.070631143560254,
      13.955764989738439,
      17.61587311862484,
      22.936622008930215,
      23.98138163502324,
      25.620962940866495,
      28.594035991445153,
      30.634763207535098,
      33.50130799387232,
      34.72515992702152,
      35.022089114815685,
      38.67499848974334,
      40.07639844661868,
      41.59151677803782,
      48.60204616536411,
      54.3030210553883,
      8.24439565810931,
      10.363289697757166,
      12.041369915810956,
      13.939937232001778,
      17.589437328690003,
      22.759006675781663,
      23.956758380074906,
      25.62777593974941,
      28.53574624298499,
      30.62544286978684,
      33.478647337492866,
      34.69265675081198,
      35.00593412497909,
      38.66473072256456,
      40.07800099329034,
      41.577127938047205,
      48.60223325503975,
      54.31495501481444,
      8.231737767217565,
      10.365926187233912,
      12.013163931624339,
      13.924049098513635,
      17.56434024594568,
      22.58336362099924,
      23.932499810413184,
      25.634997546884733,
      28.47894873628052,
      30.61658756146427,
      33.45616770366631,
      34.66034799325449,
      34.99081916305344,
      38.65491976752207,
      40.079498576448096,
      41.56333556165765,
      48.602422360323665,
      54.32653098595275,
      8.219726775412543,
      10.36844978697262,
      11.986019015112944,
      13.908122737130265,
      17.540559115223136,
      22.409994060027376,
      23.90864364347554,
      25.642596825378845,
      28.423665294196788,
      30.608183493986616,
      33.433933436700094,
      34.628311171169976,
      34.976690343636285,
      38.64555442604811,
      40.08089593043065,
      41.55013528567229,
      48.602612970214764,
      54.33774466790124,
      8.208352742726635,
      10.370853968998178,
      11.959939591309798,
      13.892182708335266,
      17.51806961575899,
      22.239204409704612,
      23.88522789494897,
      25.650541330676518,
      28.369918413499786,
      30.600217110578836,
      33.41200687305278,
      34.59662390930122,
      34.96349525447292,
      38.63662372654248,
      40.082197730718434,
      41.53752178682653,
      48.60280454966527,
      54.34859183122827,
      8.197604851652223,
      10.373133297467906,
      11.934928645661092,
      13.87625606092859,
      17.496846027070333,
      22.071305488953456,
      23.862290778144057,
      25.65879698212018,
      28.317731486053965,
      30.592675104130397,
      33.39044805016829,
      34.56536365506305,
      34.9511832776876,
      38.628116980372376,
      40.08340857853596,
      41.5254888735524,
      48.60299653974513,
      54.359068324017244,
      8.187471409365793,
      10.37528346021257,
      11.910987696179614,
      13.860372414032913,
      17.476861381454093,
      21.906611644601686,
      23.839870594168822,
      25.667327937208185,
      28.267129022214327,
      30.58554443618441,
      33.36931448394424,
      34.53460739824019,
      34.93970583949772,
      38.62002382957064,
      40.084532986484945,
      41.51402958045365,
      48.60318835838519,
      54.36917007806157,
      8.177939854967386,
      10.377301292203791,
      11.8881167800802,
      13.84456404213413,
      17.458087599209417,
      21.745439804207365,
      23.818005614016904,
      25.676096471419825,
      28.21813687235725,
      30.578812356842835,
      33.34866100818572,
      34.50443139672222,
      34.929016595113985,
      38.61233428661441,
      40.08557536521046,
      41.5031362646453,
      48.603379401679824,
      54.378893115186905,
      8.168996773063876,
      10.379184788874607,
      11.866314456614043,
      13.828865958327977,
      17.440495603076034,
      21.588108459382706,
      23.7967339537613,
      25.685062867224026,
      28.170782441724203,
      30.572466425379492,
      33.328539668588064,
      34.47491090925023,
      34.91907155637497,
      38.605038766752884,
      40.086540011093746,
      41.492800703144724,
      48.60356904572235,
      54.388233553675626,
      8.160627915186014,
      10.380933107351762,
      11.845577827639069,
      13.813315989296065,
      17.424055408989542,
      21.43493658483835,
      23.77609344409422,
      25.694185316755863,
      28.125094892895298,
      30.56649453136222,
      33.308999663503855,
      34.446119936042344,
      34.909829169980476,
      38.59812811341938,
      40.087431094958546,
      41.48301419054147,
      48.603756648944604,
      54.39718761476758,
      8.152818230660602,
      10.38254655387069,
      11.825902577201884,
      13.797954833852144,
      17.40873619113269,
      21.286242500097842,
      23.756121495481327,
      25.703419843620384,
      28.081105329267892,
      30.56088491609431,
      33.29008732386295,
      34.418130968063274,
      34.90125035409911,
      38.591593617309805,
      40.088252651769594,
      41.47376763622009,
      48.603941554922734,
      54.405751629208225,
      8.145551908652774,
      10.384026555944061,
      11.807283031066788,
      13.782826095284568,
      17.394506320470402,
      21.142342682419237,
      23.736854960203672,
      25.712720250344848,
      28.038846951913673,
      30.55562619419427,
      33.271846125015934,
      34.391014745605865,
      34.89329850074155,
      38.585427029740046,
      40.08900857129697,
      41.465051660462066,
      48.6041230956113,
      54.41392204381529,
      8.138812433121808,
      10.385375618230466,
      11.789712236713214,
      13.767976276292664,
      17.38133337756534,
      21.003550540737887,
      23.718329992548625,
      25.722038099109124,
      27.99835518115684,
      30.55070737514474,
      33.25431672386423,
      34.36484002676264,
      34.88593945070961,
      38.57962057090905,
      40.0897025897121,
      41.45685668880784,
      48.604300594958666,
      54.42169542803284,
      8.132582652394625,
      10.386597261496355,
      11.773182063847209,
      13.753454724220001,
      17.369184142541904,
      20.870175161211144,
      23.70058190838054,
      25.731322734478056,
      27.95966773321772,
      30.546117884650357,
      33.23753701534103,
      34.3396733662795,
      34.87914144723905,
      38.57416693369555,
      40.090338282076814,
      41.449173044117046,
      48.604473372857896,
      54.429068480441885,
      8.126844864919486,
      10.387695944561203,
      11.75768332494796,
      13.739313513683681,
      17.358024567645383,
      20.742520034998595,
      23.68364504527854,
      25.740521357849097,
      27.922824641385528,
      30.541847585656306,
      33.22154220305107,
      34.315578905202166,
      34.87287507371321,
      38.569059283606094,
      40.09091905568133,
      41.44199103582272,
      48.6046407493787,
      54.436038035194464,
      8.121580922522671,
      10.388676969647973,
      11.743205914821097,
      13.725607253755939,
      17.347819740933137,
      20.620881778069236,
      23.667552624374462,
      25.749579164091106,
      27.887868210539587,
      30.537886798889925,
      33.20636487961955,
      34.29261817165151,
      34.86711318008254,
      38.56429125547325,
      40.09144814418325,
      41.435301045932896,
      48.60480204922813,
      54.44260106833913,
      8.116772352118897,
      10.389546372103117,
      11.729738967572061,
      13.712392807728493,
      17.338533853161,
      20.505548850972087,
      23.65233661495881,
      25.758439551228307,
      27.854842893583697,
      30.534226322798375,
      33.192035113003755,
      34.27084989299092,
      34.86183080191886,
      38.559856947475424,
      40.0919286024955,
      41.429093611388275,
      48.604956606381016,
      54.448754704004784,
      8.112400496339024,
      10.390310795980941,
      11.71727102887729,
      13.699728915320346,
      17.33013018371765,
      20.396800283642147,
      23.63802760285196,
      25.76704441382793,
      27.82379507867989,
      30.530857452766593,
      33.17858053566894,
      34.25032981958424,
      34.857005075379476,
      38.555750913018386,
      40.09236330236906,
      41.42335950243861,
      48.60510376882362,
      54.454496220410114,
      8.108446672911532,
      10.39097735748141,
      11.705790240933009,
      13.68767571005903,
      17.322571125171947,
      20.29490440661834,
      23.624654663462625,
      25.775334529764777,
      27.794772777276627,
      30.5277719995107,
      33.16602643410748,
      34.23111056027988,
      34.852615150771854,
      38.55196815098208,
      40.09275492861427,
      41.41808979675085,
      48.605242903348895,
      54.45982305566558,
      8.104892351901466,
      10.39155349866877,
      11.695284537030325,
      13.676294128498215,
      17.315818269123064,
      20.200117585938536,
      23.612245240377103,
      25.78325004804418,
      27.767825205038047,
      30.52496230655147,
      33.15439583668526,
      34.21324142970218,
      34.84864210689425,
      38.54850409479825,
      40.093105975902766,
      41.41327594900847,
      48.60537340034507,
      54.46473281333687,
      8.101719349075386,
      10.392046834258995,
      11.685741842353144,
      13.665645212856854,
      17.30983257786557,
      20.112682955122878,
      23.600825030243683,
      25.790731082166683,
      27.743002251088132,
      30.522421266683406,
      33.14370959823108,
      34.19676830737981,
      34.84506886788702,
      38.54535460078383,
      40.09341874609259,
      41.408909855804474,
      48.60549467851699,
      54.46922326773812,
      8.098910032762461,
      10.392464994538278,
      11.67715027734018,
      13.655789314407096,
      17.304574666027705,
      20.032829134990514,
      23.59041787463872,
      25.797718408987425,
      27.720353835615086,
      30.520142337364046,
      33.133986480146994,
      34.18173350869775,
      34.84188012395488,
      38.542515936116075,
      40.0936953460189,
      41.40498391566886,
      48.60560618948196,
      54.47329236892489,
      8.096447540672317,
      10.392815467649609,
      11.669498359799373,
      13.646785211212718,
      17.300005212879157,
      19.960768931652375,
      23.58104565952462,
      25.804154267143034,
      27.699929161846974,
      30.518119554957337,
      33.12524322511644,
      34.168175667622236,
      34.839062257010156,
      38.539984766794625,
      40.093937685694385,
      41.40149108410496,
      48.60570742218351,
      54.476938247358696,
      8.094316002244202,
      10.393105444559144,
      11.662775201917036,
      13.638689160241663,
      17.29608551862185,
      19.896698005943353,
      23.57272822283592,
      25.809983242050215,
      27.681775875549675,
      30.516347547773023,
      33.11749462572971,
      34.1561296311174,
      34.83660327203188,
      38.537758145897605,
      40.094147476864954,
      41.398424923538535,
      48.6057979070678,
      54.48015921821525,
      8.092500761330717,
      10.393341669989583,
      11.656970698362416,
      13.631553909973139,
      17.292778206258713,
      19.840793514540014,
      23.565483270661097,
      25.815153216594425,
      27.665939153139743,
      30.51482154785235,
      33.11075358653795,
      34.14562636514982,
      34.83449273473287,
      38.53583350240193,
      40.09432623186972,
      41.39577964810796,
      48.60587721997195,
      54.4829537853118,
      8.090988593396897,
      10.393530302491728,
      11.652075701843476,
      13.625427704874964,
      17.290048054869192,
      19.793212734154864,
      23.559326302421866,
      25.819616358540383,
      27.652460747627778,
      30.513537401457697,
      33.105031179197574,
      34.13669287216217,
      34.83272171596295,
      38.53420863080195,
      40.0944752627569,
      41.39355016324484,
      48.6059449856761,
      54.485320644630214,
      8.089767911024758,
      10.393676786624686,
      11.648082182714171,
      13.620353317023264,
      17.28786293156835,
      19.75409169464636,
      23.554270545390363,
      25.823330108243123,
      27.641378029083867,
      30.512491578229625,
      33.1003366904798,
      34.12935211988868,
      34.83128274315275,
      38.53288168172798,
      40.0945956806122,
      41.39173210001008,
      48.6060008810753,
      54.48725868741408,
      8.088828951399158,
      10.393785739944942,
      11.644983369551753,
      13.616367142212713,
      17.286194770444407,
      19.723543862663433,
      23.550326898829642,
      25.82625812439882,
      27.632723062157854,
      30.51168117898226,
      33.09667766300459,
      34.12362298138521,
      34.83016975900607,
      38.531851153733875,
      40.09468839505995,
      41.390321844163935,
      48.60604463793234,
      54.48876700282246,
      8.088163939648313,
      10.39386085717364,
      11.642773868005166,
      13.613498397817725,
      17.285020530608058,
      19.70165893161169,
      23.547503887988608,
      25.82837114235508,
      27.62652176639686,
      30.51110394211225,
      33.09405992861676,
      34.119520186152826,
      34.82937808757943,
      38.53111588639374,
      40.09475411390319,
      41.38931655995674,
      48.6060760451781,
      54.48984488012317,
      8.087767222437408,
      10.393904833535533,
      11.641449755646976,
      13.611768457226434,
      17.28432305576413,
      19.68850178286925,
      23.545807628136714,
      25.82964769974225,
      27.62279320483314,
      30.51075824860257,
      33.092487634361945,
      34.117054282246414,
      34.82890440783618,
      38.53067505481966,
      40.0947933428742,
      41.38871420863487,
      48.60609495073012,
      54.49049181041264,
      8.08763536706539,
      10.393919308852379,
      11.641008651029967,
      13.611190350898896,
      17.284091757535375,
      19.684111684239372,
      23.545241798777226,
      25.83007468839787,
      27.621549042066786,
      30.51064312560663,
      33.091963261044434,
      34.11623160927793,
      34.82874673472839,
      38.53052816568596,
      40.09480638547248,
      41.38851356165901,
      48.60610126280815,
      54.49070748785218,
      8.082474500294468,
      10.39907073810421,
      11.63785034730786,
      13.613559809840536,
      17.282003610605727,
      19.685250864431094,
      23.54602643686238,
      25.830271277510864,
      27.621917143530958,
      30.510646376436185,
      33.09199034145536,
      34.11618322045835,
      34.82871348286589,
      38.53086935031439,
      40.09441080215738,
      41.38837279793412,
      48.60609599305249,
      54.49090736733023,
      8.067131378529588,
      10.414385314069873,
      11.628421922904764,
      13.620623008802326,
      17.275743541139473,
      19.688666143628097,
      23.54837695840402,
      25.83086076372069,
      27.623021047215843,
      30.510655734946663,
      33.09207161737633,
      34.11603803117459,
      34.82861443626873,
      38.53189238912114,
      40.09322427344677,
      41.38795081007148,
      48.60608021420873,
      54.491506808683084,
      8.042006665604129,
      10.43946167325342,
      11.612859101205876,
      13.632248139748569,
      17.26532460722929,
      19.69435075165241,
      23.552283238630984,
      25.83184230385464,
      27.624859553014783,
      30.510670020541244,
      33.09220719274928,
      34.11579597311116,
      34.8284517176136,
      38.53359573912814,
      40.09124746359518,
      41.387248506968696,
      48.606054017421506,
      54.49250522109223,
      8.007713945216311,
      10.473685066052386,
      11.5913763179703,
      13.648227254840052,
      17.250768387882335,
      19.702293451213084,
      23.55772857907364,
      25.833214493342176,
      27.627430667456224,
      30.510687270033806,
      33.092397240402526,
      34.11545693294093,
      34.828228850397224,
      38.53597683620484,
      40.088481481527495,
      41.38626739999715,
      48.60601755418044,
      54.49390162127605,
      7.965013683696376,
      10.516293394251742,
      11.564251251061876,
      13.668291680808249,
      17.23210471239366,
      19.712478606774877,
      23.564689965753747,
      25.83497536729047,
      27.630731613713724,
      30.51070474441788,
      33.092642001439344,
      34.115020753121705,
      34.82795073755158,
      38.53903210623227,
      40.084927883589955,
      41.3850095978299,
      48.60597103569493,
      54.4956946356077,
      7.9147442359058,
      10.566446205404047,
      11.53180684979589,
      13.692129912541755,
      17.20937129330961,
      19.72488627971034,
      23.573138418931986,
      25.83712240199085,
      27.634758845520565,
      30.510718938452694,
      33.0929417843847,
      34.11448723300853,
      34.82762363162735,
      38.542756980562636,
      40.08058867740081,
      41.383477799229865,
      48.60591473202121,
      54.49788250306887,
      7.857761594661621,
      10.623284943618723,
      11.494393274512749,
      13.719405576425583,
      17.182613274044414,
      19.739492348504044,
      23.583039423480837,
      25.839652516855953,
      27.639508064889547,
      30.510725593174566,
      33.09329696409172,
      34.113856130278805,
      34.82725509666625,
      38.547145915609256,
      40.07546632680048,
      41.38167528382781,
      48.60584897094495,
      54.500463079026666,
      7.79489404755346,
      10.685978292771793,
      11.452371631612127,
      13.749773579636068,
      17.151882704335524,
      19.756268652472787,
      23.594353426871557,
      25.842562076788436,
      27.644974243507892,
      30.510719711464166,
      33.09370798041161,
      34.11312716266653,
      34.82685396191446,
      38.55219241635943,
      40.06956375790043,
      41.379605900927764,
      48.60577413662301,
      54.50343383982036,
      7.726912788023098,
      10.753751565111989,
      11.40610064098966,
      13.782893310138352,
      17.117237958194917,
      19.775183157193112,
      23.607036390347133,
      25.845846894981637,
      27.651151647648554,
      30.51069557682622,
      33.09417533663005,
      34.11230001000129,
      34.82643026755916,
      38.55788906356447,
      40.062884366230506,
      41.37727405638625,
      48.60569066798923,
      54.506791888138366,
      7.654516283080915,
      10.825902332685555,
      11.355926650585197,
      13.818438474577434,
      17.07874310980195,
      19.796200139593623,
      23.62104037812561,
      25.849502236153544,
      27.658033866407152,
      30.510646775552356,
      33.09469959767451,
      34.11137431654612,
      34.82599520269894,
      38.564227544328325,
      40.055432024983745,
      41.37468469761908,
      48.605599056928575,
      54.51053395916517,
      7.578324895724579,
      10.901805803265589,
      11.30217686732362,
      13.856103706858743,
      17.036467282915424,
      19.819280390477562,
      23.63631416942175,
      25.853522820215456,
      27.665613843044248,
      30.510566222453566,
      33.09528138809702,
      34.110349693628514,
      34.82556103578453,
      38.571198685787586,
      40.04721109435962,
      41.371843296799334,
      48.605499846227495,
      54.514656427474094,
      7.498882276837758,
      10.980913425682932,
      11.245155349033215,
      13.895608405034997,
      16.990483988919376,
      19.84438143209396,
      23.652803878626088,
      25.857902826377153,
      27.673883909180503,
      30.510446190354575,
      33.095921389837855,
      34.10922572255726,
      34.825141037790665,
      38.57879249155094,
      40.03822643200501,
      41.36875583231651,
      48.60539362730662,
      54.51915531463832,
      7.416660690895004,
      11.06274755983194,
      11.18514116930884,
      13.936698386819923,
      16.94087046765966,
      19.87145774827629,
      23.670453570047833,
      25.86263589769137,
      27.682835821562115,
      30.510278343544105,
      33.09662033977561,
      34.10800195781702,
      34.8247493984039,
      38.586998180549976,
      40.02848340455666,
      41.365428768576365,
      48.60528103774501,
      54.52402629753138,
      7.3320682428454305,
      11.122388167701299,
      11.146894243462738,
      13.979145953671734,
      16.887707043892245,
      19.900461024613648,
      23.689205855094563,
      25.86771514604067,
      27.69246080108286,
      30.51005377536968,
      33.09737902707024,
      34.10667793053218,
      34.824401135530536,
      38.595804227936576,
      40.01798790028735,
      41.361869034227034,
      48.605162758604386,
      54.52926471728336,
      7.245456685937192,
      11.057125771927367,
      11.23299537534891,
      14.022748879068905,
      16.831076510586996,
      19.931340396112358,
      23.709002461509776,
      25.87313315757085,
      27.70274957372024,
      30.509763050154127,
      33.09819829030524,
      34.10525315218998,
      34.824111998451734,
      38.60519840765634,
      40.00674634286406,
      41.35808399890573,
      48.60503951156414,
      54.53486558885912,
      7.157129030281898,
      10.989560482073037,
      11.320741094202463,
      14.067328733274483,
      16.771063548633204,
      19.964042699842043,
      23.72978476618902,
      25.878881998575636,
      27.713692413015423,
      30.50939624959089,
      33.099079014436384,
      34.10372711861247,
      34.82389836497114,
      38.615167836320005,
      39.99476570622894,
      41.35408144860642,
      48.604912055878955,
      54.54082361122111,
      7.067346542304808,
      10.919877710948857,
      11.409862762116465,
      14.112728852610504,
      16.70775419081341,
      19.998512730136945,
      23.751494285047382,
      25.884953221839247,
      27.725279183699918,
      30.508943023749787,
      33.10002212755429,
      34.10209931416608,
      34.823777132921606,
      38.62569901799502,
      39.98205353062041,
      41.34986955977483,
      48.604781185170474,
      54.5471331780371,
      6.9763349603325695,
      10.848243765607107,
      11.500126725901477,
      14.158812170290044,
      16.64123533635582,
      20.034693494034805,
      23.774073115308457,
      25.89133787344299,
      27.73749938605022,
      30.508392646791258,
      33.1010285974681,
      34.10036921619593,
      34.82376560641688,
      38.63677788953885,
      39.96861793976042,
      41.34545687224363,
      48.604647724067334,
      54.55378838889178,
      6.8842898904295255,
      10.77480782752386,
      11.591328890393024,
      14.205459053210431,
      16.571594321052025,
      20.072526464780896,
      23.797464327362654,
      25.89802650004491,
      27.75034220053004,
      30.507734077447086,
      33.10209942811893,
      34.09853629967233,
      34.82388137725681,
      38.64838986609851,
      39.954467659245026,
      41.34085226112468,
      48.604512524707815,
      54.560783060959686,
      6.791381421951,
      10.69970384325726,
      11.683290061866774,
      14.252565234624582,
      16.498918546934977,
      20.11195183139245,
      23.821612304941677,
      25.90500915664172,
      27.763796532264667,
      30.506956024279763,
      33.10323565583059,
      34.096600042034964,
      34.824142201915095,
      38.66051988640111,
      39.939612036190674,
      41.33606490777942,
      48.60437646312077,
      54.56811074109435,
      6.697758038170719,
      10.62305227608457,
      11.775851983020448,
      14.300039893722818,
      16.423295174945164,
      20.152908742469343,
      23.846463033740022,
      25.912275414823586,
      27.77785105487827,
      30.506047015679655,
      33.10443834540618,
      34.09455992821954,
      34.824565874563724,
      38.67315245746104,
      39.92406106020917,
      41.331104269992125,
      48.604240435501474,
      54.57576471828835,
      6.60354990999731,
      10.544961695471788,
      11.868873967208257,
      14.347803906598324,
      16.344810883986376,
      20.19533554263995,
      23.871964339774784,
      25.919814371534482,
      27.79249425321846,
      30.50499547450405,
      33.10570858607938,
      34.092415455851835,
      34.82517009661243,
      38.686271698322834,
      39.90782538581122,
      41.32598005147165,
      48.60410535439982,
      54.583738036457156,
      6.5088716606584756,
      10.465530198370425,
      11.962230038188338,
      14.395788275712619,
      16.263551700427545,
      20.239170000243348,
      23.898066079699227,
      25.927614658350947,
      27.80771446448761,
      30.503789797199687,
      33.10704748732858,
      34.090166140591364,
      34.825972343267075,
      38.69986138244756,
      39.890916356374966,
      41.32070217080961,
      48.60397214483964,
      54.59202350749936,
      6.413824682650967,
      10.384846666897925,
      12.055806485987452,
      14.443932734201221,
      16.179602903650476,
      20.284349525064684,
      23.92472028599372,
      25.935664451294542,
      27.823499917303142,
      30.502418437189593,
      33.10845617456295,
      34.0878115216076,
      34.826989727639685,
      38.71390497832675,
      39.8733460298635,
      41.31528073002217,
      48.603841740387985,
      54.60061372458454,
      6.318499078972822,
      10.302991872983656,
      12.149499755528547,
      14.492184515118552,
      16.093049015993,
      20.330811375154234,
      23.951881270460373,
      25.94395148119387,
      27.839838768214285,
      30.500869992238716,
      33.10993578468942,
      34.08535116717007,
      34.82823886296787,
      38.7283856878684,
      39.855127206541184,
      41.30972598280157,
      48.60371507919529,
      54.609501075620486,
      6.222975290735526,
      10.220039443571102,
      12.24321458980077,
      14.540497272507265,
      16.003973889900827,
      20.378492851968748,
      23.979505689770516,
      25.952463044613747,
      27.856719135214224,
      30.499133295451887,
      33.11148746156918,
      34.08278468033288,
      34.82973572353179,
      38.74328648203724,
      39.836273459024376,
      41.30404830260186,
      48.6035931000258,
      54.61867775685124,
      6.1273254637889165,
      10.136056701038989,
      12.336862351648898,
      14.588830139910014,
      15.912460912104246,
      20.427331483271477,
      24.007552576985496,
      25.961186015369645,
      27.87412912780123,
      30.49719750949426,
      33.1131123513731,
      34.08011170469348,
      34.8314955048809,
      38.75859013313584,
      39.81679916512395,
      41.29825815067987,
      48.603476738300834,
      54.6281357865364,
      6.03161459846785,
      10.051105393386779,
      12.43035944581791,
      14.637146911876565,
      15.818593355553027,
      20.47726519341375,
      24.035983343011203,
      25.97010685664705,
      27.89205687316166,
      30.495052223568887,
      33.11481159784468,
      34.0773319302045,
      34.83353248400965,
      38.77427924297152,
      39.796719544100455,
      41.29236604420851,
      48.603366922175695,
      54.63786701866492,
      5.935901519159954,
      9.965242327929968,
      12.523625753187975,
      14.68541533465509,
      15.722454927009677,
      20.52823246079081,
      24.064761751886913,
      25.97921163374611,
      27.910490538070253,
      30.49268755263437,
      33.11658633748024,
      34.07444509901707,
      34.83585988014325,
      38.79033626594314,
      39.77605069718452,
      41.28638252457477,
      48.603264568672394,
      54.64786315665457,
      5.840239694090426,
      9.878519921095101,
      12.616582968106826,
      14.733606493263167,
      15.624130585658227,
      20.58017246241911,
      24.09385387366895,
      25.988486027471858,
      27.92941834612764,
      30.490094238301968,
      33.11843769463502,
      34.0714510113327,
      34.83848971681307,
      38.806743525772866,
      39.75480965354317,
      41.28031812596927,
      48.60317057988974,
      54.65811576699097,
      5.744677930434548,
      9.790986675606542,
      12.709152690235983,
      14.7816942833042,
      15.523707753045304,
      20.633025205719335,
      24.123228018471913,
      25.997915348191878,
      27.948828589982874,
      30.487263750818787,
      33.12036677656456,
      34.06834953124082,
      34.841432685916764,
      38.823483224151374,
      39.73301442334465,
      41.274183344367735,
      48.60308583931409,
      54.668616292760916,
      5.649260965479609,
      9.70268759504245,
      12.801254051261571,
      14.829654957097915,
      15.421278110341664,
      20.686731647707155,
      24.15285465499131,
      26.007484550582028,
      27.968709638216165,
      30.48418839152019,
      33.122374668411105,
      34.06514059251764,
      34.844698014467404,
      38.8405374388859,
      39.710684060265464,
      41.267988606998635,
      48.603011208249505,
      54.679356067035044,
      5.554029970936333,
      9.61366454448353,
      12.89280052920686,
      14.877466734857487,
      15.316940310393704,
      20.74123380189551,
      24.182706316568904,
      26.01717824908154,
      27.989049936586657,
      30.480861395126215,
      33.124462428143886,
      34.06182420436248,
      34.848293334739076,
      38.85788810811782,
      39.687838736814385,
      41.26174424238421,
      48.60294752239265,
      54.690326326058575,
      5.459022984511931,
      9.52395656482178,
      12.983695369546274,
      14.925109472727478,
      15.210804168800152,
      20.79647483329523,
      24.212757497585134,
      26.026980734077558,
      28.009838003376277,
      30.477277031259913,
      33.12663108146321,
      34.058400457045515,
      34.85222455851397,
      38.875516995617,
      39.664499837410695,
      41.25546045103446,
      48.60289558856855,
      54.70151822220798,
      5.364275280419664,
      9.43360014725776,
      13.073824591048668,
      14.972564380481437,
      15.102997342220137,
      20.85239914196845,
      24.24298454268389,
      26.03687598883874,
      28.031062418589457,
      30.473430704586146,
      33.128881616678086,
      34.05486952744272,
      34.856495756127174,
      38.89340562973392,
      39.64069007658028,
      41.249147276867795,
      48.60285618165063,
      54.71292283667568,
      5.269819688485243,
      9.342629473593234,
      13.163045684915145,
      14.993676373732825,
      15.019813782555998,
      20.908952435640398,
      24.2733655310596,
      26.046847707215264,
      28.052711806790462,
      30.469319053003446,
      33.131214979567225,
      34.05123168443113,
      34.861109040988545,
      38.91153520474113,
      39.61643365347416,
      41.242814579423644,
      48.6028300416814,
      54.72453119184639,
      5.175686869870244,
      9.251076627124396,
      13.251168314488929,
      14.883045788232053,
      15.066840916878839,
      20.966081791914778,
      24.303880157771516,
      26.05687931212205,
      28.074774813382803,
      30.46494004337279,
      33.13363206823359,
      34.047487294119186,
      34.866064460240565,
      38.929886427039094,
      39.59175646015954,
      41.236472006926746,
      48.602817871212444,
      54.736334263330626,
      5.081905556079809,
      9.158971778240547,
      13.33791936366198,
      14.771392881566642,
      15.113629766630549,
      21.02373571066134,
      24.334509613798826,
      26.066953974817814,
      28.09724007415138,
      30.460293064333232,
      33.13613372796293,
      34.0436368248852,
      34.871359892183634,
      38.94843927825429,
      39.56668637156096,
      41.23012897025626,
      48.60282033287916,
      54.74832299162389,
      4.988502756812392,
      9.066343348235492,
      13.422875367883323,
      14.65915516265977,
      15.160164920680948,
      21.08186415716129,
      24.365236466313757,
      26.077054634991658,
      28.12009617790193,
      30.455379015835284,
      33.13872074609719,
      34.039680852198494,
      34.876990951070205,
      38.96717264927628,
      39.54125366288495,
      41.2237946178661,
      48.602838047225006,
      54.76048829336284,
      4.8955039412978705,
      8.973218154321776,
      13.505321712825046,
      14.5470610577951,
      15.20643145896286,
      21.14041859659957,
      24.396044540434513,
      26.087164021664247,
      28.14333162203915,
      30.450200395118618,
      33.14139384693357,
      34.03562006319644,
      34.88295089983404,
      38.98606376724056,
      39.5154916323676,
      41.2174778116997,
      48.60287159078795,
      54.77282107215253,
      4.802933197015157,
      8.879621538399546,
      13.58393299503902,
      14.436449477889195,
      15.252414859503418,
      21.19935202049173,
      24.426918803518568,
      26.09726467490722,
      28.166934760929315,
      30.444761378967225,
      33.1441536866611,
      34.03145526099179,
      34.88923057129013,
      39.005087278098905,
      39.48943756651005,
      41.211187104135504,
      48.6029214944596,
      54.785312228941564,
      4.7108133690597835,
      8.785577481755805,
      13.655979690237736,
      14.330063099046088,
      15.29810092423074,
      21.2586189656231,
      24.45784525287772,
      26.107338968380294,
      28.19089374688969,
      30.43906790219292,
      33.147000848346316,
      34.02718736868484,
      34.89581829830438,
      39.02421373236917,
      39.463134299965525,
      41.20493071599706,
      48.60298824212547,
      54.797952671924726,
      4.619166182917272,
      8.691108707551852,
      13.715256040759973,
      14.234120441402023,
      15.343475721022351,
      21.318175526064245,
      24.48881080763414,
      26.11736913268049,
      28.21519646364067,
      30.433127732424193,
      33.14993583698086,
      34.0228174330551,
      34.90269985340688,
      39.04340698687071,
      39.43663285697101,
      41.19871651565846,
      48.6030722695935,
      54.81073332595736,
      4.52801235296687,
      8.596236772684495,
      13.747623307237204,
      14.162772598356542,
      15.388525539764716,
      21.377979358808084,
      24.519803205289463,
      26.12733727949281,
      28.239830452045535,
      30.426950541406732,
      33.15295907460334,
      34.01834662790841,
      34.90985839829668,
      39.062619526477974,
      39.40999716992326,
      41.192551999272304,
      48.603173963813326,
      54.82364514146613,
      4.437371678688385,
      8.500982150377833,
      13.731621537090827,
      14.137491461126174,
      15.433236860460145,
      21.437989683552733,
      24.550810903452945,
      26.13722542652564,
      28.264782827946622,
      30.420547973156086,
      33.15607089550971,
      34.01377625705585,
      34.91727444367357,
      39.08178352728566,
      39.38331305325961,
      41.18644427214702,
      48.60329366238932,
      54.836679102847036,
      4.347263130247696,
      8.40536430466551,
      13.664167482900938,
      14.161371803527327,
      15.477596331650028,
      21.49816727713086,
      24.58182298705901,
      26.147015523208367,
      28.290040191891652,
      30.413933709431543,
      33.159271541565204,
      34.00910775690199,
      34.92492581982623,
      39.10079249783446,
      39.3567065954674,
      41.180400031298525,
      48.603431653385215,
      54.84982623634223,
      4.257704924880085,
      8.309401757758831,
      13.56559855287223,
      14.214087343028758,
      15.52159075762832,
      21.558474463062147,
      24.61282908130597,
      26.156689477122,
      28.315588530525766,
      30.407123533126175,
      33.16256115763352,
      34.004342698621,
      34.93278765841631,
      39.119460047488005,
      39.330385419504026,
      41.17442554920077,
      48.60358817541713,
      54.86307761739216,
      4.168714595295781,
      8.213112151154334,
      13.451852104118814,
      14.279711465890799,
      15.565207093099552,
      21.61887509668002,
      24.64381927046034,
      26.166229181126653,
      28.341413109413317,
      30.400135390281054,
      33.16593978713762,
      33.99948278990089,
      34.94083238591826,
      39.13741678001238,
      39.30474181285091,
      41.168526658760804,
      48.60376341802857,
      54.87642437746129,
      4.080309051141492,
      8.11651230121537,
      13.330150097649158,
      14.351032596270393,
      15.608432444093953,
      21.67933454625872,
      24.67478402259754,
      26.175616541142702,
      28.367498357045488,
      30.392989451527963,
      33.16940736776847,
      33.994529876236946,
      34.949029729212775,
      39.15382054030601,
      39.280642498412384,
      41.16270873954284,
      48.60395752233803,
      54.88985771033966,
      3.9925046344145225,
      8.019618249860269,
      13.203632514099827,
      14.424920809195914,
      15.65125407409251,
      21.739819670542914,
      24.705714120283524,
      26.184833504535295,
      28.393827739796667,
      30.38570817383915,
      33.17296372735792,
      33.989485941758076,
      34.95734673388338,
      39.1664967102235,
      39.26028834935964,
      41.156976705268555,
      48.60417058194892,
      54.90336887792551,
      3.905317169595992,
      7.922445310903232,
      13.07379394904732,
      14.499891267694169,
      15.693659414438288,
      21.800298793057244,
      24.736600597148286,
      26.19386208904383,
      28.420383627617916,
      30.378316363505267,
      33.17660857993282,
      33.984353109570556,
      34.96574779583265,
      39.170311548267996,
      39.248841052065266,
      41.15133499262137,
      48.60440264410598,
      54.91694921549571,
      3.8187620091620493,
      7.825008112520614,
      12.941422835069888,
      14.575165036140573,
      15.735636078219814,
      21.86074167355099,
      24.767434680255228,
      26.202684412191182,
      28.447147150307718,
      30.370841241264053,
      33.18034152196781,
      33.979133641606445,
      34.97419470691243,
      39.16050826661597,
      39.251087022457234,
      41.145787551382604,
      48.604653711083145,
      54.930590136475686,
      3.732854075042364,
      7.727320636252798,
      12.80697470938934,
      14.650295850359512,
      15.777171876908948,
      21.921119476911837,
      24.79820773813106,
      26.21128272109981,
      28.474098044292855,
      30.363312510452445,
      33.184162028854985,
      33.97382993796579,
      34.98264671535415,
      39.141038066794096,
      39.26310635314549,
      41.14033783593158,
      48.604923741783416,
      54.94428313672154,
      3.647607896521802,
      7.629396252897245,
      12.670733990194892,
      14.72500838082142,
      15.818254839121197,
      21.98140473986118,
      24.828911234288626,
      26.219639422633726,
      28.50121448999699,
      30.355762428938412,
      33.188069451608705,
      33.968444535744055,
      34.991060601877926,
      39.11744396936564,
      39.27938895451245,
      41.13498879813908,
      48.60521265353005,
      54.958019798329524,
      3.563037645002845,
      7.531247755603979,
      12.532890420752707,
      14.799121829359764,
      15.85887323094291,
      22.041571335725486,
      24.859536686048926,
      26.227737113779334,
      28.52847294009043,
      30.34822588538792,
      33.192063013824466,
      33.96298010733834,
      34.999390772457836,
      39.09221780929499,
      39.29747751654413,
      41.129742881688635,
      48.605520324026145,
      54.971791792991375,
      3.4791571660047103,
      7.432887390445103,
      12.393578023867335,
      14.872511016434927,
      15.89901557733669,
      22.101594437560113,
      24.890075628446528,
      26.235558612170188,
      28.55584793922186,
      30.340740480117834,
      33.1961418089111,
      33.957439458229224,
      35.007589368807515,
      39.06633705867009,
      39.31643062807355,
      41.124602017857164,
      48.60584659345774,
      54.985590884915055,
      3.3959800087096186,
      7.334326884695644,
      12.252896265652913,
      14.94508525963162,
      15.938670684196447,
      22.161450479885097,
      24.92051958298594,
      26.243086986654742,
      28.583311936259918,
      30.333346610349768,
      33.20030479761531,
      33.95182552423659,
      35.015606397727275,
      39.040242038527545,
      39.335845489979185,
      41.11956762278893,
      48.60619126671467,
      54.999408933332624,
      3.3135194533353043,
      7.235577473036024,
      12.110922195240086,
      15.016776276456568,
      15.977827660676674,
      22.221117119277917,
      24.95086003100349,
      26.250305587800035,
      28.610835090646738,
      30.326087559086197,
      33.204550805858254,
      33.94614136825162,
      35.023389880502386,
      39.01416853358387,
      39.355525206790105,
      41.11464059629528,
      48.606554115701634,
      55.013237894619074,
      3.2317885365720347,
      7.136649921860071,
      11.967717738688146,
      15.08753093289414,
      16.016475941467665,
      22.28057319405287,
      24.981088391380034,
      26.25719807821848,
      28.638385075224672,
      30.319009586040554,
      33.208878522903305,
      33.94039017644892,
      35.03088602355755,
      38.988264498589466,
      39.37536196625145,
      41.1098213222119,
      48.606934881711084,
      55.02706982404626,
      3.15080007528277,
      7.037554551852339,
      11.823334260411428,
      15.157306724170786,
      16.05460530873059,
      22.339798683244048,
      25.01119600234229,
      26.263748462600546,
      28.66592687887801,
      30.312162018035313,
      33.21328649987409,
      33.93457525398623,
      35.03803941153906,
      38.96263596520564,
      39.39529099628517,
      41.10510967034324,
      48.60733327782913,
      55.04089687719897,
      3.070566688647628,
      6.938301258979436,
      11.677815517373336,
      15.226068862259819,
      16.09220591344365,
      22.39877466509607,
      25.0411741070878,
      26.269941117331467,
      28.693422613573397,
      30.305597334995156,
      33.21777314864176,
      33.92870002020126,
      35.04479322390247,
      38.937367139228364,
      39.41527030799694,
      41.100505000021386,
      48.60774899134486,
      55.05471131107904,
      2.9911008189030124,
      6.83889953402537,
      11.531199632554854,
      15.293788343424518,
      16.129268295944062,
      22.457483275254752,
      25.071013842965947,
      26.275760819567495,
      28.72083133192024,
      30.299371246071882,
      33.2223367410999,
      33.92276800331904,
      35.05108947591689,
      38.91252998931815,
      39.4352709222549,
      41.096006165303265,
      48.60818168613421,
      55.06850548492626,
      2.912414750796867,
      6.739358480785378,
      11.383520450394476,
      15.360440632927707,
      16.165783405480244,
      22.51590766483843,
      25.10070623394787,
      26.281192775644154,
      28.748108863234684,
      30.29354274852183,
      33.226975408844254,
      33.91678283468424,
      35.05686928474594,
      38.88818912430673,
      39.45527178175898,
      41.091611521825506,
      48.60863100498888,
      55.08227186078332,
      2.834520629874365,
      6.639686833022845,
      11.234808491501127,
      15.426004749443221,
      16.201742618615345,
      22.57403195855946,
      25.130242186120224,
      26.28622264868784,
      28.77520767827884,
      30.288174159706823,
      33.2316871432747,
      33.91074824253746,
      35.06207316091908,
      38.864404377707984,
      39.47525692936216,
      41.08731893533177,
      48.60909657186237,
      55.09600300383356,
      2.757430479681802,
      6.539892970282586,
      11.085091640847509,
      15.490462614811962,
      16.23713775634737,
      22.6318412130555,
      25.15961248594119,
      26.29083658530204,
      28.802076795334937,
      30.283331110040915,
      33.236469796135054,
      33.90466804535576,
      35.06664132505982,
      38.84123219492922,
      39.49521385704107,
      41.08312579188128,
      48.60957799400594,
      55.10969158254046,
      2.6811562179626285,
      6.439984932644415,
      10.934395654607505,
      15.553798583840354,
      16.271961099831884,
      22.689321375578114,
      25.188807801001115,
      26.295021241199205,
      28.828661742977076,
      30.279082481938,
      33.24132108050518,
      33.898546144780376,
      35.07051404918555,
      38.81872635536549,
      39.51513249383415,
      41.0790290097407,
      48.610074863968116,
      55.123330368615434,
      2.6057096719042763,
      6.3399704344939884,
      10.782744541005634,
      15.615999098640874,
      16.30620540461337,
      22.746459243177167,
      25.217818683036985,
      26.298763805652044,
      28.85490459765917,
      30.275500276995956,
      33.24623857225893,
      33.89238651815733,
      35.073632021240925,
      38.79693830418255,
      39.53500455915373,
      41.0750250529549,
      48.610586761434305,
      55.136912236843294,
      2.5311025924887995,
      6.239856877380938,
      10.630160851972343,
      15.677052430600094,
      16.33986391328819,
      22.803242422508184,
      25.246635572956116,
      26.30205202464041,
      28.88074411678319,
      30.27265939104268,
      33.251219711999866,
      33.88619321071852,
      35.07593673078487,
      38.77591724381892,
      39.554823133453056,
      41.0711099465843,
      48.61111325488379,
      55.150430164791096,
      2.457346667975075,
      6.139651362027154,
      10.476665910543852,
      15.736948484917125,
      16.37293036653799,
      22.859659290378985,
      25.275248807632067,
      26.30487422257395,
      28.906115989852047,
      30.27063727466631,
      33.25626180748416,
      33.87997032743243,
      35.077370872932775,
      38.75571007170295,
      39.574582362634544,
      41.06727929358833,
      48.611653903044285,
      55.1638772324268,
      2.38445353654631,
      6.039360699544945,
      10.322279991217789,
      15.795678650392244,
      16.405399012486512,
      22.915698955141785,
      25.30364862824448,
      26.307219322476406,
      28.930953231115424,
      30.26951345598528,
      33.26136203653973,
      33.87372202455652,
      35.07787876679773,
      38.736361217017716,
      39.59427724716347,
      41.0635282933273,
      48.61220825612725,
      55.17724662167239,
      2.3124347981366506,
      5.93899142191799,
      10.167022465341578,
      15.853235682285975,
      16.437264614346184,
      22.971351219025227,
      25.33182518994372,
      26.30907686452361,
      28.955186736115547,
      30.269368903354852,
      33.26651745048705,
      33.86745250092312,
      35.077406783799944,
      38.7179124109464,
      39.61390348617464,
      41.059851761645845,
      48.61277585682926,
      55.19053161591559,
      2.241302025446397,
      5.838549791795599,
      10.010911920133518,
      15.909613609548467,
      16.46852245633193,
      23.02660654148978,
      25.35976857263032,
      26.310437022834886,
      28.978746020985405,
      30.27028520920117,
      33.27172497806599,
      33.8611659889941,
      35.07590378037799,
      38.70040241453091,
      39.6334573580442,
      41.05624415249377,
      48.613356241088496,
      55.20372559950163,
      2.171066774145619,
      5.738041811645956,
      9.853966257549672,
      15.964807660114994,
      16.49916834783125,
      23.081456003678248,
      25.387468792650232,
      26.31129062042662,
      29.00156015650732,
      30.27234358296215,
      33.27698142987015,
      33.854866745718574,
      35.07332152888038,
      38.68386672239499,
      39.65293562558091,
      41.0526995810326,
      48.613948938587214,
      55.21682205722597,
      2.101740592267619,
      5.637473232311835,
      9.696202777542615,
      16.018814199635678,
      16.529198625829025,
      23.13589127402092,
      25.414915815217217,
      26.311629142246858,
      29.02355889825404,
      30.27562365174359,
      33.28228350328787,
      33.84855904323057,
      35.06961513979866,
      38.66833725713833,
      39.67233545809615,
      41.0492118481689,
      48.61455347299789,
      55.229814573847186,
      2.033335028774018,
      5.536849561009252,
      9.537638249076126,
      16.071630680193632,
      16.558610155594934,
      23.18990457504302,
      25.442099567384567,
      26.311444746220428,
      29.044673999462464,
      30.28020208191729,
      33.2876277879466,
      33.842247159422776,
      35.064743468076,
      38.65384206708883,
      39.69165436519764,
      41.04577446644912,
      48.61516936196914,
      55.24269683363627,
      1.9658616412894792,
      5.436176068806171,
      9.378288971415962,
      16.123255596418915,
      16.587400329649494,
      23.24348865140871,
      25.469009951400405,
      26.310730272247493,
      29.06484067515075,
      30.286151052974414,
      33.29301077165422,
      33.83593536843387,
      35.058669496034035,
      38.640405038659786,
      39.71089013881913,
      41.04238068724619,
      48.61579611685679,
      55.25546261997841,
      1.8993320029717877,
      5.335457797617441,
      9.218170827602226,
      16.17368844702477,
      16.615567065032664,
      23.296636739223366,
      25.495636858292425,
      26.309479249111035,
      29.083999165774497,
      30.293536635111025,
      33.29842884682839,
      33.82962793108657,
      35.05136068555195,
      38.62804563340688,
      39.73004080109465,
      41.03902352916338,
      48.616433242204394,
      55.268105815039824,
      1.8337577085090857,
      5.234699566749327,
      9.057299331559438,
      16.222929700251512,
      16.643108798906265,
      23.34934253660147,
      25.521970181539587,
      26.30768589926347,
      29.102096328775044,
      30.302417141914415,
      33.303878317402145,
      33.82332908531379,
      35.04278929252026,
      38.616778658785144,
      39.74910455642147,
      41.03569580757921,
      48.617080234983895,
      55.280620399511065,
      1.7691503792113121,
      5.133905979025433,
      8.89568966996548,
      16.2709807620434,
      16.670024482527502,
      23.401600175494533,
      25.547999830701105,
      26.305345141479183,
      29.119087169840586,
      30.312841546001824,
      33.309355406190434,
      33.817043036610094,
      35.03293263729714,
      38.60661408043129,
      39.76807974655481,
      41.03239016525591,
      48.617736583610025,
      55.29300045243598,
      1.7055216671767965,
      5.033081426524556,
      8.733356739752113,
      16.3178439460424,
      16.696313573637603,
      23.45340419475734,
      25.573715744885426,
      26.30245259137552,
      29.134936216035943,
      30.324848055076757,
      33.314856262699486,
      33.8107739485455,
      35.02177332589466,
      38.597556882476496,
      39.78696480792372,
      41.029099103935536,
      48.61840176674512,
      55.305240151134115,
      1.6428832584953812,
      4.9322300959591585,
      8.570315181920819,
      16.36352244467963,
      16.72197602731486,
      23.504749514417156,
      25.59910790595387,
      26.299004559823597,
      29.149618633201445,
      30.33846294557459,
      33.32037697135751,
      33.80452593337818,
      35.009299417892905,
      38.589606980910666,
      39.8057582305972,
      41.02581501685063,
      48.6190752519151,
      55.31733377122043,
      1.5812468754652123,
      4.831355973721556,
      8.40657941221346,
      16.4080203007976,
      16.74701228534617,
      23.5556314110933,
      25.624166351366735,
      26.294998049288978,
      29.16312100192155,
      30.353699739117026,
      33.32591356014149,
      33.79830304280242,
      34.99550453855949,
      38.58275919339246,
      39.824458518498766,
      41.02253022208243,
      48.61975649395926,
      55.329275686727016,
      1.5206242777947967,
      4.7304628506254165,
      8.242163649067926,
      16.451342379355843,
      16.771423264176732,
      23.606045494498762,
      25.64888118659195,
      26.290430748163118,
      29.17544168967147,
      30.37055878363543,
      33.33146200957164,
      33.792109258868464,
      34.98038793428069,
      38.57700326717696,
      39.84306415058475,
      41.01923699670733,
      48.62044493334161,
      55.34106037032805,
      1.461027262751771,
      4.629554326366838,
      8.077081939203927,
      16.49349433886795,
      16.795210341500663,
      23.655987684937536,
      25.673242597009057,
      26.285301023168326,
      29.186590788935067,
      30.38902726878494,
      33.33701826204067,
      33.785948485109984,
      34.963954472099985,
      38.57232396508125,
      39.86157354278409,
      41.015927611683416,
      48.621139994351324,
      55.35268239366643,
      1.402467664233326,
      4.528633813729608,
      7.911348181115132,
      16.534482602292723,
      16.818375341560206,
      23.705454191692176,
      25.69724085925205,
      26.279607909941827,
      29.19658962768478,
      30.409079668616613,
      33.34257823144101,
      33.77982453791566,
      34.94621458583346,
      38.56870120770374,
      39.8799850105511,
      41.012594367442574,
      48.62184108322484,
      55.364136427781894,
      1.3449573507222905,
      4.42770454255934,
      7.744976146697526,
      16.574314327166153,
      16.840920519223804,
      23.754441492176593,
      25.72086635194989,
      26.273351101930675,
      29.20546989416684,
      30.43067856886543,
      33.348137813048766,
      33.773741138182494,
      34.92718417279933,
      38.5661102685305,
      39.89829673191806,
      41.00922963017082,
      48.62254758622225,
      55.37541724363551,
      1.2885082221067223,
      4.32676956352711,
      7.577979501195703,
      16.612997374810597,
      16.862848542916726,
      23.802946311706183,
      25.744109565830264,
      26.26653093775553,
      29.213272447231336,
      30.453775806853354,
      33.35369289361771,
      33.76770190328872,
      34.90688444659203,
      38.56452201717318,
      39.9165067109517,
      41.00582586877999,
      48.623258867693266,
      55.38651971272661,
      1.2331322053133487,
      4.225831751706723,
      7.41037182162349,
      16.65054027850076,
      16.88416247648056,
      23.8509656037135,
      25.7669611131685,
      26.25914838723198,
      29.220045902703855,
      30.478313832686275,
      33.35923936163135,
      33.76171033942665,
      34.88534175248787,
      38.56390320484364,
      39.934612741524056,
      41.00237569259835,
      48.623974268168595,
      55.39743880779502,
      1.1788412487474005,
      4.1248938099852435,
      7.242166613784457,
      16.686952210502408,
      16.90486576003991,
      23.898496530210327,
      25.789411736570187,
      26.251205036270377,
      29.225845093862077,
      30.504227192787706,
      33.364773117654465,
      33.75576983433888,
      34.86258735294736,
      38.564216785320454,
      39.95261237130155,
      40.99887188983568,
      48.62469310251389,
      55.40816960360187,
      1.1256473154840547,
      4.0239582723282625,
      7.073377327999954,
      16.722242947930564,
      16.924962189956588,
      23.945536442265606,
      25.811452317088285,
      26.242703070911805,
      29.230729500533638,
      30.53144404028972,
      33.370290084718185,
      33.74988365050457,
      34.8386571912609,
      38.565422264121224,
      39.970502865840444,
      40.99530746691139,
      48.62541465818332,
      55.418707277779895,
      1.0735623751876342,
      3.9230275069196416,
      6.904017373636082,
      16.7564228374001,
      16.94445589795321,
      23.992082860234024,
      25.83307388168492,
      26.233645260800063,
      29.23476172898955,
      30.559887589067092,
      33.37578621866456,
      33.74405491882875,
      34.81359164166368,
      38.56747606836292,
      39.9882811726524,
      40.991675688773114,
      48.626138193609954,
      55.42904711174455,
      1.0225983947195156,
      3.822103719194231,
      6.734100132505467,
      16.78950275846623,
      16.963351329488816,
      24.03813345342699,
      25.854267610055306,
      26.224034942435505,
      29.23800610693094,
      30.589477446001606,
      33.38125751836512,
      33.73828663289356,
      34.787435254244215,
      38.57033192985075,
      40.00594388506914,
      40.98797012037435,
      48.62686293676871,
      55.43918449165555,
      0.9727673273938565,
      3.7211889547833117,
      6.563638971212355,
      16.821494085871944,
      16.981653221470346,
      24.083686018870154,
      25.87502484084076,
      26.21387600261304,
      29.24052743782251,
      30.62013077602655,
      33.38670003571851,
      33.73258164384152,
      34.76023650271826,
      38.57394127425159,
      40.0234872056925,
      40.98418466953167,
      48.627588083948574,
      55.449114909419,
      0.9240811008282918,
      3.62028510239034,
      6.392647252498643,
      16.8524086506368,
      16.999366579383864,
      24.128738458731,
      25.89533707726423,
      26.203172862510357,
      29.24238993944931,
      30.651763273798874,
      33.39210988531497,
      33.7269426559707,
      34.732047542679,
      38.57825360973782,
      40.04090690916362,
      40.98031363143705,
      48.628312798766565,
      55.458833963718604,
      0.8765516033334535,
      3.5193938966132294,
      6.221138345642278,
      16.88225870003994,
      17.016496653929305,
      24.1732887559298,
      25.91519599222717,
      26.191930462970316,
      29.243656374827157,
      30.684289932514346,
      33.39748325364074,
      33.72137222313884,
      34.7029239873127,
      38.58321690917932,
      40.05819830392274,
      40.976351735164656,
      48.6290362114555,
      55.46833736106628,
      0.8301906687766375,
      3.4185169207320105,
      6.049125635954516,
      16.911056856562542,
      17.033048917243025,
      24.217334947358054,
      25.934593432912994,
      26.18015425161431,
      29.244387370511607,
      30.717625613391846,
      33.40281640767312,
      33.71587274609128,
      34.67292470683588,
      38.58877798076401,
      40.075356192557784,
      40.97229419258636,
      48.62975741845571,
      55.4776209168602,
      0.7850100598162504,
      3.3176556094758047,
      5.876622533416854,
      16.938816075867482,
      17.049029038790785,
      24.2608750940206,
      25.95352142494484,
      26.167850172538017,
      29.244640908173437,
      30.751685428466896,
      33.408105702691856,
      33.710446470852865,
      34.642111657109965,
      38.59488282279303,
      40.09237483025534,
      40.968136750189906,
      48.63047548233621,
      55.48668055644025,
      0.7410214494049387,
      3.216811251785706,
      5.703642480496899,
      16.9655496039073,
      17.0644428610135,
      24.30390724728051,
      25.971972176150608,
      26.155024659482244,
      29.244471969725183,
      30.786384954868396,
      33.41334758910136,
      33.70509548835317,
      34.610549742062396,
      38.60147695927413,
      40.109247880770575,
      40.96387574438973,
      48.63118943206876,
      55.4955123161305,
      0.6982364004103652,
      3.1159849935879875,
      5.5301989591751095,
      16.991270933259194,
      17.079296374807075,
      24.346429410214142,
      25.989938079987102,
      26.141684633548394,
      29.243932313674236,
      30.82164030134125,
      33.418538618019376,
      33.69982173549357,
      34.57830671371473,
      38.60850575379491,
      40.12596836922225,
      40.959508161024466,
      48.63189826367507,
      55.50411234425888,
      0.6566663431530301,
      3.015177840591178,
      5.3563054972204105,
      17.0159937587965,
      17.09359569491553,
      24.38843949286421,
      26.007411718679922,
      26.127837506751877,
      29.243070360005955,
      30.857368048162662,
      33.423675445340294,
      33.694626997911094,
      34.545453112811195,
      38.61591469996171,
      40.14252863089309,
      40.955031699853855,
      48.63260094126203,
      55.51247690214474,
      0.6163225506206351,
      2.9143906611210637,
      5.181975673738606,
      17.03973193281212,
      17.10734703531554,
      24.429935259897793,
      26.024385866131748,
      26.113491192992367,
      29.24193116205936,
      30.893485080511535,
      33.42875483392133,
      33.68951291475414,
      34.51206225225659,
      38.62364968741678,
      40.158920255077405,
      40.950444845000426,
      48.63329639845661,
      55.52060236504524,
      0.5772161110089918,
      2.813624189004631,
      5.0072231240289975,
      17.06249941971751,
      17.12055668466821,
      24.470914268812095,
      26.04085349065373,
      26.09865412838677,
      29.240556445944197,
      30.929908333410467,
      33.433773653465636,
      33.68448098585954,
      34.478210244802746,
      38.63165724308862,
      40.17513402286177,
      40.94574694242583,
      48.63398354024823,
      55.528485223054055,
      0.5393578971501122,
      2.712879026516319,
      4.832061543773891,
      17.084310250444915,
      17.133230981911904,
      24.51137379635718,
      26.056807757570777,
      26.08333530338902,
      29.23898470058874,
      30.96655446406933,
      33.43872887758283,
      33.67953258181532,
      34.4439760756475,
      38.63988474787172,
      40.19115983755768,
      40.940938285691665,
      48.6346612452395,
      55.536122081944,
      0.5027585322365917,
      2.61215564739661,
      4.656504692587683,
      17.105178476686213,
      17.14537629206769,
      24.551310750222385,
      26.067544309745553,
      26.072242031748914,
      29.23725130417063,
      31.003339465192358,
      33.4436175773889,
      33.67466895751179,
      34.40944171979251,
      38.648280629379904,
      40.2069866463253,
      40.93602021142177,
      48.63532836830487,
      55.54350966394901,
      0.46742835106027014,
      2.5114543999519228,
      4.480566396954204,
      17.12511812510464,
      17.156998982326076,
      24.590721562209175,
      26.05129140616178,
      26.087149880090255,
      29.235388675240497,
      31.040178230833792,
      33.44843691085701,
      33.66989126993534,
      34.37469230309271,
      38.6567945317692,
      40.22260235134493,
      40.93099520605636,
      48.63598374364845,
      55.55064480847968,
      0.4333773556708396,
      2.410775510246266,
      4.3042605525759035,
      17.144143151658486,
      17.168105398481632,
      24.629602058015557,
      26.034587607655773,
      26.101525074034583,
      29.23342643917788,
      31.076984084890903,
      33.45318410693991,
      33.66520060115279,
      34.339816304859404,
      38.665377463892334,
      40.23799370871351,
      40.92586702565535,
      48.63662618824949,
      55.557524472768876,
      0.400615164086728,
      2.310119085393925,
      4.127601126160564,
      17.162267396178393,
      17.17870184177903,
      24.667947297279227,
      26.017444805054005,
      26.11536159210367,
      29.23139160265232,
      31.113668281442287,
      33.45785644323757,
      33.66059798768055,
      34.30490579856462,
      38.67398192723343,
      40.25314621308848,
      40.920640830653184,
      48.63725450567971,
      55.564145732444956,
      0.3691509500795511,
      2.2094851169559497,
      3.95060215666976,
      17.179504537339202,
      17.18879454623081,
      24.70575137552419,
      25.999875923087775,
      26.12865362251644,
      29.229308730483968,
      31.15013948597488,
      33.462451215668786,
      33.65608445775093,
      34.27005672554263,
      38.68256202519193,
      40.268043965993265,
      40.915323337564075,
      48.63786749026907,
      55.57050578203038,
      0.33899337145938646,
      2.1088734844524084,
      3.773277756053571,
      17.195868048169526,
      17.19838965646513,
      24.743007176917367,
      25.981895128289406,
      26.141395565899682,
      29.227200120721996,
      31.18630324718678,
      33.466965698196354,
      33.6516610783984,
      34.235369194485465,
      38.691073555346286,
      40.282669525680596,
      40.909922989645054,
      48.638463931596206,
      55.57660193536564,
      0.31015048329856404,
      2.008283958991468,
      3.5956421094965285,
      17.207493206157736,
      17.211371152240154,
      24.779706062961996,
      25.96351810166578,
      26.153582038109924,
      29.22508597490651,
      31.222061470583455,
      33.47139709012778,
      33.64732901481785,
      34.20094779685984,
      38.69947408634229,
      40.29700373658137,
      40.90445014838295,
      48.63904261927107,
      55.58243162595882,
      0.28262963122014106,
      1.9077162070224782,
      3.417709475195217,
      17.216111097100217,
      17.226026780671333,
      24.8158374769949,
      25.944762396387233,
      26.165207873177295,
      29.222984561392074,
      31.257311907578412,
      33.47574244783017,
      33.643089605132445,
      34.16690192501714,
      38.70772302102877,
      40.31102553673656,
      40.89891730729322,
      48.63960234797712,
      55.58799240726218,
      0.2564373180669647,
      1.8071697942136025,
      3.239494183694908,
      17.224249078952827,
      17.23984753009822,
      24.85138843696544,
      25.925647908118624,
      26.176268126375433,
      29.220912370320388,
      31.291947677333113,
      33.4799985968159,
      33.63894445459228,
      34.133346075611755,
      38.71578164741084,
      40.32471174234424,
      40.8933393287774,
      48.640141922734195,
      55.593281952878456,
      0.2315790346859418,
      1.7066441894590034,
      3.061010636805063,
      17.23191272972779,
      17.252845621729044,
      24.8863428785004,
      25.9061974960918,
      26.18675807741383,
      29.21888425937209,
      31.325856843147154,
      33.48416201902459,
      33.63489555435857,
      34.100400115918774,
      38.72361317891828,
      40.33803680982724,
      40.88773370350565,
      48.640660164340574,
      55.598298056700166,
      0.2080590419755595,
      1.6061387690159,
      2.882273306118405,
      17.239107437045295,
      17.265032861629113,
      24.920680795288487,
      25.886437807988163,
      26.196673233744477,
      29.21691358983632,
      31.358922070811023,
      33.48822870869342,
      33.630945431463275,
      34.06818948474257,
      38.731182785398374,
      40.35097257787594,
      40.88212082973895,
      48.64115591495074,
      55.60303863298629,
      0.18588008628084468,
      1.5056528207712798,
      2.703296731155402,
      17.245838380202215,
      17.276420602359476,
      24.95437710224929,
      25.8664003832658,
      26.206009333967227,
      29.215012352836105,
      31.39102040279841,
      33.492193988431126,
      33.62709733831263,
      34.036845292958326,
      38.73845761614485,
      40.36348799504573,
      40.876524306876334,
      48.641628043741,
      55.60750171638079,
      0.16504302323655284,
      1.405185548637459,
      2.524095517156742,
      17.25211051308958,
      17.287019706093822,
      24.98740011568789,
      25.84612314082885,
      26.21476235131319,
      29.21319128576294,
      31.42202318917989,
      33.496052274993495,
      33.623355492221705,
      34.0065042816284,
      38.74540681617276,
      40.375548843056556,
      40.870971232944704,
      48.64207545261512,
      55.611685461879354,
      0.14554631518212235,
      1.3047360770773788,
      2.344684332546296,
      17.25792854799311,
      17.2968405093344,
      25.019709499149826,
      25.825652402418694,
      26.222928497181247,
      29.21145997912362,
      31.45179622308062,
      33.499796781915954,
      33.61972537781369,
      33.977308588661124,
      38.7520015368439,
      40.38711747235193,
      40.86549248933919,
      48.64249708189993,
      55.61558814474962,
      0.12738535408406076,
      1.204303455753458,
      2.165077906085627,
      17.263296940307647,
      17.305892789339804,
      25.051253457581762,
      25.805045669213467,
      26.23050422469706,
      29.209826974100373,
      31.48020013445698,
      33.50341914395033,
      33.61621412732361,
      33.94940526904464,
      38.758214941844976,
      40.39815257508367,
      40.86012298751447,
      48.642891915979185,
      55.61920816041226,
      0.11055154391143726,
      1.1038866642979959,
      1.9852910237423003,
      17.26821987419357,
      17.31418573237487,
      25.081964867178886,
      25.78437546434307,
      26.23748623226166,
      29.20829985118636,
      31.50709109957585,
      33.50690894705535,
      33.612830995049116,
      33.92294551012558,
      38.76402220941973,
      40.4086090316659,
      40.85490184135559,
      48.64325898881565,
      55.62254402428899,
      0.0950310540226938,
      1.0034846172024836,
      1.8053385252958125,
      17.272701249201223,
      17.32172790388383,
      25.111755894374248,
      25.76373468794843,
      26.24387146705286,
      29.20688531028988,
      31.53232192308602,
      33.51025314934654,
      33.609587940534375,
      33.898083483966445,
      38.76940053166078,
      40.4184378800926,
      40.849872415908386,
      48.64359738930921,
      55.62559437162538,
      0.08080312933435108,
      0.9030961688166997,
      1.6252353006961526,
      17.27674466788645,
      17.328527220683952,
      25.140510478978584,
      25.743244109855826,
      26.249657128441065,
      29.205589242710964,
      31.555743542869447,
      33.51343538652582,
      33.606500326959626,
      33.87497478560152,
      38.77432911157526,
      40.42758647120397,
      40.845082189168465,
      48.64390626644183,
      55.62835795729479,
      0.0678378197470323,
      0.8027201184555601,
      1.444996286204726,
      17.28035342443805,
      17.334590925269183,
      25.16807384728058,
      25.723062834131024,
      26.254840671280455,
      29.20441679538894,
      31.577206992761806,
      33.51643517635725,
      33.60358772016541,
      33.85377442119713,
      38.778789158554176,
      40.43599888550808,
      40.84058235120998,
      48.64418483416111,
      55.63083365559121,
      0.05609298383520935,
      0.7023552156032528,
      1.26463646033109,
      17.283530494335736,
      17.33992556230553,
      25.19423805829329,
      25.703402732396878,
      26.25941980903494,
      29.20337242780242,
      31.596565832916735,
      33.519227081178315,
      33.600874729316594,
      33.83463433553255,
      38.78276388279529,
      40.44361669368424,
      40.83642705842711,
      48.644432375954445,
      55.63302046001727,
      0.045510459525056925,
      0.6020001652093109,
      1.084170839589316,
      17.28627852505514,
      17.344536957395313,
      25.218722720304864,
      25.684547708820357,
      26.263392516700023,
      29.20245996187921,
      31.613679021269657,
      33.52177996930979,
      33.59839174834054,
      33.81770050462651,
      38.78623848915645,
      40.4503801371829,
      40.83267226637849,
      48.64464824907143,
      55.63491748307494,
      0.036011426337618856,
      0.5016536330666274,
      0.903614474097901,
      17.288599827834,
      17.348430198176313,
      25.241151101964356,
      25.66687757259573,
      26.266757033482854,
      29.20168262524357,
      31.62841415328836,
      33.52405664742225,
      33.59617532607784,
      33.80310966569678,
      38.789200170849305,
      40.45622977985268,
      40.829374090221414,
      48.644831888352776,
      55.63652395606398,
      0.027491275232780228,
      0.40131425126447756,
      0.7229824430318079,
      17.290496370512162,
      17.351609617818216,
      25.26102533267086,
      25.6508928232083,
      26.269511865204674,
      29.20104308809357,
      31.6406509445954,
      33.526014307357386,
      33.59426772164614,
      33.790985809325996,
      38.79163810332005,
      40.46110862974614,
      40.826586693508794,
      48.64498280962832,
      55.637839228895345,
      0.019814798780545276,
      0.30098062370646533,
      0.5422898499666824,
      17.29196977145584,
      17.354078780967416,
      25.27771250894175,
      25.6372285318474,
      26.27165578639316,
      29.20054349396599,
      31.650284778639257,
      33.52760637415694,
      33.59271505826172,
      33.78143661120036,
      38.793543438608445,
      40.46496465073037,
      40.82435978565864,
      48.645100612651284,
      55.638862769923165,
      0.012813150861798074,
      0.20065133167628701,
      0.3615518181153468,
      17.293021294574718,
      17.35584047218609,
      25.290467182566413,
      25.626631843202368,
      26.273187842036123,
      29.200185484607157,
      31.6572300983708,
      33.5287862868816,
      33.591563543936196,
      33.77455002408622,
      38.794909300422304,
      40.46775348475774,
      40.822735907186384,
      48.64518498353995,
      55.63959416580169,
      0.006284492678624614,
      0.1003249394614846,
      0.1807834854916295,
      17.29365184543944,
      17.356896686922205,
      25.29852608738014,
      25.619867240837674,
      26.274107348971647,
      29.19997021912995,
      31.661423396879037,
      33.52951324849839,
      33.59085372276852,
      33.77039127478786,
      38.79573078011649,
      40.46944110920914,
      40.82174777824324,
      48.64523569670165,
      55.64003312136929,
      -9.185688050157696e-07,
      6.800424425477961e-07,
      1.2569600717280065e-06,
      17.293861968504256,
      17.35724862503857,
      25.301289464173237,
      25.617535216658215,
      26.27441389689556,
      29.199898387596853,
      31.662825565827323,
      33.529758959837274,
      33.59061374183116,
      33.76900050701207,
      38.79600493372076,
      40.470006091707816,
      40.82141604802822,
      48.64525261622174,
      55.640179459563505,
      -0.00329110612886281,
      0.10811091792446503,
      0.16424521861574962,
      17.2939243351735,
      17.35723512166394,
      25.30138442525943,
      25.6182037320063,
      26.274618012183716,
      29.20042255663475,
      31.662078552768328,
      33.530694014520314,
      33.58180961508386,
      33.77888028209574,
      38.7959649214637,
      40.47004398417665,
      40.82150159862092,
      48.645252127338104,
      55.639991523497024,
      -0.006101024938619152,
      0.2162069931858812,
      0.32846915001889454,
      17.294108850132254,
      17.35719623295574,
      25.30167582374279,
      25.620199928314708,
      26.27523356805719,
      29.201994700277908,
      31.65984201799082,
      33.53344764183008,
      33.55965237742123,
      33.80431054040157,
      38.795844925693714,
      40.47015757015146,
      40.8217583776809,
      48.645250604633745,
      55.6394277276166,
      -0.007802478614916035,
      0.32427340152140366,
      0.4926505040227884,
      17.294407764040507,
      17.35713682810025,
      25.30218271655239,
      25.623496243932184,
      26.27627019121985,
      29.20461372856805,
      31.656129369406614,
      33.5297605647483,
      33.53896050519676,
      33.838715805212814,
      38.79564507016663,
      40.470346580229574,
      40.822186762576266,
      48.64524788018345,
      55.63848810886116,
      -0.007166343273613319,
      0.43229535541956765,
      0.6567679846556038,
      17.294808188715844,
      17.357065030718978,
      25.302935308321533,
      25.628048297819326,
      26.277743913054653,
      29.208277826403506,
      31.650962608765063,
      33.49817695195418,
      33.54508654626157,
      33.878172577977104,
      38.79536556365251,
      40.470610581572224,
      40.82278736746485,
      48.64524367489712,
      55.637172728736374,
      0.0058193474898352625,
      0.5402581224254336,
      0.8208002876593424,
      17.29529216708139,
      17.35699220203856,
      25.30397284924117,
      25.633796996270352,
      26.27967714272641,
      29.21298445572854,
      31.644371835498397,
      33.46507474241765,
      33.5534833058327,
      33.920813327327586,
      38.7950067037149,
      40.470949001658305,
      40.82356102158403,
      48.645237599692386,
      55.63548167322547,
      0.015788724460644357,
      0.6481470433463783,
      0.9847260984497518,
      17.295836831130224,
      17.356932856445138,
      25.30534109601237,
      25.640671093269816,
      26.282098614954823,
      29.218730358490088,
      31.636394591886706,
      33.43173415221721,
      33.56372652511952,
      33.96573596325691,
      38.7945688820279,
      40.47136116056107,
      40.82450873979145,
      48.64522915712828,
      55.633415052664766,
      0.025714786875101397,
      0.7559475503375622,
      1.1485240906927159,
      17.29641471145826,
      17.35690444503938,
      25.30708961901499,
      25.64858993653372,
      26.28504329761826,
      29.22551156025485,
      31.62707508450463,
      33.39862826238371,
      33.57575874946581,
      34.012470166046825,
      38.79405259125569,
      40.471846310798064,
      40.82563168626662,
      48.645217743489425,
      55.63097300158411,
      0.03671254823474824,
      0.8636451848351745,
      1.312172925624862,
      17.296994279907075,
      17.35692692459849,
      25.309269197675924,
      25.657466176924068,
      26.288552239930652,
      29.23332337434829,
      31.61646332086148,
      33.366005869432634,
      33.58953552087149,
      34.060749214668895,
      38.793458433524385,
      40.47240368357221,
      40.82693113250461,
      48.64520265131122,
      55.62815567851199,
      0.04897480352824857,
      0.9712256153112608,
      1.475651252254485,
      17.297540814976976,
      17.357022021028026,
      25.311929473980353,
      25.667208295233323,
      26.292672337747835,
      29.242160406347235,
      31.60461420084592,
      33.33400648870094,
      33.605012182756404,
      34.110409097254326,
      38.7927871305187,
      40.47303254002131,
      40.82840841092741,
      48.64518307233071,
      55.624963265746594,
      0.06256427532200261,
      1.0786746548133743,
      1.6389377085548573,
      17.298017665365798,
      17.357212110502616,
      25.315116955121248,
      25.677722882831443,
      26.29745598908585,
      29.252016558726698,
      31.591586600387487,
      33.302710579901856,
      33.62214229175292,
      34.16134080223515,
      38.79203953523858,
      40.47373222593017,
      40.8300648655966,
      48.64515810084839,
      55.621395969092475,
      0.07750512708898624,
      1.1859782782826263,
      1.8020109237621609,
      17.298387936153294,
      17.35751869215945,
      25.318873388239105,
      25.68891668281758,
      26.30296061089733,
      29.262885035430976,
      31.577442480291534,
      33.27216448779977,
      33.640877730571276,
      34.21346617049973,
      38.79121664544987,
      40.47450222823943,
      40.8319018016279,
      48.64512673748208,
      55.6174540175644,
      0.09380615509472011,
      1.2931226396021107,
      1.9648495218653117,
      17.29861652796479,
      17.357960520247296,
      25.32323448183595,
      25.700698446366232,
      26.309247988527744,
      29.274758346105543,
      31.56224604726717,
      33.242393813067544,
      33.66116918352723,
      34.26672490516152,
      38.79031961886173,
      40.47534223161436,
      40.83392043497741,
      48.64508789329292,
      55.61313766305877,
      0.11146879913855592,
      1.4000940883725959,
      2.1274321263672964,
      17.2986723354566,
      17.35855158749916,
      25.328228920824024,
      25.71298068268856,
      26.316383433218853,
      29.287628309692863,
      31.546062987540132,
      33.213411028962994,
      33.68296667230044,
      34.321067205645036,
      38.78934979005945,
      40.47625217332063,
      40.836121844289345,
      48.64504039426101,
      55.608447179994464,
      0.13049046448230148,
      1.5068791863806719,
      2.289737366380854,
      17.29853029974104,
      17.359299263122498,
      25.333877611781602,
      25.72568138279734,
      26.324434731681436,
      29.301486057056852,
      31.52895978681298,
      33.185220049779055,
      33.7062200597782,
      34.37644939884591,
      38.78830868921567,
      40.47723229469181,
      40.83850692645831,
      48.644982986086816,
      55.6033828649243,
      0.15086608371708782,
      1.6134647237498885,
      2.4517438841052486,
      17.298172969429945,
      17.36020292866527,
      25.340193096753044,
      25.738725781325982,
      26.333470885961315,
      29.316322032259418,
      31.511003144234973,
      33.157819096773046,
      33.73087948924902,
      34.432831247093524,
      38.78719806259592,
      40.47828318756781,
      40.841076357472765,
      48.64491433929315,
      55.59794503611945,
      0.17258892418422594,
      1.7198377347493043,
      2.6134303437098194,
      17.297591298993733,
      17.361253380954192,
      25.347179083141928,
      25.7520481916288,
      26.343560661645856,
      29.332125992064398,
      31.49225948282252,
      33.131202568129616,
      33.75689574810523,
      34.49017423515898,
      38.78601989486552,
      40.47940583423029,
      40.843830559964985,
      48.64483305459933,
      55.592134033129426,
      0.19565103898763947,
      1.8259855132538938,
      2.7747754416436554,
      17.296784588592566,
      17.362433095821512,
      25.35483005045756,
      25.765593911860456,
      26.354770986777723,
      29.348887003187976,
      31.472794554602697,
      33.10536230148365,
      33.784220555194665,
      34.54844045081103,
      38.78477643319584,
      40.480601639556184,
      40.84676967870679,
      48.644737668540884,
      55.5859502163196,
      0.22004353655301115,
      1.9318956278361556,
      2.9357579183600944,
      17.295759675673256,
      17.363717240213482,
      25.363130909824115,
      25.779321158428747,
      26.367165269980788,
      29.366593436748115,
      31.452673135674633,
      33.08028845144569,
      33.81280677614832,
      34.607591837452176,
      38.78347021315693,
      40.48187245434382,
      40.849893565066225,
      48.64462665930355,
      55.57939396639109,
      0.24575675217357393,
      2.0375559364819886,
      3.096356571439557,
      17.294529638533934,
      17.3650751704012,
      25.372056708310772,
      25.79320294326549,
      26.380801730078673,
      29.385232959284274,
      31.431958804326005,
      33.05597011415111,
      33.842608573786016,
      34.66758968713826,
      38.782104086372804,
      40.48322058903146,
      40.85320177118426,
      48.644498452742596,
      55.5724656838857,
      0.2727803639805147,
      2.142954600928475,
      3.256550270070875,
      17.293112316870825,
      17.36647210926818,
      25.381572387057012,
      25.807228778109856,
      26.395731845776588,
      29.40479251961967,
      31.410713794179888,
      33.032395779812184,
      33.87358150204273,
      34.728394293237805,
      38.78068124990507,
      40.48464881730875,
      40.85669355435927,
      48.644351428556114,
      55.56516578868117,
      0.3011034760989267,
      2.2480801006105633,
      3.4163179708360984,
      17.29152890411637,
      17.36787074594699,
      25.391632619891496,
      25.821406067287747,
      26.41199903790839,
      29.425258330714875,
      31.38899891391965,
      33.00955366451109,
      33.90568255226411,
      34.78996471186248,
      38.77920527731896,
      40.48616036940989,
      40.86036789184719,
      48.64418392658054,
      55.557494719481355,
      0.33071468174546925,
      2.3529212462199713,
      3.5756387347291065,
      17.28980276842388,
      17.36923259914425,
      25.402181777526863,
      25.835761043569992,
      26.429637685200372,
      29.446615845509065,
      31.36687352529098,
      32.98743195465027,
      33.938870160509204,
      34.85225859922543,
      38.777680151376195,
      40.487758915157336,
      40.864223506012735,
      48.64399425317809,
      55.549452933307386,
      0.3616021137060415,
      2.457467192877857,
      3.734491745321959,
      17.287958561646136,
      17.370519083140575,
      25.413154080663983,
      25.850339110418354,
      26.448672547443085,
      29.46884972555235,
      31.344395571661835,
      32.96601898652594,
      33.97310418389385,
      34.91523210324821,
      38.776110298288614,
      40.48944853708733,
      40.86825889950968,
      48.643780687683766,
      55.541040904995604,
      0.3937534866255896,
      2.561707452919888,
      3.8928563279785693,
      17.286021605899283,
      17.371692285363544,
      25.424474021550225,
      25.865204476580793,
      26.469118631009263,
      29.49194380099085,
      31.321621650314324,
      32.94530337660294,
      34.0083458531731,
      34.97883979480333,
      38.7745006234574,
      40.49123369422145,
      40.87247239993955,
      48.643541488881894,
      55.5322591267092,
      0.42715613386369167,
      2.6656319083054503,
      4.050711970002162,
      17.28401751054375,
      17.37271550136539,
      25.436057144310254,
      25.880439002344684,
      26.49098148743402,
      29.515881020159473,
      31.298607122754714,
      32.92527411364139,
      34.044557707820566,
      35.04303462855014,
      38.77285654861412,
      40.4931191772462,
      40.876862213239626,
      48.6432749014822,
      55.52310810747134,
      0.461797040620816,
      2.769230822655224,
      4.20803834158836,
      17.281971961280103,
      17.373553584358202,
      25.447811274726508,
      25.896140217851784,
      26.514257894210676,
      29.5406433866472,
      31.27540625859377,
      32.905920620913854,
      34.08170351889997,
      35.10776792632516,
      38.771184050271096,
      40.495110056018895,
      40.881426484894725,
      48.64297916256544,
      55.513588372726964,
      0.4976628744363292,
      2.872494852931588,
      4.364815317446481,
      17.2799106269875,
      17.37417316272608,
      25.459638274062243,
      25.91241852169693,
      26.538936835111734,
      29.56621188120314,
      31.25207240993734,
      32.88723279479231,
      34.119748204100034,
      35.17298937805883,
      38.76948969938011,
      40.49721162043087,
      40.886163367947795,
      48.64265250797168,
      55.50370046394212,
      0.5347400137549051,
      2.9754150607727,
      4.521022998938874,
      17.2778591403121,
      17.374542768759177,
      25.471436353395855,
      25.929393623785845,
      26.565000679596313,
      29.592566365213003,
      31.228658214724287,
      32.869201024630364,
      34.15865773845516,
      35.238647056553184,
      38.76778070208936,
      40.499429315728804,
      40.89107109670722,
      48.64229317860439,
      55.493444938249546,
      0.5730145750261756,
      3.0779829234967675,
      4.676641736576896,
      17.27584311952829,
      17.374632910545646,
      25.483102922207955,
      25.947190361786213,
      26.5924264581206,
      29.619685461657102,
      31.205215829074515,
      32.85181619790488,
      34.19839906351947,
      35.304687443395885,
      38.766064941477104,
      40.50176867342503,
      40.89614806500638,
      48.64189942662518,
      55.48282236814961,
      0.6124724386191418,
      3.180190344794668,
      4.831652152709307,
      17.27388820929283,
      17.374416109069593,
      25.494537861312633,
      25.965934094005714,
      26.621187140203556,
      29.647546408400505,
      31.181797190504156,
      32.8350696938761,
      34.238939997110904,
      35.37105546394556,
      38.764351020127016,
      40.50423523892205,
      40.90139290786269,
      48.641469521517585,
      55.47183334127651,
      0.6530992737379716,
      3.282029665129372,
      4.986035164221963,
      17.272020125761877,
      17.37386691491542,
      25.505647018087043,
      25.985745944915024,
      26.65125284074259,
      29.676124877293304,
      31.1584543158952,
      32.81895336849153,
      34.28024914519171,
      35.43769452979698,
      38.762648303391465,
      40.50683449694264,
      40.90680458539822,
      48.641001755998,
      55.460478460238754,
      0.6948805624636573,
      3.383493671861254,
      5.13977200507055,
      17.270264697203384,
      17.372961913517848,
      25.516345642262554,
      26.00673823658616,
      26.682591902613222,
      29.70539475077033,
      31.135239640474197,
      32.803459532841096,
      34.322295816998455,
      35.50454658748659,
      38.76096696316552,
      40.509571795801,
      40.91238246792099,
      48.64049445175624,
      55.44875834254503,
      0.7378016229705217,
      3.4845756091248172,
      5.2928442484563405,
      17.26864789510015,
      17.371679724220595,
      25.526561438028367,
      26.029010459390914,
      26.715171825928063,
      29.73532784530367,
      31.112206406890227,
      32.78858092713492,
      34.36504994416847,
      35.5715521724718,
      38.75931802196003,
      40.51245227148065,
      40.91812642111058,
      48.63994596501016,
      55.436673620624624,
      0.7818476319674018,
      3.585269187474915,
      5.445233828453019,
      17.267195853256702,
      17.370000996068132,
      25.53623692264489,
      26.052646101469644,
      26.748960033640397,
      29.76589356799992,
      31.08940911697175,
      32.774310691895884,
      34.40848200431821,
      35.63865046764352,
      38.757713397019224,
      40.51548077240971,
      40.92403689030405,
      48.639354691860596,
      55.42422494195271,
      0.827003646355422,
      3.685568593329368,
      5.596923060890465,
      17.265934873985127,
      17.36790840185649,
      25.545330858506095,
      26.07771056484407,
      26.783924478002294,
      29.79705848861429,
      31.066904063120344,
      32.76064233782556,
      34.4525629493044,
      35.70577936583169,
      38.756165944169226,
      40.51866178574893,
      40.93011498292499,
      48.63871907343656,
      55.41141296929081,
      0.8732546241288347,
      3.785468498228242,
      5.747894663298129,
      17.26489142134328,
      17.36538663121946,
      25.55381865059174,
      26.10425026095412,
      26.820034102427762,
      29.828785803970455,
      31.044749961878864,
      32.747569715601124,
      34.49726413822698,
      35.77287553595664,
      38.75468950100767,
      40.52199936594129,
      40.93636254813956,
      48.6380376008234,
      55.39823838105187,
      0.9205854444833068,
      3.8849640679358086,
      5.8981317737107695,
      17.264092101824485,
      17.362422383230566,
      25.5616917445112,
      26.132292829373615,
      26.857259179038813,
      29.861034664838133,
      31.0230087193861,
      32.73508698668874,
      34.54255727510593,
      35.83987449267641,
      38.75329892894583,
      40.52549706621661,
      40.94278225284879,
      48.63730881976915,
      55.38470187179959,
      0.9689809271263062,
      3.984050971406026,
      6.047617968141013,
      17.26356363295163,
      17.359004359062748,
      25.568956186821016,
      26.161848294681448,
      26.895571544453112,
      29.893759326254568,
      31.00174636768371,
      32.72318859611172,
      34.58841435107277,
      35.90671066959266,
      38.75201015349021,
      40.529157873709124,
      40.949377653137496,
      48.63653133516666,
      55.370804152890976,
      1.0184258507744979,
      4.0827253896334526,
      6.196337276523075,
      17.263332799892243,
      17.355123255676123,
      25.575630591859596,
      26.1929108941096,
      26.934944756165518,
      29.926908070527226,
      30.981034222726745,
      32.711869247984225,
      34.63480759085307,
      35.97331749631613,
      38.750840201993086,
      40.53298414882636,
      40.95615326029089,
      48.6357038153138,
      55.35654595327134,
      1.0689049708104457,
      4.180984024411678,
      6.344274196938844,
      17.26342639931383,
      17.35077176247753,
      25.581743787118445,
      26.22546128264657,
      26.975354190064326,
      29.960421837188335,
      30.960950330012473,
      32.70112388451595,
      34.681709403273956,
      36.03962747996116,
      38.74980723790924,
      40.536977569513695,
      40.963114600461154,
      48.634824995954254,
      55.3419280204287,
      1.1204030360969457,
      4.278824107017337,
      6.491413707939708,
      17.263871167726002,
      17.345944564924032,
      25.58733238803595,
      26.259468846159272,
      27.016777096911518,
      29.99423247566463,
      30.94158128230226,
      32.69094766910404,
      34.72909233550176,
      36.105572291947155,
      38.748930590360345,
      40.541139081083465,
      40.970268267020394,
      48.633893684106326,
      55.32695112151631,
      1.1729048049151063,
      4.376243406836439,
      6.637741278784781,
      17.264693687175512,
      17.34063836345808,
      25.59243849971911,
      26.294893909633323,
      27.059192632520432,
      30.02826051477841,
      30.92302451557736,
      32.68133597405822,
      34.776929030700295,
      36.171082861337936,
      38.74823077752565,
      40.54546885232141,
      40.97762196457152,
      48.6329087616881,
      55.31161604464869,
      1.2263950600350229,
      4.47324023994868,
      6.783242877425598,
      17.265920250742912,
      17.33485192660056,
      25.597107676842715,
      26.331689697109518,
      27.102581873225752,
      30.062412320590585,
      30.905391211957227,
      32.67228437345076,
      34.82519218878829,
      36.236089476350195,
      38.74772952204637,
      40.54996623864575,
      40.98518454351496,
      48.63186918895092,
      55.29592360037774,
      1.2808586228886185,
      4.569813477681858,
      6.927904976074624,
      17.267576642931147,
      17.328586224383255,
      25.6013872096374,
      26.369803966310624,
      27.146927825260615,
      30.096576496668906,
      30.88880995568455,
      32.66378864154489,
      34.87385452997113,
      36.300521896114695,
      38.74744975624276,
      40.55462975316279,
      40.99296602398774,
      48.630774007734246,
      55.27987462335345,
      1.336280366865895,
      4.665962555142918,
      7.071714554208229,
      17.269687708327183,
      17.321844769997995,
      25.60532475290772,
      26.40918029477023,
      27.192215433933967,
      30.13061938291628,
      30.873431286150623,
      32.655844757231336,
      34.92288876071715,
      36.364309475276094,
      38.74741561450435,
      40.55945704653821,
      41.000977607913335,
      48.629622344557085,
      55.26346997417325,
      1.392645229712519,
      4.761687479734076,
      7.214659098866169,
      17.272276291856443,
      17.314634587567472,
      25.60896727975018,
      26.44975903211395,
      27.23843159607156,
      30.16437956065103,
      30.859433240261605,
      32.648448914895646,
      34.97226754184594,
      36.42738130456433,
      38.74765240972478,
      40.564444896669144,
      41.009231677836276,
      48.62841341356406,
      55.24671054142233,
      1.4499382250526447,
      4.8569888396519865,
      7.356726602125201,
      17.27535981407441,
      17.306969543772183,
      25.61236032113911,
      26.491477955957393,
      27.28556517703639,
      30.197661430729834,
      30.847027817209778,
      32.64159754214344,
      35.02196345839102,
      36.48966637105348,
      38.74818659012433,
      40.56958920919052,
      41.017741781174806,
      48.62714651934304,
      55.22959724390727,
      1.5081444530339763,
      4.951867812367427,
      7.497905555639565,
      17.278933748357886,
      17.298886777589622,
      25.615547443707808,
      26.53427267979796,
      27.33360703175028,
      30.23022829994232,
      30.83646793010181,
      32.63528732483097,
      35.07194899089156,
      36.55109374242231,
      38.74904567225461,
      40.57488502986607,
      41.02652259852392,
      48.62582105963518,
      55.212131033082954,
      1.567249110125292,
      5.046326173076937,
      7.638184942160963,
      17.28278447129705,
      17.29063375789304,
      25.618569917232104,
      26.57807686397429,
      27.382550027460525,
      30.26179614234336,
      30.828053677262396,
      32.62951523988107,
      35.122196487758536,
      36.61159278011521,
      38.7502581454395,
      40.580326569885344,
      41.03558989469378,
      48.624436527955886,
      55.194312895672255,
      1.6272374980740099,
      5.140366303111602,
      7.777554223967503,
      17.280459822635624,
      17.28869763352708,
      25.62146652727778,
      26.622822278519717,
      27.43238906450443,
      30.29203046385944,
      30.822135504132614,
      32.62427859640989,
      35.17267813834563,
      36.67109338683187,
      38.751853342412666,
      40.58590724499815,
      41.044960451289704,
      48.62299251614948,
      55.17614385647713,
      1.6880950320653625,
      5.233991198280919,
      7.916003328154607,
      17.2713258720601,
      17.29374837943506,
      25.624273494746774,
      26.66843876202312,
      27.48312108999624,
      30.32055049649413,
      30.81911002844218,
      32.61957508574869,
      35.22336594633856,
      36.729526294186854,
      38.75386127053161,
      40.591619729253544,
      41.054651979843655,
      48.621488716895264,
      55.15762498137677,
      1.7498072481024554,
      5.327204477126684,
      8.053522628762828,
      17.26149899821724,
      17.299706634235335,
      25.627024471002176,
      26.714854115078293,
      27.534745098194115,
      30.346946695343675,
      30.819402554166395,
      32.61540284101481,
      35.27423170305497,
      36.78682339660247,
      38.756312397746946,
      40.59745602386216,
      41.0646830148064,
      48.61992492618762,
      55.13875738051004,
      1.8123598096553424,
      5.420010389048305,
      8.19010292574089,
      17.251226807375016,
      17.30636270250433,
      25.62975058389584,
      26.761993961510495,
      27.58726211031267,
      30.370817411959447,
      30.82343039915176,
      32.61176050696817,
      35.325246960221335,
      36.84291813742968,
      38.759237387590375,
      40.60340754135651,
      41.0750727861083,
      48.61830104580802,
      55.119542211635476,
      1.8757385136183244,
      5.512413822258474,
      8.325735420769139,
      17.240555740806766,
      17.313708873250437,
      25.632480515874594,
      26.809781605761266,
      27.64067512577013,
      30.391825728587346,
      30.83154604997399,
      32.608647320982016,
      35.376383001765994,
      36.89774595282194,
      38.7626667779208,
      40.609465204790595,
      41.08584107149976,
      48.61661708580815,
      55.09998068366238,
      1.9399292956232217,
      5.604420311516391,
      8.460411689994405,
      17.22951252631381,
      17.321757899616223,
      25.635240600223955,
      26.858137910704343,
      27.694989036357832,
      30.409766221505727,
      30.84397037356104,
      32.60606320605948,
      35.427610814135264,
      36.95124477788559,
      38.766630599167804,
      40.61561956119609,
      41.09700802947759,
      48.61487316702084,
      55.080074060345304,
      2.004918234761997,
      5.696036045574435,
      8.594123653754203,
      17.218120319051383,
      17.330526794983033,
      25.638054925429753,
      26.906981216659617,
      27.750210494676217,
      30.424618785044743,
      30.860738751401705,
      32.60400887693569,
      35.478901054607086,
      37.003355617972176,
      38.771157929459896,
      40.62186090792243,
      41.10859401427831,
      48.613069523614264,
      55.0598236641325,
      2.070691557778804,
      5.787267874268193,
      8.726863543398201,
      17.206401977103955,
      17.340033500257622,
      25.640945440693603,
      26.95622731927071,
      27.80634772849233,
      30.436564603823353,
      30.881685045857246,
      32.60248596042102,
      35.53022401704226,
      37.05402318554743,
      38.77627638643658,
      40.6281794298534,
      41.120619375141196,
      48.61120650570276,
      55.039230880158094,
      2.1372356427892587,
      5.878123315164698,
      8.858623865342462,
      17.194381001542364,
      17.350295892722382,
      25.64393205796578,
      27.00578952096628,
      27.863410293536816,
      30.44595529716722,
      30.906472371331695,
      32.601497131253495,
      35.581549594480045,
      37.10319659979561,
      38.782011558793485,
      40.634565344851765,
      41.133104242779076,
      48.60928458202511,
      55.01829716036688,
      2.204537022595492,
      5.968610559673498,
      8.98939736252055,
      17.182081853810246,
      17.361331423603726,
      25.647032747593535,
      27.055578767702215,
      27.921408758762322,
      30.453249888266924,
      30.934656014158225,
      32.601046264835084,
      35.632847237953605,
      37.15083014198924,
      38.7883863847006,
      40.64100905418195,
      41.14606830669425,
      48.607304342699095,
      54.99702402775912,
      2.272582387660178,
      6.058738478513477,
      9.11917697342672,
      17.169530063418712,
      17.373156971279457,
      25.65026362595299,
      27.1055038793824,
      27.980354320283627,
      30.45894626684049,
      30.96575182861318,
      32.601138608316695,
      35.68408591087572,
      37.19688405477472,
      38.79542048907083,
      40.64750129414409,
      41.159530587591576,
      48.605266502057226,
      54.975413080741944,
      2.3413585888166497,
      6.148516626412389,
      9.24795578897208,
      17.15675225251839,
      17.38578878335055,
      25.653639034344646,
      27.155471878656808,
      28.04025834310827,
      30.46352788127894,
      30.9992893691037,
      32.60178097155235,
      35.735234038328045,
      37.24132536812094,
      38.803129497003155,
      40.654033284772474,
      41.17350920961879,
      48.60317190156768,
      54.9534659975737,
      2.4108526397821746,
      6.237955245907864,
      9.375727007405256,
      17.14377612313578,
      17.399242461493746,
      25.65717160907434,
      27.205388418669287,
      28.10113183326742,
      30.467432617278227,
      31.034842797536648,
      32.602981939447936,
      35.786259450583465,
      37.28412872914124,
      38.81152434619672,
      40.6605968712499,
      41.18802117746,
      48.60102151283852,
      54.93118454088537,
      2.4810517195487996,
      6.327065270097968,
      9.502483887573998,
      17.13063042581763,
      17.413532969965075,
      25.660872343080534,
      27.255158305854643,
      28.16298484689063,
      30.471040576213834,
      31.072042848799676,
      32.60475210715083,
      35.83712932020762,
      37.32527720786376,
      38.8206106261854,
      40.66718465369678,
      41.203082163386874,
      48.59881644070301,
      54.908570562264025,
      2.5519431747255674,
      6.41585832418241,
      9.628219700831181,
      17.11734491815112,
      17.42867465882182,
      25.664750639761593,
      27.304686109260256,
      28.225825846858665,
      30.474673940215713,
      31.110576664017564,
      32.6071043393256,
      35.88781009212782,
      37.36476304695175,
      38.83038797621888,
      40.67379010122904,
      41.2187063092143,
      48.5965579263775,
      54.885626006881,
      2.6235145219025906,
      6.5043467256163146,
      9.752927681910641,
      17.103950317323257,
      17.44468129716536,
      25.668814359839303,
      27.353876843387525,
      28.289661021556586,
      30.47860287621878,
      31.150181536705983,
      32.6100540543834,
      35.938267406138046,
      37.40258832106213,
      38.8408495758028,
      40.68040764663655,
      41.23490604771417,
      48.59424735068299,
      54.8623529181485,
      2.695753450108333,
      6.592543482688435,
      9.876600979122445,
      17.090478248938094,
      17.461566113591015,
      25.673069862201103,
      27.40263670756602,
      28.354493583513154,
      30.48305351375206,
      31.1906365356739,
      32.61361953390435,
      35.98846601143772,
      37.43876547162463,
      38.85198176165922,
      40.68703275869143,
      41.25169194742997,
      48.59188623731603,
      54.83875344238643,
      2.7686478234254466,
      6.6804622913206915,
      9.99923260423382,
      17.07696119338112,
      17.47934184191249,
      25.677522039714322,
      27.450873861761185,
      28.420323067944,
      30.488215872847977,
      31.23175412868742,
      32.61782225652137,
      36.0383696729963,
      37.473317685769224,
      38.86376380171482,
      40.69366198991299,
      41.26907258404817,
      48.5894762561516,
      54.81482983348119,
      2.8421856838292188,
      6.7681175298760134,
      10.120815382420995,
      17.06343243055768,
      17.498020770651856,
      25.6821743510157,
      27.498499216789966,
      28.48714465205874,
      30.49425081991856,
      31.273372731915625,
      32.62268725409871,
      36.08794106981489,
      37.50627909405823,
      38.876167850525086,
      40.70029299853775,
      41.28705444056923,
      48.587019226558915,
      54.79058445751863,
      2.9163552543007016,
      6.855524251748821,
      10.24134190268847,
      17.049925983597905,
      17.517614794993854,
      25.687028849263932,
      27.545427216379018,
      28.554948515232738,
      30.50129578694538,
      31.31535045600449,
      32.628243485994574,
      36.13714168554213,
      37.53769477030583,
      38.88915910155665,
      40.70692454440506,
      41.305641837545544,
      48.58451712070576,
      54.766019797371456,
      2.991144942271115,
      6.9426981755059405,
      10.360804469165243,
      17.03647656200471,
      17.5381354700053,
      25.692086208807897,
      27.591576589390925,
      28.623719257743872,
      30.509469299344307,
      31.35756001393939,
      32.634524224369194,
      36.18593169242488,
      37.56762052737468,
      38.90269614067151,
      40.7135564594113,
      41.32483689367707,
      48.58197206682617,
      54.74113845722293,
      3.0665433434317357,
      7.029655672337637,
      10.479195053690933,
      17.023119504665853,
      17.559594063972046,
      25.69734575067413,
      27.636871052723446,
      28.69343539190241,
      30.518874477594952,
      31.39988464162056,
      32.64156743970159,
      36.23426983026321,
      37.59612251433478,
      38.91673149304183,
      40.720189594045415,
      41.34463951613691,
      48.57938635242226,
      54.71594316700672,
      3.142539245946365,
      7.116413750574467,
      10.596505250110797,
      17.00989072313033,
      17.582001610736032,
      25.70280546772105,
      27.681239948554953,
      28.764068914421518,
      30.529601704860358,
      31.44221486171176,
      32.64941617072492,
      36.28211328293239,
      37.6232766314422,
      38.931212343850724,
      40.7268257422558,
      41.365047419185416,
      48.57676242736935,
      54.690436786744634,
      3.2191216350821756,
      7.202990037026401,
      10.7127262306953,
      16.99682664554621,
      17.605368959937795,
      25.708462050244833,
      27.724618803350815,
      28.835584963291282,
      30.541730640501704,
      31.484445941744884,
      32.65811885673721,
      36.32941755616621,
      37.649167788715964,
      38.94608140278965,
      40.73346754747469,
      41.38605616895869,
      48.57410290689113,
      54.66462231076208,
      3.296279698273194,
      7.289402754900714,
      10.827848705096049,
      16.983964161663028,
      17.629706824095276,
      25.714310912755295,
      27.766949799910716,
      28.907941556812627,
      30.55533173382475,
      31.52647593235751,
      32.66772960266642,
      36.37613636170175,
      37.673889040338096,
      38.961277874635115,
      40.740118393032446,
      41.407659251800254,
      48.57141057436981,
      54.6385028717624,
      3.3740028306051015,
      7.375670698063661,
      10.941862882240823,
      16.97134056931086,
      17.65502582148167,
      25.720346222571877,
      27.808182157315482,
      28.98108940739113,
      30.57046736524792,
      31.568204208901538,
      32.67830833853996,
      36.422221514589076,
      37.69754062993725,
      38.97673849378143,
      40.746782280425585,
      41.42984816315272,
      48.568688383954935,
      54.61208174474112,
      3.4522806407077975,
      7.461813201420548,
      11.054758435555208,
      16.95899352277709,
      17.681336513806983,
      25.726560930819893,
      27.84827241662512,
      29.054971798678885,
      30.587192717754224,
      31.60953047435032,
      32.6899208256665,
      36.46762285247942,
      37.72022898079556,
      38.992398579756724,
      40.75346369897307,
      41.45261251382542,
      48.565939462933805,
      54.585362350720764,
      3.5311029570170396,
      7.547850107204832,
      11.166524471884488,
      16.946960983506855,
      17.708649437761995,
      25.73294680633709,
      27.88718463243979,
      29.12952451206143,
      30.605556461004465,
      31.650354211156465,
      32.70263845293721,
      36.512288187997385,
      37.74206566039723,
      39.008193073221506,
      40.760167490329,
      41.47594015039265,
      48.56316711382477,
      54.55834826028804,
      3.610459834357295,
      7.633801726985854,
      11.277149504464653,
      16.935281173553257,
      17.73697512954913,
      25.73949447292835,
      27.92489047196596,
      29.204675787549803,
      30.625601313436903,
      31.69057459287636,
      32.71653775994719,
      36.55616330779976,
      37.763166341204965,
      39.02405751712174,
      40.766898711139966,
      41.49981728652653,
      48.56037481615606,
      54.53104319691483,
      3.6903415607756433,
      7.719688799231916,
      11.386621430270004,
      16.92399253219506,
      17.766324141604866,
      25.746193450336868,
      27.96136922416902,
      29.280346304981173,
      30.64736453314463,
      31.730090881086358,
      32.73169962168323,
      36.59919203448223,
      37.78364977010274,
      39.039928954690325,
      40.773662496874934,
      41.52422864220998,
      48.55756622789108,
      54.50345104004457,
      3.7707386645458087,
      7.805532442294409,
      11.494927512035995,
      16.91313367612293,
      17.796707050811246,
      25.753032199227786,
      27.996607722156547,
      29.35644917409347,
      30.670878375304394,
      31.768803336832796,
      32.748208035602275,
      36.641316369865905,
      37.80363674874771,
      39.05574672393751,
      40.78046392953888,
      41.54915758797897,
      48.55474518646386,
      54.47557582792772,
      3.851641921237999,
      7.891354102714614,
      11.602054365226893,
      16.902743363566252,
      17.828134457599912,
      25.759998170410032,
      28.03060018236117,
      29.432889926540394,
      30.696170541491107,
      31.806614665662938,
      32.766148469632235,
      36.68247674001214,
      37.82324911735367,
      39.071453136282955,
      40.78730791163555,
      41.57458629159065,
      48.55191570938739,
      54.44742176018791,
      3.93304236073981,
      7.977175498796023,
      11.707987950188494,
      16.89286046269199,
      17.86061697547182,
      25.767077858451398,
      28.063347964588765,
      29.509566509279708,
      30.72326463355852,
      31.843431988719946,
      32.785605761986254,
      36.7226123630728,
      37.8426087263685,
      39.086994034378804,
      40.794199048387675,
      41.60049586478611,
      48.54908199440047,
      54.41899320010326,
      4.014931274093089,
      8.06301855942972,
      11.812713569693871,
      16.88352392455129,
      17.89416521058649,
      25.77425685977173,
      28.09485925770251,
      29.586369287061007,
      30.7521806112485,
      31.879169288855806,
      32.80666161173413,
      36.76166176014601,
      37.86183637521136,
      39.10231923048461,
      40.80114153987048,
      41.626866508098395,
      48.54624841911961,
      54.39029467658635,
      4.097300220000136,
      8.14890535821034,
      11.916215872063422,
      16.874772760778246,
      17.928789731217847,
      25.781519935229607,
      28.12514869667628,
      29.663181072021427,
      30.78293523784636,
      31.91375022319592,
      32.82939176019648,
      36.79956342595742,
      37.88105069566696,
      39.11738283173887,
      40.80813908437738,
      41.653677651938565,
      48.54341954016589,
      54.36133088584837,
      4.180141030838579,
      8.234858042933814,
      12.018478860013643,
      16.866646026156765,
      17.964501027025694,
      25.788851077148994,
      28.154236917935364,
      29.73987721065576,
      30.815542481812773,
      31.94711113001251,
      32.85386302975985,
      36.83625666971291,
      37.90036696045525,
      39.13214346227361,
      40.815194794018375,
      41.68090809246748,
      48.54060009173793,
      54.33210669273218,
      4.263445818013007,
      8.320898760624727,
      12.119485905369178,
      16.85918280606311,
      18.001309458253232,
      25.796233580665284,
      28.18215006119839,
      29.81632577239095,
      30.850013824543534,
      31.979204001151654,
      32.88013044584733,
      36.87168262633856,
      37.91989580535085,
      39.14656439443004,
      40.822311123260185,
      41.7085361210237,
      48.537794983606254,
      54.302627131701485,
      4.347206976462816,
      8.407049578299787,
      12.219219769760672,
      16.852422208665605,
      18.039225195128495,
      25.80365011920279,
      28.20891922729607,
      29.89238789889128,
      30.886358405993075,
      32.009999157688874,
      32.90823470362204,
      36.90578542440544,
      37.939741865970866,
      39.16061360253341,
      40.82948981084852,
      41.73653964612583,
      48.53500929850692,
      54.272897407472286,
      4.431417188139375,
      8.49333239973497,
      12.317662631428526,
      16.846403361613778,
      18.078258147919662,
      25.811082823832567,
      28.234579902511314,
      29.967918387409604,
      30.924582922479015,
      32.039487370699355,
      32.938200238960405,
      36.93851347985017,
      37.96000234723579,
      39.17426375300221,
      40.836731835309294,
      41.764896307299644,
      48.532248288916286,
      54.24292289527595,
      4.516069424266598,
      8.579768878563675,
      12.414796118262807,
      16.841165412780278,
      18.11841788826754,
      25.818513366196356,
      28.259171360724757,
      30.042766592099465,
      30.964691177455403,
      32.06768121877229,
      32.970034115698326,
      36.96982086554167,
      37.98076556291541,
      39.1874921442297,
      40.84403738400668,
      41.793583580194706,
      48.529517373192,
      54.212709140741644,
      4.601156946191622,
      8.666380328093771,
      12.510601347236582,
      16.836747534428262,
      18.159713562591158,
      25.825923044623384,
      28.28273605496141,
      30.116777729804706,
      31.00668318076253,
      32.09461556542414,
      33.00372585200935,
      36.999668688143615,
      38.00210950204945,
      39.20028060890102,
      40.851405835538955,
      41.82257887265179,
      48.52682213106979,
      54.18226185938924,
      4.686673304647666,
      8.753187628289286,
      12.60505897043366,
      16.833188929965694,
      18.20215379852987,
      25.833292873010944,
      28.305319009776174,
      30.189794665613015,
      31.05055370057935,
      32.1203471568819,
      33.03924819414961,
      37.02802638869236,
      38.024100495090806,
      39.21261539037924,
      40.85883575507876,
      41.851859611561615,
      48.52416829850973,
      54.151586935723394,
      4.772612337251088,
      8.84021113041637,
      12.698149227936094,
      16.830528842218065,
      18.245746605545147,
      25.840603671987814,
      28.326967225294684,
      30.261660221991935,
      31.09629020126542,
      32.14495345975626,
      33.07655872990403,
      37.05487287524226,
      38.04679206182027,
      39.22448700365261,
      40.86632490211238,
      41.881403320515304,
      48.521561761889146,
      54.120690421921395,
      4.858968164070304,
      8.927470559904261,
      12.789852007922578,
      16.828806561904184,
      18.290499270952026,
      25.847836161831992,
      28.34772910269646,
      30.332219998634386,
      31.1438701542614,
      32.168530954530524,
      33.115602141421164,
      37.08019739773539,
      38.07022402240684,
      39.23589009019101,
      40.873870249902346,
      41.911187688389234,
      48.5190085515444,
      54.08957853610791,
      4.9457351811228865,
      9.014984918015779,
      12.880146914436637,
      16.828061434742143,
      18.336418252782096,
      25.85497105657407,
      28.367653899581402,
      30.401325607868213,
      31.1932577883415,
      32.191193157699644,
      33.15631284473461,
      37.10400008847586,
      38.09442194082044,
      39.24682327498845,
      40.881468015891016,
      41.94119062912969,
      48.51651483466772,
      54.05825766021213,
      5.032908051677344,
      9.102772382960183,
      12.969013343410381,
      16.828332865348028,
      18.38350907099014,
      25.861989158681173,
      28.386791222102485,
      30.468838130607843,
      31.244400441573973,
      32.21306865793725,
      33.198617756115866,
      37.126292115708715,
      38.11939694661208,
      39.25728903311205,
      40.889113702178506,
      41.97139033310809,
      48.514086907569485,
      54.02673433740327,
      5.120481695257724,
      9.190850211110245,
      13.056430567674644,
      16.829660315826548,
      18.43177619860391,
      25.868871453689604,
      28.405190559090983,
      30.534631499101813,
      31.297224771486054,
      32.23429942648094,
      33.24243895685293,
      37.147095430008925,
      38.145145949656666,
      39.2672935722635,
      40.89680214514877,
      42.00176531050229,
      48.51173118732006,
      53.99501526910172,
      5.208451274284013,
      9.279234639008086,
      13.142377831840685,
      16.832083296704663,
      18.481222954475246,
      25.875599204133632,
      28.422900861750254,
      30.598595443230014,
      31.351633144238125,
      32.2550396127069,
      33.28769608412771,
      37.16644211880428,
      38.17165222746469,
      39.27684673718853,
      40.90452757328162,
      42.032294427229395,
      48.509454202790174,
      53.963107311565714,
      5.296812178307298,
      9.367940786854353,
      13.226834458095402,
      16.83564134763303,
      18.531851399319052,
      25.88215404210706,
      28.439970170935812,
      30.660637626954696,
      31.40750052872735,
      32.275454977470346,
      33.33430834066799,
      37.18437341787942,
      38.198886331633986,
      39.28596194123359,
      40.912283672176855,
      42.06295693400459,
      48.50726258511182,
      53.93101747205348,
      5.385560005837842,
      9.45698256417992,
      13.309779964097345,
      16.840374005098763,
      18.583662236720894,
      25.88851805979147,
      28.456445292639746,
      30.720684670706838,
      31.464672149432555,
      32.29572306017211,
      33.38219607680939,
      37.200938455100165,
      38.22680723398823,
      39.294656129924256,
      40.92006365582795,
      42.09373248913687,
      48.50516305758538,
      53.89875290456381,
      5.474690543796797,
      9.546372578387855,
      13.3911941942775,
      16.846320754270607,
      18.63665472075351,
      25.894673897292666,
      28.472371521098214,
      30.778681901735137,
      31.522962008904983,
      32.316034124472274,
      33.43128194750889,
      37.216192817449546,
      38.25536361738516,
      39.30294978108602,
      40.92786034321546,
      42.12460117569052,
      48.50316242506247,
      53.86632090515838,
      5.564199744662628,
      9.63612204683812,
      13.471057465919545,
      16.853520962058948,
      18.690826571765804,
      25.900604827143773,
      28.487792407963482,
      30.83459186868151,
      31.582152214370975,
      32.33659287694246,
      33.4814916806661,
      37.23019703662279,
      38.284495212279566,
      39.310866945694855,
      40.935666239344116,
      42.15554351364864,
      48.50126756283635,
      53.83372890687206,
      5.654083701423508,
      9.726240713117663,
      13.549350731392188,
      16.862013788541145,
      18.746173901795263,
      25.90629483486098,
      28.502749575228474,
      30.888391850729477,
      31.641992896084922,
      32.35762088703419,
      33.53275451252104,
      37.24301508196148,
      38.314134086906215,
      39.31843533325207,
      40.94347361991749,
      42.18654046770797,
      48.49948540507523,
      53.80098447421827,
      5.744338620478852,
      9.81673676809965,
      13.626055757806494,
      16.871838074102012,
      18.802691150908476,
      25.911728694974173,
      28.51728256904939,
      30.940070736205527,
      31.70220246295273,
      32.37935952710362,
      33.58500335365272,
      37.25471293509915,
      38.34420581382479,
      39.32568644491896,
      40.951274618928906,
      42.21757345131781,
      48.49782293283555,
      53.76809529729885,
      5.834960792677852,
      9.907616776349698,
      13.701155325150635,
      16.88303219999681,
      18.860371035596415,
      25.916892042001805,
      28.531428751261007,
      30.98962570862311,
      31.762468075554175,
      32.40207305432433,
      33.638174748638555,
      37.26535730178256,
      38.374630455258234,
      39.33265575677481,
      40.959061318544435,
      42.24862432755096,
      48.496287161695065,
      53.73506918552929,
      5.925946562710976,
      9.99888560838114,
      13.774633443580951,
      16.89563392057959,
      18.91920451014594,
      25.921771435893707,
      28.5452232251889,
      31.037059155304416,
      31.822446586271326,
      32.42605111526698,
      33.69220868693713,
      37.27501449626,
      38.405323331029514,
      39.33938295416538,
      40.966825840757046,
      42.27967540736203,
      48.49488512904625,
      53.70191406099231,
      6.017292297107774,
      10.090546379196986,
      13.84647559000877,
      16.909680166170997,
      18.979180741680942,
      25.926354421529375,
      28.558698792306842,
      31.08237612464045,
      31.881766830925418,
      32.45160941634443,
      33.747048314555734,
      37.283749515039396,
      38.43619555359428,
      39.34591221590846,
      40.97456044039998,
      42.31070944575065,
      48.49362388109362,
      53.66863795143473,
      6.10899435111822,
      10.182600393488885,
      13.916668963399294,
      16.925206816473157,
      19.040287099322367,
      25.930629581928816,
      28.57188593633265,
      31.125582534728032,
      31.94003501317582,
      32.47908657847854,
      33.80263958731071,
      37.291625301409354,
      38.46715433336599,
      39.35229254373917,
      40.98225759921677,
      42.341709636305154,
      48.49251045959763,
      53.635248982924,
      6.201049034779772,
      10.27504709778717,
      13.985202757293399,
      16.942248445570648,
      19.102509157662176,
      25.934586584908622,
      28.584812831477837,
      31.166684209449045,
      31.996845774943154,
      32.50883447729006,
      33.85893089806391,
      37.29870219063246,
      38.49810307397531,
      39.3585781273245,
      40.98991012079245,
      42.372659604558685,
      48.49155188840979,
      53.60175537218295,
      6.293452578494148,
      10.367884039778968,
      14.052068446992479,
      16.9608380408616,
      19.16583071448893,
      25.938216222996,
      28.59750537173977,
      31.205686709401782,
      32.05180181474287,
      32.54119921748451,
      33.9158727027813,
      37.30503751816717,
      38.528941291889346,
      39.36482872785992,
      40.99751122625222,
      42.403543400543434,
      48.49075515984394,
      53.56816541862323,
      6.386201098444262,
      10.461106834928648,
      14.117260087643011,
      16.98100669970127,
      19.230233822450007,
      25.941510446495254,
      28.60998721832949,
      31.24259584434649,
      32.10454361927513,
      32.57649127360194,
      33.97341716382304,
      37.3106853691674,
      38.55956440909005,
      39.37111005301345,
      41.00505465072654,
      42.434345490883096,
      48.49012722092777,
      53.53448749609925,
      6.479290562196199,
      10.554709140453854,
      14.18077461818234,
      17.002783309047548,
      19.295698834093802,
      25.94446238968489,
      28.62227986255022,
      31.27741870207292,
      32.15478711217474,
      32.61494714758458,
      34.031517823543375,
      37.31569644612561,
      38.58986348264236,
      39.37749408216802,
      41.01253474066453,
      42.465050750718845,
      48.489674959579546,
      53.50073004440675,
      6.572716754826,
      10.648682636624919,
      14.24261216483501,
      17.026194214886996,
      19.362204459511492,
      25.947066390204835,
      28.634402701665703,
      31.310165002348317,
      32.20236131332325,
      32.65669063445416,
      34.09012931694374,
      37.32011803209328,
      38.619724952131975,
      39.384059283133354,
      41.01994655214513,
      42.49564445571976,
      48.4894051907532,
      53.46690156055106,
      6.666475245911508,
      10.743017015274592,
      14.302776336682792,
      17.051262889591708,
      19.42972783559803,
      25.949318001774696,
      28.646373125518608,
      31.34084857929856,
      32.24723364332367,
      32.70170625474471,
      34.14920712864172,
      37.323994028734354,
      38.64903050560514,
      39.39089063998364,
      41.02728595038923,
      42.52611227438776,
      48.48932464259585,
      53.433010589812625,
      6.760561357713742,
      10.8376999753222,
      14.361274504876826,
      17.078009606490113,
      19.49824460577968,
      25.951214000457774,
      28.65820661186896,
      31.36948880734447,
      32.289511883199445,
      32.749836027661445,
      34.20870739664006,
      37.32736505097072,
      38.67765718591458,
      39.39807938786914,
      41.03454971070903,
      42.556440260827465,
      48.48943994265908,
      53.39906571663782,
      6.854970134859292,
      10.93271722503652,
      14.418118056436924,
      17.106451131715925,
      19.56772900891624,
      25.95275238475722,
      28.669916828618472,
      31.396111811692258,
      32.32942031801237,
      32.80080221642969,
      34.268586763172706,
      37.33026856274397,
      38.705477879229406,
      39.40572232802304,
      41.04173562114495,
      42.58661484811494,
      48.48975760420471,
      53.365075555385225,
      6.949696315811439,
      11.028052490686107,
      14.47332261339271,
      17.136600443718873,
      19.638153975980245,
      25.953932369893504,
      28.681515741269326,
      31.42075134156369,
      32.367258248647104,
      32.8542479861167,
      34.32880227116782,
      37.33273904115505,
      38.732362339843704,
      39.41392058107929,
      41.048842587030975,
      42.61662284236662,
      48.49028401264557,
      53.33104874095815,
      7.044734306392578,
      11.123687531149193,
      14.526908208350138,
      17.168466490591403,
      19.709491233045487,
      25.954754376668106,
      28.69301372413027,
      31.443449229367094,
      32.403354567915244,
      32.90978235847884,
      34.389311303514056,
      37.33480815877728,
      38.75817890079427,
      39.422777638943344,
      41.055870737691315,
      42.64645141757853,
      48.4910254121586,
      53.29699391935595,
      7.140078155589417,
      11.219602157985332,
      14.578899408460254,
      17.20205399454593,
      19.78171140908261,
      25.95522001536546,
      28.704419673935664,
      31.464255407298086,
      32.4380299674493,
      32.9670179306667,
      34.45007156129569,
      37.336504976175874,
      38.78279698587966,
      39.432396607200424,
      41.062821535406506,
      42.676088111279796,
      48.49198789250693,
      53.262919738176365,
      7.235721533838223,
      11.315774260400683,
      14.629325381228416,
      17.23736331146119,
      19.854784147058243,
      25.955332065182777,
      28.715741124680157,
      31.483227499079607,
      32.47157207523321,
      33.02559604564166,
      34.511041076424334,
      37.33785613857375,
      38.806090463289515,
      39.44287660361997,
      41.06969788668495,
      42.70552082101957,
      48.49317737610588,
      53.22883483710347,
      7.331657713953592,
      11.412179834473207,
      14.678219897577218,
      17.274390351464113,
      19.928678216865123,
      25.955094449706692,
      28.726984362598994,
      31.50043004347964,
      32.50422317961766,
      33.08519970761018,
      34.572178253614055,
      37.33888607218338,
      38.8279417579722,
      39.45430839995007,
      41.07650425573812,
      42.734737801685846,
      48.49459960536688,
      53.194747838414415,
      7.427879554823542,
      11.508793015938126,
      14.72562126996058,
      17.313126564128556,
      20.003361628668767,
      25.954512208973583,
      28.7381545403388,
      31.515933433846136,
      32.53617734283762,
      33.14555736118109,
      34.633441936390795,
      37.33961717700163,
      38.848246476831136,
      39.46676955613456,
      41.083246779871374,
      42.76372766363674,
      48.496260130349555,
      53.16066733754026,
      7.5243794879579555,
      11.605586115771766,
      14.771572225973616,
      17.3535589892112,
      20.078801745339913,
      25.95359146866202,
      28.749255789472297,
      31.52981267216792,
      32.56758326243721,
      33.206441083280296,
      34.69479149177396,
      37.34007001387792,
      38.8669181264716,
      39.48031946967262,
      41.089933386269685,
      42.79247937160813,
      48.49816429675347,
      53.12660189371448,
      7.621149506937111,
      11.702529657747386,
      14.81611972062719,
      17.395670371089555,
      20.15496539274433,
      25.952339406965475,
      28.76029133060969,
      31.54214603740379,
      32.5985499810397,
      33.26766199340729,
      34.75618690839153,
      37.3402634844521,
      38.88389236681374,
      39.49499489874909,
      41.096573909363165,
      42.82098224434992,
      48.5003172342766,
      53.0925600207438,
      7.718181159771397,
      11.799592417075532,
      14.859314693071767,
      17.439439332416732,
      20.23181896678095,
      25.95076421968859,
      28.7712635804541,
      31.55301375828615,
      32.629153540339274,
      33.32906470159599,
      34.81758890306147,
      37.3402150031602,
      38.89913020255752,
      39.51080655884905,
      41.10318020760064,
      42.84922595493095,
      48.50272384536886,
      53.05855017793526,
      7.815465544144572,
      11.896741459175516,
      14.901211775873971,
      17.484840600145393,
      20.309328536187905,
      25.948875084095064,
      28.78217425523622,
      31.562496763964297,
      32.65944349795323,
      33.39052180708498,
      34.87895903126511,
      37.33994066095485,
      38.91261960838361,
      39.52773729865305,
      41.10976627802839,
      42.877200531644654,
      48.505388794404304,
      53.02458076121195,
      7.912993305481873,
      11.993942177561008,
      14.941868966822689,
      17.53184527516068,
      20.3874599402735,
      25.94668212201608,
      28.7930244700486,
      31.570675565481544,
      32.68944878132731,
      33.451928925003784,
      34.94025979742009,
      37.33945538071878,
      38.92437531048346,
      39.54574213448184,
      41.11634836656466,
      42.90489635944026,
      48.50831649729764,
      52.990660094449844,
      8.010754637751567,
      12.09115832975373,
      14.981347274558274,
      17.580421135409114,
      20.466178880867268,
      25.94419636270233,
      28.803814833678278,
      31.57762930050389,
      32.71918268413126,
      33.51320040713392,
      35.001454761404226,
      37.33877306458553,
      38.93443675243574,
      39.56475011749429,
      41.12294507126798,
      42.93230418179934,
      48.511511111586415,
      52.95679642106659,
      8.108739286879619,
      12.188352070071089,
      15.01971035002374,
      17.630532961672422,
      20.54545100792484,
      25.941429705873457,
      28.81454553861323,
      31.58343495536932,
      32.748646989327305,
      33.57426576180497,
      35.06250863835693,
      37.33790673354711,
      38.94286456986335,
      39.58466771194329,
      41.129577435226395,
      42.9594151029729,
      48.51497652700122,
      52.922997895891115,
      8.20693655663414,
      12.285483978061219,
      15.057024115834372,
      17.682142875020133,
      20.62524199835473,
      25.93839488538521,
      28.82521644596954,
      31.5881667638013,
      32.777835289329225,
      33.63506670586121,
      35.12338738936671,
      37.33686865983972,
      38.949736102168686,
      39.60538315958292,
      41.13626902494386,
      42.986220590493474,
      48.51871635654293,
      52.889272577341885,
      8.305335316814485,
      12.382513081286753,
      15.093356405198268,
      17.73521067542467,
      20.70551762776248,
      25.93510543390042,
      28.83582716515313,
      31.591895771011846,
      32.80673560794698,
      33.69555475738414,
      35.184058301220325,
      37.33567049266895,
      38.95514053681068,
      39.62677123891077,
      41.14304598928951,
      43.01271247787349,
      48.52273392808758,
      52.85562841993938,
      8.403924013561282,
      12.479396871087033,
      15.128776621088491,
      17.7896941719536,
      20.78624383492703,
      25.93157564891188,
      28.846377128134613,
      31.59468954520571,
      32.83533243574829,
      33.7556892770679,
      35.244490053921034,
      37.33432337787743,
      38.95917421964489,
      39.64869789069795,
      41.14993709322779,
      43.03888296740243,
      48.52703227653534,
      52.822073267175575,
      8.502690681593274,
      12.57609130988073,
      15.163355425079645,
      17.845549496247415,
      20.86738677893371,
      25.927820560429208,
      28.8568656582733,
      31.596612015091946,
      32.86360828410197,
      33.81543587540468,
      35.304652775168336,
      37.33283807217881,
      38.961936519329534,
      39.67102432762156,
      41.15697371970782,
      43.064724632955695,
      48.53161413652181,
      52.78861484476201,
      8.601622958162846,
      12.672550828510769,
      15.197164463740457,
      17.902731392518625,
      20.94891288898559,
      25.92385590060378,
      28.86729203368217,
      31.597723411134883,
      32.89154485114134,
      33.87476511527729,
      35.36451808141924,
      37.3312250525879,
      38.96352646152903,
      39.69361041887782,
      41.16418983231876,
      43.09023042272928,
      48.5364819357069,
      52.755260754273536,
      8.70070809852071,
      12.768728312090879,
      15.230276138840864,
      17.961193478947862,
      21.030788907003025,
      25.919698075529716,
      28.877655545174292,
      31.598080289166496,
      32.91912387920853,
      33.93365145194613,
      35.42405910551483,
      37.3294946216735,
      38.964040195002354,
      39.71631729495149,
      41.17162189069973,
      43.11539366181775,
      48.54163778865714,
      52.72201846720444,
      8.799932992674066,
      12.864575072793762,
      15.262763425983662,
      18.020888476988485,
      21.11298192319553,
      25.91536413942362,
      28.887955548876384,
      31.59773561696088,
      32.946327770011514,
      33.99207236343565,
      35.48325051115654,
      37.327657009250714,
      38.96356924063224,
      39.739009229147534,
      41.17930871033639,
      43.1402080545552,
      48.54708349133501,
      52.68889531944763,
      8.899284183224092,
      12.960040808042404,
      15.294699744688943,
      18.08176840663558,
      21.195459404853864,
      25.91087177135138,
      28.89819151363443,
      31.596738906908005,
      32.9731400116556,
      34.05000763358612,
      35.54206849475005,
      37.325722471116634,
      38.96219941037399,
      39.76155491658042,
      41.187291258413275,
      43.16466768654287,
      48.552820516208754,
      52.655898506207365,
      8.998747884073266,
      13.055073542647232,
      15.326158881488238,
      18.1437847470982,
      21.278189218663673,
      25.906239254638994,
      28.90836306337098,
      31.595136380635005,
      32.999545461236565,
      34.107438757591446,
      35.600490775309346,
      37.323701385418744,
      38.96001025813174,
      39.78382829576075,
      41.195612377971194,
      43.18876702629193,
      48.558850007995225,
      52.62303507735078,
      9.098309999797754,
      13.149619553597686,
      15.3572149662413,
      18.206888563493703,
      21.361139646884006,
      25.901485459073367,
      28.918470014583143,
      31.59297115405308,
      33.02553051784006,
      34.16434844590268,
      35.65849657322951,
      37.321604347229986,
      38.957074926315585,
      39.80570905495192,
      41.20431643389585,
      43.212500926414,
      48.56517278004687,
      52.590311933201214,
      9.197956145488408,
      13.243623276504037,
      15.387942500656166,
      18.271030601137625,
      21.444279397766834,
      25.896629825970685,
      28.928512409194003,
      31.590283433706063,
      33.05108321346876,
      34.22072020719885,
      35.71606657879912,
      37.31944226189001,
      38.95346026848586,
      39.827082946754196,
      41.21344887638034,
      43.23586462429744,
      48.57178931139304,
      52.557735820772244,
      9.297671666875281,
      13.337027193141374,
      15.418416436826947,
      18.336161349732702,
      21.52757761061861,
      25.891692356162846,
      28.938490542990195,
      31.587110717388956,
      33.076193243445985,
      34.276537994954595,
      35.77318291134113,
      37.31722643765867,
      38.94922715114985,
      39.84784200871732,
      41.22305572055984,
      43.25885374221328,
      48.57869974444491,
      52.525313330438834,
      9.397441660560956,
      13.429771700231681,
      15.448712302428985,
      18.402231080275172,
      21.611003855921126,
      25.886693600927348,
      28.94840498989236,
      31.5834879937687,
      33.100851953024765,
      34.331785905176,
      35.82982906984312,
      37.314968678216324,
      38.94443086079134,
      39.86788476079707,
      41.23318294503998,
      43.2814642868009,
      48.585903883371905,
      52.493050893038166,
      9.497250994201725,
      13.521794960591087,
      15.478906367928827,
      18.469189857819934,
      21.694528130938927,
      25.881654655860945,
      28.95825662231511,
      31.579447937184714,
      33.12505229308264,
      34.38644791530675,
      35.8859898758732,
      37.31268137553704,
      38.939121562619334,
      39.887116425213264,
      41.24387581694709,
      43.30369264788872,
      48.59340119315619,
      52.46095477738942,
      9.597084326489739,
      13.613032739161813,
      15.509075849650486,
      18.536987533404147,
      21.77812085124487,
      25.87659715767404,
      28.96804662787946,
      31.575021094964267,
      33.148788754730305,
      34.44050765626096,
      35.941651409474204,
      37.310377603655354,
      38.93334477416651,
      39.90544919210504,
      41.25517815669681,
      43.32553559661363,
      48.601190799330666,
      52.42903108821916,
      9.696926126803008,
      13.70341822836085,
      15.539299140646145,
      18.6055737184539,
      21.8617528385947,
      25.87154328385957,
      28.97777652274114,
      31.570236065493592,
      33.17205729026202,
      34.49394821112944,
      35.99680093859117,
      37.30807121385078,
      38.92714182966974,
      39.922802535781706,
      41.267131561522056,
      43.346990282807745,
      48.609271488404076,
      52.39728576447586,
      9.796760694405124,
      13.792881869738112,
      15.569656058881646,
      18.67489774491645,
      21.94539530557671,
      25.86651575516534,
      28.98744816179753,
      31.56511966597976,
      33.19485522599666,
      34.54675193541406,
      36.05142684240715,
      37.30577693178458,
      38.92055032057102,
      39.939103571421136,
      41.27977461238913,
      43.36805423162927,
      48.61764170897557,
      52.365724578013534,
      9.89657217709174,
      13.881351182295,
      15.600228099099091,
      18.744908614203425,
      22.029019837455138,
      25.861537840775583,
      28.99706374602987,
      31.559697089360203,
      33.21718117110041,
      34.59890029474101,
      36.10551852873963,
      37.303510457154175,
      38.91360450411843,
      39.95428743078898,
      41.293142093611934,
      43.388725339421185,
      48.62629957353916,
      52.33435313262347,
      9.996344589196413,
      13.968750612099976,
      15.631098670694119,
      18.815554937818572,
      22.11259837161554,
      25.85663336607978,
      29.006625827229545,
      31.553992050197493,
      33.23903492535349,
      34.65037371693975,
      36.15906634536867,
      37.3012885664849,
      38.9063356765625,
      39.968297627985365,
      41.307264257565905,
      43.40900186878787,
      48.635242860977186,
      52.30317686338937,
      10.096061828879463,
      14.055001423155323,
      15.662353298926499,
      18.88678487230046,
      22.196103175008737,
      25.85182672287955,
      29.016137310346625,
      31.548026919669887,
      33.2604173879581,
      34.701151456193166,
      36.21206148481253,
      37.299129219778,
      38.89877251038933,
      39.98108638243162,
      41.32216616779057,
      43.42888244288764,
      48.64446901973906,
      52.27220103633919,
      10.195707694641278,
      14.140021655830866,
      15.694079760738166,
      18.95854605085247,
      22.27950681997733,
      25.847142881851816,
      29.025601453686043,
      31.541822849954432,
      33.28133046882534,
      34.75121146770036,
      36.264495881607644,
      37.29705167190043,
      38.89094135685873,
      39.992614866257256,
      41.33786715203099,
      43.44836603894565,
      48.65397517170119,
      52.24143074836683,
      10.29526590101362,
      14.223726186437728,
      15.726368119515454,
      19.030785513771832,
      22.36278215883544,
      25.84260740705235,
      29.03502186716216,
      31.53539988842205,
      33.301777003279284,
      34.80053029197572,
      36.31636210054419,
      37.29507658987592,
      38.88286651616572,
      40.00285334672163,
      41.35438039227643,
      43.46745198099916,
      48.66375811670049,
      52.21087092739293,
      10.394720093391928,
      14.306026929255067,
      15.759310615707543,
      19.103449639538542,
      22.4459022975602,
      25.838246472202393,
      29.044402508807213,
      31.5287770821375,
      33.32176067074303,
      34.84908294855811,
      36.36765321349085,
      37.29322617768119,
      38.87457047807361,
      40.01178120081013,
      41.37171267185118,
      43.486139931892716,
      48.67381433773302,
      52.18052633273524,
      10.494053861988807,
      14.386833229731984,
      15.793001363106553,
      19.176484078189354,
      22.528840568941074,
      25.834086878457025,
      29.0537476797111,
      31.521972573195146,
      33.34128591769521,
      34.896842839540874,
      36.418362661311086,
      37.2915243108614,
      38.86607413605552,
      40.01938678789853,
      41.389864290695755,
      43.50442988454896,
      48.68414000680617,
      52.150401555656934,
      10.593250754893964,
      14.466052503316613,
      15.827535795147663,
      19.249833688388275,
      22.611570505523684,
      25.830156073300763,
      29.063062017554284,
      31.515003685434014,
      33.36035788498452,
      34.94378166397348,
      36.46848409577417,
      37.289996684408365,
      38.8573969779606,
      40.025667176361125,
      41.408829150044795,
      43.52232215254488,
      48.69473099143226,
      52.1205010200614,
      10.692294290240241,
      14.543591176418902,
      15.863009803795837,
      19.323442479415576,
      22.694065812676172,
      25.826482170156922,
      29.072350488875927,
      31.507887003070326,
      33.37898233944633,
      34.98986934483445,
      36.51801119405306,
      37.28867097913726,
      38.8485572560711,
      40.030627730075686,
      41.428594997799564,
      43.53981736003106,
      48.70558286174735,
      52.09082898330164,
      10.791167967481806,
      14.619355981760233,
      15.899518518077235,
      19.397253559135727,
      22.77630034210208,
      25.823093968229728,
      29.081618380203242,
      31.50063844176814,
      33.39716560966736,
      35.03507397094281,
      36.566937434991964,
      37.28757705464128,
      38.839572139204755,
      40.03428156986618,
      41.44914381704294,
      43.556916431035276,
      48.716690898239314,
      52.06138953707376,
      10.88985527779918,
      14.69325564674504,
      15.937154683147456,
      19.471209088869056,
      22.85824806612178,
      25.820020972020405,
      29.09087128814962,
      31.493273312643733,
      33.41491452568001,
      35.07936175685345,
      36.61525582119085,
      37.286747181433114,
      38.830457849272,
      40.03664893213634,
      41.470452333194416,
      43.57362057819777,
      48.72805010006524,
      52.032186608363446,
      10.9883397136541,
      14.76520298760745,
      15.97600662685903,
      19.54525024598576,
      22.93988305304904,
      25.817293409870995,
      29.100115108572822,
      31.48580637967006,
      33.43223636232907,
      35.122697024467385,
      36.6629585230589,
      37.28621633214931,
      38.82122978444944,
      40.03775645171957,
      41.492492610797896,
      43.589931290989384,
      48.739655193937224,
      52.00322396041645,
      11.086604777521078,
      14.835117382186079,
      16.01615584085943,
      19.619317194960278,
      23.021179443998044,
      25.814942250791553,
      29.109356024867825,
      31.47825191091662,
      33.449138786034844,
      35.16504221075491,
      36.71003640858444,
      37.28602256346695,
      38.811902630893094,
      40.03763639810074,
      41.51523270906021,
      43.605850323467564,
      48.75150064355465,
      51.974505193705404,
      11.184633989831521,
      14.902927541023725,
      16.057674256550314,
      19.69334906756979,
      23.10211143147299,
      25.81299921871394,
      29.118600495454796,
      31.470623724027668,
      33.465629804671394,
      35.20635790661144,
      36.756478402643154,
      37.2862075397097,
      38.802490464693506,
      40.036325893804786,
      41.5386373658568,
      43.62137968162915,
      48.7635806595568,
      51.94603374686638,
      11.28241089616689,
      14.96857443475628,
      16.10062135809383,
      19.767283952890562,
      23.182653240117624,
      25.81149680319303,
      29.12785524050802,
      31.462935226312197,
      33.481717720286035,
      35.24660293239395,
      36.80227058689806,
      37.286817281374645,
      38.793006845575455,
      40.03386614131223,
      41.562668682569466,
      43.636521610420274,
      48.77588920997114,
      51.91781289758173,
      11.37991907374488,
      15.032014174853234,
      16.145041335656625,
      19.841058897735834,
      23.262779110035932,
      25.810468265437635,
      29.137127227959663,
      31.45519944978905,
      33.4974110843984,
      35.285734456060865,
      36.847394896111055,
      37.28790327667059,
      38.783464903670556,
      40.03030168093689,
      41.587286786237016,
      43.65127858046754,
      48.78842003112844,
      51.88984576338727,
      11.477142137243652,
      15.09322059820634,
      16.190960528730596,
      19.914609918190248,
      23.34246328314284,
      25.80994763840217,
      29.146423658800924,
      31.447429081504477,
      33.51271865563764,
      35.32370815998413,
      36.8918271711718,
      37.28952418952323,
      38.77387742053831,
      40.02567969731742,
      41.61245045044977,
      43.66565327459434,
      48.80116663901614,
      51.86213530238503,
      11.574063744012712,
      15.152187288761656,
      16.238385426738333,
      19.987872022920417,
      23.421679993063908,
      25.809969719505457,
      29.15575195169437,
      31.439636489414994,
      33.527649359498234,
      35.360478462328125,
      36.935534159662595,
      37.29174856715113,
      38.76425690548186,
      40.02004938711966,
      41.63811766161806,
      43.679648574188,
      48.81412234103936,
      51.83468431384533,
      11.670667598720675,
      15.208928793124855,
      16.287301470444937,
      20.060779248978363,
      23.50040345917859,
      25.810570054363595,
      29.165119726902905,
      31.431833744106687,
      33.54221225001998,
      35.39599879829747,
      36.97846874660822,
      37.29465925906093,
      38.75461566809754,
      40.01346139569801,
      41.664246122216426,
      43.69326754548347,
      48.827280248158424,
      51.80749543868511,
      11.766937457491615,
      15.26348085537844,
      16.337672829426285,
      20.13326471085895,
      23.578607885497256,
      25.811784909732374,
      29.17453478953559,
      31.424032636603588,
      33.556416473223074,
      35.43022196544317,
      37.02056212691513,
      37.29836083154487,
      38.74496588790775,
      40.0059673261625,
      41.69079368701144,
      43.70651342582866,
      48.84063328737001,
      51.780571159812446,
      11.862857131583171,
      15.315899601188077,
      16.389443226027662,
      20.205260663617636,
      23.656267465175784,
      25.81365123365331,
      29.184005112106092,
      31.416244692501103,
      33.57027123215491,
      35.463100535494654,
      37.061710566922294,
      37.30299232754089,
      38.73531968185813,
      39.99761932073758,
      41.717718731927576,
      43.71938960999527,
      48.85417421449898,
      51.75391380233063,
      11.958410490659396,
      15.366259723621674,
      16.442537753910017,
      20.2766985808964,
      23.733356391609487,
      25.81620660058682,
      29.1935388163975,
      31.408481182646977,
      33.583785753431115,
      35.49458733279323,
      37.10175248079146,
      37.30874964577065,
      38.725689170405616,
      39.988469711556306,
      41.744980458019874,
      43.73189963659811,
      48.86789562726724,
      51.72752553359905,
      12.053581465711671,
      15.414651837993093,
      16.49686552439585,
      20.34750924873538,
      23.809848877208324,
      25.819489139102497,
      29.203144154626468,
      31.400753130581112,
      33.59696925517703,
      35.52463597632649,
      37.14042853641676,
      37.31592482716107,
      38.7160865428876,
      39.97857073608658,
      41.77253913502419,
      43.744047174683,
      48.88178997860503,
      51.701408363149945,
      12.148354051681356,
      15.461179257293752,
      16.552322889564866,
      20.417622876058644,
      23.885719181140445,
      25.82353743948503,
      29.21282948990159,
      31.393071316935902,
      33.60983091629841,
      35.55320147866508,
      37.17731534970856,
      37.324971696040706,
      38.706524122838786,
      39.96797431115305,
      41.800356290233154,
      43.75583601054084,
      48.89584959016992,
      51.675564142465355,
      12.24271230983609,
      15.505954479111265,
      16.608796951700523,
      20.48696922270602,
      23.96094164753889,
      25.828390438414083,
      29.222603275973228,
      31.385446280992614,
      33.6223798470328,
      35.580240890930895,
      37.21173564339402,
      37.33659499044717,
      38.6970144339138,
      39.95673185888153,
      41.82839484911386,
      43.76727003480282,
      48.9100666660389,
      51.649994564620584,
      12.336640369952176,
      15.549095667403229,
      16.66616907619461,
      20.555477745830693,
      24.035490755893182,
      25.834087277696984,
      29.23247403627735,
      31.37788831958302,
      33.634625060750565,
      35.60571397853422,
      37.24272375139186,
      37.35178411531615,
      38.687570267078314,
      39.94489417772066,
      41.85661923427446,
      43.778353229867456,
      48.92443330653854,
      51.62470116380462,
      12.430122432352679,
      15.590723367242784,
      16.724318170245603,
      20.62307776538452,
      24.10934118558671,
      25.8406671338922,
      29.242450342281845,
      31.370407483522975,
      33.64657544699307,
      35.62958390816503,
      37.26930373032993,
      37.37153427601846,
      38.678204749747465,
      39.93251135186781,
      41.88499542922409,
      43.78908965770685,
      48.93894152217832,
      51.599685314729825,
      12.523142769851571,
      15.630957623227925,
      16.783123557075264,
      20.68969864926236,
      24.182467896778792,
      25.84816901557725,
      29.252540791151425,
      31.363013571761517,
      33.658239745750755,
      35.65181792284806,
      37.29122414579167,
      37.396110947324395,
      38.668931417581945,
      39.91963269282589,
      41.91349101296878,
      43.799483448095046,
      48.95358324765269,
      51.57494823194806,
      12.61568572964982,
      15.669915599051714,
      16.842467348553562,
      20.755270018463154,
      24.254846230049967,
      25.856631525013984,
      29.262753982756937,
      31.355716123429,
      33.66962652299633,
      35.67238797925132,
      37.30935791968863,
      37.42464931663347,
      38.659764289693314,
      39.906306707357395,
      41.94207517093383,
      43.809538787296844,
      48.96835035587683,
      51.55049096909075,
      12.707735735230843,
      15.707709729725659,
      16.902236285087366,
      20.81972197234486,
      24.326452027400915,
      25.866092581081173,
      29.27309849606374,
      31.34852440796678,
      33.68074414750063,
      35.69127132033279,
      37.325082692477814,
      37.45577327404269,
      38.65071794806637,
      39.89258108670549,
      41.970718687077316,
      43.81925990725132,
      48.98323467202325,
      51.52631441805495,
      12.799277288297665,
      15.744446386754083,
      16.962323062787615,
      20.882985333695252,
      24.39726177728189,
      25.87658910061981,
      29.283582864946663,
      31.341447413523134,
      33.69160076896618,
      35.70845095717113,
      37.339553360144535,
      37.48832231481232,
      38.64180762207435,
      39.87850271256595,
      41.99939392140948,
      43.82865107527828,
      48.99822798752484,
      51.502419308158686,
      12.890294970793718,
      15.780225002610605,
      17.02262720183866,
      20.944991912911746,
      24.46725278628072,
      25.88815663582428,
      29.294215553489433,
      31.334493833800014,
      33.70220429752258,
      35.72391603664181,
      37.35351986261159,
      37.521533300181396,
      38.63304927904198,
      39.86411767588095,
      42.02807477650194,
      43.837716584332576,
      49.01332207401195,
      51.478806205290496,
      12.980773447046655,
      15.815137582849845,
      17.0830555279741,
      21.005674790081347,
      24.536403379848252,
      25.900828966072055,
      29.305004930840134,
      31.327672053538723,
      33.71256238463127,
      35.73766207641418,
      37.3674243982805,
      37.554942919580434,
      38.624459721904984,
      39.84947130505903,
      42.056736655977396,
      43.84646074382514,
      49.02850869715113,
      51.455475511080536,
      13.070697466070925,
      15.849268528752315,
      17.1435223443619,
      21.06496861318389,
      24.604693133914747,
      25.91463764368567,
      29.315959245706033,
      31.320990132832904,
      33.72268240545191,
      35.74969105525231,
      37.38151870181233,
      37.588270228332945,
      38.61605669511283,
      39.83460820069073,
      42.08535641743468,
      43.85488787102452,
      49.04377963035428,
      51.432427462121076,
      13.160051864064519,
      15.882694696625764,
      17.20394936794286,
      21.122809910020845,
      24.672103138364314,
      25.92961149463888,
      29.327086600585368,
      31.314455790460897,
      33.73257144272404,
      35.760011354259156,
      37.39594134127474,
      37.62133930823167,
      38.60785900003026,
      39.81957227422071,
      42.11391232178841,
      43.86300228304951,
      49.05912666832729,
      51.409662129265584,
      13.24882156712954,
      15.915485628191655,
      17.26426549592638,
      21.179137410813194,
      24.738616291995292,
      25.945776077220366,
      29.33839492584499,
      31.308076386430272,
      33.742236272217845,
      35.768637552796356,
      37.41076222996282,
      37.65403485108529,
      38.59988662119345,
      39.80440678834923,
      42.142383980590274,
      43.870808289456434,
      49.07454164042865,
      51.38717941703592,
      13.336991594246173,
      15.94770389708718,
      17.32440645751503,
      21.233892377744258,
      24.804217626730484,
      25.96315310421166,
      29.349891953766,
      31.301858903929634,
      33.75168334980729,
      35.7755900905623,
      37.426007762158385,
      37.68627724364331,
      38.59216086486455,
      39.78915439717251,
      42.17075230254775,
      43.87831018542214,
      49.090016423808784,
      51.36497906316701,
      13.424547060524937,
      15.979405527487316,
      17.38431439492729,
      21.287018937069945,
      24.86889465639555,
      25.981759837238666,
      29.361585192690853,
      31.295809930883248,
      33.76091880021597,
      35.7808948139873,
      37.44167534478367,
      37.718008363013176,
      38.58470451137442,
      39.773857184239056,
      42.19899944016107,
      43.88551224551838,
      49.10554295630257,
      51.3430606383186,
      13.511473180759774,
      16.010640451039635,
      17.443937407570864,
      21.338464408819792,
      24.93263774236592,
      26.001608465580713,
      29.373481901415406,
      31.289935641304854,
      33.769948407483,
      35.78458243013268,
      37.45774216589934,
      37.74918321782965,
      38.57754198271226,
      39.75855669679722,
      42.22710873715456,
      43.892418718069464,
      49.12111324904787,
      51.321423545982896,
      13.597755273300793,
      16.04145297712589,
      17.503229084376056,
      21.38817962860104,
      24.995440464875117,
      26.022705485747693,
      29.385589063979268,
      31.284241776646834,
      33.7787776071919,
      35.78668789431541,
      37.47417077266556,
      37.77976483605517,
      38.570699526651424,
      39.74329397455381,
      42.25506467718024,
      43.89903382008151,
      49.13671939880394,
      51.300067022615174,
      13.683378764263932,
      16.071882258723733,
      17.562148042015732,
      21.43611925563414,
      25.057299984977007,
      26.045051102326145,
      29.39791336501475,
      31.278733627338607,
      33.787411480499884,
      35.78724975863396,
      37.490912830927286,
      37.809721000359616,
      38.56420541829485,
      39.7281095712558,
      42.28285283411041,
      43.905361732727506,
      49.15235359994576,
      51.278990138014464,
      13.768329192088366,
      16.101962741884147,
      17.62065748097664,
      21.482242060928158,
      25.11821737839128,
      26.068638674585547,
      29.410461165820298,
      31.273416014706957,
      33.795854749998995,
      35.78630950759998,
      37.50791181207438,
      37.83902206046967,
      38.558090179135995,
      39.713043567361886,
      42.31045982410899,
      43.91140659737046,
      49.16800815610917,
      51.2581917959778,
      13.852592212453013,
      16.131724591233947,
      17.678724767037764,
      21.526511189480683,
      25.17819791920253,
      26.093454236630564,
      29.42323848132814,
      31.268293273466355,
      33.80411177743408,
      35.78391090452851,
      37.52510502259681,
      37.867639386223715,
      38.55238681233853,
      39.69813557199663,
      42.33787325957313,
      43.91717251210285,
      49.183675491466,
      51.237670735251335,
      13.936153603557294,
      16.161194087170518,
      17.736321042436256,
      21.568894390581463,
      25.23725128920234,
      26.119476120880126,
      29.436250958136256,
      31.263369234963314,
      33.81218656329542,
      35.78009936865842,
      37.54242521474993,
      37.89554420824168,
      38.5471310506131,
      39.68342471229269,
      42.36508170496018,
      43.92266352877909,
      49.19934816160617,
      51.21742553079754,
      14.018999271769095,
      16.190393992762694,
      17.79342086864385,
      21.60936421072594,
      25.295391688185752,
      26.14667471471824,
      29.44950385377326,
      31.25864721135177,
      33.82008274829568,
      35.7749213986585,
      37.5598019202513,
      37.92270669778235,
      38.54236160936123,
      39.6689496081397,
      42.39207463445965,
      43.92788365051506,
      49.215018864007725,
      51.197454595395875,
      14.101115257639439,
      16.219343890005153,
      17.85000190103072,
      21.647898144304857,
      25.352637822303794,
      26.175012377727718,
      29.46300201736077,
      31.254129980869788,
      33.82780361673372,
      35.76842405367547,
      37.57716259550016,
      37.9490952011032,
      38.53812043205092,
      39.65474833029427,
      42.418842391429315,
      43.93283682962771,
      49.230680448075425,
      51.177756181591484,
      14.18248774228055,
      16.248060486168562,
      17.90604459459081,
      21.684478738111412,
      25.409012752004674,
      26.204443541627885,
      29.476749871829263,
      31.249819774377762,
      33.83535210173835,
      35.76065449877635,
      37.59443363667724,
      37.97467558658205,
      38.534452906333705,
      39.64085833978194,
      42.445376149488325,
      43.93752696598566,
      49.24632592473062,
      51.15832838400257,
      14.263103054099044,
      16.276557891681815,
      17.96153193920008,
      21.71909364677229,
      25.464543588218117,
      26.234915006872217,
      29.49075139783423,
      31.24571826330875,
      33.84273079237781,
      35.75165961780298,
      37.61154130551305,
      37.999410696256234,
      38.53140801740026,
      39.6273164065676,
      42.471667875141705,
      43.9419579057418,
      49.2619484755356,
      51.13916914199446,
      14.342947675875001,
      16.30484787138889,
      18.016449222467347,
      21.75173563741806,
      25.51926103487052,
      26.26636643924331,
      29.50501011950484,
      31.241826549168408,
      33.84994194261063,
      35.741485693452994,
      37.62841259551837,
      38.02325992371736,
      38.52903838885623,
      39.614158505612124,
      42.4977102918045,
      43.94613344041638,
      49.27754146133808,
      51.12027624272397,
      14.422008252172786,
      16.332940071223547,
      18.070783818030694,
      21.78240254320876,
      25.573198786734686,
      26.298731057592875,
      29.519529092141703,
      31.238145154709652,
      33.85698748204581,
      35.73017815190136,
      37.644976060637426,
      38.046178970771,
      38.52740014100827,
      39.601419688698684,
      42.523496845090456,
      43.95005730630113,
      49.293098430422035,
      51.10164732455551,
      14.500271597067217,
      16.36084222240793,
      18.124524997087953,
      21.811097166661703,
      25.626392802817733,
      26.3319364913745,
      29.5343108919603,
      31.234674016890725,
      33.86386902847015,
      35.717781367468525,
      37.66116262165857,
      38.06811986633196,
      38.52655247340399,
      39.58913393083404,
      42.54902166923436,
      43.95373318415317,
      49.30861312615261,
      51.08327988084504,
      14.577724702165405,
      16.38856032524799,
      18.17766376097683,
      21.83782713502538,
      25.678880485583655,
      26.36590577525899,
      29.549357607955493,
      31.231412481710546,
      33.87058790209187,
      35.704338521665846,
      37.67690635923008,
      38.08903135949822,
      38.52655685705845,
      39.57733395063181,
      42.5742795545243,
      43.957164699147846,
      49.32407949410474,
      51.06517126408561,
      14.654354744901948,
      16.416098814510068,
      18.23019269271015,
      21.862604711146833,
      25.730699803969664,
      26.400558439294834,
      29.564670835937562,
      31.22835930099627,
      33.877145141440565,
      35.68989151031434,
      37.69214529549628,
      38.10885981673474,
      38.52747571047638,
      39.566051004888664,
      42.5992659156301,
      43.960355421060605,
      49.33949168866593,
      51.04731869040373,
      14.730149097082444,
      16.443460708237087,
      18.282105825494142,
      21.885446564331097,
      25.781888402380407,
      26.435811647836726,
      29.58025167476445,
      31.225512631200193,
      33.883541520853605,
      35.674480892228985,
      37.706822159142995,
      38.12755074734868,
      38.52937044574118,
      39.55531465857691,
      42.623976760727594,
      43.96330886464859,
      49.35484407910594,
      51.029719244393185,
      14.805095333647612,
      16.470647741720416,
      18.333398526400295,
      21.906373506549738,
      25.832482738146425,
      26.471581339347704,
      29.59610072476701,
      31.22287003424288,
      33.8897775694705,
      35.65814587308672,
      37.72088512132121,
      38.14505103491151,
      38.53229882344667,
      39.54515253269185,
      42.64840866133086,
      43.96602849020296,
      49.370131255106465,
      51.01236988426863,
      14.879181241628006,
      16.497660488195407,
      18.384067393509692,
      21.925410199986654,
      25.882517286421148,
      26.507783322103013,
      29.612218088335098,
      31.220428480419283,
      33.89585359164692,
      35.64092431845143,
      37.734288483088,
      38.16131185005919,
      38.53631166255508,
      39.53559003377899,
      42.6725587227601,
      43.968517704243915,
      49.38534803174668,
      50.99526744731863,
      14.952394829257353,
      16.524498467680175,
      18.434110164996564,
      21.9425848422994,
      25.93202384482038,
      26.544334287148416,
      29.628603372602832,
      31.218184353362787,
      33.90176968869127,
      35.62285279043248,
      37.74699328944454,
      38.17629206079789,
      38.54144911411885,
      39.52665007046775,
      42.696424555188,
      43.97077986033196,
      49.40048945394134,
      50.97840865563456,
      15.024724335210415,
      16.551160245237327,
      18.483525638760113,
      21.957928836120693,
      25.981030961314524,
      26.581152708559216,
      29.645255694142584,
      31.21613345704216,
      33.907525781817675,
      35.60396660303774,
      37.7589678416211,
      38.189961766035424,
      38.54773689951996,
      39.51835276387424,
      42.72000424522155,
      43.972818259969664,
      49.415550800329406,
      50.96179012208965,
      15.096158237929885,
      16.577643519804056,
      18.532313601347735,
      21.97147644923994,
      26.029563499159067,
      26.61815961089709,
      29.66217368554756,
      31.214271024743084,
      33.91312163620004,
      35.584299891897096,
      37.77018807872366,
      38.202305416493864,
      38.555183073906285,
      39.51071516018915,
      42.74329632799178,
      43.974636153569314,
      49.43052758661362,
      50.94540835653916,
      15.166685265004421,
      16.60394520461584,
      18.580474765035646,
      21.983264471614284,
      26.077642343131203,
      26.655279193616117,
      29.679355503756206,
      31.21259172996595,
      33.918556886004204,
      35.563885694638174,
      37.78063780271908,
      38.21332393448489,
      38.56377592346801,
      39.50375095501053,
      42.76629975973756,
      43.97623674146302,
      49.44541556835176,
      50.92925977221079,
      15.236294402560539,
      16.630061500135707,
      18.628010712047118,
      21.993331874894203,
      26.125284242934796,
      26.69243931107813,
      29.696798839945473,
      31.21108969915032,
      33.92383106026586,
      35.542756038772026,
      37.790308727053876,
      38.22303536146983,
      38.57348347997273,
      39.49747023986549,
      42.78901389088209,
      43.977623174933306,
      49.46021074320302,
      50.9133406922538,
      15.30497490462838,
      16.655987960302358,
      18.67492384499153,
      22.001719479550317,
      26.172501782937854,
      26.72957181417628,
      29.714500930797186,
      31.20975852611655,
      33.9289436094762,
      35.52094203447353,
      37.79920033851392,
      38.23147384604522,
      38.58425484203762,
      39.491879281754095,
      42.811438439614285,
      43.97879855724339,
      49.474909352633354,
      50.89764735641204,
      15.372716302441791,
      16.681719552817654,
      18.721217342698733,
      22.008469633993315,
      26.219303462677708,
      26.766612765019204,
      29.732458570920812,
      31.20859128809559,
      33.933893932727905,
      35.4984739701103,
      37.8073195732428,
      38.238687148774666,
      38.596023117276005,
      39.48698034632121,
      42.833573465995855,
      43.97976594464695,
      49.489507883085935,
      50.882175927786946,
      15.439508413632362,
      16.707250714115144,
      18.76689512070948,
      22.01362590933376,
      26.265693869796635,
      26.803502539683357,
      29.750668126199777,
      31.207580563201716,
      33.93868140527017,
      35.475381408788,
      37.814680319780386,
      38.24473315136944,
      38.60870947693963,
      39.482771574348604,
      42.85541934662621,
      43.98052834735931,
      49.50400306662351,
      50.866922499654514,
      15.505341351278199,
      16.732575399577915,
      18.811961795755906,
      22.01723281266223,
      26.311673926028416,
      26.840185835870997,
      29.769125547814834,
      31.206718449185647,
      33.943305406314884,
      35.4516932845316,
      37.82130277303669,
      38.24967600767762,
      38.62222765493055,
      39.479246919642236,
      42.876976749904436,
      43.98108873047188,
      49.51839188105159,
      50.85188310230109,
      15.570205532766362,
      16.757687129509602,
      18.856422653633388,
      22.01933552098134,
      26.357241187211187,
      26.876611602728634,
      29.78782638668933,
      31.205996583292688,
      33.94776534693179,
      35.42743799702131,
      37.82721267190135,
      38.25358253364835,
      38.63648825652716,
      39.476396154129965,
      42.89824661193337,
      43.981450014794184,
      49.53267154953218,
      50.837053709842685,
      15.634091688431626,
      16.782579031305996,
      18.900283619927915,
      22.01997963721328,
      26.402390179671396,
      26.91273290943474,
      29.80676580809659,
      31.20540616303871,
      33.95206069786797,
      35.40264350405031,
      37.832440458720534,
      38.256519254835844,
      38.65140241776839,
      39.47420494321427,
      42.919230113117464,
      43.98161507760739,
      49.54683953969896,
      50.82243024699261,
      15.696990869932113,
      16.807243878222145,
      18.943551233114587,
      22.019210969057646,
      26.447112757345,
      26.94850676780094,
      29.825938606169533,
      31.204937967707487,
      33.95619101712501,
      35.37733741107418,
      37.83702040071094,
      38.25855030295813,
      38.66688458453642,
      39.47265499133652,
      42.939928655507046,
      43.98158675331497,
      49.560893562287,
      50.80800859574449,
      15.758894458326795,
      16.831674125085918,
      18.986232619594915,
      22.01707533090276,
      26.49139846636125,
      26.9838939223483,
      29.845339218057322,
      31.204582380366947,
      33.96015597712618,
      35.35154705738563,
      37.84098971167183,
      38.25973615550793,
      38.68285438260934,
      39.471724254548086,
      42.96034384094577,
      43.98136783397752,
      49.574831569289636,
      50.793784601937084,
      15.81979417181955,
      16.855861941266358,
      19.028335470283498,
      22.01361836850074,
      26.53523490626412,
      27.01885861935785,
      29.86496173748236,
      31.204329410197868,
      33.96395539130895,
      35.32529959857837,
      37.84438770772101,
      38.260133084332125,
      38.69923768552795,
      39.47138721389795,
      42.980477450075966,
      43.98096106971868,
      49.58865175165788,
      50.779754081671065,
      15.879682073137669,
      16.879799241169952,
      19.069868018395464,
      22.00888540571138,
      26.578608079409317,
      27.0533683644297,
      29.884799927464833,
      31.204168714928652,
      33.9675892399792,
      35.29862208506367,
      37.847255024151906,
      38.25979312365203,
      38.71596705166589,
      39.47161520087839,
      43.00033142225702,
      43.98036916899064,
      49.602352536558165,
      50.7659128275483,
      15.938550576515137,
      16.903477712503502,
      19.11083901812379,
      22.002921312296436,
      26.62150272223419,
      27.087393676232676,
      29.90484723199879,
      31.204089623172145,
      33.97105769526995,
      35.271541536480534,
      37.84963291290383,
      38.25876436720601,
      38.732981712175054,
      39.472376764208796,
      43.01990783644849,
      43.979594798689035,
      49.61593258420416,
      50.75225661470677,
      15.996392454254462,
      16.92688884251347,
      19.151257723928467,
      21.995770391500027,
      26.66390261398973,
      27.120907842459008,
      29.925096786485636,
      31.204081156465946,
      33.974361145054466,
      35.24408501189465,
      37.851562632498776,
      38.2570914346096,
      38.75022726988023,
      39.47363806600786,
      43.0392088931057,
      43.978640584106785,
      49.62939078428179,
      50.73878120662727,
      16.0532008428432,
      16.950023942383236,
      19.19113387019142,
      21.987476285979653,
      26.70579086012263,
      27.153886682546208,
      29.945541426754676,
      31.20413205082759,
      33.9775002156707,
      35.21627967572155,
      37.85308493535196,
      38.2548159891043,
      38.76765523448237,
      39.475363294948565,
      43.05823689713085,
      43.97750910871908,
      49.64272625198458,
      50.72548236068949,
      16.108969248606876,
      16.972874169945527,
      19.230477651019786,
      21.97808190054074,
      26.747150148802984,
      27.18630832050021,
      29.966173696528745,
      31.2042307776465,
      33.98047579332838,
      35.188152859332945,
      37.854239651585516,
      38.251977230047814,
      38.78522248371457,
      39.47751508427865,
      43.076994241915926,
      43.97620291379122,
      49.6559383236797,
      50.71235583345872,
      16.163691552882963,
      16.995430550843707,
      19.269299700007004,
      21.967629340074232,
      26.787962980128817,
      27.218152970138256,
      29.986985853222777,
      31.20436556375159,
      33.98328904408027,
      35.159732118319326,
      37.855065364076566,
      38.24861231755087,
      38.80289070949057,
      39.48005492351949,
      43.09548339450769,
      43.974724497803194,
      49.66902655222402,
      50.69939738568689,
      16.217362016705497,
      17.01768399825413,
      19.307611069785846,
      21.956159861085997,
      26.828211868332623,
      27.249402734248527,
      30.007969871995424,
      31.204524410509677,
      33.98594143225735,
      35.13104528538512,
      37.85559916646714,
      38.244756711714174,
      38.82062588460444,
      39.482943554087285,
      43.113706881916016,
      43.97307631568582,
      49.68199070195137,
      50.686602787014124,
      16.269975284995965,
      17.039625331262204,
      19.345423211231346,
      21.9437138352342,
      26.86787951789973,
      27.280041418510706,
      30.0291174480077,
      31.20469511183195,
      33.988434737283725,
      35.102120518849354,
      37.85587649410986,
      38.24044442551378,
      38.83839776893148,
      39.48614134084037,
      43.131667278579506,
      43.97126077786407,
      49.69483074335229,
      50.67396782036064,
      16.321526390260637,
      17.06124529196653,
      19.38274795219359,
      21.930330723347343,
      26.906948974920496,
      27.310054360513494,
      30.05041999687786,
      31.204865270988638,
      33.99077106880884,
      35.07298634671385,
      37.85593101720991,
      38.235708200128954,
      38.856179463128214,
      39.48960861347874,
      43.14936719499345,
      43.96928024910513,
      49.70754684746784,
      50.66148828600078,
      16.37201075580106,
      17.082534561366806,
      19.419597475659863,
      21.91604905847199,
      26.945403755267574,
      27.339428273814413,
      30.071868653356855,
      31.205022316157553,
      33.99295288011561,
      35.04367170624556,
      37.85579458549292,
      38.2305796162274,
      38.87394701111146,
      39.4933059736493,
      43.166809267495765,
      43.96713704717033,
      49.72013938002031,
      50.64916000531448,
      16.421424198450296,
      17.103483774076143,
      19.455984297266603,
      21.90090643659289,
      26.983227951348052,
      27.368151106695773,
      30.09345426828503,
      31.20515351466103,
      33.994982979789114,
      35.014205978998746,
      37.85549721435104,
      38.22508915606696,
      38.891679048821295,
      39.49719456542252,
      43.183996149198094,
      43.964833441270706,
      49.732608895303635,
      50.636978824213486,
      16.469762930854873,
      17.12408353188204,
      19.49192124209837,
      21.884939513769424,
      27.02040631925088,
      27.396211915054785,
      30.11516740392585,
      31.20524598587429,
      33.99686454165633,
      34.98461902117808,
      37.85506710337969,
      38.21926623054911,
      38.909356494939026,
      39.50123630840729,
      43.20093050204022,
      43.962371650328706,
      49.744956129856085,
      50.62494061624263,
      16.517023563328582,
      17.14432441616621,
      19.527421420728587,
      21.868184008540887,
      27.056924348116972,
      27.42360074871403,
      30.13699832780778,
      31.205286712820737,
      33.998601113037275,
      34.95494118921543,
      37.854530679353076,
      38.21313918352612,
      38.9269622785896,
      39.505394094111,
      43.217614989937125,
      43.959753841049604,
      49.757181995939725,
      50.613041285358406,
      16.56320310531202,
      17.164196999179428,
      19.562498204473332,
      21.850674708562256,
      27.092768313517208,
      27.450308550332068,
      30.158937005239206,
      31.205262552502003,
      34.000196621378855,
      34.925203360400545,
      37.853912656873405,
      38.20673528337586,
      38.944481099110575,
      39.50963194720521,
      43.234052272979724,
      43.95698212580792,
      49.76928757484969,
      50.60127676838961,
      16.60829896647905,
      17.18369185415463,
      19.597165199843342,
      21.832445480540063,
      27.127925316549405,
      27.476327066027807,
      30.180973090693826,
      31.20516024504367,
      34.00165537937613,
      34.895436948369586,
      37.85323611107857,
      38.20008070952784,
      38.96189921337774,
      39.51391515412688,
      43.25024500264323,
      43.954058560356664,
      49.781274110077476,
      50.589643037186455,
      16.652308957538796,
      17.202799564230375,
      19.6314362221943,
      21.813529282643866,
      27.1623833102691,
      27.501648766793302,
      30.203095918295666,
      31.20496642177276,
      34.002982088722064,
      34.86567391321699,
      37.85252255785691,
      38.19320053948874,
      38.979204246743365,
      39.51821036195451,
      43.266195817948514,
      43.95098514136809,
      49.79314300035261,
      50.5781361004667,
      16.69523129078952,
      17.22151073014449,
      19.665325268587758,
      21.793958178668912,
      27.196131114958682,
      27.52626677975326,
      30.225294491661234,
      31.204667612376895,
      34.004181842664025,
      34.835946765951164,
      37.85179203796134,
      38.18611874009064,
      38.996385024237036,
      39.52248565077992,
      43.28190734251767,
      43.94776380381779,
      49.80489579258655,
      50.56675200536807,
      16.737064580488294,
      17.239815976649236,
      19.698846489887423,
      21.77376335332014,
      27.229158423623993,
      27.550174828331215,
      30.247557473384457,
      31.204250251329377,
      34.00526012758643,
      34.806288566968185,
      37.851063202233135,
      38.17885816520821,
      39.01343141924454,
      39.52671058289047,
      43.29738218245613,
      43.9443964182245,
      49.81653417474297,
      50.555486838718295,
      16.777807843107226,
      17.257705957589632,
      19.73201416212636,
      21.752975128076475,
      27.261455798989232,
      27.573367180395785,
      30.26987317447445,
      31.20370068379905,
      34.0062228238822,
      34.77673291816548,
      37.85035339583302,
      38.171440561049714,
      39.03033421737845,
      39.530856232024334,
      43.312622924993214,
      43.9408847877612,
      49.828059968659176,
      50.54433672803489,
      16.81746049755415,
      17.275171359579737,
      19.764842657190258,
      21.731622977175263,
      27.29301466314567,
      27.59583860348541,
      30.292229544079042,
      31.20300517129527,
      34.00707620642077,
      34.7473139482608,
      37.84967873994695,
      38.16388657928713,
      39.04708499368131,
      39.53489519580092,
      43.32763213780447,
      43.93723064525387,
      49.83947512284173,
      50.53329784226724,
      16.856022365442254,
      17.29220290420552,
      19.797346412871647,
      21.709735543331405,
      27.323827280898175,
      27.617584326242707,
      30.314614159846794,
      31.20214989733079,
      34.007826944970965,
      34.7180662908222,
      37.849054209895534,
      38.15621579770286,
      39.06367600165282,
      39.53880159419671,
      43.34241236894054,
      43.933435650087176,
      49.850781705261326,
      50.52236639229462,
      16.893493671497737,
      17.308791348679378,
      19.82953990235718,
      21.68734065287388,
      27.353886737748606,
      27.638600005227424,
      30.337014219297696,
      31.201120973413836,
      34.00848210498806,
      34.6890250544477,
      37.84849370894335,
      38.14844674764736,
      39.080100072878444,
      39.542551056658894,
      43.35696614728203,
      43.929501385036644,
      49.861981896169084,
      50.51153863119345,
      16.92987504419932,
      17.32492748486828,
      19.86143760321774,
      21.664465330043118,
      27.383186913357267,
      27.658881696322062,
      30.359416532586444,
      31.19990444570705,
      34.00904914923201,
      34.66022578446538,
      37.84801013739368,
      38.1405969473775,
      39.09635052626259,
      39.54612070015176,
      43.37129598344082,
      43.92542935304988,
      49.87307798095871,
      50.50081085428847,
      16.965167516746575,
      17.340602136619164,
      19.893053965977114,
      21.641135810247807,
      27.41172245123343,
      27.678425829991372,
      30.38180751705412,
      31.198486302714652,
      34.00953594074378,
      34.63170441544887,
      37.847615456775905,
      38.13268294023673,
      39.112421086048194,
      39.5494891001302,
      43.38540437102758,
      43.921220973999745,
      49.884072343096555,
      50.49017939900066,
      16.999372528453467,
      17.355806155306613,
      19.92440338233965,
      21.617377552128826,
      27.439488725323613,
      27.697229189708175,
      30.40417319397089,
      31.196852484377054,
      34.00995074777173,
      34.60349721376701,
      37.847320749100405,
      38.12472033661595,
      39.128305807942816,
      39.552636256144176,
      43.39929378820573,
      43.9168775814346,
      49.89496745714204,
      50.479640644506894,
      17.032491926664285,
      17.37053041353535,
      19.955500153162298,
      21.593215248321137,
      27.46648180409221,
      27.715288892911534,
      30.426499187876562,
      31.194988892966713,
      34.01030225130909,
      34.575640709305794,
      37.847136271280185,
      38.116723858667896,
      39.14399901277606,
      39.555543553505444,
      43.41296669945419,
      43.912400419350746,
      49.905765881880306,
      50.469191011223245,
      17.064527969282587,
      17.384765796938744,
      19.986358456259364,
      21.56867283484336,
      27.49269841262201,
      27.732602373919004,
      30.448770728925755,
      31.19288140618644,
      34.01059955597804,
      34.54817161542053,
      37.84707150490666,
      38.108707386819134,
      39.15949522719558,
      39.55819372220011,
      43.426425557463205,
      43.90779063901402,
      49.91647025358771,
      50.45882696012646,
      17.095483327997407,
      17.39850319402851,
      20.016992314130697,
      21.543773499078355,
      27.518135893202647,
      27.749167368270836,
      30.470972658639447,
      31.190515892872508,
      34.010852205071984,
      34.52112673609668,
      37.84713520162821,
      38.100684007216685,
      39.174789130968705,
      39.560570794009365,
      43.43967280509151,
      43.90304929585759,
      49.92708327945075,
      50.4485449919248,
      17.125361092278442,
      17.411733484069366,
      20.047415561705904,
      21.518539686337135,
      27.542792164822597,
      27.764981898042574,
      30.493089439454653,
      31.187878231697177,
      34.01107020064777,
      34.49454285922353,
      37.84733542441961,
      38.092666059349,
      39.18987551050309,
      39.56266005860608,
      43.45271087731546,
      43.8981773464835,
      49.9376077311573,
      50.43834164609111,
      17.154164774195994,
      17.424447522976415,
      20.077641814197996,
      21.492993105024798,
      27.566665681933525,
      27.780044257719304,
      30.515105168448756,
      31.18495433324997,
      34.01126402963802,
      34.4684566348202,
      37.847679585053115,
      38.08466518318595,
      39.204749218233395,
      39.564448019228635,
      43.46554220310652,
      43.89317564579562,
      49.94804643867893,
      50.42821349976874,
      17.18189831409848,
      17.43663612726136,
      20.10768443515947,
      21.467154730448396,
      27.58975539281526,
      27.79435300028327,
      30.537003595592985,
      31.181730165849785,
      34.01144469702834,
      34.442904437004835,
      37.848174478091686,
      38.07669236528513,
      39.21940513754801,
      39.56592234839121,
      43.47816920717744,
      43.88804494429175,
      49.958402284261325,
      50.41815716656143,
      17.208566087153255,
      17.448290056091302,
      20.137556504833615,
      21.441044807325827,
      27.61206069783429,
      27.807906923222795,
      30.55876814686026,
      31.1781917854028,
      34.011623767207645,
      34.41792220847272,
      37.848826311725524,
      38.06875798340728,
      39.233838152947385,
      39.567071843971085,
      43.490594311543184,
      43.882785885541594,
      49.968678196639246,
      50.408169295217455,
      17.234172910720876,
      17.459399991565117,
      20.16727078889267,
      21.414682851070513,
      27.63358140785775,
      27.820705054226337,
      30.580381952476394,
      31.174325369571648,
      34.011813414643484,
      34.393545286260725,
      37.84964073576629,
      38.06087184927198,
      39.24804312514181,
      39.56788638591567,
      43.50281993684764,
      43.87739900387718,
      49.97887714549074,
      50.39824656821678,
      17.25872405249135,
      17.469956517363556,
      20.196839707651268,
      21.388087647940093,
      27.654317703058574,
      27.832746636379216,
      30.601827880557643,
      31.17011725645935,
      34.012026485045304,
      34.36980820763801,
      37.85062286710115,
      38.05304324916304,
      39.262014870807754,
      39.56835689373355,
      43.514848503413695,
      43.8718847223212,
      49.98900213614424,
      50.38838570027109,
      17.28222523926202,
      17.47995009598584,
      20.226275305842353,
      21.361277254147215,
      27.674270092324228,
      27.84403111273188,
      30.623088576323315,
      31.165553987935333,
      34.01227656813813,
      34.346744495095194,
      37.85177731289375,
      38.045280982163845,
      39.27574814673092,
      39.56847528486847,
      43.52668243197973,
      43.86624335077677,
      49.99905620455114,
      50.37858343674473,
      17.304682666179556,
      17.48937104485025,
      20.25558922303879,
      21.334268994040716,
      27.693439373462347,
      27.854558110157857,
      30.644146507007324,
      31.160622357643934,
      34.0125780830558,
      34.3243864196334,
      37.85310819180038,
      38.03759339586314,
      39.28923763807338,
      39.56823443400784,
      43.538324144091675,
      43.860475084502085,
      50.00904241253444,
      50.36883655200477,
      17.32610300620635,
      17.49820951160643,
      20.284792664800367,
      21.30707945747031,
      27.711826594379197,
      27.864327422464775,
      30.664984012517703,
      31.15530946363342,
      34.012946377142505,
      34.302764741908966,
      37.85461915345055,
      38.02998841942499,
      39.30247795050871,
      39.56762813333684,
      43.549776062126206,
      43.85458000288947,
      50.01896384332272,
      50.35914184770807,
      17.34649341950261,
      17.50645544908288,
      20.313896374622146,
      21.279724496454154,
      27.729433015392566,
      27.873338992764552,
      30.68558336180793,
      31.14960276543166,
      34.013397838590784,
      34.28190843131053,
      37.85631339641976,
      38.02247359396183,
      39.315463605977456,
      39.56665105372262,
      43.56104060892627,
      43.84855806856831,
      50.02882359737758,
      50.349496151032895,
      17.365861562344016,
      17.514098590371056,
      20.34291060675485,
      21.25221922127103,
      27.746260072828544,
      27.88159289514727,
      30.705926814827986,
      31.143490145272168,
      34.013950022793374,
      34.26184436377234,
      37.85819368490165,
      38.01505610018807,
      39.328189041821425,
      39.56529870679133,
      43.57212020703636,
      43.84240912684762,
      50.03862478852054,
      50.339896312862734,
      17.384215595121713,
      17.521128424625687,
      20.37184509996424,
      21.224577996101054,
      27.76230934403951,
      27.88908931573754,
      30.725996689818007,
      31.13695997304305,
      34.01462179150023,
      34.24259700011183,
      37.860262364264536,
      38.00774278336407,
      39.34064861306328,
      39.56356740784728,
      43.58301727753083,
      43.83613290551206,
      50.04837054036396,
      50.33033920592921,
      17.40156418890308,
      17.527534174235573,
      20.40070905229076,
      21.196814434339732,
      27.77758251397241,
      27.89582853324292,
      30.745775435593803,
      31.13000117439837,
      34.01543346279661,
      34.224188047965825,
      37.862521375657394,
      38.00054017556741,
      39.35283659760595,
      39.561454239575426,
      43.59373423843373,
      43.8297290149826,
      50.058063983049614,
      50.32082172292288,
      17.41791652996822,
      17.533304774083632,
      20.429511096865262,
      21.168941393708227,
      27.792081343406064,
      27.901810899129547,
      30.765245708353127,
      31.12260330133431,
      34.01640696851211,
      34.20663611202552,
      37.86497226980812,
      37.993454515351054,
      39.36474720413364,
      39.55895701646341,
      43.60427350273427,
      43.823196948849535,
      50.06770825029523,
      50.311340774577886,
      17.43328232169042,
      17.53842885366677,
      20.45825927883171,
      21.14097097128287,
      27.805807638969075,
      27.90703681758212,
      30.784390452406736,
      31.114756604402547,
      34.01756601391142,
      34.18995633925518,
      37.867616220137776,
      37.98649176486623,
      39.37637458250556,
      39.556074249878996,
      43.614637476007076,
      43.81653608478312,
      50.07730647674979,
      50.301893287739986,
      17.447671783097892,
      17.542894722876134,
      20.486961033422016,
      21.11291449856289,
      27.818763225041224,
      27.91150672542221,
      30.803192984113327,
      31.10645210560972,
      34.01893623241777,
      34.174160068095745,
      37.87045403529446,
      37.9796576245431,
      39.38771283644188,
      39.55280511374082,
      43.62482855365089,
      43.809745685823856,
      50.086861795655885,
      50.29247620342581,
      17.46109564345121,
      17.546690362241215,
      20.515623165222035,
      21.084782536692465,
      27.83094991763383,
      27.915221072172386,
      30.82163707817305,
      31.09768167094357,
      34.02054532575835,
      34.15925449322375,
      37.87348617119107,
      37.9729575454335,
      39.398756038310516,
      39.549149410723736,
      43.634849117764034,
      43.80282490205066,
      50.096377336814506,
      50.28308647488134,
      17.47356513219988,
      17.54980341841295,
      20.544251828662947,
      21.056584871949976,
      27.842369500336194,
      27.918180300461785,
      30.839707055319295,
      31.088438081377554,
      34.022423177454556,
      34.145242360083195,
      37.87671274261379,
      37.966396739330115,
      39.40949824583356,
      39.54510753894647,
      43.64470153367831,
      43.795772772622755,
      50.10585622484944,
      50.2737210656504,
      17.485091963744257,
      17.55222120558935,
      20.572852509765188,
      21.028330511611145,
      27.853023702407146,
      27.92038482697427,
      30.85738787034251,
      31.07871510114164,
      34.024601925277025,
      34.13212170586118,
      37.880133534449925,
      37.95998018678268,
      39.41993352054035,
      39.54068045909502,
      43.654388146177624,
      43.78858822818681,
      50.11530157776364,
      50.26437694766149,
      17.495688316537652,
      17.553930713480163,
      20.601430009157855,
      21.000027680289623,
      27.862914179081592,
      27.921835024141018,
      30.874665199292604,
      31.06850754201267,
      34.02711597652566,
      34.1198856654447,
      37.88374801256741,
      37.9537126431367,
      39.430055947806075,
      39.535869661944105,
      43.66391127542967,
      43.78127009363871,
      50.12471650578051,
      50.25505109934408,
      17.50536680620824,
      17.554918622251215,
      20.629988426389154,
      20.9716838168513,
      27.872042494152502,
      27.922531202777144,
      30.891525524638794,
      31.057811322376594,
      34.03000194925418,
      34.10852236169106,
      37.88755533436243,
      37.94759864272389,
      39.43985965832282,
      39.530677136245934,
      43.673273212662885,
      43.77381709122482,
      50.134104110461934,
      50.2457405037854,
      17.514140452566856,
      17.55517132469536,
      20.65853114553887,
      20.943305571994557,
      27.88041010487821,
      27.922473595856534,
      30.907956217126213,
      31.046623519850556,
      34.03329852335896,
      34.09801489854147,
      37.89155435897617,
      37.94164250133402,
      39.449338850861004,
      39.52510533696546,
      43.68247621562186,
      43.76622784396552,
      50.14346748409199,
      50.236442146938565,
      17.522022640587654,
      17.55467495564954,
      20.687060822137443,
      20.91489880658148,
      27.88801834925387,
      27.921662343611093,
      30.92394561305755,
      31.034942416325112,
      34.03704618825563,
      34.08834147263517,
      37.895743657167486,
      37.93584831709847,
      39.458487816189475,
      39.51915715384964,
      43.69152250383784,
      43.75850087937993,
      50.15280970931693,
      50.22715301589515,
      17.52902707568875,
      17.55341542842195,
      20.715579371390696,
      20.886468590799854,
      27.894868435673576,
      27.9200974801297,
      30.939483085752272,
      31.022767534397396,
      34.04128687894832,
      34.07947561386387,
      37.90012152081525,
      37.930219969914845,
      39.467300962031565,
      39.512835880327685,
      43.70041425375146,
      43.750634633488446,
      50.16213385902808,
      50.217870097233735,
      17.53516773389484,
      17.551378477730044,
      20.744087957703258,
      20.858019204228835,
      27.900961434996333,
      27.91777892161962,
      30.954559109993948,
      31.01009966430987,
      34.04606349959419,
      34.07138655780508,
      37.904685972010256,
      37.924761119538786,
      39.47577283894504,
      39.50614518274832,
      43.709153593726036,
      43.742627455066476,
      50.171442996476586,
      50.20859037545883,
      17.540458807710024,
      17.548549708388993,
      20.772586985488022,
      20.829554136875572,
      27.906298275015246,
      27.914706456479088,
      30.969165318371996,
      30.996940880685873,
      34.05141934267056,
      34.064039743700604,
      37.909434771685845,
      37.91947520246613,
      39.48389816702397,
      39.499089069970154,
      43.717742598990746,
      43.73447761012013,
      50.18074017560537,
      50.199310831542896,
      17.544914648752712,
      17.54491464875273,
      20.80107609124375,
      20.801076091243765,
      27.910879737313994,
      27.910879737313998,
      30.983294548553932,
      30.983294548553943,
      34.05739742158559,
      34.0573974215856,
      37.914365427724356,
      37.914365427724356,
      39.49167186333003,
      39.49167186333004,
      43.72618328655314,
      43.726183286553166,
      50.19002844158561,
      50.190028441585625
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      4,
      18
     ],
     "float64",
     [
      -7.569927455421775e-15,
      9.101661746151284e-15,
      1.8760706517537633e-14,
      3.1481184051833773,
      4.613479997846437,
      5.178482826538927,
      6.751961592409794,
      7.007413628453328,
      8.162079567737537,
      9.053468404703596,
      9.678147422485013,
      11.603929572702306,
      12.169528637325305,
      15.48444357241666,
      15.60938167989912,
      27.914835782269687,
      29.512114328404547,
      39.670338922879054,
      0.11939210291406005,
      1.9674023064640347,
      2.793240713179581,
      3.5553549274268645,
      6.226376425920402,
      6.715691799068295,
      7.08981013542068,
      8.103610035984453,
      9.549039141324238,
      9.996439398355317,
      12.0277299298436,
      14.253411048354497,
      15.459692806877698,
      18.13375597006641,
      20.270192430314246,
      26.104815553996637,
      30.11164668999026,
      36.80451583449268,
      2.3794199480889926,
      3.7024990939311135,
      4.0240221604800315,
      5.877610505385698,
      6.746982326614274,
      7.364705391025344,
      9.692211521743202,
      10.492554329030936,
      11.376591877960848,
      12.012428058729453,
      13.571207456157808,
      14.034809745131916,
      19.170961843628366,
      20.588560894756835,
      22.248784563351176,
      23.755726282987627,
      33.017419908392995,
      34.000069842646795,
      2.215375678177666,
      3.310767157250411,
      3.4447561597501575,
      3.6247669105824833,
      6.040725011446613,
      7.927365347731901,
      8.792384035930176,
      8.948269259362522,
      9.91155243666071,
      10.154274895953556,
      10.943722359429383,
      11.508597353895151,
      16.497648626980894,
      16.74302402912332,
      20.916556592235388,
      22.477718057231094,
      32.34034413704992,
      33.06093996221303
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      6,
      270,
      3,
      3
     ],
     "float64",
     [
      14.629835186137484,
      -0.0,
      -0.0,
      -0.0,
      18.895817645040715,
      -2.338222011437566,
      -0.0,
      -2.338222011437566,
      22.159935263027343,
      -3.436673738263742,
      -0.036938973997909,
      -0.321071535093137,
      0.03693897399791,
      -0.75543787632259,
      0.900306822238626,
      0.321071535093137,
      0.900306822238626,
      1.068542575316106,
      0.127519728015317,
      0.061592753746126,
      -0.057549883139306,
      -0.061592753746126,
      -0.237216000221171,
      -0.129335455586185,
      0.057549883139306,
      -0.129335455586185,
      -0.033919741140186,
      -0.05856692984046,
      -0.047289984813796,
      5.0363914391e-05,
      0.047289984813796,
      0.001605069459127,
      -0.054996666352868,
      -5.0363914391e-05,
      -0.054996666352868,
      0.000621248214669,
      -0.145659581286454,
      -0.02000139104464,
      -0.005088664089865,
      0.02000139104464,
      0.042516547690569,
      -0.019260309069773,
      0.005088664089865,
      -0.019260309069773,
      -0.004236539732522,
      -0.145659581286454,
      0.02000139104464,
      0.005088664089865,
      -0.02000139104464,
      0.042516547690569,
      -0.019260309069773,
      -0.005088664089865,
      -0.019260309069773,
      -0.004236539732522,
      -0.05856692984046,
      0.047289984813796,
      -5.0363914391e-05,
      -0.047289984813796,
      0.001605069459127,
      -0.054996666352868,
      5.0363914391e-05,
      -0.054996666352868,
      0.000621248214669,
      0.127519728015317,
      -0.061592753746126,
      0.057549883139306,
      0.061592753746126,
      -0.237216000221171,
      -0.129335455586185,
      -0.057549883139306,
      -0.129335455586185,
      -0.033919741140186,
      -3.436673738263742,
      0.03693897399791,
      0.321071535093137,
      -0.036938973997909,
      -0.75543787632259,
      0.900306822238626,
      -0.321071535093137,
      0.900306822238626,
      1.068542575316106,
      -0.190353648346058,
      0.0,
      0.0,
      0.0,
      0.067090134317114,
      -0.112712333543321,
      0.0,
      0.018746519913111,
      -0.032679032328744,
      0.107003769678465,
      0.07214541576313,
      -0.044078833233897,
      0.06724107610602,
      0.12185103613379,
      0.048234944160545,
      0.014427760078258,
      0.022989586768734,
      0.023188503160416,
      0.07764539758215,
      0.054239400253629,
      0.030201662399694,
      0.037460764619452,
      0.044132121187332,
      0.007453374211068,
      0.043051219930983,
      0.036629897959901,
      -0.012516975627728,
      0.034839242769727,
      0.012077370610788,
      0.008152548429502,
      0.038324526220256,
      0.012963138920693,
      0.003606507380928,
      -0.003879624584468,
      0.012210881529039,
      -0.019079699750908,
      0.02606639896594,
      0.001325992767193,
      -0.000666249853124,
      0.012144272061462,
      -0.006743354522464,
      0.001528101157648,
      -0.002216608244849,
      0.002399127704615,
      -0.009539278068793,
      0.02606639896594,
      -0.001325992767193,
      0.000666249853124,
      -0.012144272061462,
      -0.006743354522464,
      0.001528101157648,
      0.002216608244849,
      0.002399127704615,
      -0.009539278068793,
      0.034839242769727,
      -0.012077370610788,
      -0.008152548429502,
      -0.038324526220256,
      0.012963138920693,
      0.003606507380928,
      0.003879624584468,
      0.012210881529039,
      -0.019079699750908,
      0.07764539758215,
      -0.054239400253629,
      -0.030201662399694,
      -0.037460764619452,
      0.044132121187332,
      0.007453374211068,
      -0.043051219930983,
      0.036629897959901,
      -0.012516975627728,
      0.107003769678465,
      -0.07214541576313,
      0.044078833233897,
      -0.06724107610602,
      0.12185103613379,
      0.048234944160545,
      -0.014427760078258,
      0.022989586768734,
      0.023188503160416,
      0.001556717715178,
      0.0,
      -0.0,
      -0.0,
      -0.002673431161842,
      0.000481598564778,
      0.0,
      -0.003765986868759,
      0.003147129944781,
      -0.003067417132107,
      -0.004471069840958,
      -0.005427688021562,
      0.001976876090178,
      0.003331252584562,
      -0.001878440953798,
      -0.005029344335898,
      0.002461232037024,
      0.006308766638162,
      -0.00079726332137,
      0.002299813347219,
      -0.0036101976047,
      -0.001116473490764,
      0.003458943695236,
      -0.000130339523902,
      -0.001527723781421,
      0.004092801802548,
      0.002230039721318,
      -0.008851958554158,
      -0.000558706027323,
      -0.005769468323486,
      -0.002132813389025,
      -0.000920366845059,
      0.000217416161273,
      -0.000123327162613,
      0.002224961400878,
      -0.000554339352669,
      -0.011766003117313,
      -0.0009332538767,
      -0.002117078434817,
      -0.000602180194504,
      -0.002750278120961,
      -0.000950730471341,
      -0.000217093802077,
      0.003644796891913,
      -0.000352348787443,
      -0.011766003117313,
      0.0009332538767,
      0.002117078434817,
      0.000602180194504,
      -0.002750278120961,
      -0.000950730471341,
      0.000217093802077,
      0.003644796891913,
      -0.000352348787443,
      -0.008851958554158,
      0.000558706027323,
      0.005769468323486,
      0.002132813389025,
      -0.000920366845058,
      0.000217416161273,
      0.000123327162613,
      0.002224961400878,
      -0.000554339352669,
      -0.00079726332137,
      -0.002299813347219,
      0.0036101976047,
      0.001116473490764,
      0.003458943695236,
      -0.000130339523902,
      0.001527723781421,
      0.004092801802548,
      0.002230039721318,
      -0.003067417132107,
      0.004471069840958,
      0.005427688021562,
      -0.001976876090178,
      0.003331252584562,
      -0.001878440953798,
      0.005029344335898,
      0.002461232037024,
      0.006308766638162,
      0.001556717715178,
      -0.0,
      0.0,
      0.0,
      -0.002673431161842,
      -0.003765986868759,
      -0.0,
      0.000481598564778,
      0.003147129944781,
      -0.003067417132107,
      -0.001976876090178,
      0.005029344335898,
      0.004471069840958,
      0.003331252584562,
      0.002461232037024,
      0.005427688021562,
      -0.001878440953798,
      0.006308766638162,
      -0.00079726332137,
      0.001116473490764,
      0.001527723781421,
      -0.002299813347219,
      0.003458943695236,
      0.004092801802548,
      0.0036101976047,
      -0.000130339523902,
      0.002230039721318,
      -0.008851958554158,
      0.002132813389025,
      0.000123327162613,
      0.000558706027323,
      -0.000920366845058,
      0.002224961400878,
      0.005769468323486,
      0.000217416161273,
      -0.000554339352669,
      -0.011766003117313,
      0.000602180194504,
      0.000217093802077,
      0.0009332538767,
      -0.002750278120961,
      0.003644796891913,
      0.002117078434817,
      -0.000950730471341,
      -0.000352348787443,
      -0.011766003117313,
      -0.000602180194504,
      -0.000217093802077,
      -0.0009332538767,
      -0.002750278120961,
      0.003644796891913,
      -0.002117078434817,
      -0.000950730471341,
      -0.000352348787443,
      -0.008851958554158,
      -0.002132813389025,
      -0.000123327162613,
      -0.000558706027323,
      -0.000920366845059,
      0.002224961400878,
      -0.005769468323486,
      0.000217416161273,
      -0.000554339352669,
      -0.00079726332137,
      -0.001116473490764,
      -0.001527723781421,
      0.002299813347219,
      0.003458943695236,
      0.004092801802548,
      -0.0036101976047,
      -0.000130339523902,
      0.002230039721318,
      -0.003067417132107,
      0.001976876090178,
      -0.005029344335898,
      -0.004471069840958,
      0.003331252584562,
      0.002461232037024,
      -0.005427688021562,
      -0.001878440953798,
      0.006308766638162,
      -0.190353648346058,
      0.0,
      0.0,
      0.0,
      0.067090134317114,
      0.018746519913111,
      0.0,
      -0.112712333543321,
      -0.032679032328744,
      0.107003769678465,
      -0.06724107610602,
      -0.014427760078258,
      -0.07214541576313,
      0.12185103613379,
      0.022989586768734,
      0.044078833233897,
      0.048234944160545,
      0.023188503160416,
      0.07764539758215,
      -0.037460764619452,
      -0.043051219930983,
      -0.054239400253629,
      0.044132121187332,
      0.036629897959901,
      -0.030201662399694,
      0.007453374211068,
      -0.012516975627728,
      0.034839242769727,
      -0.038324526220256,
      0.003879624584468,
      -0.012077370610788,
      0.012963138920693,
      0.012210881529039,
      -0.008152548429502,
      0.003606507380928,
      -0.019079699750908,
      0.02606639896594,
      -0.012144272061462,
      0.002216608244849,
      -0.001325992767193,
      -0.006743354522464,
      0.002399127704615,
      0.000666249853124,
      0.001528101157648,
      -0.009539278068793,
      0.02606639896594,
      0.012144272061462,
      -0.002216608244849,
      0.001325992767193,
      -0.006743354522464,
      0.002399127704615,
      -0.000666249853124,
      0.001528101157648,
      -0.009539278068793,
      0.034839242769727,
      0.038324526220256,
      -0.003879624584468,
      0.012077370610788,
      0.012963138920693,
      0.012210881529039,
      0.008152548429502,
      0.003606507380928,
      -0.019079699750908,
      0.07764539758215,
      0.037460764619452,
      0.043051219930983,
      0.054239400253629,
      0.044132121187332,
      0.036629897959901,
      0.030201662399694,
      0.007453374211068,
      -0.012516975627728,
      0.107003769678465,
      0.06724107610602,
      0.014427760078258,
      0.07214541576313,
      0.12185103613379,
      0.022989586768734,
      -0.044078833233897,
      0.048234944160545,
      0.023188503160416,
      -2.528809015055595,
      -0.342176837226571,
      -3.286320315371175,
      -0.394609157730202,
      -0.359695869970316,
      -0.915472301750491,
      -3.456814613391206,
      -1.523893024148764,
      -5.272059882414574,
      0.392903904635949,
      -0.115285975022323,
      -0.20505273011901,
      -0.017954629325976,
      0.268479660802991,
      -0.098014303054598,
      0.055038606386064,
      -0.052750741044385,
      -0.047779194693018,
      0.130610295075328,
      -0.031546613117567,
      -0.013885245330847,
      -0.030962984535435,
      0.059832196043514,
      0.019839098057355,
      0.01435756546535,
      0.020755287368199,
      0.03158963780316,
      0.056358545252248,
      0.004985666999358,
      0.014643408762338,
      -0.020207435418615,
      -0.010370015674517,
      0.012621800299496,
      0.00605275894074,
      0.005195320631857,
      0.007723643111071,
      0.041409604077064,
      -0.0,
      -0.0,
      0.0,
      -0.02316374772138,
      0.010492202834027,
      -0.0,
      0.00617114159644,
      0.006148493397407,
      0.056358545252248,
      -0.004985666999358,
      -0.014643408762338,
      0.020207435418615,
      -0.010370015674517,
      0.012621800299496,
      -0.00605275894074,
      0.005195320631857,
      0.007723643111071,
      0.130610295075328,
      0.031546613117567,
      0.013885245330847,
      0.030962984535435,
      0.059832196043514,
      0.019839098057355,
      -0.01435756546535,
      0.020755287368199,
      0.03158963780316,
      0.392903904635949,
      0.115285975022323,
      0.20505273011901,
      0.017954629325976,
      0.268479660802991,
      -0.098014303054598,
      -0.055038606386064,
      -0.052750741044385,
      -0.047779194693018,
      -2.528809015055595,
      0.342176837226571,
      3.286320315371175,
      0.394609157730202,
      -0.359695869970316,
      -0.915472301750491,
      3.456814613391206,
      -1.523893024148765,
      -5.272059882414574,
      0.004993239128289,
      -0.025772856142457,
      0.026516569856637,
      -0.001565032640887,
      -0.013941468965509,
      -0.012312185422711,
      -0.007168731596379,
      -0.032462212568351,
      0.004600660021303,
      0.00352820463358,
      -0.006653882079304,
      0.014101847383944,
      -0.002068343895376,
      -0.00638183201793,
      -0.008306796365117,
      -0.024094884387613,
      -0.026106789290265,
      0.000842554376467,
      0.000395411937478,
      -0.004187604124571,
      -0.012966322479702,
      -0.009702487379693,
      -0.012246585313831,
      -0.000872223778868,
      -0.014694187101407,
      0.004463776626401,
      0.006516821541498,
      -0.00171830692138,
      -0.003519516663438,
      -0.002619442890485,
      -0.001182950562494,
      -0.005831592883399,
      -0.00212626340176,
      -0.004343620719081,
      -0.00047743893382,
      0.001891915625615,
      -0.00061255698446,
      0.0,
      -0.0,
      -0.0,
      -0.000999546335747,
      -0.001354420700839,
      0.0,
      -0.002734203768073,
      -0.00047783358547,
      -0.00171830692138,
      0.003519516663438,
      0.002619442890485,
      0.001182950562494,
      -0.005831592883399,
      -0.00212626340176,
      0.004343620719081,
      -0.00047743893382,
      0.001891915625615,
      0.000395411937478,
      0.004187604124571,
      0.012966322479702,
      0.009702487379693,
      -0.012246585313831,
      -0.000872223778868,
      0.014694187101407,
      0.004463776626401,
      0.006516821541498,
      0.00352820463358,
      0.006653882079304,
      -0.014101847383944,
      0.002068343895376,
      -0.00638183201793,
      -0.008306796365117,
      0.024094884387613,
      -0.026106789290265,
      0.000842554376467,
      0.004993239128289,
      0.025772856142457,
      -0.026516569856637,
      0.001565032640887,
      -0.013941468965509,
      -0.012312185422711,
      0.007168731596379,
      -0.032462212568351,
      0.004600660021303,
      -0.000606318973619,
      0.001703448476871,
      0.000149394943068,
      0.000612835962424,
      0.001445257218821,
      0.000394122289835,
      4.8691534892e-05,
      -0.002569460620634,
      -0.001380945685467,
      -0.000874813283083,
      0.000708885200093,
      -0.00094883194374,
      0.000537511682836,
      -0.000333415326502,
      0.001985113515815,
      -0.000685972892908,
      -0.00320875346362,
      -9.9135228854e-05,
      0.000913591592632,
      -0.000418440454738,
      0.000134666563374,
      0.000414055861013,
      3.00861421e-07,
      0.00099138856715,
      -0.00060956374676,
      -0.002721870512332,
      0.000910344987538,
      0.003755460150566,
      2.8223443484e-05,
      0.000426677978162,
      -0.000193108033498,
      0.000331324585078,
      3.1820233453e-05,
      -0.000148368253905,
      -0.001990242536116,
      0.000591130061562,
      0.004631301694851,
      -0.0,
      -0.0,
      0.0,
      0.000259440103255,
      -2.846655514e-06,
      -0.0,
      -0.001831506371223,
      0.000361236496855,
      0.003755460150566,
      -2.8223443484e-05,
      -0.000426677978162,
      0.000193108033498,
      0.000331324585078,
      3.1820233453e-05,
      0.000148368253905,
      -0.001990242536116,
      0.000591130061562,
      0.000913591592632,
      0.000418440454738,
      -0.000134666563374,
      -0.000414055861013,
      3.00861421e-07,
      0.00099138856715,
      0.00060956374676,
      -0.002721870512332,
      0.000910344987538,
      -0.000874813283083,
      -0.000708885200093,
      0.00094883194374,
      -0.000537511682836,
      -0.000333415326502,
      0.001985113515815,
      0.000685972892908,
      -0.00320875346362,
      -9.9135228854e-05,
      -0.000606318973619,
      -0.001703448476871,
      -0.000149394943068,
      -0.000612835962424,
      0.001445257218821,
      0.000394122289835,
      -4.8691534892e-05,
      -0.002569460620634,
      -0.001380945685467,
      0.002988191058076,
      -0.002450368967775,
      -0.000591159590895,
      0.000996944848199,
      0.002786015959012,
      -0.00245696299729,
      0.003630996113367,
      -0.003720331798568,
      0.001347444834751,
      0.001336560479849,
      -0.000555856871557,
      -0.000699840615126,
      0.001149423173376,
      -0.000988048270214,
      7.9967685392e-05,
      -0.000419973431348,
      -0.003394771844193,
      0.001331848907568,
      0.001026264739586,
      1.567082115e-06,
      0.000278509941018,
      4.5147389274e-05,
      -0.001528917882342,
      0.000193620506964,
      -0.000496240325609,
      -0.001183989121544,
      0.000409316669694,
      0.000841306741204,
      0.000395781803045,
      0.000273309615956,
      -0.000426920140485,
      0.0002372255255,
      -0.000438214057225,
      -0.000228007916422,
      -0.000360591634697,
      0.00035410393128,
      0.000934016938111,
      -0.0,
      -0.0,
      -0.0,
      0.000456507301003,
      -0.000364314233917,
      0.0,
      -2.900776452e-06,
      0.000256777088956,
      0.000841306741204,
      -0.000395781803045,
      -0.000273309615956,
      0.000426920140485,
      0.0002372255255,
      -0.000438214057225,
      0.000228007916422,
      -0.000360591634697,
      0.00035410393128,
      0.001026264739586,
      -1.567082115e-06,
      -0.000278509941018,
      -4.5147389274e-05,
      -0.001528917882342,
      0.000193620506964,
      0.000496240325609,
      -0.001183989121544,
      0.000409316669694,
      0.001336560479849,
      0.000555856871557,
      0.000699840615126,
      -0.001149423173376,
      -0.000988048270214,
      7.9967685392e-05,
      0.000419973431348,
      -0.003394771844193,
      0.001331848907568,
      0.002988191058076,
      0.002450368967775,
      0.000591159590895,
      -0.000996944848199,
      0.002786015959012,
      -0.00245696299729,
      -0.003630996113367,
      -0.003720331798568,
      0.001347444834751,
      0.007684398333793,
      0.015767416313216,
      0.109699560294698,
      0.012283658857354,
      0.014733750524421,
      -0.038513791541795,
      -0.053864378831652,
      0.010746594714889,
      -0.091003267699878,
      -0.018350748152808,
      0.040240412294651,
      0.006101021506443,
      0.004933191360881,
      -0.037038424543344,
      0.007718448656909,
      -0.002388993479833,
      -0.027512205585931,
      0.007606482096089,
      -0.008155619833375,
      0.010309507269422,
      0.004004271337913,
      0.005397128188549,
      -0.013702572976895,
      -0.007289753817311,
      0.002200929151732,
      -7.7320577384e-05,
      0.004881278490303,
      -0.008760020668466,
      0.003216981590715,
      0.000662023758699,
      0.003455950546962,
      -0.002792173138199,
      -0.006331767435485,
      -0.000485804733247,
      -0.003213667460974,
      0.001248637464598,
      -0.010913905971986,
      0.0,
      -0.0,
      -0.0,
      0.000166939275768,
      -0.003765282498289,
      0.0,
      -0.002781721360427,
      0.000258319527502,
      -0.008760020668466,
      -0.003216981590715,
      -0.000662023758699,
      -0.003455950546962,
      -0.002792173138199,
      -0.006331767435485,
      0.000485804733247,
      -0.003213667460974,
      0.001248637464598,
      -0.008155619833375,
      -0.010309507269422,
      -0.004004271337913,
      -0.005397128188549,
      -0.013702572976895,
      -0.007289753817311,
      -0.002200929151732,
      -7.7320577384e-05,
      0.004881278490303,
      -0.018350748152808,
      -0.040240412294651,
      -0.006101021506443,
      -0.004933191360881,
      -0.037038424543344,
      0.007718448656909,
      0.002388993479833,
      -0.027512205585931,
      0.007606482096089,
      0.007684398333793,
      -0.015767416313216,
      -0.109699560294698,
      -0.012283658857354,
      0.014733750524421,
      -0.038513791541795,
      0.053864378831652,
      0.010746594714889,
      -0.091003267699878,
      -0.7761521854046,
      0.0,
      0.0,
      0.0,
      -2.590668994796406,
      2.447997791170972,
      0.0,
      3.642436951877023,
      -5.904036671570248,
      -0.101154391968817,
      -0.046474259931176,
      0.142296668907919,
      -0.14535989673239,
      -0.072895108289934,
      0.04418887515053,
      -0.070161455674912,
      0.009348032324205,
      -0.190864594924626,
      0.017430807044778,
      -0.11356258281585,
      0.012966884883475,
      -0.00607090685906,
      0.000798737281148,
      -0.004697974209993,
      -0.034920365613042,
      -0.030202511762389,
      -0.012817793210074,
      0.012359504738771,
      -0.046364029004227,
      -0.016744247825892,
      -0.009687810640549,
      -0.007244817722364,
      -0.007187318202355,
      -0.010684199585302,
      0.000438068057947,
      -0.010455674095372,
      0.001377334434317,
      -0.007662623573052,
      -0.011568314775847,
      -0.001310307300294,
      -0.009737453110504,
      -0.002103372840757,
      -0.002911738070809,
      0.003881986524761,
      -0.009459655353515,
      0.001377334434317,
      0.007662623573052,
      0.011568314775847,
      0.001310307300294,
      -0.009737453110504,
      -0.002103372840757,
      0.002911738070809,
      0.003881986524761,
      -0.009459655353515,
      0.012359504738771,
      0.046364029004227,
      0.016744247825892,
      0.009687810640549,
      -0.007244817722364,
      -0.007187318202355,
      0.010684199585302,
      0.000438068057947,
      -0.010455674095372,
      0.017430807044778,
      0.11356258281585,
      -0.012966884883475,
      0.00607090685906,
      0.000798737281148,
      -0.004697974209993,
      0.034920365613042,
      -0.030202511762389,
      -0.012817793210074,
      -0.101154391968817,
      0.046474259931176,
      -0.142296668907919,
      0.14535989673239,
      -0.072895108289934,
      0.04418887515053,
      0.070161455674912,
      0.009348032324205,
      -0.190864594924626,
      0.039305539695124,
      0.0,
      0.0,
      0.0,
      -0.022507500292883,
      0.026727735431301,
      -0.0,
      0.025872990347721,
      0.024480816181974,
      0.002034096378715,
      -0.005935454699419,
      0.020075487939228,
      -0.003972449829392,
      -0.00376043845365,
      -0.003643839964807,
      -0.01142957991215,
      0.014640147587346,
      -0.000469300114467,
      0.004299965759653,
      -0.00559039738764,
      0.001062904214309,
      0.002980011486235,
      0.001546874545726,
      0.002163415332816,
      -0.005187884933156,
      0.005785507918847,
      -0.004040657717994,
      0.008936883868659,
      0.006397552242716,
      -0.004200013256371,
      0.001683960161938,
      0.00499530733323,
      0.000235515940604,
      -0.002515295827952,
      0.004421134005555,
      -0.001346756676502,
      0.009547625741733,
      0.003733124061009,
      -0.001438240449733,
      0.000289627667149,
      0.007273424724654,
      -0.003122677133691,
      -0.000210390787561,
      -7.1647318912e-05,
      0.000473078446922,
      0.009547625741733,
      -0.003733124061009,
      0.001438240449733,
      -0.000289627667149,
      0.007273424724654,
      -0.003122677133691,
      0.000210390787561,
      -7.1647318912e-05,
      0.000473078446922,
      0.008936883868659,
      -0.006397552242716,
      0.004200013256371,
      -0.001683960161938,
      0.00499530733323,
      0.000235515940604,
      0.002515295827952,
      0.004421134005555,
      -0.001346756676502,
      0.004299965759653,
      0.00559039738764,
      -0.001062904214309,
      -0.002980011486235,
      0.001546874545726,
      0.002163415332817,
      0.005187884933156,
      0.005785507918847,
      -0.004040657717994,
      0.002034096378715,
      0.005935454699419,
      -0.020075487939228,
      0.003972449829392,
      -0.00376043845365,
      -0.003643839964807,
      0.01142957991215,
      0.014640147587346,
      -0.000469300114467,
      -0.001575190603799,
      -0.0,
      -0.0,
      0.0,
      0.000213453197171,
      -0.002080874458982,
      -0.0,
      0.003073070277607,
      -0.002125934889279,
      -0.000544769728901,
      -0.00090159969973,
      -0.000537009357172,
      0.000176659930455,
      -0.000927537990115,
      0.000572691008448,
      0.000648833623291,
      0.002293516702124,
      -0.00066791727156,
      -0.000198566848516,
      -0.001980478855577,
      0.00159608791188,
      5.5680743586e-05,
      -0.001001425957924,
      0.001167686806146,
      0.000333917901611,
      0.001558496074256,
      0.000381093132069,
      0.000122714791394,
      -0.001006984656288,
      0.00027409135267,
      0.000414580312053,
      -0.000173240866848,
      0.000212476571068,
      -0.000266078470299,
      0.001603711526129,
      0.000145667109358,
      0.000274792138102,
      -0.000150169382026,
      -0.000245694127183,
      0.000349321117879,
      0.000647152767395,
      -0.000107255963419,
      -0.000258728606044,
      0.001682611026999,
      -0.000107943228476,
      0.000274792138102,
      0.000150169382026,
      0.000245694127183,
      -0.000349321117879,
      0.000647152767395,
      -0.000107255963419,
      0.000258728606044,
      0.001682611026999,
      -0.000107943228476,
      0.000122714791394,
      0.001006984656288,
      -0.00027409135267,
      -0.000414580312053,
      -0.000173240866848,
      0.000212476571068,
      0.000266078470299,
      0.001603711526129,
      0.000145667109358,
      -0.000198566848516,
      0.001980478855577,
      -0.00159608791188,
      -5.5680743586e-05,
      -0.001001425957924,
      0.001167686806146,
      -0.000333917901611,
      0.001558496074256,
      0.000381093132069,
      -0.000544769728901,
      0.00090159969973,
      0.000537009357172,
      -0.000176659930455,
      -0.000927537990115,
      0.000572691008448,
      -0.000648833623291,
      0.002293516702124,
      -0.00066791727156,
      0.005208491265361,
      0.0,
      0.0,
      0.0,
      0.000553956781822,
      -0.003022894825226,
      -0.0,
      6.4317668818e-05,
      -0.00094694010278,
      0.002067677342702,
      -0.000855550765087,
      0.000393445888297,
      0.000140062012925,
      0.0013973916694,
      0.002147247094979,
      -0.001184676371241,
      0.004939666530748,
      -0.000677066546366,
      0.001732980759466,
      -0.003065536242791,
      -0.000903598548869,
      0.001161667672646,
      0.001536854375738,
      0.001147285435633,
      -0.004300529598458,
      0.001558208644377,
      -0.000494754831016,
      0.001466754555439,
      -0.002067754811507,
      0.001139757103957,
      0.001829146609327,
      -0.000140262135515,
      9.0563424169e-05,
      -0.003778003571686,
      -0.00034966150389,
      -0.001932158115363,
      -6.21626793e-06,
      -0.000428954320053,
      0.00069258411173,
      0.000766556822233,
      0.002071141848993,
      9.698761375e-06,
      -0.00145074534592,
      0.000588021946122,
      -0.001888084730718,
      -6.21626793e-06,
      0.000428954320053,
      -0.00069258411173,
      -0.000766556822233,
      0.002071141848993,
      9.698761375e-06,
      0.00145074534592,
      0.000588021946122,
      -0.001888084730719,
      0.001466754555439,
      0.002067754811507,
      -0.001139757103957,
      -0.001829146609327,
      -0.000140262135515,
      9.0563424169e-05,
      0.003778003571686,
      -0.00034966150389,
      -0.001932158115363,
      0.001732980759466,
      0.003065536242791,
      0.000903598548869,
      -0.001161667672646,
      0.001536854375738,
      0.001147285435633,
      0.004300529598458,
      0.001558208644377,
      -0.000494754831016,
      0.002067677342702,
      0.000855550765087,
      -0.000393445888297,
      -0.000140062012925,
      0.0013973916694,
      0.002147247094979,
      0.001184676371241,
      0.004939666530748,
      -0.000677066546366,
      -0.082639188018866,
      0.0,
      0.0,
      0.0,
      -0.011082109924594,
      0.082206371574801,
      -0.0,
      0.069318455666762,
      -0.043563937904675,
      -0.024144934269027,
      -0.058536051832141,
      -0.044369041175578,
      -0.062397433182101,
      0.01502073265149,
      0.083290735296164,
      0.000269161346652,
      -0.035962657587757,
      -0.054868984548829,
      0.053602011899423,
      -0.09798054922635,
      -0.004612906561935,
      -0.052735524165763,
      0.013688776043017,
      0.013035303462957,
      0.042947949939933,
      0.012143655569072,
      0.004526739884925,
      0.018632353256942,
      -0.029070306544017,
      -0.000140101406541,
      -0.025844430136248,
      0.012321057034574,
      0.002243048826911,
      0.011770660485106,
      -0.007044793024457,
      0.003701632097455,
      0.005400853371689,
      -0.006819933956241,
      0.00230485675685,
      -0.007369677396731,
      0.016518121290046,
      0.001518535305174,
      0.002224040268512,
      -0.009794299563498,
      -0.000166658205581,
      0.005400853371689,
      0.006819933956241,
      -0.00230485675685,
      0.007369677396731,
      0.016518121290046,
      0.001518535305174,
      -0.002224040268512,
      -0.009794299563498,
      -0.000166658205581,
      0.018632353256942,
      0.029070306544017,
      0.000140101406541,
      0.025844430136248,
      0.012321057034574,
      0.002243048826911,
      -0.011770660485106,
      -0.007044793024457,
      0.003701632097455,
      0.053602011899423,
      0.09798054922635,
      0.004612906561935,
      0.052735524165763,
      0.013688776043017,
      0.013035303462957,
      -0.042947949939933,
      0.012143655569072,
      0.004526739884925,
      -0.024144934269027,
      0.058536051832141,
      0.044369041175578,
      0.062397433182101,
      0.01502073265149,
      0.083290735296164,
      -0.000269161346652,
      -0.035962657587757,
      -0.054868984548829,
      -0.462253902586128,
      -1.829693203654966,
      0.80323208514104,
      -1.829693203654966,
      -3.449112207741358,
      0.584887386698932,
      0.80323208514104,
      0.584887386698932,
      -0.023984323411833,
      0.249618887547857,
      0.104157973739318,
      -0.054065000846116,
      0.104157973739318,
      0.173550690608339,
      0.046419215065004,
      -0.054065000846116,
      0.046419215065004,
      0.007261313873372,
      0.031871510387279,
      0.111454193956581,
      0.045823621100411,
      0.111454193956581,
      0.027546369084362,
      0.039097628027635,
      0.045823621100411,
      0.039097628027635,
      0.049538850269338,
      0.021410370206777,
      0.028754396644579,
      0.035379061884146,
      0.028754396644579,
      0.023726277847887,
      0.010085181561829,
      0.035379061884146,
      0.010085181561829,
      0.020551123138226,
      0.000527102216579,
      0.0,
      -0.0,
      0.0,
      0.027793779905856,
      -0.001914139940773,
      -0.0,
      -0.001914139940773,
      0.013201436864694,
      0.021410370206777,
      -0.028754396644579,
      -0.035379061884146,
      -0.028754396644579,
      0.023726277847887,
      0.010085181561829,
      -0.035379061884146,
      0.010085181561829,
      0.020551123138226,
      0.031871510387279,
      -0.111454193956581,
      -0.045823621100411,
      -0.111454193956581,
      0.027546369084362,
      0.039097628027635,
      -0.045823621100411,
      0.039097628027635,
      0.049538850269338,
      0.249618887547857,
      -0.104157973739318,
      0.054065000846116,
      -0.104157973739318,
      0.173550690608339,
      0.046419215065004,
      0.054065000846116,
      0.046419215065004,
      0.007261313873372,
      -0.462253902586128,
      1.829693203654966,
      -0.80323208514104,
      1.829693203654966,
      -3.449112207741358,
      0.584887386698932,
      -0.80323208514104,
      0.584887386698932,
      -0.023984323411833,
      -0.055216842728354,
      -0.016981630833753,
      -0.045326212350751,
      -0.016981630833753,
      0.014416485264207,
      0.006386598912659,
      -0.045326212350751,
      0.006386598912659,
      -0.046881430613472,
      -0.044710454559158,
      -0.044535129305392,
      -0.007946203763477,
      -0.044535129305392,
      -0.033172552723881,
      0.007718958062577,
      -0.007946203763477,
      0.007718958062577,
      -0.002662713647695,
      -0.039560712401153,
      -0.016818587553004,
      0.003327487334466,
      -0.016818587553004,
      -0.009067734633511,
      -0.010942734943994,
      0.003327487334466,
      -0.010942734943994,
      0.012650171158528,
      -0.045314300598583,
      -0.006398483585154,
      -0.003873146422203,
      -0.006398483585154,
      -0.008878897007114,
      -0.001889078745981,
      -0.003873146422203,
      -0.001889078745981,
      0.005599935411768,
      -0.045604395228412,
      0.0,
      -0.0,
      0.0,
      -0.011404048683219,
      0.003237426868176,
      -0.0,
      0.003237426868176,
      0.006847232200212,
      -0.045314300598583,
      0.006398483585154,
      0.003873146422203,
      0.006398483585154,
      -0.008878897007114,
      -0.001889078745981,
      0.003873146422203,
      -0.001889078745981,
      0.005599935411768,
      -0.039560712401153,
      0.016818587553004,
      -0.003327487334466,
      0.016818587553004,
      -0.009067734633511,
      -0.010942734943994,
      -0.003327487334466,
      -0.010942734943994,
      0.012650171158528,
      -0.044710454559158,
      0.044535129305392,
      0.007946203763477,
      0.044535129305392,
      -0.033172552723881,
      0.007718958062577,
      0.007946203763477,
      0.007718958062577,
      -0.002662713647695,
      -0.055216842728354,
      0.016981630833753,
      0.045326212350751,
      0.016981630833753,
      0.014416485264207,
      0.006386598912659,
      0.045326212350751,
      0.006386598912659,
      -0.046881430613472,
      -0.000979136195888,
      -0.002623826439718,
      0.002360276153264,
      -0.002623826439718,
      -0.002587389861084,
      0.001347610613387,
      0.002360276153264,
      0.001347610613387,
      -0.000498373652817,
      -0.002015394740378,
      -0.00040490368463,
      0.0015935233934,
      -0.00040490368463,
      0.000224345240038,
      -0.000138600092479,
      0.0015935233934,
      -0.000138600092479,
      -0.002290341927517,
      0.00627158306568,
      0.000880645314096,
      0.002126692324128,
      0.000880645314096,
      0.000482056368825,
      -0.000664902678927,
      0.002126692324128,
      -0.000664902678927,
      -0.002609746763164,
      0.003481276947397,
      -0.000159879249209,
      0.001810541949918,
      -0.000159879249209,
      0.000667953671654,
      -0.001003482451723,
      0.001810541949918,
      -0.001003482451723,
      -0.002144993788034,
      0.001568467111316,
      -0.0,
      0.0,
      -0.0,
      0.000938385451703,
      -0.001117549802359,
      0.0,
      -0.001117549802359,
      -0.002209622218804,
      0.003481276947397,
      0.000159879249209,
      -0.001810541949918,
      0.000159879249209,
      0.000667953671654,
      -0.001003482451723,
      -0.001810541949918,
      -0.001003482451723,
      -0.002144993788034,
      0.00627158306568,
      -0.000880645314096,
      -0.002126692324128,
      -0.000880645314096,
      0.000482056368825,
      -0.000664902678927,
      -0.002126692324128,
      -0.000664902678927,
      -0.002609746763164,
      -0.002015394740378,
      0.00040490368463,
      -0.0015935233934,
      0.00040490368463,
      0.000224345240038,
      -0.000138600092479,
      -0.0015935233934,
      -0.000138600092479,
      -0.002290341927517,
      -0.000979136195888,
      0.002623826439718,
      -0.002360276153264,
      0.002623826439718,
      -0.002587389861084,
      0.001347610613387,
      -0.002360276153264,
      0.001347610613387,
      -0.000498373652817,
      -0.008173672253115,
      0.006172245764418,
      -0.012654184566249,
      0.006172245764418,
      -0.008982997762997,
      -0.000427012121736,
      -0.012654184566249,
      -0.000427012121736,
      -0.009549960453935,
      -0.009792312190772,
      -0.002252367519858,
      -0.004272677224209,
      -0.002252367519858,
      -0.000436063985064,
      0.00097174453823,
      -0.004272677224209,
      0.00097174453823,
      -0.01186781818014,
      0.00366228946845,
      0.000828142978629,
      0.002544954930967,
      0.000828142978629,
      0.004169189677433,
      -0.00251456477856,
      0.002544954930967,
      -0.00251456477856,
      -0.002290693422167,
      0.013741212190261,
      0.000548931291336,
      -0.000525561450849,
      0.000548931291336,
      -0.004335764339261,
      -0.004553124986842,
      -0.000525561450849,
      -0.004553124986842,
      0.002791353306828,
      0.017366949292641,
      -0.0,
      0.0,
      -0.0,
      -0.008234153425186,
      -0.005281413859423,
      0.0,
      -0.005281413859423,
      0.003412980541691,
      0.013741212190261,
      -0.000548931291336,
      0.000525561450849,
      -0.000548931291336,
      -0.004335764339261,
      -0.004553124986842,
      0.000525561450849,
      -0.004553124986842,
      0.002791353306828,
      0.00366228946845,
      -0.000828142978629,
      -0.002544954930967,
      -0.000828142978629,
      0.004169189677433,
      -0.00251456477856,
      -0.002544954930967,
      -0.00251456477856,
      -0.002290693422167,
      -0.009792312190772,
      0.002252367519858,
      0.004272677224209,
      0.002252367519858,
      -0.000436063985064,
      0.00097174453823,
      0.004272677224209,
      0.00097174453823,
      -0.01186781818014,
      -0.008173672253115,
      -0.006172245764418,
      0.012654184566249,
      -0.006172245764418,
      -0.008982997762997,
      -0.000427012121736,
      0.012654184566249,
      -0.000427012121736,
      -0.009549960453935,
      0.147555462358035,
      0.918769230909445,
      -0.258129604156166,
      0.918769230909445,
      -1.065431832294263,
      -0.342247359512926,
      -0.258129604156166,
      -0.342247359512926,
      0.444507255345496,
      -0.181666960837878,
      0.10434636943275,
      -0.116019008242465,
      0.10434636943275,
      -0.094715290186409,
      -0.046861065828769,
      -0.116019008242465,
      -0.046861065828769,
      -0.054860766185188,
      -0.116522882784646,
      0.034376935357874,
      -0.044596455954275,
      0.034376935357874,
      -0.026995314727046,
      0.003466481916493,
      -0.044596455954275,
      0.003466481916493,
      -0.024900175563896,
      -0.04334353193217,
      0.020299047351254,
      -0.021062393331879,
      0.020299047351254,
      -0.024474074703655,
      0.02247203138747,
      -0.021062393331879,
      0.02247203138747,
      0.000952075475211,
      -0.011055934234953,
      0.0,
      0.0,
      0.0,
      -0.015352902013979,
      0.020374797917402,
      0.0,
      0.020374797917402,
      0.004587160440077,
      -0.04334353193217,
      -0.020299047351254,
      0.021062393331879,
      -0.020299047351254,
      -0.024474074703655,
      0.02247203138747,
      0.021062393331879,
      0.02247203138747,
      0.000952075475211,
      -0.116522882784646,
      -0.034376935357874,
      0.044596455954275,
      -0.034376935357874,
      -0.026995314727046,
      0.003466481916493,
      0.044596455954275,
      0.003466481916493,
      -0.024900175563896,
      -0.181666960837878,
      -0.10434636943275,
      0.116019008242465,
      -0.10434636943275,
      -0.094715290186409,
      -0.046861065828769,
      0.116019008242465,
      -0.046861065828769,
      -0.054860766185188,
      0.147555462358035,
      -0.918769230909445,
      0.258129604156166,
      -0.918769230909445,
      -1.065431832294263,
      -0.342247359512926,
      0.258129604156166,
      -0.342247359512926,
      0.444507255345496,
      -0.311411137014639,
      -0.020258247138828,
      -0.189484869350423,
      -0.130686980067709,
      0.018768770127421,
      -0.167507405547247,
      -0.111736352688161,
      -0.176008698047769,
      -0.018375560092275,
      -0.113480470180923,
      -0.050585454144099,
      -0.009600454968032,
      -0.038851623857459,
      -0.012148837657633,
      -0.002403524199887,
      -0.063127559840742,
      -0.084252641246849,
      -0.04587623596218,
      -0.049640916980409,
      -0.002326608665243,
      0.001799339093337,
      -0.023074264751528,
      -0.00445455409086,
      0.001499951717535,
      -0.019492706744178,
      -0.023684888045948,
      -0.011786990646274,
      -0.02815726866425,
      0.004457107427344,
      0.003795658912194,
      -0.006857780343414,
      -6.6541499506e-05,
      -0.002532528946845,
      -0.005927693826735,
      -0.003552534165168,
      0.002433943470228,
      -0.02815726866425,
      -0.004457107427344,
      -0.003795658912194,
      0.006857780343414,
      -6.6541499506e-05,
      -0.002532528946845,
      0.005927693826735,
      -0.003552534165168,
      0.002433943470228,
      -0.049640916980409,
      0.002326608665243,
      -0.001799339093337,
      0.023074264751528,
      -0.00445455409086,
      0.001499951717535,
      0.019492706744178,
      -0.023684888045948,
      -0.011786990646274,
      -0.113480470180923,
      0.050585454144099,
      0.009600454968032,
      0.038851623857459,
      -0.012148837657633,
      -0.002403524199887,
      0.063127559840742,
      -0.084252641246849,
      -0.04587623596218,
      -0.311411137014639,
      0.020258247138828,
      0.189484869350423,
      0.130686980067709,
      0.018768770127421,
      -0.167507405547247,
      0.111736352688161,
      -0.176008698047769,
      -0.018375560092275,
      -0.126945672717284,
      -0.0,
      -0.0,
      -0.0,
      -0.674404171623139,
      0.091759416585582,
      0.0,
      -0.249026761861401,
      -0.048102456088198,
      0.008641531079248,
      -0.007644503135831,
      0.016628439837018,
      0.005671633717315,
      -2.1755158507e-05,
      -0.000343939612313,
      0.014071499656722,
      0.008359845097127,
      0.002433493979349,
      0.005900245302302,
      -0.002501638068808,
      0.003225899047568,
      0.005608056285,
      -0.001378861627674,
      -0.001139205883116,
      0.00388214313453,
      0.00505616180051,
      -0.004150088384861,
      0.008189279466564,
      0.002584654724793,
      0.004619691868303,
      0.003646431769461,
      -0.000248538071194,
      -0.000695353779867,
      0.000344538863991,
      0.002349490306137,
      -0.001053345152716,
      0.009386131449285,
      0.002390857304481,
      0.001852245668326,
      0.001169358350534,
      0.004256014608329,
      0.000335245377143,
      0.000283399563739,
      -0.004279167242494,
      -0.002226827814844,
      0.009386131449285,
      -0.002390857304481,
      -0.001852245668326,
      -0.001169358350534,
      0.004256014608329,
      0.000335245377143,
      -0.000283399563739,
      -0.004279167242494,
      -0.002226827814844,
      0.008189279466564,
      -0.002584654724793,
      -0.004619691868303,
      -0.003646431769461,
      -0.000248538071194,
      -0.000695353779867,
      -0.000344538863991,
      0.002349490306137,
      -0.001053345152716,
      0.005900245302302,
      0.002501638068808,
      -0.003225899047568,
      -0.005608056285,
      -0.001378861627674,
      -0.001139205883116,
      -0.00388214313453,
      0.00505616180051,
      -0.004150088384861,
      0.008641531079248,
      0.007644503135831,
      -0.016628439837018,
      -0.005671633717315,
      -2.1755158507e-05,
      -0.000343939612313,
      -0.014071499656722,
      0.008359845097127,
      0.002433493979349,
      0.00949500022001,
      0.0,
      -0.0,
      0.0,
      -0.00024008996722,
      0.002154904209667,
      0.0,
      0.015585800583533,
      0.016621534459857,
      0.000651553589509,
      -0.000959684480918,
      -9.9538533271e-05,
      0.000514360486002,
      -0.00029563136213,
      -0.001277453927533,
      -0.000666724101527,
      0.000738272279653,
      3.6300413049e-05,
      -0.000411190771018,
      -0.001881799651185,
      -0.002856832983634,
      0.000623177967669,
      -0.00098834457467,
      -0.000921351858171,
      -0.000913185652898,
      0.001022120362173,
      0.000305164968947,
      -0.000691544278083,
      -0.001234214851129,
      -0.000743836094217,
      0.000482882997559,
      0.000327405301926,
      -0.000325455465989,
      -0.00090272508512,
      0.001544045433956,
      0.000873599675246,
      -0.000688084782067,
      -0.000292669612823,
      0.000227550804849,
      5.9316456089e-05,
      0.001644582145931,
      -0.000435548468187,
      -0.00027789144504,
      0.002191858885467,
      0.001148166029109,
      -0.000688084782067,
      0.000292669612823,
      -0.000227550804849,
      -5.9316456089e-05,
      0.001644582145931,
      -0.000435548468187,
      0.00027789144504,
      0.002191858885467,
      0.001148166029109,
      -0.000691544278083,
      0.001234214851129,
      0.000743836094217,
      -0.000482882997559,
      0.000327405301926,
      -0.000325455465989,
      0.00090272508512,
      0.001544045433956,
      0.000873599675246,
      -0.000411190771018,
      0.001881799651185,
      0.002856832983634,
      -0.000623177967669,
      -0.00098834457467,
      -0.000921351858171,
      0.000913185652898,
      0.001022120362173,
      0.000305164968947,
      0.000651553589509,
      0.000959684480918,
      9.9538533271e-05,
      -0.000514360486002,
      -0.00029563136213,
      -0.001277453927533,
      0.000666724101527,
      0.000738272279653,
      3.6300413049e-05,
      0.001437456211038,
      0.0,
      0.0,
      0.0,
      0.002027673777943,
      -0.000938496756603,
      0.0,
      0.001171482296033,
      0.00102008739737,
      0.004391533376032,
      0.003574157993897,
      -0.007357028084806,
      -0.000689886932033,
      -0.002209620213515,
      0.002218111903051,
      -0.0226693617085,
      0.005837013420885,
      0.012813204815103,
      -0.00601253664128,
      0.015643860106979,
      -0.012182319728871,
      0.003626322933897,
      0.000375771583489,
      -0.00376441103294,
      -0.007718513784091,
      0.003082783411723,
      0.006934803511807,
      -0.003096580707586,
      0.007984067070499,
      -0.007742752792866,
      0.001396000163515,
      0.001947415364694,
      0.002339458289658,
      -0.005455573418222,
      0.002163402383929,
      0.000861151935423,
      -0.002985429471267,
      0.002010962166056,
      -0.001891928226011,
      0.000419447645952,
      0.003096022798482,
      0.003306920680065,
      -0.001691364853163,
      0.001408297121559,
      -0.001497966927421,
      -0.002985429471267,
      -0.002010962166056,
      0.001891928226011,
      -0.000419447645952,
      0.003096022798482,
      0.003306920680065,
      0.001691364853163,
      0.001408297121559,
      -0.001497966927421,
      -0.003096580707586,
      -0.007984067070499,
      0.007742752792866,
      -0.001396000163515,
      0.001947415364694,
      0.002339458289658,
      0.005455573418222,
      0.002163402383929,
      0.000861151935423,
      -0.00601253664128,
      -0.015643860106979,
      0.012182319728871,
      -0.003626322933897,
      0.000375771583489,
      -0.00376441103294,
      0.007718513784091,
      0.003082783411723,
      0.006934803511807,
      0.004391533376032,
      -0.003574157993897,
      0.007357028084806,
      0.000689886932033,
      -0.002209620213515,
      0.002218111903051,
      0.0226693617085,
      0.005837013420885,
      0.012813204815103,
      0.005828494059998,
      0.0,
      0.0,
      -0.0,
      0.017387511874143,
      -0.010026874670583,
      0.0,
      0.004538291032817,
      -0.019493699026742,
      -0.079268660220897,
      -0.007573742400828,
      0.089721121001677,
      0.004050737230632,
      0.16724443563188,
      0.065795772117023,
      -0.090393695357875,
      0.039527701256255,
      0.037199961989019,
      0.036649705115765,
      0.026070022896254,
      0.063067162356903,
      -0.038393209650863,
      0.001315117359902,
      -0.009096265117606,
      0.014822451959854,
      0.020604426516011,
      0.050329107522579,
      0.02673542082358,
      0.044252037968742,
      0.023207558945231,
      -0.019042786741755,
      -0.028616870366494,
      -0.018514950218406,
      0.011800026575743,
      0.007947328103133,
      0.013935758959285,
      0.004204343309085,
      0.015435607798148,
      0.006636657190117,
      -0.006227480320019,
      -0.023062589806694,
      -0.015578095601869,
      0.004335752879839,
      -0.001738032758629,
      0.004950286772392,
      0.004204343309085,
      -0.015435607798148,
      -0.006636657190117,
      0.006227480320019,
      -0.023062589806694,
      -0.015578095601869,
      -0.004335752879839,
      -0.001738032758629,
      0.004950286772392,
      0.02673542082358,
      -0.044252037968742,
      -0.023207558945231,
      0.019042786741755,
      -0.028616870366494,
      -0.018514950218406,
      -0.011800026575743,
      0.007947328103133,
      0.013935758959285,
      0.036649705115765,
      -0.026070022896254,
      -0.063067162356903,
      0.038393209650863,
      0.001315117359902,
      -0.009096265117606,
      -0.014822451959854,
      0.020604426516011,
      0.050329107522579,
      -0.079268660220897,
      0.007573742400828,
      -0.089721121001677,
      -0.004050737230632,
      0.16724443563188,
      0.065795772117023,
      0.090393695357875,
      0.039527701256255,
      0.037199961989019,
      -0.976515979673893,
      0.0,
      -0.0,
      0.0,
      -2.742644405024,
      1.868280935569921,
      0.0,
      1.480848228884578,
      -2.093563982915597,
      -0.015910446686968,
      -0.024348219245496,
      0.124621647057955,
      0.075813708666019,
      -0.117445258511773,
      0.106748640654161,
      -0.106594466184621,
      0.036194822516119,
      -0.087840449117319,
      -0.006345404318568,
      -0.066725852742492,
      -0.021262405965375,
      -0.021871359890003,
      -0.015657532658055,
      0.007886159008001,
      -0.025650518897255,
      0.000853800776934,
      -0.013563829286963,
      -0.008156314690015,
      -0.013998373357188,
      -0.003044179278305,
      -0.008614553803501,
      -0.0061293692617,
      0.003690201471771,
      -0.009396467079686,
      0.008736809191773,
      0.001229874439862,
      -0.007146709566202,
      -0.002640760435838,
      0.005268183632903,
      -0.004131316278519,
      -0.002570821739958,
      -0.004241313528249,
      0.001825132091521,
      0.001238569698007,
      -0.000847249385129,
      -0.007626495787105,
      0.0,
      0.0,
      -0.0,
      -0.002869657031182,
      -0.002697943824259,
      0.0,
      -0.001055372380994,
      -0.003290432315192,
      -0.007146709566202,
      0.002640760435838,
      -0.005268183632903,
      0.004131316278519,
      -0.002570821739958,
      -0.004241313528249,
      -0.001825132091521,
      0.001238569698007,
      -0.000847249385129,
      -0.008156314690015,
      0.013998373357188,
      0.003044179278305,
      0.008614553803501,
      -0.0061293692617,
      0.003690201471771,
      0.009396467079686,
      0.008736809191773,
      0.001229874439862,
      -0.006345404318568,
      0.066725852742492,
      0.021262405965375,
      0.021871359890003,
      -0.015657532658055,
      0.007886159008001,
      0.025650518897255,
      0.000853800776934,
      -0.013563829286963,
      -0.015910446686968,
      0.024348219245496,
      -0.124621647057955,
      -0.075813708666019,
      -0.117445258511773,
      0.106748640654162,
      0.106594466184621,
      0.036194822516119,
      -0.087840449117319,
      -0.003360183572394,
      0.006050098779086,
      0.007373317131887,
      -0.002915267235916,
      -0.001932111600317,
      -0.00068350192769,
      -0.001695430432351,
      -0.001887249122177,
      -0.002766737783927,
      0.006555513214942,
      0.009120135238725,
      0.000787003540022,
      -1.3105993059e-05,
      -0.001096572656915,
      -0.004337110455399,
      -0.003707502452529,
      -0.004930576670881,
      -0.002348529208521,
      0.005252024236107,
      0.006326179952015,
      -0.001262262277604,
      0.000349458744277,
      0.000994287714001,
      -0.001639484916863,
      -0.003343800724646,
      -0.004241589708695,
      -0.001156883022103,
      0.007420773016152,
      0.002902235678479,
      0.001291424922789,
      0.000818388588418,
      0.001912924648816,
      0.000829833142921,
      -0.001136760501215,
      -0.002713936688318,
      -0.000955454869592,
      0.008525422301413,
      0.0,
      0.0,
      0.0,
      0.002411659454022,
      0.00160993706294,
      0.0,
      -0.001908993540392,
      -0.000882031154595,
      0.007420773016152,
      -0.002902235678479,
      -0.001291424922789,
      -0.000818388588418,
      0.001912924648816,
      0.000829833142921,
      0.001136760501215,
      -0.002713936688318,
      -0.000955454869592,
      0.005252024236107,
      -0.006326179952015,
      0.001262262277604,
      -0.000349458744277,
      0.000994287714001,
      -0.001639484916863,
      0.003343800724646,
      -0.004241589708695,
      -0.001156883022103,
      0.006555513214942,
      -0.009120135238725,
      -0.000787003540022,
      1.3105993059e-05,
      -0.001096572656915,
      -0.004337110455399,
      0.003707502452529,
      -0.004930576670881,
      -0.002348529208521,
      -0.003360183572394,
      -0.006050098779086,
      -0.007373317131887,
      0.002915267235916,
      -0.001932111600317,
      -0.00068350192769,
      0.001695430432351,
      -0.001887249122177,
      -0.002766737783927,
      -0.000682399070327,
      -0.000770279181856,
      -0.000571275919349,
      -0.001358423732603,
      0.000686055899847,
      0.002606114026914,
      -0.000873757693946,
      -0.001475537040181,
      -0.001539743593606,
      0.0007867688479,
      0.00032898880626,
      -0.001155938178935,
      -0.000287105063467,
      -0.000568558821564,
      -0.002226839323366,
      0.00012165605543,
      -0.001101399116847,
      -0.001739948009527,
      0.001113802042873,
      0.000758704097504,
      -0.00123987035455,
      0.000787601355337,
      -0.001230215989381,
      -0.001757434176013,
      0.0001936855202,
      -0.001019608619775,
      -0.001002871063274,
      0.002773329848887,
      0.000400475832137,
      -0.001513053312707,
      -8.8321549558e-05,
      -0.001364562298034,
      0.000769360667469,
      -0.000505308857326,
      -0.000914473865243,
      -0.000733631006879,
      0.003329256999065,
      0.0,
      -0.0,
      -0.0,
      -0.001320340168995,
      0.000560172459769,
      0.0,
      -0.000787879983524,
      -0.0005430007201,
      0.002773329848887,
      -0.000400475832137,
      0.001513053312707,
      8.8321549558e-05,
      -0.001364562298034,
      0.000769360667469,
      0.000505308857326,
      -0.000914473865243,
      -0.000733631006879,
      0.001113802042873,
      -0.000758704097504,
      0.00123987035455,
      -0.000787601355337,
      -0.001230215989381,
      -0.001757434176013,
      -0.0001936855202,
      -0.001019608619775,
      -0.001002871063274,
      0.0007867688479,
      -0.00032898880626,
      0.001155938178935,
      0.000287105063467,
      -0.000568558821564,
      -0.002226839323366,
      -0.00012165605543,
      -0.001101399116847,
      -0.001739948009527,
      -0.000682399070327,
      0.000770279181856,
      0.000571275919349,
      0.001358423732603,
      0.000686055899847,
      0.002606114026914,
      0.000873757693946,
      -0.001475537040181,
      -0.001539743593606,
      0.016952077726159,
      -0.010001316437692,
      0.015276663642858,
      0.006119960122056,
      -0.009148571837496,
      0.002195805687537,
      0.020454106699372,
      -0.023039461242754,
      0.026965921328234,
      -0.005727866769349,
      -0.000483417331383,
      0.011412476499299,
      0.004545466635195,
      -0.015432825183031,
      -0.02148006598367,
      0.013559800459695,
      -0.003974518793435,
      0.013183434934059,
      -0.001661945934081,
      -0.000713392142708,
      -0.001186180536942,
      0.004770237450627,
      -0.009725571820687,
      0.00066430468208,
      0.004159315856972,
      9.0922628152e-05,
      0.010010862949381,
      -0.008016452020084,
      0.002324816924312,
      -0.004530449878284,
      0.000920396428181,
      0.006601148923656,
      0.007109710876525,
      0.002138827342086,
      0.001051605720449,
      0.00310354560404,
      -0.011335034259221,
      -0.0,
      0.0,
      -0.0,
      0.012423499551965,
      0.007373133928754,
      0.0,
      0.00229753237536,
      0.002629879355749,
      -0.008016452020084,
      -0.002324816924312,
      0.004530449878284,
      -0.000920396428181,
      0.006601148923656,
      0.007109710876525,
      -0.002138827342086,
      0.001051605720449,
      0.00310354560404,
      -0.001661945934081,
      0.000713392142708,
      0.001186180536942,
      -0.004770237450627,
      -0.009725571820687,
      0.00066430468208,
      -0.004159315856972,
      9.0922628152e-05,
      0.010010862949381,
      -0.005727866769349,
      0.000483417331383,
      -0.011412476499299,
      -0.004545466635195,
      -0.015432825183031,
      -0.02148006598367,
      -0.013559800459695,
      -0.003974518793435,
      0.013183434934059,
      0.016952077726159,
      0.010001316437692,
      -0.015276663642858,
      -0.006119960122056,
      -0.009148571837496,
      0.002195805687537,
      -0.020454106699372,
      -0.023039461242754,
      0.026965921328234,
      -0.720806606420935,
      0.273654161192402,
      1.7831947859793,
      1.438725285208682,
      -1.428270699802241,
      -1.228936988217322,
      1.268597200296206,
      -0.669803400350205,
      -2.761133444841912,
      0.506392403477326,
      -0.042683137775273,
      0.241432002539433,
      -0.05334136882495,
      0.137617089006792,
      -0.040996889273276,
      -0.051469780789826,
      0.045808226333606,
      0.005419823247712,
      0.058755823198455,
      0.003254430387864,
      -0.033362756671875,
      -0.029313375771333,
      0.050392791447969,
      0.03368039903336,
      0.008835739388703,
      0.027561725430262,
      -0.003253526583968,
      0.02767800942427,
      -0.021004678121091,
      -0.02264016311592,
      -0.026557001753666,
      0.011634010919156,
      0.00532889208107,
      0.001280846641194,
      0.008798420835705,
      -0.006132359717283,
      0.029375255160705,
      0.0,
      -0.0,
      0.0,
      -0.001162396893726,
      0.001043159314643,
      0.0,
      0.001755932123203,
      -0.006196786253911,
      0.02767800942427,
      0.021004678121091,
      0.02264016311592,
      0.026557001753666,
      0.011634010919156,
      0.00532889208107,
      -0.001280846641194,
      0.008798420835705,
      -0.006132359717283,
      0.058755823198455,
      -0.003254430387864,
      0.033362756671875,
      0.029313375771333,
      0.050392791447969,
      0.03368039903336,
      -0.008835739388703,
      0.027561725430262,
      -0.003253526583968,
      0.506392403477326,
      0.042683137775273,
      -0.241432002539433,
      0.05334136882495,
      0.137617089006792,
      -0.040996889273276,
      0.051469780789826,
      0.045808226333606,
      0.005419823247712,
      -0.720806606420935,
      -0.273654161192402,
      -1.7831947859793,
      -1.438725285208682,
      -1.428270699802241,
      -1.228936988217322,
      -1.268597200296206,
      -0.669803400350205,
      -2.761133444841912,
      -2.528809015055595,
      -0.394609157730202,
      -3.456814613391206,
      -0.342176837226571,
      -0.359695869970316,
      -1.523893024148764,
      -3.286320315371175,
      -0.915472301750491,
      -5.272059882414574,
      -2.528809015055595,
      0.394609157730202,
      3.456814613391206,
      0.342176837226571,
      -0.359695869970316,
      -1.523893024148765,
      3.286320315371175,
      -0.915472301750491,
      -5.272059882414574,
      0.392903904635949,
      0.017954629325976,
      -0.055038606386064,
      0.115285975022323,
      0.268479660802991,
      -0.052750741044385,
      0.20505273011901,
      -0.098014303054598,
      -0.047779194693018,
      0.130610295075328,
      0.030962984535435,
      -0.01435756546535,
      0.031546613117567,
      0.059832196043514,
      0.020755287368199,
      0.013885245330847,
      0.019839098057355,
      0.03158963780316,
      0.056358545252248,
      0.020207435418615,
      -0.00605275894074,
      -0.004985666999358,
      -0.010370015674517,
      0.005195320631857,
      -0.014643408762338,
      0.012621800299496,
      0.007723643111071,
      0.041409604077064,
      0.0,
      -0.0,
      -0.0,
      -0.02316374772138,
      0.00617114159644,
      -0.0,
      0.010492202834027,
      0.006148493397407,
      0.056358545252248,
      -0.020207435418615,
      0.00605275894074,
      0.004985666999358,
      -0.010370015674517,
      0.005195320631857,
      0.014643408762338,
      0.012621800299496,
      0.007723643111071,
      0.130610295075328,
      -0.030962984535435,
      0.01435756546535,
      -0.031546613117567,
      0.059832196043514,
      0.020755287368199,
      -0.013885245330847,
      0.019839098057355,
      0.03158963780316,
      0.392903904635949,
      -0.017954629325976,
      0.055038606386064,
      -0.115285975022323,
      0.268479660802991,
      -0.052750741044385,
      -0.20505273011901,
      -0.098014303054598,
      -0.047779194693018,
      0.007684398333793,
      0.012283658857354,
      -0.053864378831652,
      0.015767416313216,
      0.014733750524421,
      0.010746594714889,
      0.109699560294698,
      -0.038513791541795,
      -0.091003267699878,
      0.007684398333793,
      -0.012283658857354,
      0.053864378831652,
      -0.015767416313216,
      0.014733750524421,
      0.010746594714889,
      -0.109699560294698,
      -0.038513791541795,
      -0.091003267699878,
      -0.018350748152808,
      -0.004933191360881,
      0.002388993479833,
      -0.040240412294651,
      -0.037038424543344,
      -0.027512205585931,
      -0.006101021506443,
      0.007718448656909,
      0.007606482096089,
      -0.008155619833375,
      -0.005397128188549,
      -0.002200929151732,
      -0.010309507269422,
      -0.013702572976895,
      -7.7320577384e-05,
      -0.004004271337913,
      -0.007289753817311,
      0.004881278490303,
      -0.008760020668466,
      -0.003455950546962,
      0.000485804733247,
      -0.003216981590715,
      -0.002792173138199,
      -0.003213667460974,
      -0.000662023758699,
      -0.006331767435485,
      0.001248637464598,
      -0.010913905971986,
      -0.0,
      0.0,
      0.0,
      0.000166939275768,
      -0.002781721360427,
      -0.0,
      -0.003765282498289,
      0.000258319527502,
      -0.008760020668466,
      0.003455950546962,
      -0.000485804733247,
      0.003216981590715,
      -0.002792173138199,
      -0.003213667460974,
      0.000662023758699,
      -0.006331767435485,
      0.001248637464598,
      -0.008155619833375,
      0.005397128188549,
      0.002200929151732,
      0.010309507269422,
      -0.013702572976895,
      -7.7320577384e-05,
      0.004004271337913,
      -0.007289753817311,
      0.004881278490303,
      -0.018350748152808,
      0.004933191360881,
      -0.002388993479833,
      0.040240412294651,
      -0.037038424543344,
      -0.027512205585931,
      0.006101021506443,
      0.007718448656909,
      0.007606482096089,
      0.002988191058076,
      0.000996944848199,
      0.003630996113367,
      -0.002450368967775,
      0.002786015959012,
      -0.003720331798568,
      -0.000591159590895,
      -0.00245696299729,
      0.001347444834751,
      0.002988191058076,
      -0.000996944848199,
      -0.003630996113367,
      0.002450368967775,
      0.002786015959012,
      -0.003720331798568,
      0.000591159590895,
      -0.00245696299729,
      0.001347444834751,
      0.001336560479849,
      -0.001149423173376,
      0.000419973431348,
      0.000555856871557,
      -0.000988048270214,
      -0.003394771844193,
      0.000699840615126,
      7.9967685392e-05,
      0.001331848907568,
      0.001026264739586,
      -4.5147389274e-05,
      0.000496240325609,
      -1.567082115e-06,
      -0.001528917882342,
      -0.001183989121544,
      -0.000278509941018,
      0.000193620506964,
      0.000409316669694,
      0.000841306741204,
      0.000426920140485,
      0.000228007916422,
      -0.000395781803045,
      0.0002372255255,
      -0.000360591634697,
      -0.000273309615956,
      -0.000438214057225,
      0.00035410393128,
      0.000934016938111,
      -0.0,
      0.0,
      -0.0,
      0.000456507301003,
      -2.900776452e-06,
      -0.0,
      -0.000364314233917,
      0.000256777088956,
      0.000841306741204,
      -0.000426920140485,
      -0.000228007916422,
      0.000395781803045,
      0.0002372255255,
      -0.000360591634697,
      0.000273309615956,
      -0.000438214057225,
      0.00035410393128,
      0.001026264739586,
      4.5147389274e-05,
      -0.000496240325609,
      1.567082115e-06,
      -0.001528917882342,
      -0.001183989121544,
      0.000278509941018,
      0.000193620506964,
      0.000409316669694,
      0.001336560479849,
      0.001149423173376,
      -0.000419973431348,
      -0.000555856871557,
      -0.000988048270214,
      -0.003394771844193,
      -0.000699840615126,
      7.9967685392e-05,
      0.001331848907568,
      -0.000606318973619,
      0.000612835962424,
      4.8691534892e-05,
      0.001703448476871,
      0.001445257218821,
      -0.002569460620634,
      0.000149394943068,
      0.000394122289835,
      -0.001380945685467,
      -0.000606318973619,
      -0.000612835962424,
      -4.8691534892e-05,
      -0.001703448476871,
      0.001445257218821,
      -0.002569460620634,
      -0.000149394943068,
      0.000394122289835,
      -0.001380945685467,
      -0.000874813283083,
      -0.000537511682836,
      0.000685972892908,
      -0.000708885200093,
      -0.000333415326502,
      -0.00320875346362,
      0.00094883194374,
      0.001985113515815,
      -9.9135228854e-05,
      0.000913591592632,
      -0.000414055861013,
      0.00060956374676,
      0.000418440454738,
      3.00861421e-07,
      -0.002721870512332,
      -0.000134666563374,
      0.00099138856715,
      0.000910344987538,
      0.003755460150566,
      0.000193108033498,
      0.000148368253905,
      -2.8223443484e-05,
      0.000331324585078,
      -0.001990242536116,
      -0.000426677978162,
      3.1820233453e-05,
      0.000591130061562,
      0.004631301694851,
      0.0,
      -0.0,
      -0.0,
      0.000259440103255,
      -0.001831506371223,
      -0.0,
      -2.846655514e-06,
      0.000361236496855,
      0.003755460150566,
      -0.000193108033498,
      -0.000148368253905,
      2.8223443484e-05,
      0.000331324585078,
      -0.001990242536116,
      0.000426677978162,
      3.1820233453e-05,
      0.000591130061562,
      0.000913591592632,
      0.000414055861013,
      -0.00060956374676,
      -0.000418440454738,
      3.00861421e-07,
      -0.002721870512332,
      0.000134666563374,
      0.00099138856715,
      0.000910344987538,
      -0.000874813283083,
      0.000537511682836,
      -0.000685972892908,
      0.000708885200093,
      -0.000333415326502,
      -0.00320875346362,
      -0.00094883194374,
      0.001985113515815,
      -9.9135228854e-05,
      0.004993239128289,
      -0.001565032640887,
      -0.007168731596379,
      -0.025772856142457,
      -0.013941468965509,
      -0.032462212568351,
      0.026516569856637,
      -0.012312185422711,
      0.004600660021303,
      0.004993239128289,
      0.001565032640887,
      0.007168731596379,
      0.025772856142457,
      -0.013941468965509,
      -0.032462212568351,
      -0.026516569856637,
      -0.012312185422711,
      0.004600660021303,
      0.00352820463358,
      0.002068343895376,
      0.024094884387613,
      0.006653882079304,
      -0.00638183201793,
      -0.026106789290265,
      -0.014101847383944,
      -0.008306796365117,
      0.000842554376467,
      0.000395411937478,
      0.009702487379693,
      0.014694187101407,
      0.004187604124571,
      -0.012246585313831,
      0.004463776626401,
      0.012966322479702,
      -0.000872223778868,
      0.006516821541498,
      -0.00171830692138,
      0.001182950562494,
      0.004343620719081,
      0.003519516663438,
      -0.005831592883399,
      -0.00047743893382,
      0.002619442890485,
      -0.00212626340176,
      0.001891915625615,
      -0.00061255698446,
      -0.0,
      0.0,
      0.0,
      -0.000999546335747,
      -0.002734203768073,
      -0.0,
      -0.001354420700839,
      -0.00047783358547,
      -0.00171830692138,
      -0.001182950562494,
      -0.004343620719081,
      -0.003519516663438,
      -0.005831592883399,
      -0.00047743893382,
      -0.002619442890485,
      -0.00212626340176,
      0.001891915625615,
      0.000395411937478,
      -0.009702487379693,
      -0.014694187101407,
      -0.004187604124571,
      -0.012246585313831,
      0.004463776626401,
      -0.012966322479702,
      -0.000872223778868,
      0.006516821541498,
      0.00352820463358,
      -0.002068343895376,
      -0.024094884387613,
      -0.006653882079304,
      -0.00638183201793,
      -0.026106789290265,
      0.014101847383944,
      -0.008306796365117,
      0.000842554376467,
      10.263313883575098,
      -0.0,
      -0.0,
      -0.0,
      6.25148749338975,
      -0.048432998091803,
      -0.0,
      -0.048432998091803,
      16.34201885750678,
      -1.384134243054135,
      -0.08182455296784,
      0.284422567776712,
      0.08182455296784,
      0.011254006106223,
      -0.014781719016773,
      -0.284422567776712,
      -0.014781719016773,
      0.154446081749551,
      -0.140733481401667,
      -0.010908884727122,
      0.026245305646787,
      0.010908884727122,
      -0.078471021234674,
      0.007122721045808,
      -0.026245305646787,
      0.007122721045808,
      -0.00637240106254,
      -0.051975929731909,
      -0.002448535171954,
      0.008644577298101,
      0.002448535171954,
      -0.011301274694028,
      -0.007212677102988,
      -0.008644577298101,
      -0.007212677102988,
      -0.004824888924573,
      -0.023728637794574,
      -0.004002606107414,
      0.002006049767339,
      0.004002606107414,
      0.012227629046457,
      -0.00409896772838,
      -0.002006049767339,
      -0.00409896772838,
      -0.00234305383001,
      -0.023728637794574,
      0.004002606107414,
      -0.002006049767339,
      -0.004002606107414,
      0.012227629046457,
      -0.00409896772838,
      0.002006049767339,
      -0.00409896772838,
      -0.00234305383001,
      -0.051975929731909,
      0.002448535171954,
      -0.008644577298101,
      -0.002448535171954,
      -0.011301274694028,
      -0.007212677102988,
      0.008644577298101,
      -0.007212677102988,
      -0.004824888924573,
      -0.140733481401667,
      0.010908884727122,
      -0.026245305646787,
      -0.010908884727122,
      -0.078471021234674,
      0.007122721045808,
      0.026245305646787,
      0.007122721045808,
      -0.00637240106254,
      -1.384134243054135,
      0.08182455296784,
      -0.284422567776712,
      -0.08182455296784,
      0.011254006106223,
      -0.014781719016773,
      0.284422567776712,
      -0.014781719016773,
      0.154446081749551,
      0.01682727175463,
      -0.0,
      0.0,
      -0.0,
      0.031735558648429,
      -0.001135790278464,
      -0.0,
      0.00805990691415,
      -0.021333817569687,
      0.008052698369566,
      -0.004629070095144,
      -0.007453411816499,
      0.01788376789132,
      0.011296144191788,
      0.003703379103774,
      0.006008772416437,
      0.010250647662776,
      0.01502371168591,
      0.000712995798956,
      -0.004028465273582,
      -0.002555244379908,
      0.012143454597046,
      0.004002036027045,
      -0.002620570256377,
      0.000512948073192,
      -0.003995615718765,
      0.002338619799237,
      -0.000647487126455,
      -0.003268635541001,
      -0.000973099287916,
      0.002326956431212,
      0.002487778770416,
      -0.002952249867911,
      0.001661747963238,
      -0.001361508168496,
      -0.000137204262626,
      -0.000832789216183,
      -0.00080342907603,
      -0.000214887173153,
      -0.000153586826972,
      0.000263846011861,
      2.5711254866e-05,
      0.000710642284651,
      0.001730321264352,
      0.001165503849638,
      -0.000832789216183,
      0.00080342907603,
      0.000214887173153,
      0.000153586826972,
      0.000263846011861,
      2.5711254866e-05,
      -0.000710642284651,
      0.001730321264352,
      0.001165503849638,
      -0.000647487126455,
      0.003268635541001,
      0.000973099287916,
      -0.002326956431212,
      0.002487778770416,
      -0.002952249867911,
      -0.001661747963238,
      -0.001361508168496,
      -0.000137204262626,
      0.000712995798956,
      0.004028465273582,
      0.002555244379908,
      -0.012143454597046,
      0.004002036027045,
      -0.002620570256377,
      -0.000512948073192,
      -0.003995615718765,
      0.002338619799237,
      0.008052698369566,
      0.004629070095144,
      0.007453411816499,
      -0.01788376789132,
      0.011296144191788,
      0.003703379103774,
      -0.006008772416437,
      0.010250647662776,
      0.01502371168591,
      -5.8465201717e-05,
      0.0,
      0.0,
      -0.0,
      0.001003069551316,
      0.001383882902878,
      -0.0,
      0.000677711909357,
      -0.001184192650086,
      0.000618241373612,
      -9.03904143e-07,
      -7.846235504e-05,
      0.000697341723816,
      0.00154837872129,
      0.000420620411525,
      -0.000341144421654,
      -6.7646885914e-05,
      -6.712156648e-06,
      -0.000107683096564,
      2.6594431068e-05,
      -0.000374876895959,
      0.001045707734618,
      0.001236573178757,
      -7.1352414621e-05,
      -0.000419404128511,
      -2.1218143088e-05,
      -0.000204148051528,
      -0.000548113179332,
      -0.000100012122598,
      -0.000115053113118,
      0.001208319086456,
      0.001275107696258,
      -0.000236843720317,
      -0.000468185011183,
      7.5893642128e-05,
      -8.0574760312e-05,
      -0.000547805416714,
      -0.000214132189704,
      -1.0194581596e-05,
      0.000536790150413,
      0.000755458453403,
      -0.000213107967811,
      -0.000233812580639,
      0.000235525330309,
      3.3760107619e-05,
      -0.000547805416714,
      0.000214132189704,
      1.0194581596e-05,
      -0.000536790150413,
      0.000755458453403,
      -0.000213107967811,
      0.000233812580639,
      0.000235525330309,
      3.3760107619e-05,
      -0.000548113179332,
      0.000100012122598,
      0.000115053113118,
      -0.001208319086456,
      0.001275107696258,
      -0.000236843720317,
      0.000468185011183,
      7.5893642128e-05,
      -8.0574760312e-05,
      -0.000107683096564,
      -2.6594431068e-05,
      0.000374876895959,
      -0.001045707734618,
      0.001236573178757,
      -7.1352414621e-05,
      0.000419404128511,
      -2.1218143088e-05,
      -0.000204148051528,
      0.000618241373612,
      9.03904143e-07,
      7.846235504e-05,
      -0.000697341723816,
      0.00154837872129,
      0.000420620411525,
      0.000341144421654,
      -6.7646885914e-05,
      -6.712156648e-06,
      -5.8465201717e-05,
      -0.0,
      -0.0,
      0.0,
      0.001003069551316,
      0.000677711909357,
      0.0,
      0.001383882902878,
      -0.001184192650086,
      0.000618241373612,
      -0.000697341723816,
      0.000341144421654,
      9.03904143e-07,
      0.00154837872129,
      -6.7646885914e-05,
      7.846235504e-05,
      0.000420620411525,
      -6.712156648e-06,
      -0.000107683096564,
      -0.001045707734618,
      0.000419404128511,
      -2.6594431068e-05,
      0.001236573178757,
      -2.1218143088e-05,
      0.000374876895959,
      -7.1352414621e-05,
      -0.000204148051528,
      -0.000548113179332,
      -0.001208319086456,
      0.000468185011183,
      0.000100012122598,
      0.001275107696258,
      7.5893642128e-05,
      0.000115053113118,
      -0.000236843720317,
      -8.0574760312e-05,
      -0.000547805416714,
      -0.000536790150413,
      0.000233812580639,
      0.000214132189704,
      0.000755458453403,
      0.000235525330309,
      1.0194581596e-05,
      -0.000213107967811,
      3.3760107619e-05,
      -0.000547805416714,
      0.000536790150413,
      -0.000233812580639,
      -0.000214132189704,
      0.000755458453403,
      0.000235525330309,
      -1.0194581596e-05,
      -0.000213107967811,
      3.3760107619e-05,
      -0.000548113179332,
      0.001208319086456,
      -0.000468185011183,
      -0.000100012122598,
      0.001275107696258,
      7.5893642128e-05,
      -0.000115053113118,
      -0.000236843720317,
      -8.0574760312e-05,
      -0.000107683096564,
      0.001045707734618,
      -0.000419404128511,
      2.6594431068e-05,
      0.001236573178757,
      -2.1218143088e-05,
      -0.000374876895959,
      -7.1352414621e-05,
      -0.000204148051528,
      0.000618241373612,
      0.000697341723816,
      -0.000341144421654,
      -9.03904143e-07,
      0.00154837872129,
      -6.7646885914e-05,
      -7.846235504e-05,
      0.000420620411525,
      -6.712156648e-06,
      0.01682727175463,
      -0.0,
      -0.0,
      -0.0,
      0.031735558648429,
      0.00805990691415,
      0.0,
      -0.001135790278464,
      -0.021333817569687,
      0.008052698369566,
      -0.01788376789132,
      -0.006008772416437,
      0.004629070095144,
      0.011296144191788,
      0.010250647662776,
      0.007453411816499,
      0.003703379103774,
      0.01502371168591,
      0.000712995798956,
      -0.012143454597046,
      -0.000512948073192,
      0.004028465273582,
      0.004002036027045,
      -0.003995615718765,
      0.002555244379908,
      -0.002620570256377,
      0.002338619799237,
      -0.000647487126455,
      -0.002326956431212,
      -0.001661747963238,
      0.003268635541001,
      0.002487778770416,
      -0.001361508168496,
      0.000973099287916,
      -0.002952249867911,
      -0.000137204262626,
      -0.000832789216183,
      0.000153586826972,
      -0.000710642284651,
      0.00080342907603,
      0.000263846011861,
      0.001730321264352,
      0.000214887173153,
      2.5711254866e-05,
      0.001165503849638,
      -0.000832789216183,
      -0.000153586826972,
      0.000710642284651,
      -0.00080342907603,
      0.000263846011861,
      0.001730321264352,
      -0.000214887173153,
      2.5711254866e-05,
      0.001165503849638,
      -0.000647487126455,
      0.002326956431212,
      0.001661747963238,
      -0.003268635541001,
      0.002487778770416,
      -0.001361508168496,
      -0.000973099287916,
      -0.002952249867911,
      -0.000137204262626,
      0.000712995798956,
      0.012143454597046,
      0.000512948073192,
      -0.004028465273582,
      0.004002036027045,
      -0.003995615718765,
      -0.002555244379908,
      -0.002620570256377,
      0.002338619799237,
      0.008052698369566,
      0.01788376789132,
      0.006008772416437,
      -0.004629070095144,
      0.011296144191788,
      0.010250647662776,
      -0.007453411816499,
      0.003703379103774,
      0.01502371168591,
      0.054599172637687,
      0.002887580817565,
      -0.109774187646419,
      0.002887580817565,
      0.175597057167423,
      0.094373885625517,
      -0.109774187646419,
      0.094373885625517,
      -0.092518896466913,
      0.054599172637687,
      -0.002887580817565,
      0.109774187646419,
      -0.002887580817565,
      0.175597057167423,
      0.094373885625517,
      0.109774187646419,
      0.094373885625517,
      -0.092518896466913,
      -0.043048370152878,
      0.017906994972882,
      0.012593355046754,
      0.017906994972882,
      -0.018836996922329,
      0.01794868750891,
      0.012593355046754,
      0.01794868750891,
      0.026130676416374,
      -0.016117631391213,
      0.002913815195506,
      6.0851528885e-05,
      0.002913815195506,
      -0.02084710642352,
      0.007625316110367,
      6.0851528885e-05,
      0.007625316110367,
      -0.000452598655891,
      -0.016492181425238,
      -0.000132365629686,
      0.000780101721233,
      -0.000132365629686,
      -0.005346526878564,
      0.004624210183262,
      0.000780101721233,
      0.004624210183262,
      -0.000191051549776,
      -0.013674231273788,
      0.0,
      0.0,
      0.0,
      0.000954172654344,
      0.002781469688456,
      0.0,
      0.002781469688456,
      0.004223915042717,
      -0.016492181425238,
      0.000132365629686,
      -0.000780101721233,
      0.000132365629686,
      -0.005346526878564,
      0.004624210183262,
      -0.000780101721233,
      0.004624210183262,
      -0.000191051549776,
      -0.016117631391213,
      -0.002913815195506,
      -6.0851528885e-05,
      -0.002913815195506,
      -0.02084710642352,
      0.007625316110367,
      -6.0851528885e-05,
      0.007625316110367,
      -0.000452598655891,
      -0.043048370152878,
      -0.017906994972882,
      -0.012593355046754,
      -0.017906994972882,
      -0.018836996922329,
      0.01794868750891,
      -0.012593355046754,
      0.01794868750891,
      0.026130676416374,
      -0.020447010501931,
      -0.011354702134217,
      -0.001337708967422,
      -0.011354702134217,
      -0.018999102584921,
      -0.002663377799265,
      -0.001337708967422,
      -0.002663377799265,
      0.024349111931089,
      -0.020447010501931,
      0.011354702134217,
      0.001337708967422,
      0.011354702134217,
      -0.018999102584921,
      -0.002663377799265,
      0.001337708967422,
      -0.002663377799265,
      0.024349111931089,
      -0.001229645566643,
      0.003091010620228,
      0.001396493366361,
      0.003091010620228,
      -0.000912112799754,
      0.000236313161349,
      0.001396493366361,
      0.000236313161349,
      0.000171032513326,
      0.000943654100112,
      0.000987260944095,
      0.002850127154381,
      0.000987260944095,
      -0.003341508715196,
      0.002548384051171,
      0.002850127154381,
      0.002548384051171,
      -0.002135600623285,
      0.000954899662317,
      0.000744865951759,
      0.000738037533948,
      0.000744865951759,
      -0.003972008212823,
      0.001514070267082,
      0.000738037533948,
      0.001514070267082,
      -0.001689367129928,
      0.000647070941815,
      0.0,
      -0.0,
      0.0,
      -0.003150016379682,
      0.000954179433854,
      -0.0,
      0.000954179433854,
      -0.001433088122443,
      0.000954899662317,
      -0.000744865951759,
      -0.000738037533948,
      -0.000744865951759,
      -0.003972008212823,
      0.001514070267082,
      -0.000738037533948,
      0.001514070267082,
      -0.001689367129928,
      0.000943654100112,
      -0.000987260944095,
      -0.002850127154381,
      -0.000987260944095,
      -0.003341508715196,
      0.002548384051171,
      -0.002850127154381,
      0.002548384051171,
      -0.002135600623285,
      -0.001229645566643,
      -0.003091010620228,
      -0.001396493366361,
      -0.003091010620228,
      -0.000912112799754,
      0.000236313161349,
      -0.001396493366361,
      0.000236313161349,
      0.000171032513326,
      -0.000352922836632,
      -3.8300721281e-05,
      -0.000155037535518,
      -3.8300721281e-05,
      -0.001836845393106,
      0.000737748928363,
      -0.000155037535518,
      0.000737748928363,
      -0.000309659338642,
      -0.000352922836632,
      3.8300721281e-05,
      0.000155037535518,
      3.8300721281e-05,
      -0.001836845393106,
      0.000737748928363,
      0.000155037535518,
      0.000737748928363,
      -0.000309659338642,
      -0.000292921102832,
      4.4359267882e-05,
      -8.3573432331e-05,
      4.4359267882e-05,
      -0.000917124974348,
      -0.000111765251262,
      -8.3573432331e-05,
      -0.000111765251262,
      -2.9246883959e-05,
      6.3792112988e-05,
      -1.9192645368e-05,
      -5.79035129e-06,
      -1.9192645368e-05,
      -0.000799583521388,
      -0.000127379480355,
      -5.79035129e-06,
      -0.000127379480355,
      -0.000330636560893,
      0.000334340453052,
      -7.8356116931e-05,
      0.000118245951785,
      -7.8356116931e-05,
      -0.001150814413593,
      0.000116343424607,
      0.000118245951785,
      0.000116343424607,
      -0.000282309693925,
      0.000383585598809,
      -0.0,
      -0.0,
      -0.0,
      -0.001164816027719,
      6.2794199028e-05,
      -0.0,
      6.2794199028e-05,
      -0.000101745250464,
      0.000334340453052,
      7.8356116931e-05,
      -0.000118245951785,
      7.8356116931e-05,
      -0.001150814413593,
      0.000116343424607,
      -0.000118245951785,
      0.000116343424607,
      -0.000282309693925,
      6.3792112988e-05,
      1.9192645368e-05,
      5.79035129e-06,
      1.9192645368e-05,
      -0.000799583521388,
      -0.000127379480355,
      5.79035129e-06,
      -0.000127379480355,
      -0.000330636560893,
      -0.000292921102832,
      -4.4359267882e-05,
      8.3573432331e-05,
      -4.4359267882e-05,
      -0.000917124974348,
      -0.000111765251262,
      8.3573432331e-05,
      -0.000111765251262,
      -2.9246883959e-05,
      -0.001035334952905,
      -0.000155083344542,
      -0.000291329231444,
      -0.000155083344542,
      -0.001760817708056,
      -0.001554508489809,
      -0.000291329231444,
      -0.001554508489809,
      0.000890016652712,
      -0.001035334952905,
      0.000155083344542,
      0.000291329231444,
      0.000155083344542,
      -0.001760817708056,
      -0.001554508489809,
      0.000291329231444,
      -0.001554508489809,
      0.000890016652712,
      0.000244615349721,
      0.001299823809369,
      0.000292030358749,
      0.001299823809369,
      -0.001706836223274,
      -0.000885680329796,
      0.000292030358749,
      -0.000885680329796,
      0.000652776753998,
      -0.001405781210805,
      0.001564914459011,
      0.000456898516904,
      0.001564914459011,
      -0.002075637923402,
      -0.000468408051841,
      0.000456898516904,
      -0.000468408051841,
      0.00067180739393,
      -0.003331852509711,
      0.000386078320231,
      0.000465767120921,
      0.000386078320231,
      -0.001449804579231,
      0.000242690263852,
      0.000465767120921,
      0.000242690263852,
      0.000291298153309,
      -0.004174321819755,
      -0.0,
      0.0,
      -0.0,
      -0.001267027372974,
      0.000408312520138,
      0.0,
      0.000408312520138,
      0.000209878579857,
      -0.003331852509711,
      -0.000386078320231,
      -0.000465767120921,
      -0.000386078320231,
      -0.001449804579231,
      0.000242690263852,
      -0.000465767120921,
      0.000242690263852,
      0.000291298153309,
      -0.001405781210805,
      -0.001564914459011,
      -0.000456898516904,
      -0.001564914459011,
      -0.002075637923402,
      -0.000468408051841,
      -0.000456898516904,
      -0.000468408051841,
      0.00067180739393,
      0.000244615349721,
      -0.001299823809369,
      -0.000292030358749,
      -0.001299823809369,
      -0.001706836223274,
      -0.000885680329796,
      -0.000292030358749,
      -0.000885680329796,
      0.000652776753998,
      0.005215439380576,
      -0.017354485223229,
      -0.019656399305283,
      -0.017354485223229,
      -0.021016784853227,
      -0.025661889666606,
      -0.019656399305283,
      -0.025661889666606,
      -0.001188102241013,
      0.005215439380576,
      0.017354485223229,
      0.019656399305283,
      0.017354485223229,
      -0.021016784853227,
      -0.025661889666606,
      0.019656399305283,
      -0.025661889666606,
      -0.001188102241013,
      -0.053387182669899,
      0.053419048087063,
      0.007994128667615,
      0.053419048087063,
      -0.053091066944863,
      0.001148644633525,
      0.007994128667615,
      0.001148644633525,
      0.000181125590677,
      -0.026280277896674,
      0.022018064174362,
      -0.009100470983419,
      0.022018064174362,
      -0.000944586770686,
      -0.005802674744808,
      -0.009100470983419,
      -0.005802674744808,
      0.000522134874416,
      -0.008501381594135,
      0.011460923300397,
      -0.001617848767691,
      0.011460923300397,
      -0.003774008260331,
      0.00096517946333,
      -0.001617848767691,
      0.00096517946333,
      0.000921362786145,
      -0.003498561323912,
      0.0,
      0.0,
      0.0,
      -0.007742892912348,
      0.001276038309852,
      0.0,
      0.001276038309852,
      0.000542108938472,
      -0.008501381594135,
      -0.011460923300397,
      0.001617848767691,
      -0.011460923300397,
      -0.003774008260331,
      0.00096517946333,
      0.001617848767691,
      0.00096517946333,
      0.000921362786145,
      -0.026280277896674,
      -0.022018064174362,
      0.009100470983419,
      -0.022018064174362,
      -0.000944586770686,
      -0.005802674744808,
      0.009100470983419,
      -0.005802674744808,
      0.000522134874416,
      -0.053387182669899,
      -0.053419048087063,
      -0.007994128667615,
      -0.053419048087063,
      -0.053091066944863,
      0.001148644633525,
      -0.007994128667615,
      0.001148644633525,
      0.000181125590677,
      -0.7761521854046,
      0.0,
      0.0,
      0.0,
      -2.590668994796406,
      3.642436951877023,
      0.0,
      2.447997791170972,
      -5.904036671570248,
      -0.101154391968817,
      -0.14535989673239,
      -0.070161455674912,
      -0.046474259931176,
      -0.072895108289934,
      0.009348032324205,
      0.142296668907919,
      0.04418887515053,
      -0.190864594924626,
      0.017430807044778,
      -0.00607090685906,
      -0.034920365613042,
      -0.11356258281585,
      0.000798737281148,
      -0.030202511762389,
      0.012966884883475,
      -0.004697974209993,
      -0.012817793210074,
      0.012359504738771,
      -0.009687810640549,
      -0.010684199585302,
      -0.046364029004227,
      -0.007244817722364,
      0.000438068057947,
      -0.016744247825892,
      -0.007187318202355,
      -0.010455674095372,
      0.001377334434317,
      -0.001310307300294,
      -0.002911738070809,
      -0.007662623573052,
      -0.009737453110504,
      0.003881986524761,
      -0.011568314775847,
      -0.002103372840757,
      -0.009459655353515,
      0.001377334434317,
      0.001310307300294,
      0.002911738070809,
      0.007662623573052,
      -0.009737453110504,
      0.003881986524761,
      0.011568314775847,
      -0.002103372840757,
      -0.009459655353515,
      0.012359504738771,
      0.009687810640549,
      0.010684199585302,
      0.046364029004227,
      -0.007244817722364,
      0.000438068057947,
      0.016744247825892,
      -0.007187318202355,
      -0.010455674095372,
      0.017430807044778,
      0.00607090685906,
      0.034920365613042,
      0.11356258281585,
      0.000798737281148,
      -0.030202511762389,
      -0.012966884883475,
      -0.004697974209993,
      -0.012817793210074,
      -0.101154391968817,
      0.14535989673239,
      0.070161455674912,
      0.046474259931176,
      -0.072895108289934,
      0.009348032324205,
      -0.142296668907919,
      0.04418887515053,
      -0.190864594924626,
      0.039305539695124,
      0.0,
      -0.0,
      0.0,
      -0.022507500292883,
      0.025872990347721,
      0.0,
      0.026727735431301,
      0.024480816181974,
      0.002034096378715,
      -0.003972449829392,
      -0.01142957991215,
      -0.005935454699419,
      -0.00376043845365,
      0.014640147587346,
      0.020075487939228,
      -0.003643839964807,
      -0.000469300114467,
      0.004299965759653,
      0.002980011486235,
      -0.005187884933156,
      -0.00559039738764,
      0.001546874545726,
      0.005785507918847,
      0.001062904214309,
      0.002163415332816,
      -0.004040657717994,
      0.008936883868659,
      0.001683960161938,
      -0.002515295827952,
      0.006397552242716,
      0.00499530733323,
      0.004421134005555,
      -0.004200013256371,
      0.000235515940604,
      -0.001346756676502,
      0.009547625741733,
      0.000289627667149,
      -0.000210390787561,
      0.003733124061009,
      0.007273424724654,
      -7.1647318912e-05,
      -0.001438240449733,
      -0.003122677133691,
      0.000473078446922,
      0.009547625741733,
      -0.000289627667149,
      0.000210390787561,
      -0.003733124061009,
      0.007273424724654,
      -7.1647318912e-05,
      0.001438240449733,
      -0.003122677133691,
      0.000473078446922,
      0.008936883868659,
      -0.001683960161938,
      0.002515295827952,
      -0.006397552242716,
      0.00499530733323,
      0.004421134005555,
      0.004200013256371,
      0.000235515940604,
      -0.001346756676502,
      0.004299965759653,
      -0.002980011486235,
      0.005187884933156,
      0.00559039738764,
      0.001546874545726,
      0.005785507918847,
      -0.001062904214309,
      0.002163415332816,
      -0.004040657717994,
      0.002034096378715,
      0.003972449829392,
      0.01142957991215,
      0.005935454699419,
      -0.00376043845365,
      0.014640147587346,
      -0.020075487939228,
      -0.003643839964807,
      -0.000469300114467,
      -0.001575190603799,
      0.0,
      -0.0,
      -0.0,
      0.000213453197171,
      0.003073070277607,
      -0.0,
      -0.002080874458982,
      -0.002125934889279,
      -0.000544769728901,
      0.000176659930455,
      0.000648833623291,
      -0.00090159969973,
      -0.000927537990115,
      0.002293516702124,
      -0.000537009357172,
      0.000572691008448,
      -0.00066791727156,
      -0.000198566848516,
      5.5680743586e-05,
      0.000333917901611,
      -0.001980478855577,
      -0.001001425957924,
      0.001558496074256,
      0.00159608791188,
      0.001167686806146,
      0.000381093132069,
      0.000122714791393,
      0.000414580312053,
      -0.000266078470299,
      -0.001006984656288,
      -0.000173240866848,
      0.001603711526129,
      0.00027409135267,
      0.000212476571068,
      0.000145667109358,
      0.000274792138102,
      0.000349321117879,
      -0.000258728606044,
      -0.000150169382026,
      0.000647152767395,
      0.001682611026999,
      -0.000245694127183,
      -0.000107255963419,
      -0.000107943228476,
      0.000274792138102,
      -0.000349321117879,
      0.000258728606044,
      0.000150169382026,
      0.000647152767395,
      0.001682611026999,
      0.000245694127183,
      -0.000107255963419,
      -0.000107943228476,
      0.000122714791393,
      -0.000414580312053,
      0.000266078470299,
      0.001006984656288,
      -0.000173240866848,
      0.001603711526129,
      -0.00027409135267,
      0.000212476571068,
      0.000145667109358,
      -0.000198566848516,
      -5.5680743586e-05,
      -0.000333917901611,
      0.001980478855577,
      -0.001001425957924,
      0.001558496074256,
      -0.00159608791188,
      0.001167686806146,
      0.000381093132069,
      -0.000544769728901,
      -0.000176659930455,
      -0.000648833623291,
      0.00090159969973,
      -0.000927537990115,
      0.002293516702124,
      0.000537009357172,
      0.000572691008448,
      -0.00066791727156,
      0.005208491265361,
      0.0,
      -0.0,
      0.0,
      0.000553956781822,
      6.4317668818e-05,
      0.0,
      -0.003022894825226,
      -0.00094694010278,
      0.002067677342702,
      0.000140062012925,
      -0.001184676371241,
      -0.000855550765087,
      0.0013973916694,
      0.004939666530748,
      0.000393445888297,
      0.002147247094979,
      -0.000677066546366,
      0.001732980759466,
      0.001161667672646,
      -0.004300529598458,
      -0.003065536242791,
      0.001536854375738,
      0.001558208644377,
      -0.000903598548869,
      0.001147285435633,
      -0.000494754831016,
      0.001466754555439,
      0.001829146609327,
      -0.003778003571686,
      -0.002067754811507,
      -0.000140262135515,
      -0.00034966150389,
      0.001139757103957,
      9.0563424169e-05,
      -0.001932158115363,
      -6.21626793e-06,
      0.000766556822233,
      -0.00145074534592,
      -0.000428954320053,
      0.002071141848992,
      0.000588021946122,
      0.00069258411173,
      9.698761375e-06,
      -0.001888084730718,
      -6.21626793e-06,
      -0.000766556822233,
      0.00145074534592,
      0.000428954320053,
      0.002071141848993,
      0.000588021946122,
      -0.00069258411173,
      9.698761375e-06,
      -0.001888084730718,
      0.001466754555439,
      -0.001829146609327,
      0.003778003571686,
      0.002067754811507,
      -0.000140262135515,
      -0.00034966150389,
      -0.001139757103957,
      9.0563424169e-05,
      -0.001932158115363,
      0.001732980759466,
      -0.001161667672646,
      0.004300529598458,
      0.003065536242791,
      0.001536854375738,
      0.001558208644377,
      0.000903598548869,
      0.001147285435633,
      -0.000494754831016,
      0.002067677342702,
      -0.000140062012925,
      0.001184676371241,
      0.000855550765087,
      0.0013973916694,
      0.004939666530748,
      -0.000393445888297,
      0.002147247094979,
      -0.000677066546366,
      -0.082639188018866,
      0.0,
      -0.0,
      -0.0,
      -0.011082109924594,
      0.069318455666762,
      0.0,
      0.082206371574801,
      -0.043563937904675,
      -0.024144934269027,
      -0.062397433182101,
      0.000269161346652,
      -0.058536051832141,
      0.01502073265149,
      -0.035962657587757,
      -0.044369041175578,
      0.083290735296164,
      -0.054868984548829,
      0.053602011899423,
      -0.052735524165763,
      0.042947949939933,
      -0.09798054922635,
      0.013688776043017,
      0.012143655569072,
      -0.004612906561935,
      0.013035303462957,
      0.004526739884925,
      0.018632353256942,
      -0.025844430136248,
      0.011770660485106,
      -0.029070306544017,
      0.012321057034574,
      -0.007044793024457,
      -0.000140101406541,
      0.002243048826911,
      0.003701632097455,
      0.005400853371689,
      -0.007369677396731,
      0.002224040268512,
      -0.006819933956241,
      0.016518121290046,
      -0.009794299563498,
      0.00230485675685,
      0.001518535305174,
      -0.000166658205581,
      0.005400853371689,
      0.007369677396731,
      -0.002224040268512,
      0.006819933956241,
      0.016518121290046,
      -0.009794299563498,
      -0.00230485675685,
      0.001518535305174,
      -0.000166658205581,
      0.018632353256942,
      0.025844430136248,
      -0.011770660485106,
      0.029070306544017,
      0.012321057034574,
      -0.007044793024457,
      0.000140101406541,
      0.002243048826911,
      0.003701632097455,
      0.053602011899423,
      0.052735524165763,
      -0.042947949939933,
      0.09798054922635,
      0.013688776043017,
      0.012143655569072,
      0.004612906561935,
      0.013035303462957,
      0.004526739884925,
      -0.024144934269027,
      0.062397433182101,
      -0.000269161346652,
      0.058536051832141,
      0.01502073265149,
      -0.035962657587757,
      0.044369041175578,
      0.083290735296164,
      -0.054868984548829,
      -0.095144623274504,
      -0.071442756510592,
      0.042294061025572,
      -0.347148774733508,
      -0.400859683465029,
      -0.099755099311902,
      0.095021854560829,
      -0.084936791180652,
      0.378117870199837,
      0.035360141025398,
      -0.000493404837773,
      -0.00010093996278,
      0.027571331870469,
      0.023364760720289,
      0.034032969150218,
      -0.017646310152642,
      0.005855285371193,
      -0.005343402507776,
      0.012531794467643,
      0.001764229612892,
      0.006727575745879,
      0.020744110618118,
      0.010705623919788,
      -0.001272263802777,
      0.007610827602332,
      0.022701935574461,
      0.005683166847373,
      0.007191376102025,
      0.002499802285929,
      0.00221667285944,
      0.009246048859624,
      -0.000127327861943,
      -0.00145132371803,
      0.005230560226713,
      0.008920697601623,
      0.001798718199448,
      0.006032050266592,
      -0.0,
      0.0,
      0.0,
      -0.001409803359975,
      0.000977490598447,
      -0.0,
      0.003102903029636,
      -0.00233636074095,
      0.007191376102025,
      -0.002499802285929,
      -0.00221667285944,
      -0.009246048859624,
      -0.000127327861943,
      -0.00145132371803,
      -0.005230560226713,
      0.008920697601623,
      0.001798718199448,
      0.012531794467643,
      -0.001764229612892,
      -0.006727575745879,
      -0.020744110618118,
      0.010705623919788,
      -0.001272263802777,
      -0.007610827602332,
      0.022701935574461,
      0.005683166847373,
      0.035360141025398,
      0.000493404837773,
      0.00010093996278,
      -0.027571331870469,
      0.023364760720289,
      0.034032969150218,
      0.017646310152642,
      0.005855285371193,
      -0.005343402507776,
      -0.095144623274504,
      0.071442756510592,
      -0.042294061025572,
      0.347148774733508,
      -0.400859683465029,
      -0.099755099311902,
      -0.095021854560829,
      -0.084936791180652,
      0.378117870199837,
      -0.008037477852259,
      0.001922114420543,
      -0.000892907406272,
      -0.003750754245048,
      -0.001624573038234,
      -0.002097859990577,
      0.000394993336703,
      -0.001227630768735,
      -0.004086656843926,
      -0.000554717136749,
      -0.000381271500937,
      0.002703698881175,
      -0.001872880319884,
      -0.00116529845174,
      0.003804253458916,
      -5.2222102431e-05,
      -0.00111335903773,
      -0.001838153473915,
      -0.001194490348527,
      -0.001772743074037,
      -0.0008630399635,
      -0.000921884656721,
      -0.00143054999531,
      -0.000313076431666,
      -1.4119780314e-05,
      -0.001145414535935,
      0.000249152050952,
      -0.001547051414674,
      -0.001246491491843,
      -5.8310952357e-05,
      -0.002004855544829,
      -0.002168783193679,
      -0.001032393749388,
      0.000923680998269,
      0.001074445792771,
      0.00090242968732,
      -0.001843401591924,
      -0.0,
      -0.0,
      0.0,
      -0.002427665076508,
      -0.000116613563725,
      -0.0,
      0.001757933270518,
      0.000645638889585,
      -0.001547051414674,
      0.001246491491843,
      5.8310952357e-05,
      0.002004855544829,
      -0.002168783193679,
      -0.001032393749388,
      -0.000923680998269,
      0.001074445792771,
      0.00090242968732,
      -0.001194490348527,
      0.001772743074037,
      0.0008630399635,
      0.000921884656721,
      -0.00143054999531,
      -0.000313076431666,
      1.4119780314e-05,
      -0.001145414535935,
      0.000249152050952,
      -0.000554717136749,
      0.000381271500937,
      -0.002703698881175,
      0.001872880319884,
      -0.00116529845174,
      0.003804253458916,
      5.2222102431e-05,
      -0.00111335903773,
      -0.001838153473915,
      -0.008037477852259,
      -0.001922114420543,
      0.000892907406272,
      0.003750754245048,
      -0.001624573038234,
      -0.002097859990577,
      -0.000394993336703,
      -0.001227630768735,
      -0.004086656843926,
      0.000200723333032,
      0.000310323885375,
      0.000296874424209,
      -0.000101762857999,
      -0.000875562959619,
      -0.00091932048094,
      0.000236546576918,
      -0.000888250878297,
      0.000887143231798,
      0.000177352811504,
      0.000149658603503,
      0.000350541034337,
      0.000202561023351,
      -0.000706800539895,
      0.000160206342482,
      4.7373449216e-05,
      -0.001472233647804,
      -0.00064095746791,
      -0.00020223152265,
      0.00013489466451,
      3.2857184039e-05,
      0.00035447720439,
      -0.000746017907232,
      -8.7433953652e-05,
      6.122816274e-05,
      -0.001550112067541,
      -0.000157833010697,
      -0.00045542432013,
      -4.175065311e-06,
      -0.000270743694754,
      5.5724871733e-05,
      -0.001124682902916,
      -0.000491289992551,
      7.7735302589e-05,
      -0.001452208269174,
      0.000123139943964,
      -0.000451396605059,
      -0.0,
      -0.0,
      -0.0,
      -0.001333528078422,
      -0.000481696351345,
      0.0,
      -0.00150288739844,
      1.0337204382e-05,
      -0.00045542432013,
      4.175065311e-06,
      0.000270743694754,
      -5.5724871733e-05,
      -0.001124682902916,
      -0.000491289992551,
      -7.7735302589e-05,
      -0.001452208269174,
      0.000123139943964,
      -0.00020223152265,
      -0.00013489466451,
      -3.2857184039e-05,
      -0.00035447720439,
      -0.000746017907232,
      -8.7433953652e-05,
      -6.122816274e-05,
      -0.001550112067541,
      -0.000157833010697,
      0.000177352811504,
      -0.000149658603503,
      -0.000350541034337,
      -0.000202561023351,
      -0.000706800539895,
      0.000160206342482,
      -4.7373449216e-05,
      -0.001472233647804,
      -0.00064095746791,
      0.000200723333032,
      -0.000310323885375,
      -0.000296874424209,
      0.000101762857999,
      -0.000875562959619,
      -0.00091932048094,
      -0.000236546576918,
      -0.000888250878297,
      0.000887143231798,
      0.002044890592341,
      -0.000113171240649,
      -0.00057855891297,
      0.001750969890696,
      -0.004482219283414,
      0.004481466520272,
      0.002050562719307,
      -0.000548318215388,
      0.002173420458456,
      -0.001199360303019,
      0.00223255844128,
      0.003394602876956,
      0.001929649105449,
      -0.003600487368041,
      0.002242210651215,
      0.003017156512185,
      -0.001613186730288,
      -0.001401445978423,
      -0.00235785257332,
      0.001522777590585,
      0.004430164005474,
      0.001430052302126,
      -0.001842489821488,
      0.001498013054551,
      0.00070067654331,
      -0.001353500633245,
      -0.001195660070908,
      -0.003294176881547,
      0.000826516694795,
      0.003086272534797,
      0.000950835727078,
      -0.001293285567196,
      -0.00016202440453,
      0.000742143218814,
      -0.001096920538934,
      0.001382619812539,
      -0.003661270387158,
      -0.0,
      -0.0,
      -0.0,
      -0.001280276557722,
      -0.00029272504714,
      0.0,
      -0.000919781745858,
      0.001192222531787,
      -0.003294176881547,
      -0.000826516694795,
      -0.003086272534797,
      -0.000950835727078,
      -0.001293285567196,
      -0.00016202440453,
      -0.000742143218814,
      -0.001096920538934,
      0.001382619812539,
      -0.00235785257332,
      -0.001522777590585,
      -0.004430164005474,
      -0.001430052302126,
      -0.001842489821488,
      0.001498013054551,
      -0.00070067654331,
      -0.001353500633245,
      -0.001195660070908,
      -0.001199360303019,
      -0.00223255844128,
      -0.003394602876956,
      -0.001929649105449,
      -0.003600487368041,
      0.002242210651215,
      -0.003017156512185,
      -0.001613186730288,
      -0.001401445978423,
      0.002044890592341,
      0.000113171240649,
      0.00057855891297,
      -0.001750969890696,
      -0.004482219283414,
      0.004481466520272,
      -0.002050562719307,
      -0.000548318215388,
      0.002173420458456,
      -0.151401516052471,
      0.373099008096088,
      -0.039787443878991,
      0.370912330319748,
      -0.54685011296655,
      -0.1091577252221,
      -0.112758055832592,
      -0.101844212922849,
      0.227273294049137,
      -0.038881345642549,
      -0.014084987653108,
      -0.041645490974488,
      0.016255102755869,
      -0.06527769967226,
      0.021900237873995,
      0.010408362240419,
      -0.006817137927475,
      -0.028075636708522,
      -0.019238804241012,
      -0.013807719277519,
      -0.016844770226136,
      0.018809964698718,
      0.004506364504127,
      0.004674776076704,
      0.00272993959894,
      -0.00181509567655,
      -0.010168850975298,
      -0.00689692721284,
      -0.006313136844557,
      -0.004045354235041,
      0.006635237778909,
      0.00929998116554,
      0.008125524121452,
      -0.001541366801857,
      -0.002745538413138,
      -0.003505659866891,
      -0.002513347060615,
      0.0,
      -0.0,
      0.0,
      0.008227922800548,
      0.005475603684176,
      0.0,
      -0.003182341137129,
      -0.002555119646459,
      -0.00689692721284,
      0.006313136844557,
      0.004045354235041,
      -0.006635237778909,
      0.00929998116554,
      0.008125524121452,
      0.001541366801857,
      -0.002745538413138,
      -0.003505659866891,
      -0.019238804241012,
      0.013807719277519,
      0.016844770226136,
      -0.018809964698718,
      0.004506364504127,
      0.004674776076704,
      -0.00272993959894,
      -0.00181509567655,
      -0.010168850975298,
      -0.038881345642549,
      0.014084987653108,
      0.041645490974488,
      -0.016255102755869,
      -0.06527769967226,
      0.021900237873995,
      -0.010408362240419,
      -0.006817137927475,
      -0.028075636708522,
      -0.151401516052471,
      -0.373099008096088,
      0.039787443878991,
      -0.370912330319748,
      -0.54685011296655,
      -0.1091577252221,
      0.112758055832592,
      -0.101844212922849,
      0.227273294049137,
      0.147266649290601,
      0.0,
      0.0,
      -0.0,
      -0.462476103536201,
      0.06898821643137,
      0.0,
      0.598290051368598,
      0.073322763219987,
      -0.010268876639645,
      -0.000612809370759,
      0.045495921128835,
      0.032777427525723,
      -0.006565199847803,
      0.013049997215957,
      -0.016216598941623,
      0.015298180240031,
      0.012086541937645,
      0.004171044095383,
      0.007952565136292,
      0.001045393293877,
      0.013241255821687,
      0.00080837243443,
      -0.000676781635018,
      0.001027283068908,
      -0.001017111571686,
      0.003730109395955,
      -0.00090106751856,
      0.003157694176687,
      -0.000588490541455,
      0.00060164521272,
      0.007003759607651,
      0.003384756638917,
      0.000905903564368,
      -0.001980929300242,
      0.001444591189165,
      -0.00177157181222,
      0.000510180901944,
      -0.000760244177095,
      -0.000596950113985,
      0.004982612673041,
      0.005559257823313,
      1.3388407305e-05,
      6.5048733949e-05,
      0.001417742715113,
      -0.00177157181222,
      -0.000510180901944,
      0.000760244177095,
      0.000596950113985,
      0.004982612673041,
      0.005559257823313,
      -1.3388407305e-05,
      6.5048733949e-05,
      0.001417742715113,
      -0.00090106751856,
      -0.003157694176687,
      0.000588490541455,
      -0.00060164521272,
      0.007003759607651,
      0.003384756638917,
      -0.000905903564368,
      -0.001980929300242,
      0.001444591189165,
      0.004171044095383,
      -0.007952565136292,
      -0.001045393293877,
      -0.013241255821687,
      0.00080837243443,
      -0.000676781635018,
      -0.001027283068908,
      -0.001017111571686,
      0.003730109395955,
      -0.010268876639645,
      0.000612809370759,
      -0.045495921128835,
      -0.032777427525723,
      -0.006565199847803,
      0.013049997215957,
      0.016216598941623,
      0.015298180240031,
      0.012086541937645,
      -0.002013896724525,
      -0.0,
      0.0,
      0.0,
      -0.003397084830368,
      -0.002041104497691,
      0.0,
      0.001246995616768,
      0.00517135282044,
      -0.001918857912212,
      -0.000787120858862,
      2.0045328459e-05,
      0.000964519214333,
      -3.5861759473e-05,
      0.001412911421003,
      -0.000735065695941,
      0.00123970450329,
      0.00086657691742,
      -0.001024177772483,
      0.000304252300866,
      7.8321016648e-05,
      0.002485541616446,
      0.001832667798777,
      0.000491928709931,
      -0.00018571854426,
      0.001967821934347,
      -0.000536015819892,
      -0.000789363944231,
      0.000799018456115,
      0.000328861865747,
      0.001431493838459,
      0.001260118971258,
      -0.001070225274521,
      0.000287010709097,
      0.001364108067559,
      0.000582292255688,
      -0.000898945402309,
      0.000342425705968,
      0.000145264967902,
      0.000345124345276,
      -0.000148528550257,
      -0.001252318695001,
      0.000165314852699,
      0.0012081506108,
      0.000596709461801,
      -0.000898945402309,
      -0.000342425705968,
      -0.000145264967902,
      -0.000345124345276,
      -0.000148528550257,
      -0.001252318695001,
      -0.000165314852699,
      0.0012081506108,
      0.000596709461801,
      -0.000789363944231,
      -0.000799018456115,
      -0.000328861865747,
      -0.001431493838459,
      0.001260118971258,
      -0.001070225274521,
      -0.000287010709097,
      0.001364108067559,
      0.000582292255688,
      -0.001024177772483,
      -0.000304252300866,
      -7.8321016648e-05,
      -0.002485541616446,
      0.001832667798777,
      0.000491928709931,
      0.00018571854426,
      0.001967821934347,
      -0.000536015819892,
      -0.001918857912212,
      0.000787120858862,
      -2.0045328459e-05,
      -0.000964519214333,
      -3.5861759473e-05,
      0.001412911421003,
      0.000735065695941,
      0.00123970450329,
      0.00086657691742,
      0.000356838548633,
      -0.0,
      0.0,
      -0.0,
      0.000418219480986,
      0.001245113104756,
      -0.0,
      0.0020610513152,
      0.000782943925217,
      0.000121458942418,
      -0.000535032862871,
      -5.5030918422e-05,
      0.00054023087934,
      0.000930122922024,
      0.000919134152828,
      -0.00019671382903,
      0.001500928478345,
      0.000555181349813,
      4.2331488985e-05,
      -0.001024721940792,
      -9.5319947827e-05,
      0.000204111768481,
      0.001146762147011,
      0.000966168578746,
      -0.000293999605661,
      0.001250879243613,
      -8.703366193e-05,
      -0.000298691808631,
      -0.001185546521626,
      -4.2246331327e-05,
      9.1276513673e-05,
      0.001183469126855,
      0.00088071978559,
      -1.4818410157e-05,
      0.001215506775483,
      0.00026626247086,
      -0.000734006529896,
      -0.000555871670212,
      -5.0673845729e-05,
      3.8918663448e-05,
      0.001154685176142,
      0.000385983728717,
      5.4381937586e-05,
      0.001199024070156,
      0.000357248044209,
      -0.000734006529896,
      0.000555871670212,
      5.0673845729e-05,
      -3.8918663448e-05,
      0.001154685176142,
      0.000385983728717,
      -5.4381937586e-05,
      0.001199024070156,
      0.000357248044209,
      -0.000298691808631,
      0.001185546521626,
      4.2246331327e-05,
      -9.1276513673e-05,
      0.001183469126855,
      0.00088071978559,
      1.4818410157e-05,
      0.001215506775483,
      0.00026626247086,
      4.2331488985e-05,
      0.001024721940792,
      9.5319947827e-05,
      -0.000204111768481,
      0.001146762147011,
      0.000966168578746,
      0.000293999605661,
      0.001250879243613,
      -8.7033661929e-05,
      0.000121458942418,
      0.000535032862871,
      5.5030918422e-05,
      -0.00054023087934,
      0.000930122922024,
      0.000919134152828,
      0.00019671382903,
      0.001500928478345,
      0.000555181349813,
      -0.004291701249504,
      0.0,
      0.0,
      0.0,
      0.010543895539556,
      0.014108962316143,
      0.0,
      0.013520160743668,
      -0.001212979639478,
      0.002148223856353,
      -0.007584591005464,
      -0.000549530384337,
      -0.002711246258076,
      0.007037313677528,
      -0.000861656476124,
      0.005670914372254,
      0.005248410726971,
      -0.002590128933541,
      -0.001193243961193,
      -0.003617455698273,
      0.000450949622897,
      -0.000407905875466,
      0.002877819122276,
      0.003137144113666,
      0.000775334009677,
      0.002705318188537,
      -0.001428645860136,
      0.000695182894503,
      -0.000829425905009,
      0.002486274792037,
      -0.001678787806517,
      0.003414125316244,
      0.001684847251036,
      -0.000952596407703,
      0.001265622787915,
      0.000376218723773,
      0.002776456716551,
      0.000464600283768,
      0.001279345351927,
      -0.000235272583998,
      -0.001572447052782,
      -0.001849495274232,
      -0.000669877340588,
      0.000351538816555,
      0.000197062438949,
      0.002776456716551,
      -0.000464600283768,
      -0.001279345351927,
      0.000235272583998,
      -0.001572447052782,
      -0.001849495274232,
      0.000669877340588,
      0.000351538816555,
      0.000197062438949,
      0.000695182894503,
      0.000829425905009,
      -0.002486274792037,
      0.001678787806517,
      0.003414125316244,
      0.001684847251036,
      0.000952596407703,
      0.001265622787915,
      0.000376218723773,
      -0.001193243961193,
      0.003617455698273,
      -0.000450949622897,
      0.000407905875466,
      0.002877819122276,
      0.003137144113666,
      -0.000775334009677,
      0.002705318188537,
      -0.001428645860136,
      0.002148223856353,
      0.007584591005464,
      0.000549530384337,
      0.002711246258076,
      0.007037313677528,
      -0.000861656476124,
      -0.005670914372254,
      0.005248410726971,
      -0.002590128933541,
      -0.106643792113068,
      -0.0,
      -0.0,
      0.0,
      -0.366006262302945,
      -0.398425959577351,
      0.0,
      -0.386502941227895,
      -0.467028328211976,
      -0.641267609604416,
      0.710669866256153,
      0.146687163318588,
      0.112877783475931,
      -0.259730290747168,
      0.049116326575933,
      0.457811414941084,
      -0.373308520438206,
      -0.042475121812096,
      -0.146902252942859,
      0.096591328153729,
      0.01561766941231,
      0.023571698817079,
      -0.048641027983882,
      -0.040167665233352,
      -0.065633264950992,
      -0.010067809288878,
      -0.040887158256526,
      -0.023439151182463,
      0.011566961822162,
      0.002140485898404,
      0.013401497351017,
      -0.006496011199716,
      -0.011756370139503,
      -0.015761781446355,
      -0.010697215656214,
      -0.005448610917537,
      -0.006390260236492,
      0.00224693593855,
      -1.9387635721e-05,
      0.005475852782799,
      -0.000672427843003,
      -0.00277609875026,
      -0.000714555240283,
      -0.00472975813242,
      0.003095000582905,
      -0.006390260236492,
      -0.00224693593855,
      1.9387635721e-05,
      -0.005475852782799,
      -0.000672427843003,
      -0.00277609875026,
      0.000714555240283,
      -0.00472975813242,
      0.003095000582905,
      -0.023439151182463,
      -0.011566961822162,
      -0.002140485898404,
      -0.013401497351017,
      -0.006496011199716,
      -0.011756370139503,
      0.015761781446355,
      -0.010697215656214,
      -0.005448610917537,
      -0.146902252942859,
      -0.096591328153729,
      -0.01561766941231,
      -0.023571698817079,
      -0.048641027983882,
      -0.040167665233352,
      0.065633264950992,
      -0.010067809288878,
      -0.040887158256526,
      -0.641267609604416,
      -0.710669866256153,
      -0.146687163318588,
      -0.112877783475931,
      -0.259730290747168,
      0.049116326575933,
      -0.457811414941084,
      -0.373308520438207,
      -0.042475121812096,
      -0.7761521854046,
      0.0,
      0.0,
      0.0,
      -2.590668994796406,
      3.642436951877023,
      0.0,
      2.447997791170972,
      -5.904036671570248,
      -0.101154391968817,
      0.14535989673239,
      0.070161455674912,
      0.046474259931176,
      -0.072895108289934,
      0.009348032324205,
      -0.142296668907919,
      0.04418887515053,
      -0.190864594924626,
      0.017430807044778,
      0.00607090685906,
      0.034920365613042,
      0.11356258281585,
      0.000798737281148,
      -0.030202511762389,
      -0.012966884883475,
      -0.004697974209993,
      -0.012817793210074,
      0.012359504738771,
      0.009687810640549,
      0.010684199585302,
      0.046364029004227,
      -0.007244817722364,
      0.000438068057947,
      0.016744247825892,
      -0.007187318202355,
      -0.010455674095372,
      0.001377334434317,
      0.001310307300294,
      0.002911738070809,
      0.007662623573052,
      -0.009737453110504,
      0.003881986524761,
      0.011568314775847,
      -0.002103372840757,
      -0.009459655353515,
      0.001377334434317,
      -0.001310307300294,
      -0.002911738070809,
      -0.007662623573052,
      -0.009737453110504,
      0.003881986524761,
      -0.011568314775847,
      -0.002103372840757,
      -0.009459655353515,
      0.012359504738771,
      -0.009687810640549,
      -0.010684199585302,
      -0.046364029004227,
      -0.007244817722364,
      0.000438068057947,
      -0.016744247825892,
      -0.007187318202355,
      -0.010455674095372,
      0.017430807044778,
      -0.00607090685906,
      -0.034920365613042,
      -0.11356258281585,
      0.000798737281148,
      -0.030202511762389,
      0.012966884883475,
      -0.004697974209993,
      -0.012817793210074,
      -0.101154391968817,
      -0.14535989673239,
      -0.070161455674912,
      -0.046474259931176,
      -0.072895108289934,
      0.009348032324205,
      0.142296668907919,
      0.04418887515053,
      -0.190864594924626,
      -0.082639188018866,
      0.0,
      -0.0,
      0.0,
      -0.011082109924594,
      0.069318455666762,
      0.0,
      0.082206371574801,
      -0.043563937904675,
      -0.024144934269027,
      0.062397433182101,
      -0.000269161346652,
      0.058536051832141,
      0.01502073265149,
      -0.035962657587757,
      0.044369041175578,
      0.083290735296164,
      -0.054868984548829,
      0.053602011899423,
      0.052735524165763,
      -0.042947949939933,
      0.09798054922635,
      0.013688776043017,
      0.012143655569072,
      0.004612906561935,
      0.013035303462957,
      0.004526739884925,
      0.018632353256942,
      0.025844430136248,
      -0.011770660485106,
      0.029070306544017,
      0.012321057034574,
      -0.007044793024457,
      0.000140101406541,
      0.002243048826911,
      0.003701632097455,
      0.005400853371689,
      0.007369677396731,
      -0.002224040268512,
      0.006819933956241,
      0.016518121290046,
      -0.009794299563498,
      -0.00230485675685,
      0.001518535305174,
      -0.000166658205581,
      0.005400853371689,
      -0.007369677396731,
      0.002224040268512,
      -0.006819933956241,
      0.016518121290046,
      -0.009794299563498,
      0.00230485675685,
      0.001518535305174,
      -0.000166658205581,
      0.018632353256942,
      -0.025844430136248,
      0.011770660485106,
      -0.029070306544017,
      0.012321057034574,
      -0.007044793024457,
      -0.000140101406541,
      0.002243048826911,
      0.003701632097455,
      0.053602011899423,
      -0.052735524165763,
      0.042947949939933,
      -0.09798054922635,
      0.013688776043017,
      0.012143655569072,
      -0.004612906561935,
      0.013035303462957,
      0.004526739884925,
      -0.024144934269027,
      -0.062397433182101,
      0.000269161346652,
      -0.058536051832141,
      0.01502073265149,
      -0.035962657587757,
      -0.044369041175578,
      0.083290735296164,
      -0.054868984548829,
      0.005208491265361,
      0.0,
      -0.0,
      0.0,
      0.000553956781822,
      6.4317668818e-05,
      0.0,
      -0.003022894825226,
      -0.00094694010278,
      0.002067677342702,
      -0.000140062012925,
      0.001184676371241,
      0.000855550765087,
      0.0013973916694,
      0.004939666530748,
      -0.000393445888297,
      0.002147247094979,
      -0.000677066546366,
      0.001732980759466,
      -0.001161667672646,
      0.004300529598458,
      0.003065536242791,
      0.001536854375738,
      0.001558208644377,
      0.000903598548869,
      0.001147285435633,
      -0.000494754831016,
      0.001466754555439,
      -0.001829146609327,
      0.003778003571686,
      0.002067754811507,
      -0.000140262135515,
      -0.00034966150389,
      -0.001139757103957,
      9.0563424169e-05,
      -0.001932158115363,
      -6.21626793e-06,
      -0.000766556822233,
      0.00145074534592,
      0.000428954320053,
      0.002071141848993,
      0.000588021946122,
      -0.00069258411173,
      9.698761375e-06,
      -0.001888084730719,
      -6.21626793e-06,
      0.000766556822233,
      -0.00145074534592,
      -0.000428954320053,
      0.002071141848993,
      0.000588021946122,
      0.00069258411173,
      9.698761375e-06,
      -0.001888084730718,
      0.001466754555439,
      0.001829146609327,
      -0.003778003571686,
      -0.002067754811507,
      -0.000140262135515,
      -0.00034966150389,
      0.001139757103957,
      9.0563424169e-05,
      -0.001932158115363,
      0.001732980759466,
      0.001161667672646,
      -0.004300529598458,
      -0.003065536242791,
      0.001536854375738,
      0.001558208644377,
      -0.000903598548869,
      0.001147285435633,
      -0.000494754831016,
      0.002067677342702,
      0.000140062012925,
      -0.001184676371241,
      -0.000855550765087,
      0.0013973916694,
      0.004939666530748,
      0.000393445888297,
      0.002147247094979,
      -0.000677066546366,
      -0.001575190603799,
      0.0,
      -0.0,
      -0.0,
      0.000213453197171,
      0.003073070277607,
      -0.0,
      -0.002080874458982,
      -0.002125934889279,
      -0.000544769728901,
      -0.000176659930455,
      -0.000648833623291,
      0.00090159969973,
      -0.000927537990115,
      0.002293516702124,
      0.000537009357172,
      0.000572691008448,
      -0.00066791727156,
      -0.000198566848516,
      -5.5680743586e-05,
      -0.000333917901611,
      0.001980478855577,
      -0.001001425957924,
      0.001558496074256,
      -0.00159608791188,
      0.001167686806146,
      0.000381093132069,
      0.000122714791394,
      -0.000414580312053,
      0.000266078470299,
      0.001006984656288,
      -0.000173240866848,
      0.001603711526129,
      -0.00027409135267,
      0.000212476571068,
      0.000145667109358,
      0.000274792138102,
      -0.000349321117879,
      0.000258728606044,
      0.000150169382026,
      0.000647152767395,
      0.001682611026999,
      0.000245694127183,
      -0.000107255963419,
      -0.000107943228476,
      0.000274792138102,
      0.000349321117879,
      -0.000258728606044,
      -0.000150169382026,
      0.000647152767395,
      0.001682611026999,
      -0.000245694127183,
      -0.000107255963419,
      -0.000107943228476,
      0.000122714791394,
      0.000414580312053,
      -0.000266078470299,
      -0.001006984656288,
      -0.000173240866848,
      0.001603711526129,
      0.00027409135267,
      0.000212476571068,
      0.000145667109358,
      -0.000198566848516,
      5.5680743586e-05,
      0.000333917901611,
      -0.001980478855577,
      -0.001001425957924,
      0.001558496074256,
      0.00159608791188,
      0.001167686806146,
      0.000381093132069,
      -0.000544769728901,
      0.000176659930455,
      0.000648833623291,
      -0.00090159969973,
      -0.000927537990115,
      0.002293516702124,
      -0.000537009357172,
      0.000572691008448,
      -0.00066791727156,
      0.039305539695124,
      0.0,
      -0.0,
      0.0,
      -0.022507500292883,
      0.025872990347721,
      0.0,
      0.026727735431301,
      0.024480816181974,
      0.002034096378715,
      0.003972449829392,
      0.01142957991215,
      0.005935454699419,
      -0.00376043845365,
      0.014640147587346,
      -0.020075487939228,
      -0.003643839964807,
      -0.000469300114467,
      0.004299965759653,
      -0.002980011486235,
      0.005187884933156,
      0.00559039738764,
      0.001546874545726,
      0.005785507918847,
      -0.001062904214309,
      0.002163415332817,
      -0.004040657717994,
      0.008936883868659,
      -0.001683960161938,
      0.002515295827952,
      -0.006397552242716,
      0.00499530733323,
      0.004421134005555,
      0.004200013256371,
      0.000235515940604,
      -0.001346756676502,
      0.009547625741733,
      -0.000289627667149,
      0.000210390787561,
      -0.003733124061009,
      0.007273424724654,
      -7.1647318912e-05,
      0.001438240449733,
      -0.003122677133691,
      0.000473078446922,
      0.009547625741733,
      0.000289627667149,
      -0.000210390787561,
      0.003733124061009,
      0.007273424724654,
      -7.1647318912e-05,
      -0.001438240449733,
      -0.003122677133691,
      0.000473078446922,
      0.008936883868659,
      0.001683960161938,
      -0.002515295827952,
      0.006397552242716,
      0.00499530733323,
      0.004421134005555,
      -0.004200013256371,
      0.000235515940604,
      -0.001346756676502,
      0.004299965759653,
      0.002980011486235,
      -0.005187884933156,
      -0.00559039738764,
      0.001546874545726,
      0.005785507918847,
      0.001062904214309,
      0.002163415332816,
      -0.004040657717994,
      0.002034096378715,
      -0.003972449829392,
      -0.01142957991215,
      -0.005935454699419,
      -0.00376043845365,
      0.014640147587346,
      0.020075487939228,
      -0.003643839964807,
      -0.000469300114467,
      0.054599172637687,
      0.002887580817565,
      -0.109774187646419,
      0.002887580817565,
      0.175597057167423,
      0.094373885625517,
      -0.109774187646419,
      0.094373885625517,
      -0.092518896466913,
      -0.043048370152878,
      -0.017906994972882,
      -0.012593355046754,
      -0.017906994972882,
      -0.018836996922329,
      0.01794868750891,
      -0.012593355046754,
      0.01794868750891,
      0.026130676416374,
      -0.016117631391213,
      -0.002913815195506,
      -6.0851528885e-05,
      -0.002913815195506,
      -0.02084710642352,
      0.007625316110367,
      -6.0851528885e-05,
      0.007625316110367,
      -0.000452598655891,
      -0.016492181425238,
      0.000132365629686,
      -0.000780101721233,
      0.000132365629686,
      -0.005346526878564,
      0.004624210183262,
      -0.000780101721233,
      0.004624210183262,
      -0.000191051549776,
      -0.013674231273788,
      0.0,
      0.0,
      0.0,
      0.000954172654344,
      0.002781469688456,
      0.0,
      0.002781469688456,
      0.004223915042717,
      -0.016492181425238,
      -0.000132365629686,
      0.000780101721233,
      -0.000132365629686,
      -0.005346526878564,
      0.004624210183262,
      0.000780101721233,
      0.004624210183262,
      -0.000191051549776,
      -0.016117631391213,
      0.002913815195506,
      6.0851528885e-05,
      0.002913815195506,
      -0.02084710642352,
      0.007625316110367,
      6.0851528885e-05,
      0.007625316110367,
      -0.000452598655891,
      -0.043048370152878,
      0.017906994972882,
      0.012593355046754,
      0.017906994972882,
      -0.018836996922329,
      0.01794868750891,
      0.012593355046754,
      0.01794868750891,
      0.026130676416374,
      0.054599172637687,
      -0.002887580817565,
      0.109774187646419,
      -0.002887580817565,
      0.175597057167423,
      0.094373885625517,
      0.109774187646419,
      0.094373885625517,
      -0.092518896466913,
      0.005215439380576,
      -0.017354485223229,
      -0.019656399305283,
      -0.017354485223229,
      -0.021016784853227,
      -0.025661889666606,
      -0.019656399305283,
      -0.025661889666606,
      -0.001188102241013,
      -0.053387182669899,
      -0.053419048087063,
      -0.007994128667615,
      -0.053419048087063,
      -0.053091066944863,
      0.001148644633525,
      -0.007994128667615,
      0.001148644633525,
      0.000181125590677,
      -0.026280277896674,
      -0.022018064174362,
      0.009100470983419,
      -0.022018064174362,
      -0.000944586770686,
      -0.005802674744808,
      0.009100470983419,
      -0.005802674744808,
      0.000522134874416,
      -0.008501381594135,
      -0.011460923300397,
      0.001617848767691,
      -0.011460923300397,
      -0.003774008260331,
      0.00096517946333,
      0.001617848767691,
      0.00096517946333,
      0.000921362786145,
      -0.003498561323912,
      0.0,
      0.0,
      0.0,
      -0.007742892912348,
      0.001276038309852,
      0.0,
      0.001276038309852,
      0.000542108938472,
      -0.008501381594135,
      0.011460923300397,
      -0.001617848767691,
      0.011460923300397,
      -0.003774008260331,
      0.00096517946333,
      -0.001617848767691,
      0.00096517946333,
      0.000921362786145,
      -0.026280277896674,
      0.022018064174362,
      -0.009100470983419,
      0.022018064174362,
      -0.000944586770686,
      -0.005802674744808,
      -0.009100470983419,
      -0.005802674744808,
      0.000522134874416,
      -0.053387182669899,
      0.053419048087063,
      0.007994128667615,
      0.053419048087063,
      -0.053091066944863,
      0.001148644633525,
      0.007994128667615,
      0.001148644633525,
      0.000181125590677,
      0.005215439380576,
      0.017354485223229,
      0.019656399305283,
      0.017354485223229,
      -0.021016784853227,
      -0.025661889666606,
      0.019656399305283,
      -0.025661889666606,
      -0.001188102241013,
      -0.001035334952905,
      -0.000155083344542,
      -0.000291329231444,
      -0.000155083344542,
      -0.001760817708056,
      -0.001554508489809,
      -0.000291329231444,
      -0.001554508489809,
      0.000890016652712,
      0.000244615349721,
      -0.001299823809369,
      -0.000292030358749,
      -0.001299823809369,
      -0.001706836223274,
      -0.000885680329796,
      -0.000292030358749,
      -0.000885680329796,
      0.000652776753998,
      -0.001405781210805,
      -0.001564914459011,
      -0.000456898516904,
      -0.001564914459011,
      -0.002075637923402,
      -0.000468408051841,
      -0.000456898516904,
      -0.000468408051841,
      0.00067180739393,
      -0.003331852509711,
      -0.000386078320231,
      -0.000465767120921,
      -0.000386078320231,
      -0.001449804579231,
      0.000242690263852,
      -0.000465767120921,
      0.000242690263852,
      0.000291298153309,
      -0.004174321819755,
      -0.0,
      0.0,
      -0.0,
      -0.001267027372974,
      0.000408312520138,
      0.0,
      0.000408312520138,
      0.000209878579857,
      -0.003331852509711,
      0.000386078320231,
      0.000465767120921,
      0.000386078320231,
      -0.001449804579231,
      0.000242690263852,
      0.000465767120921,
      0.000242690263852,
      0.000291298153309,
      -0.001405781210805,
      0.001564914459011,
      0.000456898516904,
      0.001564914459011,
      -0.002075637923402,
      -0.000468408051841,
      0.000456898516904,
      -0.000468408051841,
      0.00067180739393,
      0.000244615349721,
      0.001299823809369,
      0.000292030358749,
      0.001299823809369,
      -0.001706836223274,
      -0.000885680329796,
      0.000292030358749,
      -0.000885680329796,
      0.000652776753998,
      -0.001035334952905,
      0.000155083344542,
      0.000291329231444,
      0.000155083344542,
      -0.001760817708056,
      -0.001554508489809,
      0.000291329231444,
      -0.001554508489809,
      0.000890016652712,
      -0.000352922836632,
      -3.8300721281e-05,
      -0.000155037535518,
      -3.8300721281e-05,
      -0.001836845393106,
      0.000737748928363,
      -0.000155037535518,
      0.000737748928363,
      -0.000309659338642,
      -0.000292921102832,
      -4.4359267882e-05,
      8.3573432331e-05,
      -4.4359267882e-05,
      -0.000917124974348,
      -0.000111765251262,
      8.3573432331e-05,
      -0.000111765251262,
      -2.9246883959e-05,
      6.3792112988e-05,
      1.9192645368e-05,
      5.79035129e-06,
      1.9192645368e-05,
      -0.000799583521388,
      -0.000127379480355,
      5.79035129e-06,
      -0.000127379480355,
      -0.000330636560893,
      0.000334340453052,
      7.8356116931e-05,
      -0.000118245951785,
      7.8356116931e-05,
      -0.001150814413593,
      0.000116343424607,
      -0.000118245951785,
      0.000116343424607,
      -0.000282309693925,
      0.000383585598809,
      -0.0,
      -0.0,
      -0.0,
      -0.001164816027719,
      6.2794199028e-05,
      -0.0,
      6.2794199028e-05,
      -0.000101745250464,
      0.000334340453052,
      -7.8356116931e-05,
      0.000118245951785,
      -7.8356116931e-05,
      -0.001150814413593,
      0.000116343424607,
      0.000118245951785,
      0.000116343424607,
      -0.000282309693925,
      6.3792112988e-05,
      -1.9192645368e-05,
      -5.79035129e-06,
      -1.9192645368e-05,
      -0.000799583521388,
      -0.000127379480355,
      -5.79035129e-06,
      -0.000127379480355,
      -0.000330636560893,
      -0.000292921102832,
      4.4359267882e-05,
      -8.3573432331e-05,
      4.4359267882e-05,
      -0.000917124974348,
      -0.000111765251262,
      -8.3573432331e-05,
      -0.000111765251262,
      -2.9246883959e-05,
      -0.000352922836632,
      3.8300721281e-05,
      0.000155037535518,
      3.8300721281e-05,
      -0.001836845393106,
      0.000737748928363,
      0.000155037535518,
      0.000737748928363,
      -0.000309659338642,
      -0.020447010501931,
      -0.011354702134217,
      -0.001337708967422,
      -0.011354702134217,
      -0.018999102584921,
      -0.002663377799265,
      -0.001337708967422,
      -0.002663377799265,
      0.024349111931089,
      -0.001229645566643,
      -0.003091010620228,
      -0.001396493366361,
      -0.003091010620228,
      -0.000912112799754,
      0.000236313161349,
      -0.001396493366361,
      0.000236313161349,
      0.000171032513326,
      0.000943654100112,
      -0.000987260944095,
      -0.002850127154381,
      -0.000987260944095,
      -0.003341508715196,
      0.002548384051171,
      -0.002850127154381,
      0.002548384051171,
      -0.002135600623285,
      0.000954899662317,
      -0.000744865951759,
      -0.000738037533948,
      -0.000744865951759,
      -0.003972008212823,
      0.001514070267082,
      -0.000738037533948,
      0.001514070267082,
      -0.001689367129928,
      0.000647070941815,
      0.0,
      -0.0,
      0.0,
      -0.003150016379682,
      0.000954179433854,
      -0.0,
      0.000954179433854,
      -0.001433088122443,
      0.000954899662317,
      0.000744865951759,
      0.000738037533948,
      0.000744865951759,
      -0.003972008212823,
      0.001514070267082,
      0.000738037533948,
      0.001514070267082,
      -0.001689367129928,
      0.000943654100112,
      0.000987260944095,
      0.002850127154381,
      0.000987260944095,
      -0.003341508715196,
      0.002548384051171,
      0.002850127154381,
      0.002548384051171,
      -0.002135600623285,
      -0.001229645566643,
      0.003091010620228,
      0.001396493366361,
      0.003091010620228,
      -0.000912112799754,
      0.000236313161349,
      0.001396493366361,
      0.000236313161349,
      0.000171032513326,
      -0.020447010501931,
      0.011354702134217,
      0.001337708967422,
      0.011354702134217,
      -0.018999102584921,
      -0.002663377799265,
      0.001337708967422,
      -0.002663377799265,
      0.024349111931089,
      10.263313883575108,
      -1e-15,
      0.0,
      -1e-15,
      6.251487493389746,
      -0.048432998091805,
      0.0,
      -0.048432998091805,
      16.342018857506808,
      -1.384134243054135,
      0.08182455296784,
      -0.284422567776712,
      -0.08182455296784,
      0.011254006106223,
      -0.014781719016773,
      0.284422567776712,
      -0.014781719016773,
      0.154446081749551,
      -0.140733481401667,
      0.010908884727122,
      -0.026245305646787,
      -0.010908884727122,
      -0.078471021234674,
      0.007122721045808,
      0.026245305646787,
      0.007122721045808,
      -0.00637240106254,
      -0.051975929731909,
      0.002448535171954,
      -0.008644577298101,
      -0.002448535171954,
      -0.011301274694028,
      -0.007212677102988,
      0.008644577298101,
      -0.007212677102988,
      -0.004824888924573,
      -0.023728637794574,
      0.004002606107414,
      -0.002006049767339,
      -0.004002606107414,
      0.012227629046457,
      -0.00409896772838,
      0.002006049767339,
      -0.00409896772838,
      -0.00234305383001,
      -0.023728637794574,
      -0.004002606107414,
      0.002006049767339,
      0.004002606107414,
      0.012227629046457,
      -0.00409896772838,
      -0.002006049767339,
      -0.00409896772838,
      -0.00234305383001,
      -0.051975929731909,
      -0.002448535171954,
      0.008644577298101,
      0.002448535171954,
      -0.011301274694028,
      -0.007212677102988,
      -0.008644577298101,
      -0.007212677102988,
      -0.004824888924573,
      -0.140733481401667,
      -0.010908884727122,
      0.026245305646787,
      0.010908884727122,
      -0.078471021234674,
      0.007122721045808,
      -0.026245305646787,
      0.007122721045808,
      -0.00637240106254,
      -1.384134243054135,
      -0.08182455296784,
      0.284422567776712,
      0.08182455296784,
      0.011254006106223,
      -0.014781719016773,
      -0.284422567776712,
      -0.014781719016773,
      0.154446081749551,
      0.01682727175463,
      -0.0,
      -0.0,
      -0.0,
      0.031735558648429,
      0.00805990691415,
      0.0,
      -0.001135790278464,
      -0.021333817569687,
      0.008052698369566,
      0.01788376789132,
      0.006008772416437,
      -0.004629070095144,
      0.011296144191788,
      0.010250647662776,
      -0.007453411816499,
      0.003703379103774,
      0.01502371168591,
      0.000712995798956,
      0.012143454597046,
      0.000512948073192,
      -0.004028465273582,
      0.004002036027045,
      -0.003995615718765,
      -0.002555244379908,
      -0.002620570256377,
      0.002338619799237,
      -0.000647487126455,
      0.002326956431212,
      0.001661747963238,
      -0.003268635541001,
      0.002487778770416,
      -0.001361508168496,
      -0.000973099287916,
      -0.002952249867911,
      -0.000137204262626,
      -0.000832789216183,
      -0.000153586826972,
      0.000710642284651,
      -0.00080342907603,
      0.000263846011861,
      0.001730321264352,
      -0.000214887173153,
      2.5711254866e-05,
      0.001165503849638,
      -0.000832789216183,
      0.000153586826972,
      -0.000710642284651,
      0.00080342907603,
      0.000263846011861,
      0.001730321264352,
      0.000214887173153,
      2.5711254866e-05,
      0.001165503849638,
      -0.000647487126455,
      -0.002326956431212,
      -0.001661747963238,
      0.003268635541001,
      0.002487778770416,
      -0.001361508168496,
      0.000973099287916,
      -0.002952249867911,
      -0.000137204262626,
      0.000712995798956,
      -0.012143454597046,
      -0.000512948073192,
      0.004028465273582,
      0.004002036027045,
      -0.003995615718765,
      0.002555244379908,
      -0.002620570256377,
      0.002338619799237,
      0.008052698369566,
      -0.01788376789132,
      -0.006008772416437,
      0.004629070095144,
      0.011296144191788,
      0.010250647662776,
      0.007453411816499,
      0.003703379103774,
      0.01502371168591,
      -5.8465201717e-05,
      -0.0,
      -0.0,
      0.0,
      0.001003069551316,
      0.000677711909357,
      0.0,
      0.001383882902878,
      -0.001184192650086,
      0.000618241373612,
      0.000697341723816,
      -0.000341144421654,
      -9.03904143e-07,
      0.00154837872129,
      -6.7646885914e-05,
      -7.846235504e-05,
      0.000420620411525,
      -6.712156648e-06,
      -0.000107683096564,
      0.001045707734618,
      -0.000419404128511,
      2.6594431068e-05,
      0.001236573178757,
      -2.1218143088e-05,
      -0.000374876895959,
      -7.1352414621e-05,
      -0.000204148051528,
      -0.000548113179332,
      0.001208319086456,
      -0.000468185011183,
      -0.000100012122598,
      0.001275107696258,
      7.5893642128e-05,
      -0.000115053113118,
      -0.000236843720317,
      -8.0574760312e-05,
      -0.000547805416714,
      0.000536790150413,
      -0.000233812580639,
      -0.000214132189704,
      0.000755458453403,
      0.000235525330309,
      -1.0194581596e-05,
      -0.000213107967811,
      3.3760107619e-05,
      -0.000547805416714,
      -0.000536790150413,
      0.000233812580639,
      0.000214132189704,
      0.000755458453403,
      0.000235525330309,
      1.0194581596e-05,
      -0.000213107967811,
      3.3760107619e-05,
      -0.000548113179332,
      -0.001208319086456,
      0.000468185011183,
      0.000100012122598,
      0.001275107696258,
      7.5893642128e-05,
      0.000115053113118,
      -0.000236843720317,
      -8.0574760312e-05,
      -0.000107683096564,
      -0.001045707734618,
      0.000419404128511,
      -2.6594431068e-05,
      0.001236573178757,
      -2.1218143088e-05,
      0.000374876895959,
      -7.1352414621e-05,
      -0.000204148051528,
      0.000618241373612,
      -0.000697341723816,
      0.000341144421654,
      9.03904143e-07,
      0.00154837872129,
      -6.7646885914e-05,
      7.846235504e-05,
      0.000420620411525,
      -6.712156648e-06,
      -5.8465201717e-05,
      0.0,
      0.0,
      -0.0,
      0.001003069551316,
      0.001383882902878,
      -0.0,
      0.000677711909357,
      -0.001184192650086,
      0.000618241373612,
      9.03904143e-07,
      7.846235504e-05,
      -0.000697341723816,
      0.00154837872129,
      0.000420620411525,
      0.000341144421654,
      -6.7646885914e-05,
      -6.712156648e-06,
      -0.000107683096564,
      -2.6594431068e-05,
      0.000374876895959,
      -0.001045707734618,
      0.001236573178757,
      -7.1352414621e-05,
      0.000419404128511,
      -2.1218143088e-05,
      -0.000204148051528,
      -0.000548113179332,
      0.000100012122598,
      0.000115053113118,
      -0.001208319086456,
      0.001275107696258,
      -0.000236843720317,
      0.000468185011183,
      7.5893642128e-05,
      -8.0574760312e-05,
      -0.000547805416714,
      0.000214132189704,
      1.0194581596e-05,
      -0.000536790150413,
      0.000755458453403,
      -0.000213107967811,
      0.000233812580639,
      0.000235525330309,
      3.3760107619e-05,
      -0.000547805416714,
      -0.000214132189704,
      -1.0194581596e-05,
      0.000536790150413,
      0.000755458453403,
      -0.000213107967811,
      -0.000233812580639,
      0.000235525330309,
      3.3760107619e-05,
      -0.000548113179332,
      -0.000100012122598,
      -0.000115053113118,
      0.001208319086456,
      0.001275107696258,
      -0.000236843720317,
      -0.000468185011183,
      7.5893642128e-05,
      -8.0574760312e-05,
      -0.000107683096564,
      2.6594431068e-05,
      -0.000374876895959,
      0.001045707734618,
      0.001236573178757,
      -7.1352414621e-05,
      -0.000419404128511,
      -2.1218143088e-05,
      -0.000204148051528,
      0.000618241373612,
      -9.03904143e-07,
      -7.846235504e-05,
      0.000697341723816,
      0.00154837872129,
      0.000420620411525,
      -0.000341144421654,
      -6.7646885914e-05,
      -6.712156648e-06,
      0.01682727175463,
      -0.0,
      0.0,
      -0.0,
      0.031735558648429,
      -0.001135790278464,
      -0.0,
      0.00805990691415,
      -0.021333817569687,
      0.008052698369566,
      0.004629070095144,
      0.007453411816499,
      -0.01788376789132,
      0.011296144191788,
      0.003703379103774,
      -0.006008772416437,
      0.010250647662776,
      0.01502371168591,
      0.000712995798956,
      0.004028465273582,
      0.002555244379908,
      -0.012143454597046,
      0.004002036027045,
      -0.002620570256377,
      -0.000512948073192,
      -0.003995615718765,
      0.002338619799237,
      -0.000647487126455,
      0.003268635541001,
      0.000973099287916,
      -0.002326956431212,
      0.002487778770416,
      -0.002952249867911,
      -0.001661747963238,
      -0.001361508168496,
      -0.000137204262626,
      -0.000832789216183,
      0.00080342907603,
      0.000214887173153,
      0.000153586826972,
      0.000263846011861,
      2.5711254866e-05,
      -0.000710642284651,
      0.001730321264352,
      0.001165503849638,
      -0.000832789216183,
      -0.00080342907603,
      -0.000214887173153,
      -0.000153586826972,
      0.000263846011861,
      2.5711254866e-05,
      0.000710642284651,
      0.001730321264352,
      0.001165503849638,
      -0.000647487126455,
      -0.003268635541001,
      -0.000973099287916,
      0.002326956431212,
      0.002487778770416,
      -0.002952249867911,
      0.001661747963238,
      -0.001361508168496,
      -0.000137204262626,
      0.000712995798956,
      -0.004028465273582,
      -0.002555244379908,
      0.012143454597046,
      0.004002036027045,
      -0.002620570256377,
      0.000512948073192,
      -0.003995615718765,
      0.002338619799237,
      0.008052698369566,
      -0.004629070095144,
      -0.007453411816499,
      0.01788376789132,
      0.011296144191788,
      0.003703379103774,
      0.006008772416437,
      0.010250647662776,
      0.01502371168591,
      -2.528809015055595,
      -0.394609157730202,
      -3.456814613391206,
      -0.342176837226571,
      -0.359695869970316,
      -1.523893024148764,
      -3.286320315371175,
      -0.91547230175049,
      -5.272059882414574,
      0.392903904635949,
      -0.017954629325976,
      0.055038606386064,
      -0.115285975022323,
      0.268479660802991,
      -0.052750741044385,
      -0.20505273011901,
      -0.098014303054598,
      -0.047779194693018,
      0.130610295075328,
      -0.030962984535435,
      0.01435756546535,
      -0.031546613117567,
      0.059832196043514,
      0.020755287368199,
      -0.013885245330847,
      0.019839098057355,
      0.03158963780316,
      0.056358545252248,
      -0.020207435418615,
      0.00605275894074,
      0.004985666999358,
      -0.010370015674517,
      0.005195320631857,
      0.014643408762338,
      0.012621800299496,
      0.007723643111071,
      0.041409604077064,
      0.0,
      -0.0,
      -0.0,
      -0.02316374772138,
      0.00617114159644,
      -0.0,
      0.010492202834027,
      0.006148493397407,
      0.056358545252248,
      0.020207435418615,
      -0.00605275894074,
      -0.004985666999358,
      -0.010370015674517,
      0.005195320631857,
      -0.014643408762338,
      0.012621800299496,
      0.007723643111071,
      0.130610295075328,
      0.030962984535435,
      -0.01435756546535,
      0.031546613117567,
      0.059832196043514,
      0.020755287368199,
      0.013885245330847,
      0.019839098057355,
      0.03158963780316,
      0.392903904635949,
      0.017954629325976,
      -0.055038606386064,
      0.115285975022323,
      0.268479660802991,
      -0.052750741044385,
      0.20505273011901,
      -0.098014303054598,
      -0.047779194693018,
      -2.528809015055595,
      0.394609157730202,
      3.456814613391206,
      0.342176837226571,
      -0.359695869970316,
      -1.523893024148764,
      3.286320315371175,
      -0.915472301750491,
      -5.272059882414574,
      0.004993239128289,
      -0.001565032640887,
      -0.007168731596379,
      -0.025772856142457,
      -0.013941468965509,
      -0.032462212568351,
      0.026516569856637,
      -0.012312185422711,
      0.004600660021303,
      0.00352820463358,
      -0.002068343895376,
      -0.024094884387613,
      -0.006653882079304,
      -0.00638183201793,
      -0.026106789290265,
      0.014101847383944,
      -0.008306796365117,
      0.000842554376467,
      0.000395411937478,
      -0.009702487379693,
      -0.014694187101407,
      -0.004187604124571,
      -0.012246585313831,
      0.004463776626401,
      -0.012966322479702,
      -0.000872223778868,
      0.006516821541498,
      -0.00171830692138,
      -0.001182950562494,
      -0.004343620719081,
      -0.003519516663438,
      -0.005831592883399,
      -0.00047743893382,
      -0.002619442890485,
      -0.00212626340176,
      0.001891915625615,
      -0.00061255698446,
      -0.0,
      0.0,
      0.0,
      -0.000999546335747,
      -0.002734203768073,
      -0.0,
      -0.001354420700839,
      -0.00047783358547,
      -0.00171830692138,
      0.001182950562494,
      0.004343620719081,
      0.003519516663438,
      -0.005831592883399,
      -0.00047743893382,
      0.002619442890485,
      -0.00212626340176,
      0.001891915625615,
      0.000395411937478,
      0.009702487379693,
      0.014694187101407,
      0.004187604124571,
      -0.012246585313831,
      0.004463776626401,
      0.012966322479702,
      -0.000872223778868,
      0.006516821541498,
      0.00352820463358,
      0.002068343895376,
      0.024094884387613,
      0.006653882079304,
      -0.00638183201793,
      -0.026106789290265,
      -0.014101847383944,
      -0.008306796365117,
      0.000842554376467,
      0.004993239128289,
      0.001565032640887,
      0.007168731596379,
      0.025772856142457,
      -0.013941468965509,
      -0.032462212568351,
      -0.026516569856637,
      -0.012312185422711,
      0.004600660021303,
      -0.000606318973619,
      0.000612835962424,
      4.8691534892e-05,
      0.001703448476871,
      0.001445257218821,
      -0.002569460620634,
      0.000149394943068,
      0.000394122289835,
      -0.001380945685467,
      -0.000874813283083,
      0.000537511682836,
      -0.000685972892908,
      0.000708885200093,
      -0.000333415326502,
      -0.00320875346362,
      -0.00094883194374,
      0.001985113515815,
      -9.9135228854e-05,
      0.000913591592632,
      0.000414055861013,
      -0.00060956374676,
      -0.000418440454738,
      3.00861421e-07,
      -0.002721870512332,
      0.000134666563374,
      0.00099138856715,
      0.000910344987538,
      0.003755460150566,
      -0.000193108033498,
      -0.000148368253905,
      2.8223443484e-05,
      0.000331324585078,
      -0.001990242536116,
      0.000426677978162,
      3.1820233453e-05,
      0.000591130061562,
      0.004631301694851,
      0.0,
      -0.0,
      0.0,
      0.000259440103255,
      -0.001831506371223,
      -0.0,
      -2.846655514e-06,
      0.000361236496855,
      0.003755460150566,
      0.000193108033498,
      0.000148368253905,
      -2.8223443484e-05,
      0.000331324585078,
      -0.001990242536116,
      -0.000426677978162,
      3.1820233453e-05,
      0.000591130061562,
      0.000913591592632,
      -0.000414055861013,
      0.00060956374676,
      0.000418440454738,
      3.00861421e-07,
      -0.002721870512332,
      -0.000134666563374,
      0.00099138856715,
      0.000910344987538,
      -0.000874813283083,
      -0.000537511682836,
      0.000685972892908,
      -0.000708885200093,
      -0.000333415326502,
      -0.00320875346362,
      0.00094883194374,
      0.001985113515815,
      -9.9135228854e-05,
      -0.000606318973619,
      -0.000612835962424,
      -4.8691534892e-05,
      -0.001703448476871,
      0.001445257218821,
      -0.002569460620634,
      -0.000149394943068,
      0.000394122289835,
      -0.001380945685467,
      0.002988191058076,
      0.000996944848199,
      0.003630996113367,
      -0.002450368967775,
      0.002786015959012,
      -0.003720331798568,
      -0.000591159590895,
      -0.00245696299729,
      0.001347444834751,
      0.001336560479849,
      0.001149423173376,
      -0.000419973431348,
      -0.000555856871557,
      -0.000988048270214,
      -0.003394771844193,
      -0.000699840615126,
      7.9967685392e-05,
      0.001331848907568,
      0.001026264739586,
      4.5147389274e-05,
      -0.000496240325609,
      1.567082115e-06,
      -0.001528917882342,
      -0.001183989121544,
      0.000278509941018,
      0.000193620506964,
      0.000409316669694,
      0.000841306741204,
      -0.000426920140485,
      -0.000228007916422,
      0.000395781803045,
      0.0002372255255,
      -0.000360591634697,
      0.000273309615956,
      -0.000438214057225,
      0.00035410393128,
      0.000934016938111,
      -0.0,
      0.0,
      0.0,
      0.000456507301003,
      -2.900776452e-06,
      0.0,
      -0.000364314233917,
      0.000256777088956,
      0.000841306741204,
      0.000426920140485,
      0.000228007916422,
      -0.000395781803045,
      0.0002372255255,
      -0.000360591634697,
      -0.000273309615956,
      -0.000438214057225,
      0.00035410393128,
      0.001026264739586,
      -4.5147389274e-05,
      0.000496240325609,
      -1.567082115e-06,
      -0.001528917882342,
      -0.001183989121544,
      -0.000278509941018,
      0.000193620506964,
      0.000409316669694,
      0.001336560479849,
      -0.001149423173376,
      0.000419973431348,
      0.000555856871557,
      -0.000988048270214,
      -0.003394771844193,
      0.000699840615126,
      7.9967685392e-05,
      0.001331848907568,
      0.002988191058076,
      -0.000996944848199,
      -0.003630996113367,
      0.002450368967775,
      0.002786015959012,
      -0.003720331798568,
      0.000591159590895,
      -0.00245696299729,
      0.001347444834751,
      0.007684398333793,
      0.012283658857354,
      -0.053864378831652,
      0.015767416313216,
      0.014733750524421,
      0.010746594714889,
      0.109699560294698,
      -0.038513791541795,
      -0.091003267699878,
      -0.018350748152808,
      0.004933191360881,
      -0.002388993479833,
      0.040240412294651,
      -0.037038424543344,
      -0.027512205585931,
      0.006101021506443,
      0.007718448656909,
      0.007606482096089,
      -0.008155619833375,
      0.005397128188549,
      0.002200929151732,
      0.010309507269422,
      -0.013702572976895,
      -7.7320577384e-05,
      0.004004271337913,
      -0.007289753817311,
      0.004881278490303,
      -0.008760020668466,
      0.003455950546962,
      -0.000485804733247,
      0.003216981590715,
      -0.002792173138199,
      -0.003213667460974,
      0.000662023758699,
      -0.006331767435485,
      0.001248637464598,
      -0.010913905971986,
      -0.0,
      0.0,
      0.0,
      0.000166939275768,
      -0.002781721360427,
      -0.0,
      -0.003765282498289,
      0.000258319527502,
      -0.008760020668466,
      -0.003455950546962,
      0.000485804733247,
      -0.003216981590715,
      -0.002792173138199,
      -0.003213667460974,
      -0.000662023758699,
      -0.006331767435485,
      0.001248637464598,
      -0.008155619833375,
      -0.005397128188549,
      -0.002200929151732,
      -0.010309507269422,
      -0.013702572976895,
      -7.7320577384e-05,
      -0.004004271337913,
      -0.007289753817311,
      0.004881278490303,
      -0.018350748152808,
      -0.004933191360881,
      0.002388993479833,
      -0.040240412294651,
      -0.037038424543344,
      -0.027512205585931,
      -0.006101021506443,
      0.007718448656909,
      0.007606482096089,
      0.007684398333793,
      -0.012283658857354,
      0.053864378831652,
      -0.015767416313216,
      0.014733750524421,
      0.010746594714889,
      -0.109699560294698,
      -0.038513791541795,
      -0.091003267699878,
      -0.641267609604416,
      -0.710669866256153,
      -0.146687163318588,
      -0.112877783475931,
      -0.259730290747168,
      0.049116326575933,
      -0.457811414941084,
      -0.373308520438206,
      -0.042475121812096,
      -0.146902252942859,
      -0.096591328153729,
      -0.01561766941231,
      -0.023571698817079,
      -0.048641027983882,
      -0.040167665233352,
      0.065633264950992,
      -0.010067809288878,
      -0.040887158256526,
      -0.023439151182463,
      -0.011566961822162,
      -0.002140485898404,
      -0.013401497351017,
      -0.006496011199716,
      -0.011756370139503,
      0.015761781446355,
      -0.010697215656214,
      -0.005448610917537,
      -0.006390260236492,
      -0.00224693593855,
      1.9387635721e-05,
      -0.005475852782799,
      -0.000672427843003,
      -0.00277609875026,
      0.000714555240283,
      -0.00472975813242,
      0.003095000582905,
      -0.006390260236492,
      0.00224693593855,
      -1.9387635721e-05,
      0.005475852782799,
      -0.000672427843003,
      -0.00277609875026,
      -0.000714555240283,
      -0.00472975813242,
      0.003095000582905,
      -0.023439151182463,
      0.011566961822162,
      0.002140485898404,
      0.013401497351017,
      -0.006496011199716,
      -0.011756370139503,
      -0.015761781446355,
      -0.010697215656214,
      -0.005448610917537,
      -0.146902252942859,
      0.096591328153729,
      0.01561766941231,
      0.023571698817079,
      -0.048641027983882,
      -0.040167665233352,
      -0.065633264950992,
      -0.010067809288878,
      -0.040887158256526,
      -0.641267609604416,
      0.710669866256153,
      0.146687163318588,
      0.112877783475931,
      -0.259730290747168,
      0.049116326575933,
      0.457811414941084,
      -0.373308520438207,
      -0.042475121812096,
      -0.106643792113068,
      0.0,
      -0.0,
      0.0,
      -0.366006262302945,
      -0.398425959577351,
      -0.0,
      -0.386502941227895,
      -0.467028328211976,
      0.002148223856353,
      0.007584591005464,
      0.000549530384337,
      0.002711246258076,
      0.007037313677528,
      -0.000861656476124,
      -0.005670914372254,
      0.005248410726971,
      -0.002590128933541,
      -0.001193243961193,
      0.003617455698273,
      -0.000450949622897,
      0.000407905875466,
      0.002877819122276,
      0.003137144113666,
      -0.000775334009677,
      0.002705318188537,
      -0.001428645860136,
      0.000695182894503,
      0.000829425905009,
      -0.002486274792037,
      0.001678787806517,
      0.003414125316244,
      0.001684847251036,
      0.000952596407703,
      0.001265622787915,
      0.000376218723773,
      0.002776456716551,
      -0.000464600283768,
      -0.001279345351927,
      0.000235272583998,
      -0.001572447052782,
      -0.001849495274232,
      0.000669877340588,
      0.000351538816555,
      0.000197062438949,
      0.002776456716551,
      0.000464600283768,
      0.001279345351927,
      -0.000235272583998,
      -0.001572447052782,
      -0.001849495274232,
      -0.000669877340588,
      0.000351538816555,
      0.000197062438949,
      0.000695182894503,
      -0.000829425905009,
      0.002486274792037,
      -0.001678787806517,
      0.003414125316244,
      0.001684847251036,
      -0.000952596407703,
      0.001265622787915,
      0.000376218723773,
      -0.001193243961193,
      -0.003617455698273,
      0.000450949622897,
      -0.000407905875466,
      0.002877819122276,
      0.003137144113666,
      0.000775334009677,
      0.002705318188537,
      -0.001428645860136,
      0.002148223856353,
      -0.007584591005464,
      -0.000549530384337,
      -0.002711246258076,
      0.007037313677528,
      -0.000861656476124,
      0.005670914372254,
      0.005248410726971,
      -0.002590128933541,
      -0.004291701249504,
      0.0,
      0.0,
      -0.0,
      0.010543895539556,
      0.014108962316143,
      -0.0,
      0.013520160743668,
      -0.001212979639478,
      0.000121458942418,
      0.000535032862871,
      5.5030918422e-05,
      -0.00054023087934,
      0.000930122922024,
      0.000919134152828,
      0.00019671382903,
      0.001500928478345,
      0.000555181349813,
      4.2331488985e-05,
      0.001024721940792,
      9.5319947827e-05,
      -0.000204111768481,
      0.001146762147011,
      0.000966168578746,
      0.000293999605661,
      0.001250879243613,
      -8.7033661929e-05,
      -0.000298691808631,
      0.001185546521626,
      4.2246331327e-05,
      -9.1276513673e-05,
      0.001183469126855,
      0.00088071978559,
      1.4818410157e-05,
      0.001215506775483,
      0.00026626247086,
      -0.000734006529896,
      0.000555871670212,
      5.0673845729e-05,
      -3.8918663448e-05,
      0.001154685176142,
      0.000385983728717,
      -5.4381937586e-05,
      0.001199024070156,
      0.000357248044209,
      -0.000734006529896,
      -0.000555871670212,
      -5.0673845729e-05,
      3.8918663448e-05,
      0.001154685176142,
      0.000385983728717,
      5.4381937586e-05,
      0.001199024070156,
      0.000357248044209,
      -0.000298691808631,
      -0.001185546521626,
      -4.2246331327e-05,
      9.1276513673e-05,
      0.001183469126855,
      0.00088071978559,
      -1.4818410157e-05,
      0.001215506775483,
      0.00026626247086,
      4.2331488985e-05,
      -0.001024721940792,
      -9.5319947827e-05,
      0.000204111768481,
      0.001146762147011,
      0.000966168578746,
      -0.000293999605661,
      0.001250879243613,
      -8.7033661929e-05,
      0.000121458942418,
      -0.000535032862871,
      -5.5030918422e-05,
      0.00054023087934,
      0.000930122922024,
      0.000919134152828,
      -0.00019671382903,
      0.001500928478345,
      0.000555181349813,
      0.000356838548633,
      -0.0,
      0.0,
      0.0,
      0.000418219480986,
      0.001245113104756,
      0.0,
      0.0020610513152,
      0.000782943925217,
      -0.001918857912212,
      0.000787120858862,
      -2.0045328459e-05,
      -0.000964519214333,
      -3.5861759473e-05,
      0.001412911421003,
      0.000735065695941,
      0.00123970450329,
      0.00086657691742,
      -0.001024177772483,
      -0.000304252300866,
      -7.8321016648e-05,
      -0.002485541616446,
      0.001832667798777,
      0.000491928709931,
      0.00018571854426,
      0.001967821934347,
      -0.000536015819892,
      -0.000789363944231,
      -0.000799018456115,
      -0.000328861865747,
      -0.001431493838459,
      0.001260118971258,
      -0.001070225274521,
      -0.000287010709097,
      0.001364108067559,
      0.000582292255688,
      -0.000898945402309,
      -0.000342425705968,
      -0.000145264967902,
      -0.000345124345276,
      -0.000148528550257,
      -0.001252318695001,
      -0.000165314852699,
      0.0012081506108,
      0.000596709461801,
      -0.000898945402309,
      0.000342425705968,
      0.000145264967902,
      0.000345124345276,
      -0.000148528550257,
      -0.001252318695001,
      0.000165314852699,
      0.0012081506108,
      0.000596709461801,
      -0.000789363944231,
      0.000799018456115,
      0.000328861865747,
      0.001431493838459,
      0.001260118971258,
      -0.001070225274521,
      0.000287010709097,
      0.001364108067559,
      0.000582292255688,
      -0.001024177772483,
      0.000304252300866,
      7.8321016648e-05,
      0.002485541616446,
      0.001832667798777,
      0.000491928709931,
      -0.00018571854426,
      0.001967821934347,
      -0.000536015819892,
      -0.001918857912212,
      -0.000787120858862,
      2.0045328459e-05,
      0.000964519214333,
      -3.5861759473e-05,
      0.001412911421003,
      -0.000735065695941,
      0.00123970450329,
      0.00086657691742,
      -0.002013896724525,
      -0.0,
      0.0,
      -0.0,
      -0.003397084830368,
      -0.002041104497691,
      -0.0,
      0.001246995616768,
      0.00517135282044,
      -0.010268876639645,
      0.000612809370759,
      -0.045495921128835,
      -0.032777427525723,
      -0.006565199847803,
      0.013049997215957,
      0.016216598941623,
      0.015298180240031,
      0.012086541937645,
      0.004171044095383,
      -0.007952565136292,
      -0.001045393293877,
      -0.013241255821687,
      0.00080837243443,
      -0.000676781635018,
      -0.001027283068908,
      -0.001017111571686,
      0.003730109395955,
      -0.00090106751856,
      -0.003157694176687,
      0.000588490541455,
      -0.00060164521272,
      0.007003759607651,
      0.003384756638917,
      -0.000905903564368,
      -0.001980929300242,
      0.001444591189165,
      -0.00177157181222,
      -0.000510180901944,
      0.000760244177095,
      0.000596950113985,
      0.004982612673041,
      0.005559257823313,
      -1.3388407305e-05,
      6.5048733949e-05,
      0.001417742715113,
      -0.00177157181222,
      0.000510180901944,
      -0.000760244177095,
      -0.000596950113985,
      0.004982612673041,
      0.005559257823313,
      1.3388407305e-05,
      6.5048733949e-05,
      0.001417742715113,
      -0.00090106751856,
      0.003157694176687,
      -0.000588490541455,
      0.00060164521272,
      0.007003759607651,
      0.003384756638917,
      0.000905903564368,
      -0.001980929300242,
      0.001444591189165,
      0.004171044095383,
      0.007952565136292,
      0.001045393293877,
      0.013241255821687,
      0.00080837243443,
      -0.000676781635018,
      0.001027283068908,
      -0.001017111571686,
      0.003730109395955,
      -0.010268876639645,
      -0.000612809370759,
      0.045495921128835,
      0.032777427525723,
      -0.006565199847803,
      0.013049997215957,
      -0.016216598941623,
      0.015298180240031,
      0.012086541937645,
      0.147266649290601,
      -0.0,
      0.0,
      -0.0,
      -0.462476103536201,
      0.06898821643137,
      -0.0,
      0.598290051368598,
      0.073322763219987,
      -0.151401516052471,
      -0.373099008096088,
      0.039787443878991,
      -0.370912330319748,
      -0.54685011296655,
      -0.1091577252221,
      0.112758055832592,
      -0.101844212922849,
      0.227273294049137,
      -0.038881345642549,
      0.014084987653108,
      0.041645490974488,
      -0.016255102755869,
      -0.06527769967226,
      0.021900237873995,
      -0.010408362240419,
      -0.006817137927475,
      -0.028075636708522,
      -0.019238804241012,
      0.013807719277519,
      0.016844770226136,
      -0.018809964698718,
      0.004506364504127,
      0.004674776076704,
      -0.00272993959894,
      -0.00181509567655,
      -0.010168850975298,
      -0.00689692721284,
      0.006313136844557,
      0.004045354235041,
      -0.006635237778909,
      0.00929998116554,
      0.008125524121452,
      0.001541366801857,
      -0.002745538413138,
      -0.003505659866891,
      -0.002513347060615,
      0.0,
      -0.0,
      -0.0,
      0.008227922800548,
      0.005475603684176,
      -0.0,
      -0.003182341137129,
      -0.002555119646459,
      -0.00689692721284,
      -0.006313136844557,
      -0.004045354235041,
      0.006635237778909,
      0.00929998116554,
      0.008125524121452,
      -0.001541366801857,
      -0.002745538413138,
      -0.003505659866891,
      -0.019238804241012,
      -0.013807719277519,
      -0.016844770226136,
      0.018809964698718,
      0.004506364504127,
      0.004674776076704,
      0.00272993959894,
      -0.00181509567655,
      -0.010168850975298,
      -0.038881345642549,
      -0.014084987653108,
      -0.041645490974488,
      0.016255102755869,
      -0.06527769967226,
      0.021900237873995,
      0.010408362240419,
      -0.006817137927475,
      -0.028075636708522,
      -0.151401516052471,
      0.373099008096088,
      -0.039787443878991,
      0.370912330319748,
      -0.54685011296655,
      -0.1091577252221,
      -0.112758055832592,
      -0.101844212922849,
      0.227273294049137,
      0.002044890592341,
      0.000113171240649,
      0.00057855891297,
      -0.001750969890696,
      -0.004482219283414,
      0.004481466520272,
      -0.002050562719307,
      -0.000548318215388,
      0.002173420458456,
      -0.001199360303019,
      -0.00223255844128,
      -0.003394602876956,
      -0.001929649105449,
      -0.003600487368041,
      0.002242210651215,
      -0.003017156512185,
      -0.001613186730288,
      -0.001401445978423,
      -0.00235785257332,
      -0.001522777590585,
      -0.004430164005474,
      -0.001430052302126,
      -0.001842489821488,
      0.001498013054551,
      -0.00070067654331,
      -0.001353500633245,
      -0.001195660070908,
      -0.003294176881547,
      -0.000826516694795,
      -0.003086272534797,
      -0.000950835727078,
      -0.001293285567196,
      -0.00016202440453,
      -0.000742143218814,
      -0.001096920538934,
      0.001382619812539,
      -0.003661270387158,
      -0.0,
      -0.0,
      0.0,
      -0.001280276557722,
      -0.00029272504714,
      0.0,
      -0.000919781745858,
      0.001192222531787,
      -0.003294176881547,
      0.000826516694795,
      0.003086272534797,
      0.000950835727078,
      -0.001293285567196,
      -0.00016202440453,
      0.000742143218814,
      -0.001096920538934,
      0.001382619812539,
      -0.00235785257332,
      0.001522777590585,
      0.004430164005474,
      0.001430052302126,
      -0.001842489821488,
      0.001498013054551,
      0.00070067654331,
      -0.001353500633245,
      -0.001195660070908,
      -0.001199360303019,
      0.00223255844128,
      0.003394602876956,
      0.001929649105449,
      -0.003600487368041,
      0.002242210651215,
      0.003017156512185,
      -0.001613186730288,
      -0.001401445978423,
      0.002044890592341,
      -0.000113171240649,
      -0.00057855891297,
      0.001750969890696,
      -0.004482219283414,
      0.004481466520272,
      0.002050562719307,
      -0.000548318215388,
      0.002173420458456,
      0.000200723333032,
      -0.000310323885375,
      -0.000296874424209,
      0.000101762857999,
      -0.000875562959619,
      -0.00091932048094,
      -0.000236546576918,
      -0.000888250878297,
      0.000887143231798,
      0.000177352811504,
      -0.000149658603503,
      -0.000350541034337,
      -0.000202561023351,
      -0.000706800539895,
      0.000160206342482,
      -4.7373449216e-05,
      -0.001472233647804,
      -0.00064095746791,
      -0.00020223152265,
      -0.00013489466451,
      -3.2857184039e-05,
      -0.00035447720439,
      -0.000746017907232,
      -8.7433953652e-05,
      -6.122816274e-05,
      -0.001550112067541,
      -0.000157833010697,
      -0.00045542432013,
      4.175065311e-06,
      0.000270743694754,
      -5.5724871733e-05,
      -0.001124682902916,
      -0.000491289992551,
      -7.7735302589e-05,
      -0.001452208269174,
      0.000123139943964,
      -0.000451396605059,
      -0.0,
      -0.0,
      -0.0,
      -0.001333528078422,
      -0.000481696351345,
      0.0,
      -0.00150288739844,
      1.0337204382e-05,
      -0.00045542432013,
      -4.175065311e-06,
      -0.000270743694754,
      5.5724871733e-05,
      -0.001124682902916,
      -0.000491289992551,
      7.7735302589e-05,
      -0.001452208269174,
      0.000123139943964,
      -0.00020223152265,
      0.00013489466451,
      3.2857184039e-05,
      0.00035447720439,
      -0.000746017907232,
      -8.7433953652e-05,
      6.122816274e-05,
      -0.001550112067541,
      -0.000157833010697,
      0.000177352811504,
      0.000149658603503,
      0.000350541034337,
      0.000202561023351,
      -0.000706800539895,
      0.000160206342482,
      4.7373449216e-05,
      -0.001472233647804,
      -0.00064095746791,
      0.000200723333032,
      0.000310323885375,
      0.000296874424209,
      -0.000101762857999,
      -0.000875562959619,
      -0.00091932048094,
      0.000236546576918,
      -0.000888250878297,
      0.000887143231798,
      -0.008037477852259,
      -0.001922114420543,
      0.000892907406272,
      0.003750754245048,
      -0.001624573038234,
      -0.002097859990577,
      -0.000394993336703,
      -0.001227630768735,
      -0.004086656843926,
      -0.000554717136749,
      0.000381271500937,
      -0.002703698881175,
      0.001872880319884,
      -0.00116529845174,
      0.003804253458916,
      5.2222102431e-05,
      -0.00111335903773,
      -0.001838153473915,
      -0.001194490348527,
      0.001772743074037,
      0.0008630399635,
      0.000921884656721,
      -0.00143054999531,
      -0.000313076431666,
      1.4119780314e-05,
      -0.001145414535935,
      0.000249152050952,
      -0.001547051414674,
      0.001246491491843,
      5.8310952357e-05,
      0.002004855544829,
      -0.002168783193679,
      -0.001032393749388,
      -0.000923680998269,
      0.001074445792771,
      0.00090242968732,
      -0.001843401591924,
      -0.0,
      -0.0,
      -0.0,
      -0.002427665076508,
      -0.000116613563725,
      0.0,
      0.001757933270518,
      0.000645638889585,
      -0.001547051414674,
      -0.001246491491843,
      -5.8310952357e-05,
      -0.002004855544829,
      -0.002168783193679,
      -0.001032393749388,
      0.000923680998269,
      0.001074445792771,
      0.00090242968732,
      -0.001194490348527,
      -0.001772743074037,
      -0.0008630399635,
      -0.000921884656721,
      -0.00143054999531,
      -0.000313076431666,
      -1.4119780314e-05,
      -0.001145414535935,
      0.000249152050952,
      -0.000554717136749,
      -0.000381271500937,
      0.002703698881175,
      -0.001872880319884,
      -0.00116529845174,
      0.003804253458916,
      -5.2222102431e-05,
      -0.00111335903773,
      -0.001838153473915,
      -0.008037477852259,
      0.001922114420543,
      -0.000892907406272,
      -0.003750754245048,
      -0.001624573038234,
      -0.002097859990577,
      0.000394993336703,
      -0.001227630768735,
      -0.004086656843926,
      -0.095144623274504,
      0.071442756510592,
      -0.042294061025572,
      0.347148774733508,
      -0.400859683465028,
      -0.099755099311902,
      -0.095021854560829,
      -0.084936791180652,
      0.378117870199837,
      0.035360141025398,
      0.000493404837773,
      0.00010093996278,
      -0.027571331870469,
      0.023364760720289,
      0.034032969150218,
      0.017646310152642,
      0.005855285371193,
      -0.005343402507776,
      0.012531794467643,
      -0.001764229612892,
      -0.006727575745879,
      -0.020744110618118,
      0.010705623919788,
      -0.001272263802777,
      -0.007610827602332,
      0.022701935574461,
      0.005683166847373,
      0.007191376102025,
      -0.002499802285929,
      -0.00221667285944,
      -0.009246048859624,
      -0.000127327861943,
      -0.00145132371803,
      -0.005230560226713,
      0.008920697601623,
      0.001798718199448,
      0.006032050266592,
      -0.0,
      0.0,
      -0.0,
      -0.001409803359975,
      0.000977490598447,
      0.0,
      0.003102903029636,
      -0.00233636074095,
      0.007191376102025,
      0.002499802285929,
      0.00221667285944,
      0.009246048859624,
      -0.000127327861943,
      -0.00145132371803,
      0.005230560226713,
      0.008920697601623,
      0.001798718199448,
      0.012531794467643,
      0.001764229612892,
      0.006727575745879,
      0.020744110618118,
      0.010705623919788,
      -0.001272263802777,
      0.007610827602332,
      0.022701935574461,
      0.005683166847373,
      0.035360141025398,
      -0.000493404837773,
      -0.00010093996278,
      0.027571331870469,
      0.023364760720289,
      0.034032969150218,
      -0.017646310152642,
      0.005855285371193,
      -0.005343402507776,
      -0.095144623274504,
      -0.071442756510592,
      0.042294061025572,
      -0.347148774733508,
      -0.400859683465029,
      -0.099755099311902,
      0.095021854560829,
      -0.084936791180652,
      0.378117870199837,
      -0.462253902586128,
      -1.829693203654966,
      0.80323208514104,
      -1.829693203654966,
      -3.449112207741358,
      0.584887386698932,
      0.80323208514104,
      0.584887386698932,
      -0.023984323411833,
      -0.462253902586128,
      1.829693203654966,
      -0.80323208514104,
      1.829693203654966,
      -3.449112207741358,
      0.584887386698932,
      -0.80323208514104,
      0.584887386698932,
      -0.023984323411833,
      0.249618887547857,
      -0.104157973739318,
      0.054065000846116,
      -0.104157973739318,
      0.173550690608339,
      0.046419215065004,
      0.054065000846116,
      0.046419215065004,
      0.007261313873372,
      0.031871510387279,
      -0.111454193956581,
      -0.045823621100411,
      -0.111454193956581,
      0.027546369084362,
      0.039097628027635,
      -0.045823621100411,
      0.039097628027635,
      0.049538850269338,
      0.021410370206777,
      -0.028754396644579,
      -0.035379061884146,
      -0.028754396644579,
      0.023726277847887,
      0.010085181561829,
      -0.035379061884146,
      0.010085181561829,
      0.020551123138226,
      0.000527102216579,
      0.0,
      -0.0,
      0.0,
      0.027793779905856,
      -0.001914139940773,
      -0.0,
      -0.001914139940773,
      0.013201436864694,
      0.021410370206777,
      0.028754396644579,
      0.035379061884146,
      0.028754396644579,
      0.023726277847887,
      0.010085181561829,
      0.035379061884146,
      0.010085181561829,
      0.020551123138226,
      0.031871510387279,
      0.111454193956581,
      0.045823621100411,
      0.111454193956581,
      0.027546369084362,
      0.039097628027635,
      0.045823621100411,
      0.039097628027635,
      0.049538850269338,
      0.249618887547857,
      0.104157973739318,
      -0.054065000846116,
      0.104157973739318,
      0.173550690608339,
      0.046419215065004,
      -0.054065000846116,
      0.046419215065004,
      0.007261313873372,
      0.147555462358035,
      0.918769230909445,
      -0.258129604156166,
      0.918769230909445,
      -1.065431832294263,
      -0.342247359512926,
      -0.258129604156166,
      -0.342247359512926,
      0.444507255345496,
      0.147555462358035,
      -0.918769230909445,
      0.258129604156166,
      -0.918769230909445,
      -1.065431832294263,
      -0.342247359512926,
      0.258129604156166,
      -0.342247359512926,
      0.444507255345496,
      -0.181666960837878,
      -0.10434636943275,
      0.116019008242465,
      -0.10434636943275,
      -0.094715290186409,
      -0.046861065828769,
      0.116019008242465,
      -0.046861065828769,
      -0.054860766185188,
      -0.116522882784646,
      -0.034376935357874,
      0.044596455954275,
      -0.034376935357874,
      -0.026995314727046,
      0.003466481916493,
      0.044596455954275,
      0.003466481916493,
      -0.024900175563896,
      -0.04334353193217,
      -0.020299047351254,
      0.021062393331879,
      -0.020299047351254,
      -0.024474074703655,
      0.02247203138747,
      0.021062393331879,
      0.02247203138747,
      0.000952075475211,
      -0.011055934234953,
      0.0,
      0.0,
      0.0,
      -0.015352902013979,
      0.020374797917402,
      0.0,
      0.020374797917402,
      0.004587160440077,
      -0.04334353193217,
      0.020299047351254,
      -0.021062393331879,
      0.020299047351254,
      -0.024474074703655,
      0.02247203138747,
      -0.021062393331879,
      0.02247203138747,
      0.000952075475211,
      -0.116522882784646,
      0.034376935357874,
      -0.044596455954275,
      0.034376935357874,
      -0.026995314727046,
      0.003466481916493,
      -0.044596455954275,
      0.003466481916493,
      -0.024900175563896,
      -0.181666960837878,
      0.10434636943275,
      -0.116019008242465,
      0.10434636943275,
      -0.094715290186409,
      -0.046861065828769,
      -0.116019008242465,
      -0.046861065828769,
      -0.054860766185188,
      -0.008173672253115,
      0.006172245764418,
      -0.012654184566249,
      0.006172245764418,
      -0.008982997762997,
      -0.000427012121736,
      -0.012654184566249,
      -0.000427012121736,
      -0.009549960453935,
      -0.008173672253115,
      -0.006172245764418,
      0.012654184566249,
      -0.006172245764418,
      -0.008982997762997,
      -0.000427012121736,
      0.012654184566249,
      -0.000427012121736,
      -0.009549960453935,
      -0.009792312190772,
      0.002252367519858,
      0.004272677224209,
      0.002252367519858,
      -0.000436063985064,
      0.00097174453823,
      0.004272677224209,
      0.00097174453823,
      -0.01186781818014,
      0.00366228946845,
      -0.000828142978629,
      -0.002544954930967,
      -0.000828142978629,
      0.004169189677433,
      -0.00251456477856,
      -0.002544954930967,
      -0.00251456477856,
      -0.002290693422167,
      0.013741212190261,
      -0.000548931291336,
      0.000525561450849,
      -0.000548931291336,
      -0.004335764339261,
      -0.004553124986842,
      0.000525561450849,
      -0.004553124986842,
      0.002791353306828,
      0.017366949292641,
      -0.0,
      0.0,
      -0.0,
      -0.008234153425186,
      -0.005281413859423,
      0.0,
      -0.005281413859423,
      0.003412980541691,
      0.013741212190261,
      0.000548931291336,
      -0.000525561450849,
      0.000548931291336,
      -0.004335764339261,
      -0.004553124986842,
      -0.000525561450849,
      -0.004553124986842,
      0.002791353306828,
      0.00366228946845,
      0.000828142978629,
      0.002544954930967,
      0.000828142978629,
      0.004169189677433,
      -0.00251456477856,
      0.002544954930967,
      -0.00251456477856,
      -0.002290693422167,
      -0.009792312190772,
      -0.002252367519858,
      -0.004272677224209,
      -0.002252367519858,
      -0.000436063985064,
      0.00097174453823,
      -0.004272677224209,
      0.00097174453823,
      -0.01186781818014,
      -0.000979136195888,
      -0.002623826439718,
      0.002360276153264,
      -0.002623826439718,
      -0.002587389861084,
      0.001347610613387,
      0.002360276153264,
      0.001347610613387,
      -0.000498373652817,
      -0.000979136195888,
      0.002623826439718,
      -0.002360276153264,
      0.002623826439718,
      -0.002587389861084,
      0.001347610613387,
      -0.002360276153264,
      0.001347610613387,
      -0.000498373652817,
      -0.002015394740378,
      0.00040490368463,
      -0.0015935233934,
      0.00040490368463,
      0.000224345240038,
      -0.000138600092479,
      -0.0015935233934,
      -0.000138600092479,
      -0.002290341927517,
      0.00627158306568,
      -0.000880645314096,
      -0.002126692324128,
      -0.000880645314096,
      0.000482056368825,
      -0.000664902678927,
      -0.002126692324128,
      -0.000664902678927,
      -0.002609746763164,
      0.003481276947397,
      0.000159879249209,
      -0.001810541949918,
      0.000159879249209,
      0.000667953671654,
      -0.001003482451723,
      -0.001810541949918,
      -0.001003482451723,
      -0.002144993788034,
      0.001568467111316,
      -0.0,
      0.0,
      -0.0,
      0.000938385451703,
      -0.001117549802359,
      0.0,
      -0.001117549802359,
      -0.002209622218804,
      0.003481276947397,
      -0.000159879249209,
      0.001810541949918,
      -0.000159879249209,
      0.000667953671654,
      -0.001003482451723,
      0.001810541949918,
      -0.001003482451723,
      -0.002144993788034,
      0.00627158306568,
      0.000880645314096,
      0.002126692324128,
      0.000880645314096,
      0.000482056368825,
      -0.000664902678927,
      0.002126692324128,
      -0.000664902678927,
      -0.002609746763164,
      -0.002015394740378,
      -0.00040490368463,
      0.0015935233934,
      -0.00040490368463,
      0.000224345240038,
      -0.000138600092479,
      0.0015935233934,
      -0.000138600092479,
      -0.002290341927517,
      -0.055216842728354,
      -0.016981630833753,
      -0.045326212350751,
      -0.016981630833753,
      0.014416485264207,
      0.006386598912659,
      -0.045326212350751,
      0.006386598912659,
      -0.046881430613472,
      -0.055216842728354,
      0.016981630833753,
      0.045326212350751,
      0.016981630833753,
      0.014416485264207,
      0.006386598912659,
      0.045326212350751,
      0.006386598912659,
      -0.046881430613472,
      -0.044710454559158,
      0.044535129305392,
      0.007946203763477,
      0.044535129305392,
      -0.033172552723881,
      0.007718958062577,
      0.007946203763477,
      0.007718958062577,
      -0.002662713647695,
      -0.039560712401153,
      0.016818587553004,
      -0.003327487334466,
      0.016818587553004,
      -0.009067734633511,
      -0.010942734943994,
      -0.003327487334466,
      -0.010942734943994,
      0.012650171158528,
      -0.045314300598583,
      0.006398483585154,
      0.003873146422203,
      0.006398483585154,
      -0.008878897007114,
      -0.001889078745981,
      0.003873146422203,
      -0.001889078745981,
      0.005599935411768,
      -0.045604395228412,
      0.0,
      -0.0,
      0.0,
      -0.011404048683219,
      0.003237426868176,
      -0.0,
      0.003237426868176,
      0.006847232200212,
      -0.045314300598583,
      -0.006398483585154,
      -0.003873146422203,
      -0.006398483585154,
      -0.008878897007114,
      -0.001889078745981,
      -0.003873146422203,
      -0.001889078745981,
      0.005599935411768,
      -0.039560712401153,
      -0.016818587553004,
      0.003327487334466,
      -0.016818587553004,
      -0.009067734633511,
      -0.010942734943994,
      0.003327487334466,
      -0.010942734943994,
      0.012650171158528,
      -0.044710454559158,
      -0.044535129305392,
      -0.007946203763477,
      -0.044535129305392,
      -0.033172552723881,
      0.007718958062577,
      -0.007946203763477,
      0.007718958062577,
      -0.002662713647695,
      -0.7761521854046,
      0.0,
      0.0,
      0.0,
      -2.590668994796406,
      2.447997791170972,
      0.0,
      3.642436951877023,
      -5.904036671570248,
      -0.101154391968817,
      0.046474259931176,
      -0.142296668907919,
      0.14535989673239,
      -0.072895108289934,
      0.04418887515053,
      0.070161455674912,
      0.009348032324205,
      -0.190864594924626,
      0.017430807044778,
      0.11356258281585,
      -0.012966884883475,
      0.00607090685906,
      0.000798737281148,
      -0.004697974209993,
      0.034920365613042,
      -0.030202511762389,
      -0.012817793210074,
      0.012359504738771,
      0.046364029004227,
      0.016744247825892,
      0.009687810640549,
      -0.007244817722364,
      -0.007187318202355,
      0.010684199585302,
      0.000438068057947,
      -0.010455674095372,
      0.001377334434317,
      0.007662623573052,
      0.011568314775847,
      0.001310307300294,
      -0.009737453110504,
      -0.002103372840757,
      0.002911738070809,
      0.003881986524761,
      -0.009459655353515,
      0.001377334434317,
      -0.007662623573052,
      -0.011568314775847,
      -0.001310307300294,
      -0.009737453110504,
      -0.002103372840757,
      -0.002911738070809,
      0.003881986524761,
      -0.009459655353515,
      0.012359504738771,
      -0.046364029004227,
      -0.016744247825892,
      -0.009687810640549,
      -0.007244817722364,
      -0.007187318202355,
      -0.010684199585302,
      0.000438068057947,
      -0.010455674095372,
      0.017430807044778,
      -0.11356258281585,
      0.012966884883475,
      -0.00607090685906,
      0.000798737281148,
      -0.004697974209993,
      -0.034920365613042,
      -0.030202511762389,
      -0.012817793210074,
      -0.101154391968817,
      -0.046474259931176,
      0.142296668907919,
      -0.14535989673239,
      -0.072895108289934,
      0.04418887515053,
      -0.070161455674912,
      0.009348032324205,
      -0.190864594924626,
      -0.082639188018866,
      -0.0,
      0.0,
      0.0,
      -0.011082109924594,
      0.082206371574801,
      -0.0,
      0.069318455666762,
      -0.043563937904675,
      -0.024144934269027,
      0.058536051832141,
      0.044369041175578,
      0.062397433182101,
      0.01502073265149,
      0.083290735296164,
      -0.000269161346652,
      -0.035962657587757,
      -0.054868984548829,
      0.053602011899423,
      0.09798054922635,
      0.004612906561935,
      0.052735524165763,
      0.013688776043017,
      0.013035303462957,
      -0.042947949939933,
      0.012143655569072,
      0.004526739884925,
      0.018632353256942,
      0.029070306544017,
      0.000140101406541,
      0.025844430136248,
      0.012321057034574,
      0.002243048826911,
      -0.011770660485106,
      -0.007044793024457,
      0.003701632097455,
      0.005400853371689,
      0.006819933956241,
      -0.00230485675685,
      0.007369677396731,
      0.016518121290046,
      0.001518535305174,
      -0.002224040268512,
      -0.009794299563498,
      -0.000166658205581,
      0.005400853371689,
      -0.006819933956241,
      0.00230485675685,
      -0.007369677396731,
      0.016518121290046,
      0.001518535305174,
      0.002224040268512,
      -0.009794299563498,
      -0.000166658205581,
      0.018632353256942,
      -0.029070306544017,
      -0.000140101406541,
      -0.025844430136248,
      0.012321057034574,
      0.002243048826911,
      0.011770660485106,
      -0.007044793024457,
      0.003701632097455,
      0.053602011899423,
      -0.09798054922635,
      -0.004612906561935,
      -0.052735524165763,
      0.013688776043017,
      0.013035303462957,
      0.042947949939933,
      0.012143655569072,
      0.004526739884925,
      -0.024144934269027,
      -0.058536051832141,
      -0.044369041175578,
      -0.062397433182101,
      0.01502073265149,
      0.083290735296164,
      0.000269161346652,
      -0.035962657587757,
      -0.054868984548829,
      0.005208491265361,
      0.0,
      0.0,
      0.0,
      0.000553956781822,
      -0.003022894825226,
      -0.0,
      6.4317668818e-05,
      -0.00094694010278,
      0.002067677342702,
      0.000855550765087,
      -0.000393445888297,
      -0.000140062012925,
      0.0013973916694,
      0.002147247094979,
      0.001184676371241,
      0.004939666530748,
      -0.000677066546366,
      0.001732980759466,
      0.003065536242791,
      0.000903598548869,
      -0.001161667672646,
      0.001536854375738,
      0.001147285435633,
      0.004300529598458,
      0.001558208644377,
      -0.000494754831016,
      0.001466754555439,
      0.002067754811507,
      -0.001139757103957,
      -0.001829146609327,
      -0.000140262135515,
      9.0563424169e-05,
      0.003778003571686,
      -0.00034966150389,
      -0.001932158115363,
      -6.21626793e-06,
      0.000428954320053,
      -0.00069258411173,
      -0.000766556822233,
      0.002071141848993,
      9.698761375e-06,
      0.00145074534592,
      0.000588021946122,
      -0.001888084730718,
      -6.21626793e-06,
      -0.000428954320053,
      0.00069258411173,
      0.000766556822233,
      0.002071141848992,
      9.698761375e-06,
      -0.00145074534592,
      0.000588021946122,
      -0.001888084730718,
      0.001466754555439,
      -0.002067754811507,
      0.001139757103957,
      0.001829146609327,
      -0.000140262135515,
      9.0563424169e-05,
      -0.003778003571686,
      -0.00034966150389,
      -0.001932158115363,
      0.001732980759466,
      -0.003065536242791,
      -0.000903598548869,
      0.001161667672646,
      0.001536854375738,
      0.001147285435633,
      -0.004300529598458,
      0.001558208644377,
      -0.000494754831016,
      0.002067677342702,
      -0.000855550765087,
      0.000393445888297,
      0.000140062012925,
      0.0013973916694,
      0.002147247094979,
      -0.001184676371241,
      0.004939666530748,
      -0.000677066546366,
      -0.001575190603799,
      -0.0,
      -0.0,
      0.0,
      0.000213453197171,
      -0.002080874458982,
      -0.0,
      0.003073070277607,
      -0.002125934889279,
      -0.000544769728901,
      0.00090159969973,
      0.000537009357172,
      -0.000176659930455,
      -0.000927537990115,
      0.000572691008448,
      -0.000648833623291,
      0.002293516702124,
      -0.00066791727156,
      -0.000198566848516,
      0.001980478855577,
      -0.00159608791188,
      -5.5680743586e-05,
      -0.001001425957924,
      0.001167686806146,
      -0.000333917901611,
      0.001558496074256,
      0.000381093132069,
      0.000122714791393,
      0.001006984656288,
      -0.00027409135267,
      -0.000414580312053,
      -0.000173240866848,
      0.000212476571068,
      0.000266078470299,
      0.001603711526129,
      0.000145667109358,
      0.000274792138102,
      0.000150169382026,
      0.000245694127183,
      -0.000349321117879,
      0.000647152767395,
      -0.000107255963419,
      0.000258728606044,
      0.001682611026999,
      -0.000107943228476,
      0.000274792138102,
      -0.000150169382026,
      -0.000245694127183,
      0.000349321117879,
      0.000647152767395,
      -0.000107255963419,
      -0.000258728606044,
      0.001682611026999,
      -0.000107943228476,
      0.000122714791393,
      -0.001006984656288,
      0.00027409135267,
      0.000414580312053,
      -0.000173240866848,
      0.000212476571068,
      -0.000266078470299,
      0.001603711526129,
      0.000145667109358,
      -0.000198566848516,
      -0.001980478855577,
      0.00159608791188,
      5.5680743586e-05,
      -0.001001425957924,
      0.001167686806146,
      0.000333917901611,
      0.001558496074256,
      0.000381093132069,
      -0.000544769728901,
      -0.00090159969973,
      -0.000537009357172,
      0.000176659930455,
      -0.000927537990115,
      0.000572691008448,
      0.000648833623291,
      0.002293516702124,
      -0.00066791727156,
      0.039305539695124,
      0.0,
      0.0,
      0.0,
      -0.022507500292883,
      0.026727735431301,
      -0.0,
      0.025872990347721,
      0.024480816181974,
      0.002034096378715,
      0.005935454699419,
      -0.020075487939228,
      0.003972449829392,
      -0.00376043845365,
      -0.003643839964807,
      0.01142957991215,
      0.014640147587346,
      -0.000469300114467,
      0.004299965759653,
      0.00559039738764,
      -0.001062904214309,
      -0.002980011486235,
      0.001546874545726,
      0.002163415332816,
      0.005187884933156,
      0.005785507918847,
      -0.004040657717994,
      0.008936883868659,
      -0.006397552242716,
      0.004200013256371,
      -0.001683960161938,
      0.00499530733323,
      0.000235515940604,
      0.002515295827952,
      0.004421134005555,
      -0.001346756676502,
      0.009547625741733,
      -0.003733124061009,
      0.001438240449733,
      -0.000289627667149,
      0.007273424724654,
      -0.003122677133691,
      0.000210390787561,
      -7.1647318912e-05,
      0.000473078446922,
      0.009547625741733,
      0.003733124061009,
      -0.001438240449733,
      0.000289627667149,
      0.007273424724654,
      -0.003122677133691,
      -0.000210390787561,
      -7.1647318912e-05,
      0.000473078446922,
      0.008936883868659,
      0.006397552242716,
      -0.004200013256371,
      0.001683960161938,
      0.00499530733323,
      0.000235515940604,
      -0.002515295827952,
      0.004421134005555,
      -0.001346756676502,
      0.004299965759653,
      -0.00559039738764,
      0.001062904214309,
      0.002980011486235,
      0.001546874545726,
      0.002163415332816,
      -0.005187884933156,
      0.005785507918847,
      -0.004040657717994,
      0.002034096378715,
      -0.005935454699419,
      0.020075487939228,
      -0.003972449829392,
      -0.00376043845365,
      -0.003643839964807,
      -0.01142957991215,
      0.014640147587346,
      -0.000469300114467,
      -2.528809015055595,
      -0.342176837226571,
      -3.286320315371175,
      -0.394609157730202,
      -0.359695869970316,
      -0.91547230175049,
      -3.456814613391206,
      -1.523893024148764,
      -5.272059882414574,
      -2.528809015055595,
      0.342176837226571,
      3.286320315371175,
      0.394609157730202,
      -0.359695869970316,
      -0.915472301750491,
      3.456814613391206,
      -1.523893024148764,
      -5.272059882414574,
      0.392903904635949,
      0.115285975022323,
      0.20505273011901,
      0.017954629325976,
      0.268479660802991,
      -0.098014303054598,
      -0.055038606386064,
      -0.052750741044385,
      -0.047779194693018,
      0.130610295075328,
      0.031546613117567,
      0.013885245330847,
      0.030962984535435,
      0.059832196043514,
      0.019839098057355,
      -0.01435756546535,
      0.020755287368199,
      0.03158963780316,
      0.056358545252248,
      -0.004985666999358,
      -0.014643408762338,
      0.020207435418615,
      -0.010370015674517,
      0.012621800299496,
      -0.00605275894074,
      0.005195320631857,
      0.007723643111071,
      0.041409604077064,
      -0.0,
      -0.0,
      0.0,
      -0.02316374772138,
      0.010492202834027,
      -0.0,
      0.00617114159644,
      0.006148493397407,
      0.056358545252248,
      0.004985666999358,
      0.014643408762338,
      -0.020207435418615,
      -0.010370015674517,
      0.012621800299496,
      0.00605275894074,
      0.005195320631857,
      0.007723643111071,
      0.130610295075328,
      -0.031546613117567,
      -0.013885245330847,
      -0.030962984535435,
      0.059832196043514,
      0.019839098057355,
      0.01435756546535,
      0.020755287368199,
      0.03158963780316,
      0.392903904635949,
      -0.115285975022323,
      -0.20505273011901,
      -0.017954629325976,
      0.268479660802991,
      -0.098014303054598,
      0.055038606386064,
      -0.052750741044385,
      -0.047779194693018,
      0.007684398333793,
      0.015767416313216,
      0.109699560294698,
      0.012283658857354,
      0.014733750524421,
      -0.038513791541795,
      -0.053864378831652,
      0.010746594714889,
      -0.091003267699878,
      0.007684398333793,
      -0.015767416313216,
      -0.109699560294698,
      -0.012283658857354,
      0.014733750524421,
      -0.038513791541795,
      0.053864378831652,
      0.010746594714889,
      -0.091003267699878,
      -0.018350748152808,
      -0.040240412294651,
      -0.006101021506443,
      -0.004933191360881,
      -0.037038424543344,
      0.007718448656909,
      0.002388993479833,
      -0.027512205585931,
      0.007606482096089,
      -0.008155619833375,
      -0.010309507269422,
      -0.004004271337913,
      -0.005397128188549,
      -0.013702572976895,
      -0.007289753817311,
      -0.002200929151732,
      -7.7320577384e-05,
      0.004881278490303,
      -0.008760020668466,
      -0.003216981590715,
      -0.000662023758699,
      -0.003455950546962,
      -0.002792173138199,
      -0.006331767435485,
      0.000485804733247,
      -0.003213667460974,
      0.001248637464598,
      -0.010913905971986,
      0.0,
      -0.0,
      -0.0,
      0.000166939275768,
      -0.003765282498289,
      0.0,
      -0.002781721360427,
      0.000258319527502,
      -0.008760020668466,
      0.003216981590715,
      0.000662023758699,
      0.003455950546962,
      -0.002792173138199,
      -0.006331767435485,
      -0.000485804733247,
      -0.003213667460974,
      0.001248637464598,
      -0.008155619833375,
      0.010309507269422,
      0.004004271337913,
      0.005397128188549,
      -0.013702572976895,
      -0.007289753817311,
      0.002200929151732,
      -7.7320577384e-05,
      0.004881278490303,
      -0.018350748152808,
      0.040240412294651,
      0.006101021506443,
      0.004933191360881,
      -0.037038424543344,
      0.007718448656909,
      -0.002388993479833,
      -0.027512205585931,
      0.007606482096089,
      0.002988191058076,
      -0.002450368967775,
      -0.000591159590895,
      0.000996944848199,
      0.002786015959012,
      -0.00245696299729,
      0.003630996113367,
      -0.003720331798568,
      0.001347444834751,
      0.002988191058076,
      0.002450368967775,
      0.000591159590895,
      -0.000996944848199,
      0.002786015959012,
      -0.00245696299729,
      -0.003630996113367,
      -0.003720331798568,
      0.001347444834751,
      0.001336560479849,
      0.000555856871557,
      0.000699840615126,
      -0.001149423173376,
      -0.000988048270214,
      7.9967685392e-05,
      0.000419973431348,
      -0.003394771844193,
      0.001331848907568,
      0.001026264739586,
      -1.567082115e-06,
      -0.000278509941018,
      -4.5147389274e-05,
      -0.001528917882342,
      0.000193620506964,
      0.000496240325609,
      -0.001183989121544,
      0.000409316669694,
      0.000841306741204,
      -0.000395781803045,
      -0.000273309615956,
      0.000426920140485,
      0.0002372255255,
      -0.000438214057225,
      0.000228007916422,
      -0.000360591634697,
      0.00035410393128,
      0.000934016938111,
      0.0,
      0.0,
      -0.0,
      0.000456507301003,
      -0.000364314233917,
      0.0,
      -2.900776452e-06,
      0.000256777088956,
      0.000841306741204,
      0.000395781803045,
      0.000273309615956,
      -0.000426920140485,
      0.0002372255255,
      -0.000438214057225,
      -0.000228007916422,
      -0.000360591634697,
      0.00035410393128,
      0.001026264739586,
      1.567082115e-06,
      0.000278509941018,
      4.5147389274e-05,
      -0.001528917882342,
      0.000193620506964,
      -0.000496240325609,
      -0.001183989121544,
      0.000409316669694,
      0.001336560479849,
      -0.000555856871557,
      -0.000699840615126,
      0.001149423173376,
      -0.000988048270214,
      7.9967685392e-05,
      -0.000419973431348,
      -0.003394771844193,
      0.001331848907568,
      -0.000606318973619,
      0.001703448476871,
      0.000149394943068,
      0.000612835962424,
      0.001445257218821,
      0.000394122289835,
      4.8691534892e-05,
      -0.002569460620634,
      -0.001380945685467,
      -0.000606318973619,
      -0.001703448476871,
      -0.000149394943068,
      -0.000612835962424,
      0.001445257218821,
      0.000394122289835,
      -4.8691534892e-05,
      -0.002569460620634,
      -0.001380945685467,
      -0.000874813283083,
      -0.000708885200093,
      0.00094883194374,
      -0.000537511682836,
      -0.000333415326502,
      0.001985113515815,
      0.000685972892908,
      -0.00320875346362,
      -9.9135228854e-05,
      0.000913591592632,
      0.000418440454738,
      -0.000134666563374,
      -0.000414055861013,
      3.00861421e-07,
      0.00099138856715,
      0.00060956374676,
      -0.002721870512332,
      0.000910344987538,
      0.003755460150566,
      -2.8223443484e-05,
      -0.000426677978162,
      0.000193108033498,
      0.000331324585078,
      3.1820233453e-05,
      0.000148368253905,
      -0.001990242536116,
      0.000591130061562,
      0.004631301694851,
      0.0,
      -0.0,
      0.0,
      0.000259440103255,
      -2.846655514e-06,
      -0.0,
      -0.001831506371223,
      0.000361236496855,
      0.003755460150566,
      2.8223443484e-05,
      0.000426677978162,
      -0.000193108033498,
      0.000331324585078,
      3.1820233453e-05,
      -0.000148368253905,
      -0.001990242536116,
      0.000591130061562,
      0.000913591592632,
      -0.000418440454738,
      0.000134666563374,
      0.000414055861013,
      3.00861421e-07,
      0.00099138856715,
      -0.00060956374676,
      -0.002721870512332,
      0.000910344987538,
      -0.000874813283083,
      0.000708885200093,
      -0.00094883194374,
      0.000537511682836,
      -0.000333415326502,
      0.001985113515815,
      -0.000685972892908,
      -0.00320875346362,
      -9.9135228854e-05,
      0.004993239128289,
      -0.025772856142457,
      0.026516569856637,
      -0.001565032640887,
      -0.013941468965509,
      -0.012312185422711,
      -0.007168731596379,
      -0.032462212568351,
      0.004600660021303,
      0.004993239128289,
      0.025772856142457,
      -0.026516569856637,
      0.001565032640887,
      -0.013941468965509,
      -0.012312185422711,
      0.007168731596379,
      -0.032462212568351,
      0.004600660021303,
      0.00352820463358,
      0.006653882079304,
      -0.014101847383944,
      0.002068343895376,
      -0.00638183201793,
      -0.008306796365117,
      0.024094884387613,
      -0.026106789290265,
      0.000842554376467,
      0.000395411937478,
      0.004187604124571,
      0.012966322479702,
      0.009702487379693,
      -0.012246585313831,
      -0.000872223778868,
      0.014694187101407,
      0.004463776626401,
      0.006516821541498,
      -0.00171830692138,
      0.003519516663438,
      0.002619442890485,
      0.001182950562494,
      -0.005831592883399,
      -0.00212626340176,
      0.004343620719081,
      -0.00047743893382,
      0.001891915625615,
      -0.00061255698446,
      0.0,
      -0.0,
      -0.0,
      -0.000999546335747,
      -0.001354420700839,
      0.0,
      -0.002734203768073,
      -0.00047783358547,
      -0.00171830692138,
      -0.003519516663438,
      -0.002619442890485,
      -0.001182950562494,
      -0.005831592883399,
      -0.00212626340176,
      -0.004343620719081,
      -0.00047743893382,
      0.001891915625615,
      0.000395411937478,
      -0.004187604124571,
      -0.012966322479702,
      -0.009702487379693,
      -0.012246585313831,
      -0.000872223778868,
      -0.014694187101407,
      0.004463776626401,
      0.006516821541498,
      0.00352820463358,
      -0.006653882079304,
      0.014101847383944,
      -0.002068343895376,
      -0.00638183201793,
      -0.008306796365117,
      -0.024094884387613,
      -0.026106789290265,
      0.000842554376467,
      14.629835186137479,
      -1e-15,
      0.0,
      -1e-15,
      18.895817645040722,
      -2.338222011437563,
      0.0,
      -2.338222011437563,
      22.159935263027364,
      -3.436673738263742,
      0.03693897399791,
      0.321071535093137,
      -0.036938973997909,
      -0.75543787632259,
      0.900306822238626,
      -0.321071535093137,
      0.900306822238626,
      1.068542575316106,
      0.127519728015317,
      -0.061592753746126,
      0.057549883139306,
      0.061592753746126,
      -0.237216000221171,
      -0.129335455586185,
      -0.057549883139306,
      -0.129335455586185,
      -0.033919741140186,
      -0.05856692984046,
      0.047289984813796,
      -5.0363914391e-05,
      -0.047289984813796,
      0.001605069459127,
      -0.054996666352868,
      5.0363914391e-05,
      -0.054996666352868,
      0.000621248214669,
      -0.145659581286454,
      0.02000139104464,
      0.005088664089865,
      -0.02000139104464,
      0.042516547690569,
      -0.019260309069773,
      -0.005088664089865,
      -0.019260309069773,
      -0.004236539732522,
      -0.145659581286454,
      -0.02000139104464,
      -0.005088664089865,
      0.02000139104464,
      0.042516547690569,
      -0.019260309069773,
      0.005088664089865,
      -0.019260309069773,
      -0.004236539732522,
      -0.05856692984046,
      -0.047289984813796,
      5.0363914391e-05,
      0.047289984813796,
      0.001605069459127,
      -0.054996666352868,
      -5.0363914391e-05,
      -0.054996666352868,
      0.000621248214669,
      0.127519728015317,
      0.061592753746126,
      -0.057549883139306,
      -0.061592753746126,
      -0.237216000221171,
      -0.129335455586185,
      0.057549883139306,
      -0.129335455586185,
      -0.033919741140186,
      -3.436673738263742,
      -0.036938973997909,
      -0.321071535093137,
      0.03693897399791,
      -0.75543787632259,
      0.900306822238626,
      0.321071535093137,
      0.900306822238626,
      1.068542575316106,
      -0.190353648346058,
      0.0,
      0.0,
      0.0,
      0.067090134317114,
      0.018746519913111,
      0.0,
      -0.112712333543321,
      -0.032679032328744,
      0.107003769678465,
      0.06724107610602,
      0.014427760078258,
      0.07214541576313,
      0.12185103613379,
      0.022989586768734,
      -0.044078833233897,
      0.048234944160545,
      0.023188503160416,
      0.07764539758215,
      0.037460764619452,
      0.043051219930983,
      0.054239400253629,
      0.044132121187332,
      0.036629897959901,
      0.030201662399694,
      0.007453374211068,
      -0.012516975627728,
      0.034839242769727,
      0.038324526220256,
      -0.003879624584468,
      0.012077370610788,
      0.012963138920693,
      0.012210881529039,
      0.008152548429502,
      0.003606507380928,
      -0.019079699750908,
      0.02606639896594,
      0.012144272061462,
      -0.002216608244849,
      0.001325992767193,
      -0.006743354522464,
      0.002399127704615,
      -0.000666249853124,
      0.001528101157648,
      -0.009539278068793,
      0.02606639896594,
      -0.012144272061462,
      0.002216608244849,
      -0.001325992767193,
      -0.006743354522464,
      0.002399127704615,
      0.000666249853124,
      0.001528101157648,
      -0.009539278068793,
      0.034839242769727,
      -0.038324526220256,
      0.003879624584468,
      -0.012077370610788,
      0.012963138920693,
      0.012210881529039,
      -0.008152548429502,
      0.003606507380928,
      -0.019079699750908,
      0.07764539758215,
      -0.037460764619452,
      -0.043051219930983,
      -0.054239400253629,
      0.044132121187332,
      0.036629897959901,
      -0.030201662399694,
      0.007453374211068,
      -0.012516975627728,
      0.107003769678465,
      -0.06724107610602,
      -0.014427760078258,
      -0.07214541576313,
      0.12185103613379,
      0.022989586768734,
      0.044078833233897,
      0.048234944160545,
      0.023188503160416,
      0.001556717715178,
      0.0,
      0.0,
      0.0,
      -0.002673431161842,
      -0.003765986868759,
      -0.0,
      0.000481598564778,
      0.003147129944781,
      -0.003067417132107,
      0.001976876090178,
      -0.005029344335898,
      -0.004471069840958,
      0.003331252584562,
      0.002461232037024,
      -0.005427688021562,
      -0.001878440953799,
      0.006308766638162,
      -0.00079726332137,
      -0.001116473490764,
      -0.001527723781421,
      0.002299813347219,
      0.003458943695236,
      0.004092801802548,
      -0.0036101976047,
      -0.000130339523902,
      0.002230039721318,
      -0.008851958554158,
      -0.002132813389025,
      -0.000123327162613,
      -0.000558706027323,
      -0.000920366845059,
      0.002224961400878,
      -0.005769468323486,
      0.000217416161273,
      -0.000554339352669,
      -0.011766003117313,
      -0.000602180194504,
      -0.000217093802077,
      -0.0009332538767,
      -0.002750278120961,
      0.003644796891913,
      -0.002117078434817,
      -0.000950730471341,
      -0.000352348787443,
      -0.011766003117313,
      0.000602180194504,
      0.000217093802077,
      0.0009332538767,
      -0.002750278120961,
      0.003644796891913,
      0.002117078434817,
      -0.000950730471341,
      -0.000352348787443,
      -0.008851958554158,
      0.002132813389025,
      0.000123327162613,
      0.000558706027323,
      -0.000920366845059,
      0.002224961400878,
      0.005769468323486,
      0.000217416161273,
      -0.000554339352669,
      -0.00079726332137,
      0.001116473490764,
      0.001527723781421,
      -0.002299813347219,
      0.003458943695236,
      0.004092801802548,
      0.0036101976047,
      -0.000130339523902,
      0.002230039721318,
      -0.003067417132107,
      -0.001976876090178,
      0.005029344335898,
      0.004471069840958,
      0.003331252584562,
      0.002461232037024,
      0.005427688021562,
      -0.001878440953798,
      0.006308766638162,
      0.001556717715178,
      0.0,
      -0.0,
      0.0,
      -0.002673431161842,
      0.000481598564778,
      0.0,
      -0.003765986868759,
      0.003147129944781,
      -0.003067417132107,
      0.004471069840958,
      0.005427688021562,
      -0.001976876090178,
      0.003331252584562,
      -0.001878440953798,
      0.005029344335898,
      0.002461232037024,
      0.006308766638162,
      -0.00079726332137,
      -0.002299813347219,
      0.0036101976047,
      0.001116473490764,
      0.003458943695236,
      -0.000130339523902,
      0.001527723781421,
      0.004092801802548,
      0.002230039721318,
      -0.008851958554158,
      0.000558706027323,
      0.005769468323486,
      0.002132813389025,
      -0.000920366845059,
      0.000217416161273,
      0.000123327162613,
      0.002224961400878,
      -0.000554339352669,
      -0.011766003117313,
      0.0009332538767,
      0.002117078434817,
      0.000602180194504,
      -0.002750278120961,
      -0.000950730471341,
      0.000217093802077,
      0.003644796891913,
      -0.000352348787443,
      -0.011766003117313,
      -0.0009332538767,
      -0.002117078434817,
      -0.000602180194504,
      -0.002750278120961,
      -0.000950730471341,
      -0.000217093802077,
      0.003644796891913,
      -0.000352348787443,
      -0.008851958554158,
      -0.000558706027323,
      -0.005769468323486,
      -0.002132813389025,
      -0.000920366845059,
      0.000217416161273,
      -0.000123327162613,
      0.002224961400878,
      -0.000554339352669,
      -0.00079726332137,
      0.002299813347219,
      -0.0036101976047,
      -0.001116473490764,
      0.003458943695236,
      -0.000130339523902,
      -0.001527723781421,
      0.004092801802548,
      0.002230039721318,
      -0.003067417132107,
      -0.004471069840958,
      -0.005427688021562,
      0.001976876090178,
      0.003331252584562,
      -0.001878440953799,
      -0.005029344335898,
      0.002461232037024,
      0.006308766638162,
      -0.190353648346058,
      0.0,
      0.0,
      0.0,
      0.067090134317114,
      -0.112712333543321,
      0.0,
      0.018746519913111,
      -0.032679032328744,
      0.107003769678465,
      -0.07214541576313,
      0.044078833233897,
      -0.06724107610602,
      0.12185103613379,
      0.048234944160545,
      -0.014427760078258,
      0.022989586768734,
      0.023188503160416,
      0.07764539758215,
      -0.054239400253629,
      -0.030201662399694,
      -0.037460764619452,
      0.044132121187332,
      0.007453374211068,
      -0.043051219930983,
      0.036629897959901,
      -0.012516975627728,
      0.034839242769727,
      -0.012077370610788,
      -0.008152548429502,
      -0.038324526220256,
      0.012963138920693,
      0.003606507380928,
      0.003879624584468,
      0.012210881529039,
      -0.019079699750908,
      0.02606639896594,
      -0.001325992767193,
      0.000666249853124,
      -0.012144272061462,
      -0.006743354522464,
      0.001528101157648,
      0.002216608244849,
      0.002399127704615,
      -0.009539278068793,
      0.02606639896594,
      0.001325992767193,
      -0.000666249853124,
      0.012144272061462,
      -0.006743354522464,
      0.001528101157648,
      -0.002216608244849,
      0.002399127704615,
      -0.009539278068793,
      0.034839242769727,
      0.012077370610788,
      0.008152548429502,
      0.038324526220256,
      0.012963138920693,
      0.003606507380928,
      -0.003879624584468,
      0.012210881529039,
      -0.019079699750908,
      0.07764539758215,
      0.054239400253629,
      0.030201662399694,
      0.037460764619452,
      0.044132121187332,
      0.007453374211068,
      0.043051219930983,
      0.036629897959901,
      -0.012516975627728,
      0.107003769678465,
      0.07214541576313,
      -0.044078833233897,
      0.06724107610602,
      0.12185103613379,
      0.048234944160545,
      0.014427760078258,
      0.022989586768734,
      0.023188503160416,
      -0.720806606420935,
      -0.273654161192402,
      -1.7831947859793,
      -1.438725285208682,
      -1.428270699802241,
      -1.228936988217322,
      -1.268597200296206,
      -0.669803400350205,
      -2.761133444841912,
      0.506392403477326,
      0.042683137775273,
      -0.241432002539433,
      0.05334136882495,
      0.137617089006792,
      -0.040996889273276,
      0.051469780789826,
      0.045808226333606,
      0.005419823247712,
      0.058755823198455,
      -0.003254430387864,
      0.033362756671875,
      0.029313375771333,
      0.050392791447969,
      0.03368039903336,
      -0.008835739388703,
      0.027561725430262,
      -0.003253526583968,
      0.02767800942427,
      0.021004678121091,
      0.02264016311592,
      0.026557001753666,
      0.011634010919156,
      0.00532889208107,
      -0.001280846641194,
      0.008798420835705,
      -0.006132359717283,
      0.029375255160705,
      0.0,
      -0.0,
      -0.0,
      -0.001162396893726,
      0.001043159314643,
      0.0,
      0.001755932123203,
      -0.006196786253911,
      0.02767800942427,
      -0.021004678121091,
      -0.02264016311592,
      -0.026557001753666,
      0.011634010919156,
      0.00532889208107,
      0.001280846641194,
      0.008798420835705,
      -0.006132359717283,
      0.058755823198455,
      0.003254430387864,
      -0.033362756671875,
      -0.029313375771333,
      0.050392791447969,
      0.03368039903336,
      0.008835739388703,
      0.027561725430262,
      -0.003253526583968,
      0.506392403477326,
      -0.042683137775273,
      0.241432002539433,
      -0.05334136882495,
      0.137617089006792,
      -0.040996889273276,
      -0.051469780789826,
      0.045808226333606,
      0.005419823247712,
      -0.720806606420935,
      0.273654161192402,
      1.7831947859793,
      1.438725285208682,
      -1.428270699802241,
      -1.228936988217322,
      1.268597200296206,
      -0.669803400350205,
      -2.761133444841912,
      0.016952077726159,
      0.010001316437692,
      -0.015276663642858,
      -0.006119960122056,
      -0.009148571837496,
      0.002195805687537,
      -0.020454106699372,
      -0.023039461242754,
      0.026965921328234,
      -0.005727866769349,
      0.000483417331383,
      -0.011412476499299,
      -0.004545466635195,
      -0.015432825183031,
      -0.02148006598367,
      -0.013559800459695,
      -0.003974518793435,
      0.013183434934059,
      -0.001661945934081,
      0.000713392142708,
      0.001186180536942,
      -0.004770237450627,
      -0.009725571820687,
      0.00066430468208,
      -0.004159315856972,
      9.0922628152e-05,
      0.010010862949381,
      -0.008016452020084,
      -0.002324816924312,
      0.004530449878284,
      -0.000920396428181,
      0.006601148923656,
      0.007109710876525,
      -0.002138827342086,
      0.001051605720449,
      0.00310354560404,
      -0.011335034259221,
      0.0,
      0.0,
      0.0,
      0.012423499551965,
      0.007373133928754,
      0.0,
      0.00229753237536,
      0.002629879355749,
      -0.008016452020084,
      0.002324816924312,
      -0.004530449878284,
      0.000920396428181,
      0.006601148923656,
      0.007109710876525,
      0.002138827342086,
      0.001051605720449,
      0.00310354560404,
      -0.001661945934081,
      -0.000713392142708,
      -0.001186180536942,
      0.004770237450627,
      -0.009725571820687,
      0.00066430468208,
      0.004159315856972,
      9.0922628151e-05,
      0.010010862949381,
      -0.005727866769349,
      -0.000483417331383,
      0.011412476499299,
      0.004545466635195,
      -0.015432825183031,
      -0.02148006598367,
      0.013559800459695,
      -0.003974518793435,
      0.013183434934059,
      0.016952077726159,
      -0.010001316437692,
      0.015276663642858,
      0.006119960122056,
      -0.009148571837496,
      0.002195805687537,
      0.020454106699372,
      -0.023039461242754,
      0.026965921328234,
      -0.000682399070327,
      0.000770279181856,
      0.000571275919349,
      0.001358423732603,
      0.000686055899847,
      0.002606114026914,
      0.000873757693946,
      -0.001475537040181,
      -0.001539743593606,
      0.0007867688479,
      -0.00032898880626,
      0.001155938178935,
      0.000287105063467,
      -0.000568558821564,
      -0.002226839323366,
      -0.00012165605543,
      -0.001101399116847,
      -0.001739948009527,
      0.001113802042873,
      -0.000758704097504,
      0.00123987035455,
      -0.000787601355337,
      -0.001230215989381,
      -0.001757434176013,
      -0.0001936855202,
      -0.001019608619775,
      -0.001002871063274,
      0.002773329848887,
      -0.000400475832137,
      0.001513053312707,
      8.8321549558e-05,
      -0.001364562298034,
      0.000769360667469,
      0.000505308857326,
      -0.000914473865243,
      -0.000733631006879,
      0.003329256999065,
      0.0,
      -0.0,
      0.0,
      -0.001320340168995,
      0.000560172459769,
      0.0,
      -0.000787879983524,
      -0.0005430007201,
      0.002773329848887,
      0.000400475832137,
      -0.001513053312707,
      -8.8321549558e-05,
      -0.001364562298034,
      0.000769360667469,
      -0.000505308857326,
      -0.000914473865243,
      -0.000733631006879,
      0.001113802042873,
      0.000758704097504,
      -0.00123987035455,
      0.000787601355337,
      -0.001230215989381,
      -0.001757434176013,
      0.0001936855202,
      -0.001019608619775,
      -0.001002871063274,
      0.0007867688479,
      0.00032898880626,
      -0.001155938178935,
      -0.000287105063467,
      -0.000568558821564,
      -0.002226839323366,
      0.00012165605543,
      -0.001101399116847,
      -0.001739948009527,
      -0.000682399070327,
      -0.000770279181856,
      -0.000571275919349,
      -0.001358423732603,
      0.000686055899847,
      0.002606114026914,
      -0.000873757693946,
      -0.001475537040181,
      -0.001539743593606,
      -0.003360183572394,
      -0.006050098779086,
      -0.007373317131887,
      0.002915267235916,
      -0.001932111600317,
      -0.00068350192769,
      0.001695430432351,
      -0.001887249122177,
      -0.002766737783927,
      0.006555513214942,
      -0.009120135238725,
      -0.000787003540022,
      1.3105993059e-05,
      -0.001096572656915,
      -0.004337110455399,
      0.003707502452529,
      -0.004930576670881,
      -0.002348529208521,
      0.005252024236107,
      -0.006326179952015,
      0.001262262277604,
      -0.000349458744277,
      0.000994287714001,
      -0.001639484916863,
      0.003343800724646,
      -0.004241589708695,
      -0.001156883022103,
      0.007420773016152,
      -0.002902235678479,
      -0.001291424922789,
      -0.000818388588418,
      0.001912924648816,
      0.000829833142921,
      0.001136760501215,
      -0.002713936688318,
      -0.000955454869592,
      0.008525422301413,
      0.0,
      0.0,
      -0.0,
      0.002411659454022,
      0.00160993706294,
      -0.0,
      -0.001908993540392,
      -0.000882031154595,
      0.007420773016152,
      0.002902235678479,
      0.001291424922789,
      0.000818388588418,
      0.001912924648816,
      0.000829833142921,
      -0.001136760501215,
      -0.002713936688318,
      -0.000955454869592,
      0.005252024236107,
      0.006326179952015,
      -0.001262262277604,
      0.000349458744277,
      0.000994287714001,
      -0.001639484916863,
      -0.003343800724646,
      -0.004241589708695,
      -0.001156883022103,
      0.006555513214942,
      0.009120135238725,
      0.000787003540022,
      -1.3105993059e-05,
      -0.001096572656915,
      -0.004337110455399,
      -0.003707502452529,
      -0.004930576670881,
      -0.002348529208521,
      -0.003360183572394,
      0.006050098779086,
      0.007373317131887,
      -0.002915267235916,
      -0.001932111600317,
      -0.00068350192769,
      -0.001695430432351,
      -0.001887249122177,
      -0.002766737783927,
      -0.015910446686968,
      0.024348219245496,
      -0.124621647057955,
      -0.075813708666019,
      -0.117445258511773,
      0.106748640654162,
      0.106594466184621,
      0.036194822516119,
      -0.087840449117319,
      -0.006345404318568,
      0.066725852742492,
      0.021262405965375,
      0.021871359890003,
      -0.015657532658055,
      0.007886159008001,
      0.025650518897255,
      0.000853800776934,
      -0.013563829286963,
      -0.008156314690015,
      0.013998373357188,
      0.003044179278305,
      0.008614553803501,
      -0.0061293692617,
      0.003690201471771,
      0.009396467079686,
      0.008736809191773,
      0.001229874439862,
      -0.007146709566202,
      0.002640760435838,
      -0.005268183632903,
      0.004131316278519,
      -0.002570821739958,
      -0.004241313528249,
      -0.001825132091521,
      0.001238569698007,
      -0.000847249385129,
      -0.007626495787105,
      0.0,
      0.0,
      0.0,
      -0.002869657031182,
      -0.002697943824259,
      0.0,
      -0.001055372380994,
      -0.003290432315192,
      -0.007146709566202,
      -0.002640760435838,
      0.005268183632903,
      -0.004131316278519,
      -0.002570821739958,
      -0.004241313528249,
      0.001825132091521,
      0.001238569698007,
      -0.000847249385129,
      -0.008156314690015,
      -0.013998373357188,
      -0.003044179278305,
      -0.008614553803501,
      -0.0061293692617,
      0.003690201471771,
      -0.009396467079686,
      0.008736809191773,
      0.001229874439862,
      -0.006345404318568,
      -0.066725852742492,
      -0.021262405965375,
      -0.021871359890003,
      -0.015657532658055,
      0.007886159008001,
      -0.025650518897255,
      0.000853800776934,
      -0.013563829286963,
      -0.015910446686968,
      -0.024348219245496,
      0.124621647057955,
      0.075813708666019,
      -0.117445258511773,
      0.106748640654161,
      -0.106594466184621,
      0.036194822516119,
      -0.087840449117319,
      -0.976515979673893,
      -0.0,
      -0.0,
      0.0,
      -2.742644405024,
      1.868280935569921,
      -0.0,
      1.480848228884577,
      -2.093563982915597,
      -0.079268660220897,
      0.007573742400828,
      -0.089721121001677,
      -0.004050737230632,
      0.16724443563188,
      0.065795772117023,
      0.090393695357875,
      0.039527701256255,
      0.037199961989019,
      0.036649705115765,
      -0.026070022896254,
      -0.063067162356903,
      0.038393209650863,
      0.001315117359902,
      -0.009096265117606,
      -0.014822451959854,
      0.020604426516011,
      0.050329107522579,
      0.02673542082358,
      -0.044252037968742,
      -0.023207558945231,
      0.019042786741755,
      -0.028616870366494,
      -0.018514950218406,
      -0.011800026575743,
      0.007947328103133,
      0.013935758959285,
      0.004204343309085,
      -0.015435607798148,
      -0.006636657190117,
      0.006227480320019,
      -0.023062589806694,
      -0.015578095601869,
      -0.004335752879839,
      -0.001738032758629,
      0.004950286772392,
      0.004204343309085,
      0.015435607798148,
      0.006636657190117,
      -0.006227480320019,
      -0.023062589806694,
      -0.015578095601869,
      0.004335752879839,
      -0.001738032758629,
      0.004950286772392,
      0.02673542082358,
      0.044252037968742,
      0.023207558945231,
      -0.019042786741755,
      -0.028616870366494,
      -0.018514950218406,
      0.011800026575743,
      0.007947328103133,
      0.013935758959285,
      0.036649705115765,
      0.026070022896254,
      0.063067162356903,
      -0.038393209650863,
      0.001315117359902,
      -0.009096265117606,
      0.014822451959854,
      0.020604426516011,
      0.050329107522579,
      -0.079268660220897,
      -0.007573742400828,
      0.089721121001677,
      0.004050737230632,
      0.16724443563188,
      0.065795772117023,
      -0.090393695357875,
      0.039527701256255,
      0.037199961989019,
      0.005828494059998,
      0.0,
      0.0,
      0.0,
      0.017387511874143,
      -0.010026874670583,
      0.0,
      0.004538291032817,
      -0.019493699026742,
      0.004391533376032,
      -0.003574157993897,
      0.007357028084806,
      0.000689886932033,
      -0.002209620213515,
      0.002218111903051,
      0.0226693617085,
      0.005837013420885,
      0.012813204815103,
      -0.00601253664128,
      -0.015643860106979,
      0.012182319728871,
      -0.003626322933897,
      0.000375771583489,
      -0.00376441103294,
      0.007718513784091,
      0.003082783411723,
      0.006934803511807,
      -0.003096580707586,
      -0.007984067070499,
      0.007742752792866,
      -0.001396000163515,
      0.001947415364694,
      0.002339458289658,
      0.005455573418222,
      0.002163402383929,
      0.000861151935423,
      -0.002985429471267,
      -0.002010962166056,
      0.001891928226011,
      -0.000419447645952,
      0.003096022798482,
      0.003306920680065,
      0.001691364853163,
      0.001408297121559,
      -0.001497966927421,
      -0.002985429471267,
      0.002010962166056,
      -0.001891928226011,
      0.000419447645952,
      0.003096022798482,
      0.003306920680065,
      -0.001691364853163,
      0.001408297121559,
      -0.001497966927421,
      -0.003096580707586,
      0.007984067070499,
      -0.007742752792866,
      0.001396000163515,
      0.001947415364694,
      0.002339458289658,
      -0.005455573418222,
      0.002163402383929,
      0.000861151935423,
      -0.00601253664128,
      0.015643860106979,
      -0.012182319728871,
      0.003626322933897,
      0.000375771583489,
      -0.00376441103294,
      -0.007718513784091,
      0.003082783411723,
      0.006934803511807,
      0.004391533376032,
      0.003574157993897,
      -0.007357028084806,
      -0.000689886932033,
      -0.002209620213515,
      0.002218111903051,
      -0.0226693617085,
      0.005837013420885,
      0.012813204815103,
      0.001437456211038,
      0.0,
      0.0,
      -0.0,
      0.002027673777943,
      -0.000938496756603,
      0.0,
      0.001171482296033,
      0.00102008739737,
      0.000651553589509,
      0.000959684480918,
      9.9538533271e-05,
      -0.000514360486002,
      -0.00029563136213,
      -0.001277453927533,
      0.000666724101527,
      0.000738272279653,
      3.6300413049e-05,
      -0.000411190771018,
      0.001881799651185,
      0.002856832983634,
      -0.000623177967669,
      -0.00098834457467,
      -0.000921351858171,
      0.000913185652898,
      0.001022120362173,
      0.000305164968947,
      -0.000691544278083,
      0.001234214851129,
      0.000743836094217,
      -0.000482882997559,
      0.000327405301926,
      -0.000325455465989,
      0.00090272508512,
      0.001544045433956,
      0.000873599675246,
      -0.000688084782067,
      0.000292669612823,
      -0.000227550804849,
      -5.9316456089e-05,
      0.001644582145931,
      -0.000435548468187,
      0.00027789144504,
      0.002191858885467,
      0.001148166029109,
      -0.000688084782067,
      -0.000292669612823,
      0.000227550804849,
      5.9316456089e-05,
      0.001644582145931,
      -0.000435548468187,
      -0.00027789144504,
      0.002191858885467,
      0.001148166029109,
      -0.000691544278083,
      -0.001234214851129,
      -0.000743836094217,
      0.000482882997559,
      0.000327405301926,
      -0.000325455465989,
      -0.00090272508512,
      0.001544045433956,
      0.000873599675246,
      -0.000411190771018,
      -0.001881799651185,
      -0.002856832983634,
      0.000623177967669,
      -0.00098834457467,
      -0.000921351858171,
      -0.000913185652898,
      0.001022120362173,
      0.000305164968947,
      0.000651553589509,
      -0.000959684480918,
      -9.9538533271e-05,
      0.000514360486002,
      -0.00029563136213,
      -0.001277453927533,
      -0.000666724101527,
      0.000738272279653,
      3.6300413049e-05,
      0.00949500022001,
      0.0,
      -0.0,
      -0.0,
      -0.00024008996722,
      0.002154904209667,
      -0.0,
      0.015585800583533,
      0.016621534459857,
      0.008641531079248,
      0.007644503135831,
      -0.016628439837018,
      -0.005671633717315,
      -2.1755158507e-05,
      -0.000343939612313,
      -0.014071499656722,
      0.008359845097127,
      0.002433493979349,
      0.005900245302302,
      0.002501638068808,
      -0.003225899047568,
      -0.005608056285,
      -0.001378861627674,
      -0.001139205883116,
      -0.00388214313453,
      0.00505616180051,
      -0.004150088384861,
      0.008189279466564,
      -0.002584654724793,
      -0.004619691868303,
      -0.003646431769461,
      -0.000248538071194,
      -0.000695353779867,
      -0.000344538863991,
      0.002349490306137,
      -0.001053345152716,
      0.009386131449285,
      -0.002390857304481,
      -0.001852245668326,
      -0.001169358350534,
      0.004256014608329,
      0.000335245377143,
      -0.000283399563739,
      -0.004279167242494,
      -0.002226827814844,
      0.009386131449285,
      0.002390857304481,
      0.001852245668326,
      0.001169358350534,
      0.004256014608329,
      0.000335245377143,
      0.000283399563739,
      -0.004279167242494,
      -0.002226827814844,
      0.008189279466564,
      0.002584654724793,
      0.004619691868303,
      0.003646431769461,
      -0.000248538071194,
      -0.000695353779867,
      0.000344538863991,
      0.002349490306137,
      -0.001053345152716,
      0.005900245302302,
      -0.002501638068808,
      0.003225899047568,
      0.005608056285,
      -0.001378861627674,
      -0.001139205883116,
      0.00388214313453,
      0.00505616180051,
      -0.004150088384861,
      0.008641531079248,
      -0.007644503135831,
      0.016628439837018,
      0.005671633717315,
      -2.1755158507e-05,
      -0.000343939612313,
      0.014071499656722,
      0.008359845097127,
      0.002433493979349,
      -0.126945672717284,
      -0.0,
      0.0,
      0.0,
      -0.674404171623139,
      0.091759416585582,
      0.0,
      -0.249026761861401,
      -0.048102456088198,
      -0.311411137014639,
      0.020258247138828,
      0.189484869350423,
      0.130686980067709,
      0.018768770127421,
      -0.167507405547247,
      0.111736352688161,
      -0.176008698047769,
      -0.018375560092275,
      -0.113480470180923,
      0.050585454144099,
      0.009600454968032,
      0.038851623857459,
      -0.012148837657633,
      -0.002403524199887,
      0.063127559840742,
      -0.084252641246849,
      -0.04587623596218,
      -0.049640916980409,
      0.002326608665243,
      -0.001799339093337,
      0.023074264751528,
      -0.00445455409086,
      0.001499951717535,
      0.019492706744178,
      -0.023684888045948,
      -0.011786990646274,
      -0.02815726866425,
      -0.004457107427344,
      -0.003795658912194,
      0.006857780343414,
      -6.6541499506e-05,
      -0.002532528946845,
      0.005927693826735,
      -0.003552534165168,
      0.002433943470228,
      -0.02815726866425,
      0.004457107427344,
      0.003795658912194,
      -0.006857780343414,
      -6.6541499506e-05,
      -0.002532528946845,
      -0.005927693826735,
      -0.003552534165168,
      0.002433943470228,
      -0.049640916980409,
      -0.002326608665243,
      0.001799339093337,
      -0.023074264751528,
      -0.00445455409086,
      0.001499951717535,
      -0.019492706744178,
      -0.023684888045948,
      -0.011786990646274,
      -0.113480470180923,
      -0.050585454144099,
      -0.009600454968032,
      -0.038851623857459,
      -0.012148837657633,
      -0.002403524199887,
      -0.063127559840742,
      -0.084252641246849,
      -0.04587623596218,
      -0.311411137014639,
      -0.020258247138828,
      -0.189484869350423,
      -0.130686980067709,
      0.018768770127421,
      -0.167507405547247,
      -0.111736352688161,
      -0.176008698047769,
      -0.018375560092275,
      -0.311411137014639,
      -0.130686980067709,
      -0.111736352688161,
      -0.020258247138828,
      0.018768770127421,
      -0.176008698047769,
      -0.189484869350423,
      -0.167507405547247,
      -0.018375560092275,
      -0.126945672717284,
      -0.0,
      0.0,
      -0.0,
      -0.674404171623139,
      -0.249026761861401,
      -0.0,
      0.091759416585582,
      -0.048102456088198,
      -0.311411137014639,
      0.130686980067709,
      0.111736352688161,
      0.020258247138828,
      0.018768770127421,
      -0.176008698047769,
      0.189484869350423,
      -0.167507405547247,
      -0.018375560092275,
      -0.113480470180923,
      0.038851623857459,
      0.063127559840742,
      0.050585454144099,
      -0.012148837657633,
      -0.084252641246849,
      0.009600454968032,
      -0.002403524199887,
      -0.04587623596218,
      -0.049640916980409,
      0.023074264751528,
      0.019492706744178,
      0.002326608665243,
      -0.00445455409086,
      -0.023684888045948,
      -0.001799339093337,
      0.001499951717535,
      -0.011786990646274,
      -0.02815726866425,
      0.006857780343414,
      0.005927693826735,
      -0.004457107427344,
      -6.6541499506e-05,
      -0.003552534165168,
      -0.003795658912194,
      -0.002532528946845,
      0.002433943470228,
      -0.02815726866425,
      -0.006857780343414,
      -0.005927693826735,
      0.004457107427344,
      -6.6541499506e-05,
      -0.003552534165168,
      0.003795658912194,
      -0.002532528946845,
      0.002433943470228,
      -0.049640916980409,
      -0.023074264751528,
      -0.019492706744178,
      -0.002326608665243,
      -0.00445455409086,
      -0.023684888045948,
      0.001799339093337,
      0.001499951717535,
      -0.011786990646274,
      -0.113480470180923,
      -0.038851623857459,
      -0.063127559840742,
      -0.050585454144099,
      -0.012148837657633,
      -0.084252641246849,
      -0.009600454968032,
      -0.002403524199887,
      -0.04587623596218,
      -0.079268660220897,
      0.004050737230632,
      -0.090393695357875,
      -0.007573742400828,
      0.16724443563188,
      0.039527701256255,
      0.089721121001677,
      0.065795772117023,
      0.037199961989019,
      -0.976515979673893,
      0.0,
      0.0,
      0.0,
      -2.742644405024,
      1.480848228884578,
      -0.0,
      1.868280935569921,
      -2.093563982915597,
      -0.079268660220897,
      -0.004050737230632,
      0.090393695357875,
      0.007573742400828,
      0.16724443563188,
      0.039527701256255,
      -0.089721121001677,
      0.065795772117023,
      0.037199961989019,
      0.036649705115765,
      0.038393209650863,
      -0.014822451959854,
      -0.026070022896254,
      0.001315117359902,
      0.020604426516011,
      -0.063067162356903,
      -0.009096265117606,
      0.050329107522579,
      0.02673542082358,
      0.019042786741755,
      -0.011800026575743,
      -0.044252037968742,
      -0.028616870366494,
      0.007947328103133,
      -0.023207558945231,
      -0.018514950218406,
      0.013935758959285,
      0.004204343309085,
      0.006227480320019,
      -0.004335752879839,
      -0.015435607798148,
      -0.023062589806694,
      -0.001738032758629,
      -0.006636657190117,
      -0.015578095601869,
      0.004950286772392,
      0.004204343309085,
      -0.006227480320019,
      0.004335752879839,
      0.015435607798148,
      -0.023062589806694,
      -0.001738032758629,
      0.006636657190117,
      -0.015578095601869,
      0.004950286772392,
      0.02673542082358,
      -0.019042786741755,
      0.011800026575743,
      0.044252037968742,
      -0.028616870366494,
      0.007947328103133,
      0.023207558945231,
      -0.018514950218406,
      0.013935758959285,
      0.036649705115765,
      -0.038393209650863,
      0.014822451959854,
      0.026070022896254,
      0.001315117359902,
      0.020604426516011,
      0.063067162356903,
      -0.009096265117606,
      0.050329107522579,
      0.004391533376032,
      -0.000689886932033,
      -0.0226693617085,
      0.003574157993897,
      -0.002209620213515,
      0.005837013420885,
      -0.007357028084806,
      0.002218111903051,
      0.012813204815103,
      0.005828494059998,
      -0.0,
      0.0,
      0.0,
      0.017387511874143,
      0.004538291032817,
      0.0,
      -0.010026874670583,
      -0.019493699026742,
      0.004391533376032,
      0.000689886932033,
      0.0226693617085,
      -0.003574157993897,
      -0.002209620213515,
      0.005837013420885,
      0.007357028084806,
      0.002218111903051,
      0.012813204815103,
      -0.00601253664128,
      -0.003626322933897,
      0.007718513784091,
      -0.015643860106979,
      0.000375771583489,
      0.003082783411723,
      0.012182319728871,
      -0.00376441103294,
      0.006934803511807,
      -0.003096580707586,
      -0.001396000163515,
      0.005455573418222,
      -0.007984067070499,
      0.001947415364694,
      0.002163402383929,
      0.007742752792866,
      0.002339458289658,
      0.000861151935423,
      -0.002985429471267,
      -0.000419447645952,
      0.001691364853163,
      -0.002010962166056,
      0.003096022798482,
      0.001408297121559,
      0.001891928226011,
      0.003306920680065,
      -0.001497966927421,
      -0.002985429471267,
      0.000419447645952,
      -0.001691364853163,
      0.002010962166056,
      0.003096022798482,
      0.001408297121559,
      -0.001891928226011,
      0.003306920680065,
      -0.001497966927421,
      -0.003096580707586,
      0.001396000163515,
      -0.005455573418222,
      0.007984067070499,
      0.001947415364694,
      0.002163402383929,
      -0.007742752792866,
      0.002339458289658,
      0.000861151935423,
      -0.00601253664128,
      0.003626322933897,
      -0.007718513784091,
      0.015643860106979,
      0.000375771583489,
      0.003082783411723,
      -0.012182319728871,
      -0.00376441103294,
      0.006934803511807,
      0.000651553589509,
      0.000514360486002,
      -0.000666724101527,
      -0.000959684480918,
      -0.00029563136213,
      0.000738272279653,
      -9.9538533271e-05,
      -0.001277453927533,
      3.6300413049e-05,
      0.001437456211038,
      0.0,
      0.0,
      0.0,
      0.002027673777943,
      0.001171482296033,
      0.0,
      -0.000938496756603,
      0.00102008739737,
      0.000651553589509,
      -0.000514360486002,
      0.000666724101527,
      0.000959684480918,
      -0.00029563136213,
      0.000738272279653,
      9.9538533271e-05,
      -0.001277453927533,
      3.6300413049e-05,
      -0.000411190771018,
      -0.000623177967669,
      0.000913185652898,
      0.001881799651185,
      -0.00098834457467,
      0.001022120362173,
      0.002856832983634,
      -0.000921351858171,
      0.000305164968947,
      -0.000691544278083,
      -0.000482882997559,
      0.00090272508512,
      0.001234214851129,
      0.000327405301926,
      0.001544045433956,
      0.000743836094217,
      -0.000325455465989,
      0.000873599675246,
      -0.000688084782067,
      -5.9316456089e-05,
      0.00027789144504,
      0.000292669612823,
      0.001644582145931,
      0.002191858885467,
      -0.000227550804849,
      -0.000435548468187,
      0.001148166029109,
      -0.000688084782067,
      5.9316456089e-05,
      -0.00027789144504,
      -0.000292669612823,
      0.001644582145931,
      0.002191858885467,
      0.000227550804849,
      -0.000435548468187,
      0.001148166029109,
      -0.000691544278083,
      0.000482882997559,
      -0.00090272508512,
      -0.001234214851129,
      0.000327405301926,
      0.001544045433956,
      -0.000743836094217,
      -0.000325455465989,
      0.000873599675246,
      -0.000411190771018,
      0.000623177967669,
      -0.000913185652898,
      -0.001881799651185,
      -0.00098834457467,
      0.001022120362173,
      -0.002856832983634,
      -0.000921351858171,
      0.000305164968947,
      0.008641531079248,
      0.005671633717315,
      0.014071499656722,
      -0.007644503135831,
      -2.1755158507e-05,
      0.008359845097127,
      0.016628439837018,
      -0.000343939612313,
      0.002433493979349,
      0.00949500022001,
      0.0,
      0.0,
      0.0,
      -0.00024008996722,
      0.015585800583533,
      -0.0,
      0.002154904209667,
      0.016621534459857,
      0.008641531079248,
      -0.005671633717315,
      -0.014071499656722,
      0.007644503135831,
      -2.1755158507e-05,
      0.008359845097127,
      -0.016628439837018,
      -0.000343939612313,
      0.002433493979349,
      0.005900245302302,
      -0.005608056285,
      -0.00388214313453,
      0.002501638068808,
      -0.001378861627674,
      0.00505616180051,
      -0.003225899047568,
      -0.001139205883116,
      -0.004150088384861,
      0.008189279466564,
      -0.003646431769461,
      -0.000344538863991,
      -0.002584654724793,
      -0.000248538071194,
      0.002349490306137,
      -0.004619691868303,
      -0.000695353779867,
      -0.001053345152716,
      0.009386131449285,
      -0.001169358350534,
      -0.000283399563739,
      -0.002390857304481,
      0.004256014608329,
      -0.004279167242494,
      -0.001852245668326,
      0.000335245377143,
      -0.002226827814844,
      0.009386131449285,
      0.001169358350534,
      0.000283399563739,
      0.002390857304481,
      0.004256014608329,
      -0.004279167242494,
      0.001852245668326,
      0.000335245377143,
      -0.002226827814844,
      0.008189279466564,
      0.003646431769461,
      0.000344538863991,
      0.002584654724793,
      -0.000248538071194,
      0.002349490306137,
      0.004619691868303,
      -0.000695353779867,
      -0.001053345152716,
      0.005900245302302,
      0.005608056285,
      0.00388214313453,
      -0.002501638068808,
      -0.001378861627674,
      0.00505616180051,
      0.003225899047568,
      -0.001139205883116,
      -0.004150088384861,
      -0.095144623274504,
      -0.347148774733508,
      0.095021854560829,
      -0.071442756510592,
      -0.400859683465029,
      -0.084936791180652,
      0.042294061025572,
      -0.099755099311902,
      0.378117870199837,
      -0.095144623274504,
      0.347148774733508,
      -0.095021854560829,
      0.071442756510592,
      -0.400859683465029,
      -0.084936791180652,
      -0.042294061025572,
      -0.099755099311902,
      0.378117870199837,
      0.035360141025398,
      -0.027571331870469,
      0.017646310152642,
      0.000493404837773,
      0.023364760720289,
      0.005855285371193,
      0.00010093996278,
      0.034032969150218,
      -0.005343402507776,
      0.012531794467643,
      -0.020744110618118,
      -0.007610827602332,
      -0.001764229612892,
      0.010705623919788,
      0.022701935574461,
      -0.006727575745879,
      -0.001272263802777,
      0.005683166847373,
      0.007191376102025,
      -0.009246048859624,
      -0.005230560226713,
      -0.002499802285929,
      -0.000127327861943,
      0.008920697601623,
      -0.00221667285944,
      -0.00145132371803,
      0.001798718199448,
      0.006032050266592,
      0.0,
      -0.0,
      -0.0,
      -0.001409803359975,
      0.003102903029636,
      0.0,
      0.000977490598447,
      -0.00233636074095,
      0.007191376102025,
      0.009246048859624,
      0.005230560226713,
      0.002499802285929,
      -0.000127327861943,
      0.008920697601623,
      0.00221667285944,
      -0.00145132371803,
      0.001798718199448,
      0.012531794467643,
      0.020744110618118,
      0.007610827602332,
      0.001764229612892,
      0.010705623919788,
      0.022701935574461,
      0.006727575745879,
      -0.001272263802777,
      0.005683166847373,
      0.035360141025398,
      0.027571331870469,
      -0.017646310152642,
      -0.000493404837773,
      0.023364760720289,
      0.005855285371193,
      -0.00010093996278,
      0.034032969150218,
      -0.005343402507776,
      -0.151401516052471,
      0.370912330319748,
      -0.112758055832592,
      0.373099008096088,
      -0.54685011296655,
      -0.101844212922849,
      -0.039787443878991,
      -0.1091577252221,
      0.227273294049137,
      -0.151401516052471,
      -0.370912330319748,
      0.112758055832592,
      -0.373099008096088,
      -0.54685011296655,
      -0.101844212922849,
      0.039787443878991,
      -0.1091577252221,
      0.227273294049137,
      -0.038881345642549,
      -0.016255102755869,
      -0.010408362240419,
      0.014084987653108,
      -0.06527769967226,
      -0.006817137927475,
      0.041645490974488,
      0.021900237873995,
      -0.028075636708522,
      -0.019238804241012,
      -0.018809964698718,
      -0.00272993959894,
      0.013807719277519,
      0.004506364504127,
      -0.00181509567655,
      0.016844770226136,
      0.004674776076704,
      -0.010168850975298,
      -0.00689692721284,
      -0.006635237778909,
      0.001541366801857,
      0.006313136844557,
      0.00929998116554,
      -0.002745538413138,
      0.004045354235041,
      0.008125524121452,
      -0.003505659866891,
      -0.002513347060615,
      0.0,
      0.0,
      0.0,
      0.008227922800548,
      -0.003182341137129,
      -0.0,
      0.005475603684176,
      -0.002555119646459,
      -0.00689692721284,
      0.006635237778909,
      -0.001541366801857,
      -0.006313136844557,
      0.00929998116554,
      -0.002745538413138,
      -0.004045354235041,
      0.008125524121452,
      -0.003505659866891,
      -0.019238804241012,
      0.018809964698718,
      0.00272993959894,
      -0.013807719277519,
      0.004506364504127,
      -0.00181509567655,
      -0.016844770226136,
      0.004674776076704,
      -0.010168850975298,
      -0.038881345642549,
      0.016255102755869,
      0.010408362240419,
      -0.014084987653108,
      -0.06527769967226,
      -0.006817137927475,
      -0.041645490974488,
      0.021900237873995,
      -0.028075636708522,
      0.002044890592341,
      0.001750969890696,
      0.002050562719307,
      -0.000113171240649,
      -0.004482219283414,
      -0.000548318215388,
      -0.00057855891297,
      0.004481466520272,
      0.002173420458456,
      0.002044890592341,
      -0.001750969890696,
      -0.002050562719307,
      0.000113171240649,
      -0.004482219283414,
      -0.000548318215388,
      0.00057855891297,
      0.004481466520272,
      0.002173420458456,
      -0.001199360303019,
      -0.001929649105449,
      -0.003017156512185,
      -0.00223255844128,
      -0.003600487368041,
      -0.001613186730288,
      -0.003394602876956,
      0.002242210651215,
      -0.001401445978423,
      -0.00235785257332,
      -0.001430052302126,
      -0.00070067654331,
      -0.001522777590585,
      -0.001842489821488,
      -0.001353500633245,
      -0.004430164005474,
      0.001498013054551,
      -0.001195660070908,
      -0.003294176881547,
      -0.000950835727078,
      -0.000742143218814,
      -0.000826516694795,
      -0.001293285567196,
      -0.001096920538934,
      -0.003086272534797,
      -0.00016202440453,
      0.001382619812539,
      -0.003661270387158,
      -0.0,
      0.0,
      -0.0,
      -0.001280276557722,
      -0.000919781745858,
      -0.0,
      -0.00029272504714,
      0.001192222531787,
      -0.003294176881547,
      0.000950835727078,
      0.000742143218814,
      0.000826516694795,
      -0.001293285567196,
      -0.001096920538934,
      0.003086272534797,
      -0.00016202440453,
      0.001382619812539,
      -0.00235785257332,
      0.001430052302126,
      0.00070067654331,
      0.001522777590585,
      -0.001842489821488,
      -0.001353500633245,
      0.004430164005474,
      0.001498013054551,
      -0.001195660070908,
      -0.001199360303019,
      0.001929649105449,
      0.003017156512185,
      0.00223255844128,
      -0.003600487368041,
      -0.001613186730288,
      0.003394602876956,
      0.002242210651215,
      -0.001401445978423,
      0.000200723333032,
      -0.000101762857999,
      0.000236546576918,
      0.000310323885375,
      -0.000875562959619,
      -0.000888250878297,
      0.000296874424209,
      -0.00091932048094,
      0.000887143231798,
      0.000200723333032,
      0.000101762857999,
      -0.000236546576918,
      -0.000310323885375,
      -0.000875562959619,
      -0.000888250878297,
      -0.000296874424209,
      -0.00091932048094,
      0.000887143231798,
      0.000177352811504,
      -0.000202561023351,
      -4.7373449216e-05,
      -0.000149658603503,
      -0.000706800539895,
      -0.001472233647804,
      -0.000350541034337,
      0.000160206342482,
      -0.00064095746791,
      -0.00020223152265,
      -0.00035447720439,
      -6.122816274e-05,
      -0.00013489466451,
      -0.000746017907232,
      -0.001550112067541,
      -3.2857184039e-05,
      -8.7433953652e-05,
      -0.000157833010697,
      -0.00045542432013,
      -5.5724871733e-05,
      -7.7735302589e-05,
      4.175065311e-06,
      -0.001124682902916,
      -0.001452208269174,
      0.000270743694754,
      -0.000491289992551,
      0.000123139943964,
      -0.000451396605059,
      -0.0,
      0.0,
      -0.0,
      -0.001333528078422,
      -0.00150288739844,
      -0.0,
      -0.000481696351345,
      1.0337204382e-05,
      -0.00045542432013,
      5.5724871733e-05,
      7.7735302589e-05,
      -4.175065311e-06,
      -0.001124682902916,
      -0.001452208269174,
      -0.000270743694754,
      -0.000491289992551,
      0.000123139943964,
      -0.00020223152265,
      0.00035447720439,
      6.122816274e-05,
      0.00013489466451,
      -0.000746017907232,
      -0.001550112067541,
      3.2857184039e-05,
      -8.7433953652e-05,
      -0.000157833010697,
      0.000177352811504,
      0.000202561023351,
      4.7373449216e-05,
      0.000149658603503,
      -0.000706800539895,
      -0.001472233647804,
      0.000350541034337,
      0.000160206342482,
      -0.00064095746791,
      -0.008037477852259,
      -0.003750754245048,
      0.000394993336703,
      0.001922114420543,
      -0.001624573038234,
      -0.001227630768735,
      -0.000892907406272,
      -0.002097859990577,
      -0.004086656843926,
      -0.008037477852259,
      0.003750754245048,
      -0.000394993336703,
      -0.001922114420543,
      -0.001624573038234,
      -0.001227630768735,
      0.000892907406272,
      -0.002097859990577,
      -0.004086656843926,
      -0.000554717136749,
      0.001872880319884,
      5.2222102431e-05,
      0.000381271500937,
      -0.00116529845174,
      -0.00111335903773,
      -0.002703698881175,
      0.003804253458916,
      -0.001838153473915,
      -0.001194490348527,
      0.000921884656721,
      1.4119780314e-05,
      0.001772743074037,
      -0.00143054999531,
      -0.001145414535935,
      0.0008630399635,
      -0.000313076431666,
      0.000249152050952,
      -0.001547051414674,
      0.002004855544829,
      -0.000923680998269,
      0.001246491491843,
      -0.002168783193679,
      0.001074445792771,
      5.8310952357e-05,
      -0.001032393749388,
      0.00090242968732,
      -0.001843401591924,
      0.0,
      -0.0,
      -0.0,
      -0.002427665076508,
      0.001757933270518,
      -0.0,
      -0.000116613563725,
      0.000645638889585,
      -0.001547051414674,
      -0.002004855544829,
      0.000923680998269,
      -0.001246491491843,
      -0.002168783193679,
      0.001074445792771,
      -5.8310952357e-05,
      -0.001032393749388,
      0.00090242968732,
      -0.001194490348527,
      -0.000921884656721,
      -1.4119780314e-05,
      -0.001772743074037,
      -0.00143054999531,
      -0.001145414535935,
      -0.0008630399635,
      -0.000313076431666,
      0.000249152050952,
      -0.000554717136749,
      -0.001872880319884,
      -5.2222102431e-05,
      -0.000381271500937,
      -0.00116529845174,
      -0.00111335903773,
      0.002703698881175,
      0.003804253458916,
      -0.001838153473915,
      -0.641267609604416,
      -0.112877783475931,
      -0.457811414941084,
      -0.710669866256153,
      -0.259730290747168,
      -0.373308520438206,
      -0.146687163318588,
      0.049116326575933,
      -0.042475121812096,
      -0.106643792113068,
      0.0,
      -0.0,
      0.0,
      -0.366006262302945,
      -0.386502941227895,
      -0.0,
      -0.398425959577351,
      -0.467028328211976,
      -0.641267609604416,
      0.112877783475931,
      0.457811414941084,
      0.710669866256153,
      -0.259730290747168,
      -0.373308520438207,
      0.146687163318588,
      0.049116326575933,
      -0.042475121812096,
      -0.146902252942859,
      0.023571698817079,
      -0.065633264950992,
      0.096591328153729,
      -0.048641027983882,
      -0.010067809288878,
      0.01561766941231,
      -0.040167665233352,
      -0.040887158256526,
      -0.023439151182463,
      0.013401497351017,
      -0.015761781446355,
      0.011566961822162,
      -0.006496011199716,
      -0.010697215656214,
      0.002140485898404,
      -0.011756370139503,
      -0.005448610917537,
      -0.006390260236492,
      0.005475852782799,
      -0.000714555240283,
      0.00224693593855,
      -0.000672427843003,
      -0.00472975813242,
      -1.9387635721e-05,
      -0.00277609875026,
      0.003095000582905,
      -0.006390260236492,
      -0.005475852782799,
      0.000714555240283,
      -0.00224693593855,
      -0.000672427843003,
      -0.00472975813242,
      1.9387635721e-05,
      -0.00277609875026,
      0.003095000582905,
      -0.023439151182463,
      -0.013401497351017,
      0.015761781446355,
      -0.011566961822162,
      -0.006496011199716,
      -0.010697215656214,
      -0.002140485898404,
      -0.011756370139503,
      -0.005448610917537,
      -0.146902252942859,
      -0.023571698817079,
      0.065633264950992,
      -0.096591328153729,
      -0.048641027983882,
      -0.010067809288878,
      -0.01561766941231,
      -0.040167665233352,
      -0.040887158256526,
      -0.010268876639645,
      -0.032777427525723,
      0.016216598941623,
      0.000612809370759,
      -0.006565199847803,
      0.015298180240031,
      -0.045495921128835,
      0.013049997215957,
      0.012086541937645,
      0.147266649290601,
      -0.0,
      -0.0,
      -0.0,
      -0.462476103536201,
      0.598290051368598,
      0.0,
      0.06898821643137,
      0.073322763219987,
      -0.010268876639645,
      0.032777427525723,
      -0.016216598941623,
      -0.000612809370759,
      -0.006565199847803,
      0.015298180240031,
      0.045495921128835,
      0.013049997215957,
      0.012086541937645,
      0.004171044095383,
      0.013241255821687,
      0.001027283068908,
      0.007952565136292,
      0.00080837243443,
      -0.001017111571686,
      0.001045393293877,
      -0.000676781635018,
      0.003730109395955,
      -0.00090106751856,
      0.00060164521272,
      0.000905903564368,
      0.003157694176687,
      0.007003759607651,
      -0.001980929300242,
      -0.000588490541455,
      0.003384756638917,
      0.001444591189165,
      -0.00177157181222,
      -0.000596950113985,
      1.3388407305e-05,
      0.000510180901944,
      0.004982612673041,
      6.5048733949e-05,
      -0.000760244177095,
      0.005559257823313,
      0.001417742715113,
      -0.00177157181222,
      0.000596950113985,
      -1.3388407305e-05,
      -0.000510180901944,
      0.004982612673041,
      6.5048733949e-05,
      0.000760244177095,
      0.005559257823313,
      0.001417742715113,
      -0.00090106751856,
      -0.00060164521272,
      -0.000905903564368,
      -0.003157694176687,
      0.007003759607651,
      -0.001980929300242,
      0.000588490541455,
      0.003384756638917,
      0.001444591189165,
      0.004171044095383,
      -0.013241255821687,
      -0.001027283068908,
      -0.007952565136292,
      0.00080837243443,
      -0.001017111571686,
      -0.001045393293877,
      -0.000676781635018,
      0.003730109395955,
      -0.001918857912212,
      -0.000964519214333,
      0.000735065695941,
      0.000787120858862,
      -3.5861759473e-05,
      0.00123970450329,
      -2.0045328459e-05,
      0.001412911421003,
      0.00086657691742,
      -0.002013896724525,
      -0.0,
      -0.0,
      -0.0,
      -0.003397084830368,
      0.001246995616768,
      0.0,
      -0.002041104497691,
      0.00517135282044,
      -0.001918857912212,
      0.000964519214333,
      -0.000735065695941,
      -0.000787120858862,
      -3.5861759473e-05,
      0.00123970450329,
      2.0045328459e-05,
      0.001412911421003,
      0.00086657691742,
      -0.001024177772483,
      0.002485541616446,
      -0.00018571854426,
      0.000304252300866,
      0.001832667798777,
      0.001967821934347,
      7.8321016648e-05,
      0.000491928709931,
      -0.000536015819892,
      -0.000789363944231,
      0.001431493838459,
      0.000287010709097,
      0.000799018456115,
      0.001260118971258,
      0.001364108067559,
      0.000328861865747,
      -0.001070225274521,
      0.000582292255688,
      -0.000898945402309,
      0.000345124345276,
      0.000165314852699,
      0.000342425705968,
      -0.000148528550257,
      0.0012081506108,
      0.000145264967902,
      -0.001252318695001,
      0.000596709461801,
      -0.000898945402309,
      -0.000345124345276,
      -0.000165314852699,
      -0.000342425705968,
      -0.000148528550257,
      0.0012081506108,
      -0.000145264967902,
      -0.001252318695001,
      0.000596709461801,
      -0.000789363944231,
      -0.001431493838459,
      -0.000287010709097,
      -0.000799018456115,
      0.001260118971258,
      0.001364108067559,
      -0.000328861865747,
      -0.001070225274521,
      0.000582292255688,
      -0.001024177772483,
      -0.002485541616446,
      0.00018571854426,
      -0.000304252300866,
      0.001832667798777,
      0.001967821934347,
      -7.8321016648e-05,
      0.000491928709931,
      -0.000536015819892,
      0.000121458942418,
      -0.00054023087934,
      0.00019671382903,
      0.000535032862871,
      0.000930122922024,
      0.001500928478345,
      5.5030918422e-05,
      0.000919134152828,
      0.000555181349813,
      0.000356838548633,
      0.0,
      0.0,
      -0.0,
      0.000418219480986,
      0.0020610513152,
      0.0,
      0.001245113104756,
      0.000782943925217,
      0.000121458942418,
      0.00054023087934,
      -0.00019671382903,
      -0.000535032862871,
      0.000930122922024,
      0.001500928478345,
      -5.5030918422e-05,
      0.000919134152828,
      0.000555181349813,
      4.2331488985e-05,
      0.000204111768481,
      -0.000293999605661,
      -0.001024721940792,
      0.001146762147011,
      0.001250879243613,
      -9.5319947827e-05,
      0.000966168578746,
      -8.7033661929e-05,
      -0.000298691808631,
      9.1276513673e-05,
      -1.4818410157e-05,
      -0.001185546521626,
      0.001183469126855,
      0.001215506775483,
      -4.2246331327e-05,
      0.00088071978559,
      0.00026626247086,
      -0.000734006529896,
      3.8918663448e-05,
      5.4381937586e-05,
      -0.000555871670212,
      0.001154685176142,
      0.001199024070156,
      -5.0673845729e-05,
      0.000385983728717,
      0.000357248044209,
      -0.000734006529896,
      -3.8918663448e-05,
      -5.4381937586e-05,
      0.000555871670212,
      0.001154685176142,
      0.001199024070156,
      5.0673845729e-05,
      0.000385983728717,
      0.000357248044209,
      -0.000298691808631,
      -9.1276513673e-05,
      1.4818410157e-05,
      0.001185546521626,
      0.001183469126855,
      0.001215506775483,
      4.2246331327e-05,
      0.00088071978559,
      0.00026626247086,
      4.2331488985e-05,
      -0.000204111768481,
      0.000293999605661,
      0.001024721940792,
      0.001146762147011,
      0.001250879243613,
      9.5319947827e-05,
      0.000966168578746,
      -8.7033661929e-05,
      0.002148223856353,
      0.002711246258076,
      -0.005670914372254,
      0.007584591005464,
      0.007037313677528,
      0.005248410726971,
      0.000549530384337,
      -0.000861656476124,
      -0.002590128933541,
      -0.004291701249504,
      -0.0,
      -0.0,
      0.0,
      0.010543895539556,
      0.013520160743668,
      0.0,
      0.014108962316143,
      -0.001212979639478,
      0.002148223856353,
      -0.002711246258076,
      0.005670914372254,
      -0.007584591005464,
      0.007037313677528,
      0.005248410726971,
      -0.000549530384337,
      -0.000861656476124,
      -0.002590128933541,
      -0.001193243961193,
      -0.000407905875466,
      0.000775334009677,
      -0.003617455698273,
      0.002877819122276,
      0.002705318188537,
      0.000450949622897,
      0.003137144113666,
      -0.001428645860136,
      0.000695182894503,
      -0.001678787806517,
      -0.000952596407703,
      -0.000829425905009,
      0.003414125316244,
      0.001265622787915,
      0.002486274792037,
      0.001684847251036,
      0.000376218723773,
      0.002776456716551,
      -0.000235272583998,
      -0.000669877340588,
      0.000464600283768,
      -0.001572447052782,
      0.000351538816555,
      0.001279345351927,
      -0.001849495274232,
      0.000197062438949,
      0.002776456716551,
      0.000235272583998,
      0.000669877340588,
      -0.000464600283768,
      -0.001572447052782,
      0.000351538816555,
      -0.001279345351927,
      -0.001849495274232,
      0.000197062438949,
      0.000695182894503,
      0.001678787806517,
      0.000952596407703,
      0.000829425905009,
      0.003414125316244,
      0.001265622787915,
      -0.002486274792037,
      0.001684847251036,
      0.000376218723773,
      -0.001193243961193,
      0.000407905875466,
      -0.000775334009677,
      0.003617455698273,
      0.002877819122276,
      0.002705318188537,
      -0.000450949622897,
      0.003137144113666,
      -0.001428645860136,
      -0.720806606420935,
      -1.438725285208682,
      -1.268597200296206,
      -0.273654161192402,
      -1.428270699802241,
      -0.669803400350205,
      -1.7831947859793,
      -1.228936988217322,
      -2.761133444841912,
      -0.720806606420935,
      1.438725285208682,
      1.268597200296206,
      0.273654161192402,
      -1.428270699802241,
      -0.669803400350205,
      1.7831947859793,
      -1.228936988217322,
      -2.761133444841912,
      0.506392403477326,
      -0.05334136882495,
      -0.051469780789826,
      -0.042683137775273,
      0.137617089006792,
      0.045808226333606,
      0.241432002539433,
      -0.040996889273276,
      0.005419823247712,
      0.058755823198455,
      -0.029313375771333,
      0.008835739388703,
      0.003254430387864,
      0.050392791447969,
      0.027561725430262,
      -0.033362756671875,
      0.03368039903336,
      -0.003253526583968,
      0.02767800942427,
      -0.026557001753666,
      0.001280846641194,
      -0.021004678121091,
      0.011634010919156,
      0.008798420835705,
      -0.02264016311592,
      0.00532889208107,
      -0.006132359717283,
      0.029375255160705,
      -0.0,
      0.0,
      0.0,
      -0.001162396893726,
      0.001755932123203,
      -0.0,
      0.001043159314643,
      -0.006196786253911,
      0.02767800942427,
      0.026557001753666,
      -0.001280846641194,
      0.021004678121091,
      0.011634010919156,
      0.008798420835705,
      0.02264016311592,
      0.00532889208107,
      -0.006132359717283,
      0.058755823198455,
      0.029313375771333,
      -0.008835739388703,
      -0.003254430387864,
      0.050392791447969,
      0.027561725430262,
      0.033362756671875,
      0.03368039903336,
      -0.003253526583968,
      0.506392403477326,
      0.05334136882495,
      0.051469780789826,
      0.042683137775273,
      0.137617089006792,
      0.045808226333606,
      -0.241432002539433,
      -0.040996889273276,
      0.005419823247712,
      -0.015910446686968,
      -0.075813708666019,
      0.106594466184621,
      0.024348219245496,
      -0.117445258511773,
      0.036194822516119,
      -0.124621647057955,
      0.106748640654162,
      -0.087840449117319,
      -0.015910446686968,
      0.075813708666019,
      -0.106594466184621,
      -0.024348219245496,
      -0.117445258511773,
      0.036194822516119,
      0.124621647057955,
      0.106748640654161,
      -0.087840449117319,
      -0.006345404318568,
      -0.021871359890003,
      -0.025650518897255,
      -0.066725852742492,
      -0.015657532658055,
      0.000853800776934,
      -0.021262405965375,
      0.007886159008001,
      -0.013563829286963,
      -0.008156314690015,
      -0.008614553803501,
      -0.009396467079686,
      -0.013998373357188,
      -0.0061293692617,
      0.008736809191773,
      -0.003044179278305,
      0.003690201471771,
      0.001229874439862,
      -0.007146709566202,
      -0.004131316278519,
      0.001825132091521,
      -0.002640760435838,
      -0.002570821739958,
      0.001238569698007,
      0.005268183632903,
      -0.004241313528249,
      -0.000847249385129,
      -0.007626495787105,
      0.0,
      0.0,
      0.0,
      -0.002869657031182,
      -0.001055372380994,
      0.0,
      -0.002697943824259,
      -0.003290432315192,
      -0.007146709566202,
      0.004131316278519,
      -0.001825132091521,
      0.002640760435838,
      -0.002570821739958,
      0.001238569698007,
      -0.005268183632903,
      -0.004241313528249,
      -0.000847249385129,
      -0.008156314690015,
      0.008614553803501,
      0.009396467079686,
      0.013998373357188,
      -0.0061293692617,
      0.008736809191773,
      0.003044179278305,
      0.003690201471771,
      0.001229874439862,
      -0.006345404318568,
      0.021871359890003,
      0.025650518897255,
      0.066725852742492,
      -0.015657532658055,
      0.000853800776934,
      0.021262405965375,
      0.007886159008001,
      -0.013563829286963,
      -0.003360183572394,
      0.002915267235916,
      0.001695430432351,
      -0.006050098779086,
      -0.001932111600317,
      -0.001887249122177,
      -0.007373317131887,
      -0.00068350192769,
      -0.002766737783927,
      -0.003360183572394,
      -0.002915267235916,
      -0.001695430432351,
      0.006050098779086,
      -0.001932111600317,
      -0.001887249122177,
      0.007373317131887,
      -0.00068350192769,
      -0.002766737783927,
      0.006555513214942,
      -1.3105993059e-05,
      -0.003707502452529,
      0.009120135238725,
      -0.001096572656915,
      -0.004930576670881,
      0.000787003540022,
      -0.004337110455399,
      -0.002348529208521,
      0.005252024236107,
      0.000349458744277,
      -0.003343800724646,
      0.006326179952015,
      0.000994287714001,
      -0.004241589708695,
      -0.001262262277604,
      -0.001639484916863,
      -0.001156883022103,
      0.007420773016152,
      0.000818388588418,
      -0.001136760501215,
      0.002902235678479,
      0.001912924648816,
      -0.002713936688318,
      0.001291424922789,
      0.000829833142921,
      -0.000955454869592,
      0.008525422301413,
      -0.0,
      -0.0,
      0.0,
      0.002411659454022,
      -0.001908993540392,
      0.0,
      0.00160993706294,
      -0.000882031154595,
      0.007420773016152,
      -0.000818388588418,
      0.001136760501215,
      -0.002902235678479,
      0.001912924648816,
      -0.002713936688318,
      -0.001291424922789,
      0.000829833142921,
      -0.000955454869592,
      0.005252024236107,
      -0.000349458744277,
      0.003343800724646,
      -0.006326179952015,
      0.000994287714001,
      -0.004241589708695,
      0.001262262277604,
      -0.001639484916863,
      -0.001156883022103,
      0.006555513214942,
      1.3105993059e-05,
      0.003707502452529,
      -0.009120135238725,
      -0.001096572656915,
      -0.004930576670881,
      -0.000787003540022,
      -0.004337110455399,
      -0.002348529208521,
      -0.000682399070327,
      0.001358423732603,
      0.000873757693946,
      0.000770279181856,
      0.000686055899847,
      -0.001475537040181,
      0.000571275919349,
      0.002606114026914,
      -0.001539743593606,
      -0.000682399070327,
      -0.001358423732603,
      -0.000873757693946,
      -0.000770279181856,
      0.000686055899847,
      -0.001475537040181,
      -0.000571275919349,
      0.002606114026914,
      -0.001539743593606,
      0.0007867688479,
      -0.000287105063467,
      0.00012165605543,
      0.00032898880626,
      -0.000568558821564,
      -0.001101399116847,
      -0.001155938178935,
      -0.002226839323366,
      -0.001739948009527,
      0.001113802042873,
      0.000787601355337,
      0.0001936855202,
      0.000758704097504,
      -0.001230215989381,
      -0.001019608619775,
      -0.00123987035455,
      -0.001757434176013,
      -0.001002871063274,
      0.002773329848887,
      -8.8321549558e-05,
      -0.000505308857326,
      0.000400475832137,
      -0.001364562298034,
      -0.000914473865243,
      -0.001513053312707,
      0.000769360667469,
      -0.000733631006879,
      0.003329256999065,
      0.0,
      0.0,
      0.0,
      -0.001320340168995,
      -0.000787879983524,
      -0.0,
      0.000560172459769,
      -0.0005430007201,
      0.002773329848887,
      8.8321549558e-05,
      0.000505308857326,
      -0.000400475832137,
      -0.001364562298034,
      -0.000914473865243,
      0.001513053312707,
      0.000769360667469,
      -0.000733631006879,
      0.001113802042873,
      -0.000787601355337,
      -0.0001936855202,
      -0.000758704097504,
      -0.001230215989381,
      -0.001019608619775,
      0.00123987035455,
      -0.001757434176013,
      -0.001002871063274,
      0.0007867688479,
      0.000287105063467,
      -0.00012165605543,
      -0.00032898880626,
      -0.000568558821564,
      -0.001101399116847,
      0.001155938178935,
      -0.002226839323366,
      -0.001739948009527,
      0.016952077726159,
      -0.006119960122056,
      -0.020454106699372,
      0.010001316437692,
      -0.009148571837496,
      -0.023039461242754,
      -0.015276663642858,
      0.002195805687537,
      0.026965921328234,
      0.016952077726159,
      0.006119960122056,
      0.020454106699372,
      -0.010001316437692,
      -0.009148571837496,
      -0.023039461242754,
      0.015276663642858,
      0.002195805687537,
      0.026965921328234,
      -0.005727866769349,
      0.004545466635195,
      0.013559800459695,
      -0.000483417331383,
      -0.015432825183031,
      -0.003974518793435,
      0.011412476499299,
      -0.02148006598367,
      0.013183434934059,
      -0.001661945934081,
      0.004770237450627,
      0.004159315856972,
      -0.000713392142708,
      -0.009725571820687,
      9.0922628151e-05,
      -0.001186180536942,
      0.00066430468208,
      0.010010862949381,
      -0.008016452020084,
      0.000920396428181,
      0.002138827342086,
      0.002324816924312,
      0.006601148923656,
      0.001051605720449,
      -0.004530449878284,
      0.007109710876525,
      0.00310354560404,
      -0.011335034259221,
      0.0,
      0.0,
      0.0,
      0.012423499551965,
      0.00229753237536,
      0.0,
      0.007373133928754,
      0.002629879355749,
      -0.008016452020084,
      -0.000920396428181,
      -0.002138827342086,
      -0.002324816924312,
      0.006601148923656,
      0.001051605720449,
      0.004530449878284,
      0.007109710876525,
      0.00310354560404,
      -0.001661945934081,
      -0.004770237450627,
      -0.004159315856972,
      0.000713392142708,
      -0.009725571820687,
      9.0922628152e-05,
      0.001186180536942,
      0.00066430468208,
      0.010010862949381,
      -0.005727866769349,
      -0.004545466635195,
      -0.013559800459695,
      0.000483417331383,
      -0.015432825183031,
      -0.003974518793435,
      -0.011412476499299,
      -0.02148006598367,
      0.013183434934059,
      7.844521097200627,
      -0.0,
      -0.0,
      -0.0,
      9.731894681582459,
      1.358882498004109,
      -0.0,
      1.358882498004109,
      8.483513632348973,
      -1.363022157330777,
      -0.163947433658036,
      0.129314167450835,
      0.163947433658037,
      -0.17663226840774,
      -0.149554337388143,
      -0.129314167450835,
      -0.149554337388143,
      -0.064797274060881,
      -0.132955851761317,
      -0.058789352578656,
      0.015169955497619,
      0.058789352578656,
      -0.03120937880581,
      -0.028272166663867,
      -0.015169955497619,
      -0.028272166663867,
      0.00447246009328,
      -0.028846840769586,
      -0.017898382742808,
      -0.010395466829959,
      0.017898382742808,
      0.018223047657948,
      0.009372403312521,
      0.010395466829959,
      0.009372403312521,
      0.006635176478735,
      -0.002418130223048,
      -0.002818351767267,
      -0.003017458477608,
      0.002818351767267,
      0.013728261131209,
      0.003152063737249,
      0.003017458477608,
      0.003152063737249,
      -0.000520495949273,
      -0.002418130223048,
      0.002818351767267,
      0.003017458477608,
      -0.002818351767267,
      0.013728261131209,
      0.003152063737249,
      -0.003017458477608,
      0.003152063737249,
      -0.000520495949273,
      -0.028846840769586,
      0.017898382742808,
      0.010395466829959,
      -0.017898382742808,
      0.018223047657948,
      0.009372403312521,
      -0.010395466829959,
      0.009372403312521,
      0.006635176478735,
      -0.132955851761317,
      0.058789352578656,
      -0.015169955497619,
      -0.058789352578656,
      -0.03120937880581,
      -0.028272166663867,
      0.015169955497619,
      -0.028272166663867,
      0.00447246009328,
      -1.363022157330777,
      0.163947433658037,
      -0.129314167450835,
      -0.163947433658036,
      -0.17663226840774,
      -0.149554337388143,
      0.129314167450835,
      -0.149554337388143,
      -0.064797274060881,
      0.018147282700883,
      0.0,
      -0.0,
      0.0,
      -0.007484201733495,
      -0.023920289318454,
      -0.0,
      -0.014264025076344,
      -0.003953030123224,
      0.021685592330958,
      -0.005298998294058,
      0.008981749990003,
      -0.00149124960608,
      -0.022384576082957,
      -0.039868854121858,
      -0.005574437989835,
      0.000712732787943,
      0.013539292677284,
      0.003315175171567,
      -0.005427724690038,
      0.001297481219445,
      0.011753905449237,
      0.001058650971704,
      -0.003943465514413,
      0.002264099144999,
      0.000194706035864,
      -0.003875805957947,
      0.000800739820407,
      -0.001191490737442,
      -0.001385514115787,
      0.005295696419682,
      0.006037816429342,
      0.000370085657952,
      -0.000110191136998,
      -0.001289496537846,
      -0.000933034081478,
      0.001598617016283,
      0.000114943891957,
      -0.000519438498156,
      0.001038080552302,
      0.005717820825081,
      0.0003771791558,
      -0.000477049236251,
      -0.000576475032132,
      -0.002141730362908,
      0.001598617016283,
      -0.000114943891957,
      0.000519438498156,
      -0.001038080552302,
      0.005717820825081,
      0.0003771791558,
      0.000477049236251,
      -0.000576475032132,
      -0.002141730362908,
      0.000800739820407,
      0.001191490737442,
      0.001385514115787,
      -0.005295696419682,
      0.006037816429342,
      0.000370085657952,
      0.000110191136998,
      -0.001289496537846,
      -0.000933034081478,
      0.003315175171567,
      0.005427724690038,
      -0.001297481219445,
      -0.011753905449237,
      0.001058650971704,
      -0.003943465514413,
      -0.002264099144999,
      0.000194706035864,
      -0.003875805957947,
      0.021685592330958,
      0.005298998294058,
      -0.008981749990003,
      0.00149124960608,
      -0.022384576082957,
      -0.039868854121858,
      0.005574437989835,
      0.000712732787943,
      0.013539292677284,
      0.000354410682518,
      -0.0,
      -0.0,
      0.0,
      -0.00233248598329,
      -0.001388334351781,
      0.0,
      0.002919316533897,
      0.001386076726043,
      -0.000276857077756,
      0.001406380722582,
      -0.00024765655696,
      -0.002211840268795,
      0.001477287527309,
      -0.001058525616014,
      -0.001213287073011,
      0.000279122386725,
      0.000373066114715,
      -0.000552827370723,
      0.000749246411801,
      4.1110117151e-05,
      -0.00156632923132,
      0.001783096120446,
      0.00032971815952,
      0.000541847076683,
      -0.000310678199117,
      0.002007705125167,
      -0.000503339573,
      0.000255331712914,
      -0.000434493250681,
      -0.001195795398456,
      0.001161297593613,
      -0.000118173520022,
      0.000302633090684,
      -0.000892653628931,
      -0.000280526456771,
      -0.00122292600295,
      -2.574990743e-06,
      -0.000426997900755,
      -0.000401868780991,
      0.000501758726038,
      -0.00027208298114,
      -0.000142178403462,
      -0.001289052490474,
      -0.001027571413849,
      -0.00122292600295,
      2.574990743e-06,
      0.000426997900755,
      0.000401868780991,
      0.000501758726038,
      -0.00027208298114,
      0.000142178403462,
      -0.001289052490474,
      -0.001027571413849,
      -0.000503339573,
      -0.000255331712914,
      0.000434493250681,
      0.001195795398456,
      0.001161297593613,
      -0.000118173520022,
      -0.000302633090684,
      -0.000892653628931,
      -0.000280526456771,
      -0.000552827370723,
      -0.000749246411801,
      -4.1110117151e-05,
      0.00156632923132,
      0.001783096120446,
      0.00032971815952,
      -0.000541847076683,
      -0.000310678199117,
      0.002007705125167,
      -0.000276857077756,
      -0.001406380722582,
      0.00024765655696,
      0.002211840268795,
      0.001477287527309,
      -0.001058525616014,
      0.001213287073011,
      0.000279122386725,
      0.000373066114715,
      0.000354410682518,
      0.0,
      0.0,
      -0.0,
      -0.00233248598329,
      0.002919316533897,
      -0.0,
      -0.001388334351781,
      0.001386076726043,
      -0.000276857077756,
      0.002211840268795,
      0.001213287073011,
      -0.001406380722582,
      0.001477287527309,
      0.000279122386725,
      0.00024765655696,
      -0.001058525616014,
      0.000373066114715,
      -0.000552827370723,
      0.00156632923132,
      -0.000541847076683,
      -0.000749246411801,
      0.001783096120446,
      -0.000310678199117,
      -4.1110117151e-05,
      0.00032971815952,
      0.002007705125167,
      -0.000503339573,
      0.001195795398456,
      -0.000302633090684,
      -0.000255331712914,
      0.001161297593613,
      -0.000892653628931,
      0.000434493250681,
      -0.000118173520022,
      -0.000280526456771,
      -0.00122292600295,
      0.000401868780991,
      0.000142178403462,
      2.574990743e-06,
      0.000501758726038,
      -0.001289052490474,
      0.000426997900755,
      -0.00027208298114,
      -0.001027571413849,
      -0.00122292600295,
      -0.000401868780991,
      -0.000142178403462,
      -2.574990743e-06,
      0.000501758726038,
      -0.001289052490474,
      -0.000426997900755,
      -0.00027208298114,
      -0.001027571413849,
      -0.000503339573,
      -0.001195795398456,
      0.000302633090684,
      0.000255331712914,
      0.001161297593613,
      -0.000892653628931,
      -0.000434493250681,
      -0.000118173520022,
      -0.000280526456771,
      -0.000552827370723,
      -0.00156632923132,
      0.000541847076683,
      0.000749246411801,
      0.001783096120446,
      -0.000310678199117,
      4.1110117151e-05,
      0.00032971815952,
      0.002007705125167,
      -0.000276857077756,
      -0.002211840268795,
      -0.001213287073011,
      0.001406380722582,
      0.001477287527309,
      0.000279122386725,
      -0.00024765655696,
      -0.001058525616014,
      0.000373066114715,
      0.018147282700883,
      0.0,
      -0.0,
      0.0,
      -0.007484201733495,
      -0.014264025076344,
      -0.0,
      -0.023920289318454,
      -0.003953030123224,
      0.021685592330958,
      0.00149124960608,
      0.005574437989835,
      0.005298998294058,
      -0.022384576082957,
      0.000712732787943,
      -0.008981749990003,
      -0.039868854121858,
      0.013539292677284,
      0.003315175171567,
      -0.011753905449237,
      -0.002264099144999,
      0.005427724690038,
      0.001058650971704,
      0.000194706035864,
      -0.001297481219445,
      -0.003943465514413,
      -0.003875805957947,
      0.000800739820407,
      -0.005295696419682,
      0.000110191136998,
      0.001191490737442,
      0.006037816429342,
      -0.001289496537846,
      0.001385514115787,
      0.000370085657952,
      -0.000933034081478,
      0.001598617016283,
      -0.001038080552302,
      0.000477049236251,
      -0.000114943891957,
      0.005717820825081,
      -0.000576475032132,
      0.000519438498156,
      0.0003771791558,
      -0.002141730362908,
      0.001598617016283,
      0.001038080552302,
      -0.000477049236251,
      0.000114943891957,
      0.005717820825081,
      -0.000576475032132,
      -0.000519438498156,
      0.0003771791558,
      -0.002141730362908,
      0.000800739820407,
      0.005295696419682,
      -0.000110191136998,
      -0.001191490737442,
      0.006037816429342,
      -0.001289496537846,
      -0.001385514115787,
      0.000370085657952,
      -0.000933034081478,
      0.003315175171567,
      0.011753905449237,
      0.002264099144999,
      -0.005427724690038,
      0.001058650971704,
      0.000194706035864,
      0.001297481219445,
      -0.003943465514413,
      -0.003875805957947,
      0.021685592330958,
      -0.00149124960608,
      -0.005574437989835,
      -0.005298998294058,
      -0.022384576082957,
      0.000712732787943,
      0.008981749990003,
      -0.039868854121858,
      0.013539292677284,
      -0.264366997871182,
      0.283088042794712,
      -0.468256354998579,
      0.283088042794712,
      0.063146799678711,
      0.151964741225369,
      -0.468256354998579,
      0.151964741225369,
      -0.679302836254887,
      -0.264366997871182,
      -0.283088042794712,
      0.468256354998579,
      -0.283088042794712,
      0.063146799678711,
      0.151964741225369,
      0.468256354998579,
      0.151964741225369,
      -0.679302836254887,
      -0.014558536381862,
      0.02516570884106,
      0.013777585804502,
      0.02516570884106,
      -0.034196361816292,
      -0.017709361200678,
      0.013777585804502,
      -0.017709361200678,
      -0.039856885507798,
      -0.014237590177329,
      0.014057802916468,
      0.006454537377264,
      0.014057802916468,
      -0.021215577783226,
      -0.013848158310006,
      0.006454537377264,
      -0.013848158310006,
      -0.004863572517864,
      -0.00683171329943,
      0.00605766117181,
      3.0615981483e-05,
      0.00605766117181,
      -0.006778636536436,
      0.002283214063801,
      3.0615981483e-05,
      0.002283214063801,
      0.002797303941492,
      -0.00346281751254,
      -0.0,
      -0.0,
      -0.0,
      0.000168675589076,
      0.007047287876566,
      0.0,
      0.007047287876566,
      0.005922326307824,
      -0.00683171329943,
      -0.00605766117181,
      -3.0615981483e-05,
      -0.00605766117181,
      -0.006778636536436,
      0.002283214063801,
      -3.0615981483e-05,
      0.002283214063801,
      0.002797303941492,
      -0.014237590177329,
      -0.014057802916468,
      -0.006454537377264,
      -0.014057802916468,
      -0.021215577783226,
      -0.013848158310006,
      -0.006454537377264,
      -0.013848158310006,
      -0.004863572517864,
      -0.014558536381862,
      -0.02516570884106,
      -0.013777585804502,
      -0.02516570884106,
      -0.034196361816292,
      -0.017709361200678,
      -0.013777585804502,
      -0.017709361200678,
      -0.039856885507798,
      0.004066532164417,
      0.0195521111237,
      -0.000519046875497,
      0.0195521111237,
      0.003622755492304,
      -0.032352231717962,
      -0.000519046875497,
      -0.032352231717962,
      0.020843101656493,
      0.004066532164417,
      -0.0195521111237,
      0.000519046875497,
      -0.0195521111237,
      0.003622755492304,
      -0.032352231717962,
      0.000519046875497,
      -0.032352231717962,
      0.020843101656493,
      -0.005224098698661,
      0.006035262423786,
      -0.005538609149022,
      0.006035262423786,
      0.004015843687747,
      -0.007090330667479,
      -0.005538609149022,
      -0.007090330667479,
      -0.004423594373628,
      4.3500089927e-05,
      0.002111252060584,
      -0.004986386060777,
      0.002111252060584,
      -0.004373744254142,
      0.003943670885007,
      -0.004986386060777,
      0.003943670885007,
      -0.002103702461202,
      -0.000113952513823,
      0.001184385731003,
      -0.003284130947893,
      0.001184385731003,
      -0.004174120078486,
      0.003339426297318,
      -0.003284130947893,
      0.003339426297318,
      0.00159360234365,
      -0.000609484337155,
      -0.0,
      0.0,
      -0.0,
      -0.003830946366651,
      0.00245261283094,
      -0.0,
      0.00245261283094,
      0.001941559698348,
      -0.000113952513823,
      -0.001184385731003,
      0.003284130947893,
      -0.001184385731003,
      -0.004174120078486,
      0.003339426297318,
      0.003284130947893,
      0.003339426297318,
      0.00159360234365,
      4.3500089927e-05,
      -0.002111252060584,
      0.004986386060777,
      -0.002111252060584,
      -0.004373744254142,
      0.003943670885007,
      0.004986386060777,
      0.003943670885007,
      -0.002103702461202,
      -0.005224098698661,
      -0.006035262423786,
      0.005538609149022,
      -0.006035262423786,
      0.004015843687747,
      -0.007090330667479,
      0.005538609149022,
      -0.007090330667479,
      -0.004423594373628,
      9.231034571e-05,
      -0.000148459572569,
      0.000272248985539,
      -0.000148459572569,
      -0.00092067521146,
      5.0155372207e-05,
      0.000272248985539,
      5.0155372207e-05,
      0.000785416508022,
      9.231034571e-05,
      0.000148459572569,
      -0.000272248985539,
      0.000148459572569,
      -0.00092067521146,
      5.0155372207e-05,
      -0.000272248985539,
      5.0155372207e-05,
      0.000785416508022,
      -0.000620111840936,
      -0.000362976941659,
      -0.000536524112246,
      -0.000362976941659,
      -0.001153635574817,
      0.001181346611857,
      -0.000536524112246,
      0.001181346611857,
      0.001377827944452,
      -0.000625244239979,
      -0.000194857235092,
      -0.000407086273194,
      -0.000194857235092,
      -0.001259871495381,
      0.001055873400817,
      -0.000407086273194,
      0.001055873400817,
      -4.605108274e-05,
      -0.00058012753205,
      2.3677839835e-05,
      -0.000153698907414,
      2.3677839835e-05,
      -0.001831147023995,
      0.000441542031695,
      -0.000153698907414,
      0.000441542031695,
      -0.000378224409131,
      -0.000623354117965,
      -0.0,
      0.0,
      0.0,
      -0.001945006740613,
      0.000113983456147,
      -0.0,
      0.000113983456147,
      -6.5716183567e-05,
      -0.00058012753205,
      -2.3677839835e-05,
      0.000153698907414,
      -2.3677839835e-05,
      -0.001831147023995,
      0.000441542031695,
      0.000153698907414,
      0.000441542031695,
      -0.000378224409131,
      -0.000625244239979,
      0.000194857235092,
      0.000407086273194,
      0.000194857235092,
      -0.001259871495381,
      0.001055873400817,
      0.000407086273194,
      0.001055873400817,
      -4.605108274e-05,
      -0.000620111840936,
      0.000362976941659,
      0.000536524112246,
      0.000362976941659,
      -0.001153635574817,
      0.001181346611857,
      0.000536524112246,
      0.001181346611857,
      0.001377827944452,
      -0.001604018578159,
      -0.000623303166366,
      -5.43178599e-05,
      -0.000623303166366,
      0.000995440155167,
      -0.001710050609477,
      -5.43178599e-05,
      -0.001710050609477,
      -0.008460771240999,
      -0.001604018578159,
      0.000623303166366,
      5.43178599e-05,
      0.000623303166366,
      0.000995440155167,
      -0.001710050609477,
      5.43178599e-05,
      -0.001710050609477,
      -0.008460771240999,
      -0.002624290806852,
      6.3029440557e-05,
      0.001854298429495,
      6.3029440557e-05,
      0.001159297335784,
      -4.804261637e-05,
      0.001854298429495,
      -4.804261637e-05,
      0.001897798452654,
      -0.001936795457621,
      0.000303817071491,
      0.000374242144206,
      0.000303817071491,
      -7.9682982664e-05,
      9.0802914866e-05,
      0.000374242144206,
      9.0802914866e-05,
      -0.000306281612073,
      -0.002554435122749,
      0.00084184133877,
      0.001297923812376,
      0.00084184133877,
      -0.002373372787232,
      -0.001224658623498,
      0.001297923812376,
      -0.001224658623498,
      -0.002103634886325,
      -0.002495169238253,
      0.0,
      0.0,
      -0.0,
      -0.003567521388896,
      -0.001192319790643,
      -0.0,
      -0.001192319790643,
      -0.000745326170526,
      -0.002554435122749,
      -0.00084184133877,
      -0.001297923812376,
      -0.00084184133877,
      -0.002373372787232,
      -0.001224658623498,
      -0.001297923812376,
      -0.001224658623498,
      -0.002103634886325,
      -0.001936795457621,
      -0.000303817071491,
      -0.000374242144206,
      -0.000303817071491,
      -7.9682982664e-05,
      9.0802914866e-05,
      -0.000374242144206,
      9.0802914866e-05,
      -0.000306281612073,
      -0.002624290806852,
      -6.3029440557e-05,
      -0.001854298429495,
      -6.3029440557e-05,
      0.001159297335784,
      -4.804261637e-05,
      -0.001854298429495,
      -4.804261637e-05,
      0.001897798452654,
      0.005445754473145,
      -0.018472462367115,
      0.027313608404204,
      -0.018472462367115,
      0.021741259346371,
      0.023535166970644,
      0.027313608404204,
      0.023535166970644,
      -0.028909536211887,
      0.005445754473145,
      0.018472462367115,
      -0.027313608404204,
      0.018472462367115,
      0.021741259346371,
      0.023535166970644,
      -0.027313608404204,
      0.023535166970644,
      -0.028909536211887,
      0.035295848280772,
      -0.015344744150034,
      -0.043011709758118,
      -0.015344744150034,
      0.014606131415913,
      0.027211063724056,
      -0.043011709758118,
      0.027211063724056,
      0.093823914427136,
      0.026541755601034,
      -0.011276182309016,
      0.005343747661676,
      -0.011276182309016,
      -0.012316228823976,
      -0.009540367871962,
      0.005343747661676,
      -0.009540367871962,
      -0.001011049842143,
      0.025550582382533,
      -0.0003490797084,
      0.002572370508253,
      -0.0003490797084,
      -0.019494057603724,
      -0.007276532850662,
      0.002572370508253,
      -0.007276532850662,
      -0.002217025638166,
      0.022596387495532,
      -0.0,
      0.0,
      -0.0,
      -0.019868299497635,
      -0.004341347607788,
      0.0,
      -0.004341347607788,
      0.000914425786565,
      0.025550582382533,
      0.0003490797084,
      -0.002572370508253,
      0.0003490797084,
      -0.019494057603724,
      -0.007276532850662,
      -0.002572370508253,
      -0.007276532850662,
      -0.002217025638166,
      0.026541755601034,
      0.011276182309016,
      -0.005343747661676,
      0.011276182309016,
      -0.012316228823976,
      -0.009540367871962,
      -0.005343747661676,
      -0.009540367871962,
      -0.001011049842143,
      0.035295848280772,
      0.015344744150034,
      0.043011709758118,
      0.015344744150034,
      0.014606131415913,
      0.027211063724056,
      0.043011709758118,
      0.027211063724056,
      0.093823914427136,
      -0.015910446686968,
      0.075813708666019,
      -0.106594466184621,
      -0.024348219245496,
      -0.117445258511773,
      0.036194822516119,
      0.124621647057955,
      0.106748640654161,
      -0.087840449117319,
      -0.015910446686968,
      -0.075813708666019,
      0.106594466184621,
      0.024348219245496,
      -0.117445258511773,
      0.036194822516119,
      -0.124621647057955,
      0.106748640654162,
      -0.087840449117319,
      -0.006345404318568,
      0.021871359890003,
      0.025650518897255,
      0.066725852742492,
      -0.015657532658055,
      0.000853800776934,
      0.021262405965375,
      0.007886159008001,
      -0.013563829286963,
      -0.008156314690015,
      0.008614553803501,
      0.009396467079686,
      0.013998373357188,
      -0.0061293692617,
      0.008736809191773,
      0.003044179278305,
      0.003690201471771,
      0.001229874439862,
      -0.007146709566202,
      0.004131316278519,
      -0.001825132091521,
      0.002640760435838,
      -0.002570821739958,
      0.001238569698007,
      -0.005268183632903,
      -0.004241313528249,
      -0.000847249385129,
      -0.007626495787105,
      -0.0,
      0.0,
      0.0,
      -0.002869657031182,
      -0.001055372380994,
      0.0,
      -0.002697943824259,
      -0.003290432315192,
      -0.007146709566202,
      -0.004131316278519,
      0.001825132091521,
      -0.002640760435838,
      -0.002570821739958,
      0.001238569698007,
      0.005268183632903,
      -0.004241313528249,
      -0.000847249385129,
      -0.008156314690015,
      -0.008614553803501,
      -0.009396467079686,
      -0.013998373357188,
      -0.0061293692617,
      0.008736809191773,
      -0.003044179278305,
      0.003690201471771,
      0.001229874439862,
      -0.006345404318568,
      -0.021871359890003,
      -0.025650518897255,
      -0.066725852742492,
      -0.015657532658055,
      0.000853800776934,
      -0.021262405965375,
      0.007886159008001,
      -0.013563829286963,
      -0.720806606420935,
      1.438725285208682,
      1.268597200296206,
      0.273654161192402,
      -1.428270699802241,
      -0.669803400350205,
      1.7831947859793,
      -1.228936988217322,
      -2.761133444841912,
      -0.720806606420935,
      -1.438725285208682,
      -1.268597200296206,
      -0.273654161192402,
      -1.428270699802241,
      -0.669803400350205,
      -1.7831947859793,
      -1.228936988217322,
      -2.761133444841912,
      0.506392403477326,
      0.05334136882495,
      0.051469780789826,
      0.042683137775273,
      0.137617089006792,
      0.045808226333606,
      -0.241432002539433,
      -0.040996889273276,
      0.005419823247712,
      0.058755823198455,
      0.029313375771333,
      -0.008835739388703,
      -0.003254430387864,
      0.050392791447969,
      0.027561725430262,
      0.033362756671875,
      0.03368039903336,
      -0.003253526583968,
      0.02767800942427,
      0.026557001753666,
      -0.001280846641194,
      0.021004678121091,
      0.011634010919156,
      0.008798420835705,
      0.02264016311592,
      0.00532889208107,
      -0.006132359717283,
      0.029375255160705,
      0.0,
      0.0,
      0.0,
      -0.001162396893726,
      0.001755932123203,
      -0.0,
      0.001043159314643,
      -0.006196786253911,
      0.02767800942427,
      -0.026557001753666,
      0.001280846641194,
      -0.021004678121091,
      0.011634010919156,
      0.008798420835705,
      -0.02264016311592,
      0.00532889208107,
      -0.006132359717283,
      0.058755823198455,
      -0.029313375771333,
      0.008835739388703,
      0.003254430387864,
      0.050392791447969,
      0.027561725430262,
      -0.033362756671875,
      0.03368039903336,
      -0.003253526583968,
      0.506392403477326,
      -0.05334136882495,
      -0.051469780789826,
      -0.042683137775273,
      0.137617089006792,
      0.045808226333606,
      0.241432002539433,
      -0.040996889273276,
      0.005419823247712,
      0.016952077726159,
      0.006119960122056,
      0.020454106699372,
      -0.010001316437692,
      -0.009148571837496,
      -0.023039461242754,
      0.015276663642858,
      0.002195805687537,
      0.026965921328234,
      0.016952077726159,
      -0.006119960122056,
      -0.020454106699372,
      0.010001316437692,
      -0.009148571837496,
      -0.023039461242754,
      -0.015276663642858,
      0.002195805687537,
      0.026965921328234,
      -0.005727866769349,
      -0.004545466635195,
      -0.013559800459695,
      0.000483417331383,
      -0.015432825183031,
      -0.003974518793435,
      -0.011412476499299,
      -0.02148006598367,
      0.013183434934059,
      -0.001661945934081,
      -0.004770237450627,
      -0.004159315856972,
      0.000713392142708,
      -0.009725571820687,
      9.0922628152e-05,
      0.001186180536942,
      0.00066430468208,
      0.010010862949381,
      -0.008016452020084,
      -0.000920396428181,
      -0.002138827342086,
      -0.002324816924312,
      0.006601148923656,
      0.001051605720449,
      0.004530449878284,
      0.007109710876525,
      0.00310354560404,
      -0.011335034259221,
      -0.0,
      0.0,
      -0.0,
      0.012423499551965,
      0.00229753237536,
      0.0,
      0.007373133928754,
      0.002629879355749,
      -0.008016452020084,
      0.000920396428181,
      0.002138827342086,
      0.002324816924312,
      0.006601148923656,
      0.001051605720449,
      -0.004530449878284,
      0.007109710876525,
      0.00310354560404,
      -0.001661945934081,
      0.004770237450627,
      0.004159315856972,
      -0.000713392142708,
      -0.009725571820687,
      9.0922628152e-05,
      -0.001186180536942,
      0.00066430468208,
      0.010010862949381,
      -0.005727866769349,
      0.004545466635195,
      0.013559800459695,
      -0.000483417331383,
      -0.015432825183031,
      -0.003974518793435,
      0.011412476499299,
      -0.02148006598367,
      0.013183434934059,
      -0.000682399070327,
      -0.001358423732603,
      -0.000873757693946,
      -0.000770279181856,
      0.000686055899847,
      -0.001475537040181,
      -0.000571275919349,
      0.002606114026914,
      -0.001539743593606,
      -0.000682399070327,
      0.001358423732603,
      0.000873757693946,
      0.000770279181856,
      0.000686055899847,
      -0.001475537040181,
      0.000571275919349,
      0.002606114026914,
      -0.001539743593606,
      0.0007867688479,
      0.000287105063467,
      -0.00012165605543,
      -0.00032898880626,
      -0.000568558821564,
      -0.001101399116847,
      0.001155938178935,
      -0.002226839323366,
      -0.001739948009527,
      0.001113802042873,
      -0.000787601355337,
      -0.0001936855202,
      -0.000758704097504,
      -0.001230215989381,
      -0.001019608619775,
      0.00123987035455,
      -0.001757434176013,
      -0.001002871063274,
      0.002773329848887,
      8.8321549558e-05,
      0.000505308857326,
      -0.000400475832137,
      -0.001364562298034,
      -0.000914473865243,
      0.001513053312707,
      0.000769360667469,
      -0.000733631006879,
      0.003329256999065,
      -0.0,
      0.0,
      0.0,
      -0.001320340168995,
      -0.000787879983524,
      -0.0,
      0.000560172459769,
      -0.0005430007201,
      0.002773329848887,
      -8.8321549558e-05,
      -0.000505308857326,
      0.000400475832137,
      -0.001364562298034,
      -0.000914473865243,
      -0.001513053312707,
      0.000769360667469,
      -0.000733631006879,
      0.001113802042873,
      0.000787601355337,
      0.0001936855202,
      0.000758704097504,
      -0.001230215989381,
      -0.001019608619775,
      -0.00123987035455,
      -0.001757434176013,
      -0.001002871063274,
      0.0007867688479,
      -0.000287105063467,
      0.00012165605543,
      0.00032898880626,
      -0.000568558821564,
      -0.001101399116847,
      -0.001155938178935,
      -0.002226839323366,
      -0.001739948009527,
      -0.003360183572394,
      -0.002915267235916,
      -0.001695430432351,
      0.006050098779086,
      -0.001932111600317,
      -0.001887249122177,
      0.007373317131887,
      -0.00068350192769,
      -0.002766737783927,
      -0.003360183572394,
      0.002915267235916,
      0.001695430432351,
      -0.006050098779086,
      -0.001932111600317,
      -0.001887249122177,
      -0.007373317131887,
      -0.00068350192769,
      -0.002766737783927,
      0.006555513214942,
      1.3105993059e-05,
      0.003707502452529,
      -0.009120135238725,
      -0.001096572656915,
      -0.004930576670881,
      -0.000787003540022,
      -0.004337110455399,
      -0.002348529208521,
      0.005252024236107,
      -0.000349458744277,
      0.003343800724646,
      -0.006326179952015,
      0.000994287714001,
      -0.004241589708695,
      0.001262262277604,
      -0.001639484916863,
      -0.001156883022103,
      0.007420773016152,
      -0.000818388588418,
      0.001136760501215,
      -0.002902235678479,
      0.001912924648816,
      -0.002713936688318,
      -0.001291424922789,
      0.000829833142921,
      -0.000955454869592,
      0.008525422301413,
      0.0,
      0.0,
      0.0,
      0.002411659454022,
      -0.001908993540392,
      0.0,
      0.00160993706294,
      -0.000882031154595,
      0.007420773016152,
      0.000818388588418,
      -0.001136760501215,
      0.002902235678479,
      0.001912924648816,
      -0.002713936688318,
      0.001291424922789,
      0.000829833142921,
      -0.000955454869592,
      0.005252024236107,
      0.000349458744277,
      -0.003343800724646,
      0.006326179952015,
      0.000994287714001,
      -0.004241589708695,
      -0.001262262277604,
      -0.001639484916863,
      -0.001156883022103,
      0.006555513214942,
      -1.3105993059e-05,
      -0.003707502452529,
      0.009120135238725,
      -0.001096572656915,
      -0.004930576670881,
      0.000787003540022,
      -0.004337110455399,
      -0.002348529208521,
      0.147266649290601,
      -0.0,
      0.0,
      0.0,
      -0.462476103536201,
      0.598290051368598,
      0.0,
      0.06898821643137,
      0.073322763219987,
      -0.010268876639645,
      -0.032777427525723,
      0.016216598941623,
      0.000612809370759,
      -0.006565199847803,
      0.015298180240031,
      -0.045495921128835,
      0.013049997215957,
      0.012086541937645,
      0.004171044095383,
      -0.013241255821687,
      -0.001027283068908,
      -0.007952565136292,
      0.00080837243443,
      -0.001017111571686,
      -0.001045393293877,
      -0.000676781635018,
      0.003730109395955,
      -0.00090106751856,
      -0.00060164521272,
      -0.000905903564368,
      -0.003157694176687,
      0.007003759607651,
      -0.001980929300242,
      0.000588490541455,
      0.003384756638917,
      0.001444591189165,
      -0.00177157181222,
      0.000596950113985,
      -1.3388407305e-05,
      -0.000510180901944,
      0.004982612673041,
      6.5048733949e-05,
      0.000760244177095,
      0.005559257823313,
      0.001417742715113,
      -0.00177157181222,
      -0.000596950113985,
      1.3388407305e-05,
      0.000510180901944,
      0.004982612673041,
      6.5048733949e-05,
      -0.000760244177095,
      0.005559257823313,
      0.001417742715113,
      -0.00090106751856,
      0.00060164521272,
      0.000905903564368,
      0.003157694176687,
      0.007003759607651,
      -0.001980929300242,
      -0.000588490541455,
      0.003384756638917,
      0.001444591189165,
      0.004171044095383,
      0.013241255821687,
      0.001027283068908,
      0.007952565136292,
      0.00080837243443,
      -0.001017111571686,
      0.001045393293877,
      -0.000676781635018,
      0.003730109395955,
      -0.010268876639645,
      0.032777427525723,
      -0.016216598941623,
      -0.000612809370759,
      -0.006565199847803,
      0.015298180240031,
      0.045495921128835,
      0.013049997215957,
      0.012086541937645,
      -0.106643792113068,
      0.0,
      0.0,
      -0.0,
      -0.366006262302945,
      -0.386502941227895,
      -0.0,
      -0.398425959577351,
      -0.467028328211976,
      -0.641267609604416,
      -0.112877783475931,
      -0.457811414941084,
      -0.710669866256153,
      -0.259730290747168,
      -0.373308520438207,
      -0.146687163318588,
      0.049116326575933,
      -0.042475121812096,
      -0.146902252942859,
      -0.023571698817079,
      0.065633264950992,
      -0.096591328153729,
      -0.048641027983882,
      -0.010067809288878,
      -0.01561766941231,
      -0.040167665233352,
      -0.040887158256526,
      -0.023439151182463,
      -0.013401497351017,
      0.015761781446355,
      -0.011566961822162,
      -0.006496011199716,
      -0.010697215656214,
      -0.002140485898404,
      -0.011756370139503,
      -0.005448610917537,
      -0.006390260236492,
      -0.005475852782799,
      0.000714555240283,
      -0.00224693593855,
      -0.000672427843003,
      -0.00472975813242,
      1.9387635721e-05,
      -0.00277609875026,
      0.003095000582905,
      -0.006390260236492,
      0.005475852782799,
      -0.000714555240283,
      0.00224693593855,
      -0.000672427843003,
      -0.00472975813242,
      -1.9387635721e-05,
      -0.00277609875026,
      0.003095000582905,
      -0.023439151182463,
      0.013401497351017,
      -0.015761781446355,
      0.011566961822162,
      -0.006496011199716,
      -0.010697215656214,
      0.002140485898404,
      -0.011756370139503,
      -0.005448610917537,
      -0.146902252942859,
      0.023571698817079,
      -0.065633264950992,
      0.096591328153729,
      -0.048641027983882,
      -0.010067809288878,
      0.01561766941231,
      -0.040167665233352,
      -0.040887158256526,
      -0.641267609604416,
      0.112877783475931,
      0.457811414941084,
      0.710669866256153,
      -0.259730290747168,
      -0.373308520438206,
      0.146687163318588,
      0.049116326575933,
      -0.042475121812096,
      -0.004291701249504,
      0.0,
      0.0,
      0.0,
      0.010543895539556,
      0.013520160743668,
      0.0,
      0.014108962316143,
      -0.001212979639478,
      0.002148223856353,
      0.002711246258076,
      -0.005670914372254,
      0.007584591005464,
      0.007037313677528,
      0.005248410726971,
      0.000549530384337,
      -0.000861656476124,
      -0.002590128933541,
      -0.001193243961193,
      0.000407905875466,
      -0.000775334009677,
      0.003617455698273,
      0.002877819122276,
      0.002705318188537,
      -0.000450949622897,
      0.003137144113666,
      -0.001428645860136,
      0.000695182894503,
      0.001678787806517,
      0.000952596407703,
      0.000829425905009,
      0.003414125316244,
      0.001265622787915,
      -0.002486274792037,
      0.001684847251036,
      0.000376218723773,
      0.002776456716551,
      0.000235272583998,
      0.000669877340588,
      -0.000464600283768,
      -0.001572447052782,
      0.000351538816555,
      -0.001279345351927,
      -0.001849495274232,
      0.000197062438949,
      0.002776456716551,
      -0.000235272583998,
      -0.000669877340588,
      0.000464600283768,
      -0.001572447052782,
      0.000351538816555,
      0.001279345351927,
      -0.001849495274232,
      0.000197062438949,
      0.000695182894503,
      -0.001678787806517,
      -0.000952596407703,
      -0.000829425905009,
      0.003414125316244,
      0.001265622787915,
      0.002486274792037,
      0.001684847251036,
      0.000376218723773,
      -0.001193243961193,
      -0.000407905875466,
      0.000775334009677,
      -0.003617455698273,
      0.002877819122276,
      0.002705318188537,
      0.000450949622897,
      0.003137144113666,
      -0.001428645860136,
      0.002148223856353,
      -0.002711246258076,
      0.005670914372254,
      -0.007584591005464,
      0.007037313677528,
      0.005248410726971,
      -0.000549530384337,
      -0.000861656476124,
      -0.002590128933541,
      0.000356838548633,
      -0.0,
      -0.0,
      -0.0,
      0.000418219480986,
      0.0020610513152,
      0.0,
      0.001245113104756,
      0.000782943925217,
      0.000121458942418,
      -0.00054023087934,
      0.00019671382903,
      0.000535032862871,
      0.000930122922024,
      0.001500928478345,
      5.5030918422e-05,
      0.000919134152828,
      0.000555181349813,
      4.2331488985e-05,
      -0.000204111768481,
      0.000293999605661,
      0.001024721940792,
      0.001146762147011,
      0.001250879243613,
      9.5319947827e-05,
      0.000966168578746,
      -8.7033661929e-05,
      -0.000298691808631,
      -9.1276513673e-05,
      1.4818410157e-05,
      0.001185546521626,
      0.001183469126855,
      0.001215506775483,
      4.2246331327e-05,
      0.00088071978559,
      0.00026626247086,
      -0.000734006529896,
      -3.8918663448e-05,
      -5.4381937586e-05,
      0.000555871670212,
      0.001154685176142,
      0.001199024070156,
      5.0673845729e-05,
      0.000385983728717,
      0.000357248044209,
      -0.000734006529896,
      3.8918663448e-05,
      5.4381937586e-05,
      -0.000555871670212,
      0.001154685176142,
      0.001199024070156,
      -5.0673845729e-05,
      0.000385983728717,
      0.000357248044209,
      -0.000298691808631,
      9.1276513673e-05,
      -1.4818410157e-05,
      -0.001185546521626,
      0.001183469126855,
      0.001215506775483,
      -4.2246331327e-05,
      0.00088071978559,
      0.00026626247086,
      4.2331488985e-05,
      0.000204111768481,
      -0.000293999605661,
      -0.001024721940792,
      0.001146762147011,
      0.001250879243613,
      -9.5319947827e-05,
      0.000966168578746,
      -8.703366193e-05,
      0.000121458942418,
      0.00054023087934,
      -0.00019671382903,
      -0.000535032862871,
      0.000930122922024,
      0.001500928478345,
      -5.5030918422e-05,
      0.000919134152828,
      0.000555181349813,
      -0.002013896724525,
      0.0,
      0.0,
      -0.0,
      -0.003397084830368,
      0.001246995616768,
      0.0,
      -0.002041104497691,
      0.00517135282044,
      -0.001918857912212,
      -0.000964519214333,
      0.000735065695941,
      0.000787120858862,
      -3.5861759473e-05,
      0.00123970450329,
      -2.0045328459e-05,
      0.001412911421003,
      0.00086657691742,
      -0.001024177772483,
      -0.002485541616446,
      0.00018571854426,
      -0.000304252300866,
      0.001832667798777,
      0.001967821934347,
      -7.8321016648e-05,
      0.000491928709931,
      -0.000536015819892,
      -0.000789363944231,
      -0.001431493838459,
      -0.000287010709097,
      -0.000799018456115,
      0.001260118971258,
      0.001364108067559,
      -0.000328861865747,
      -0.001070225274521,
      0.000582292255688,
      -0.000898945402309,
      -0.000345124345276,
      -0.000165314852699,
      -0.000342425705968,
      -0.000148528550257,
      0.0012081506108,
      -0.000145264967902,
      -0.001252318695001,
      0.000596709461801,
      -0.000898945402309,
      0.000345124345276,
      0.000165314852699,
      0.000342425705968,
      -0.000148528550257,
      0.0012081506108,
      0.000145264967902,
      -0.001252318695001,
      0.000596709461801,
      -0.000789363944231,
      0.001431493838459,
      0.000287010709097,
      0.000799018456115,
      0.001260118971258,
      0.001364108067559,
      0.000328861865747,
      -0.001070225274521,
      0.000582292255688,
      -0.001024177772483,
      0.002485541616446,
      -0.00018571854426,
      0.000304252300866,
      0.001832667798777,
      0.001967821934347,
      7.8321016648e-05,
      0.000491928709931,
      -0.000536015819892,
      -0.001918857912212,
      0.000964519214333,
      -0.000735065695941,
      -0.000787120858862,
      -3.5861759473e-05,
      0.00123970450329,
      2.0045328459e-05,
      0.001412911421003,
      0.00086657691742,
      -0.151401516052471,
      -0.370912330319748,
      0.112758055832592,
      -0.373099008096088,
      -0.54685011296655,
      -0.101844212922849,
      0.039787443878991,
      -0.1091577252221,
      0.227273294049137,
      -0.151401516052471,
      0.370912330319748,
      -0.112758055832592,
      0.373099008096088,
      -0.54685011296655,
      -0.101844212922849,
      -0.039787443878991,
      -0.1091577252221,
      0.227273294049137,
      -0.038881345642549,
      0.016255102755869,
      0.010408362240419,
      -0.014084987653108,
      -0.06527769967226,
      -0.006817137927475,
      -0.041645490974488,
      0.021900237873995,
      -0.028075636708522,
      -0.019238804241012,
      0.018809964698718,
      0.00272993959894,
      -0.013807719277519,
      0.004506364504127,
      -0.00181509567655,
      -0.016844770226136,
      0.004674776076704,
      -0.010168850975298,
      -0.00689692721284,
      0.006635237778909,
      -0.001541366801857,
      -0.006313136844557,
      0.00929998116554,
      -0.002745538413138,
      -0.004045354235041,
      0.008125524121452,
      -0.003505659866891,
      -0.002513347060615,
      -0.0,
      -0.0,
      0.0,
      0.008227922800548,
      -0.003182341137129,
      -0.0,
      0.005475603684176,
      -0.002555119646459,
      -0.00689692721284,
      -0.006635237778909,
      0.001541366801857,
      0.006313136844557,
      0.00929998116554,
      -0.002745538413138,
      0.004045354235041,
      0.008125524121452,
      -0.003505659866891,
      -0.019238804241012,
      -0.018809964698718,
      -0.00272993959894,
      0.013807719277519,
      0.004506364504127,
      -0.00181509567655,
      0.016844770226136,
      0.004674776076704,
      -0.010168850975298,
      -0.038881345642549,
      -0.016255102755869,
      -0.010408362240419,
      0.014084987653108,
      -0.06527769967226,
      -0.006817137927475,
      0.041645490974488,
      0.021900237873995,
      -0.028075636708522,
      -0.095144623274504,
      0.347148774733508,
      -0.095021854560829,
      0.071442756510592,
      -0.400859683465028,
      -0.084936791180652,
      -0.042294061025572,
      -0.099755099311902,
      0.378117870199837,
      -0.095144623274504,
      -0.347148774733508,
      0.095021854560829,
      -0.071442756510592,
      -0.400859683465029,
      -0.084936791180652,
      0.042294061025572,
      -0.099755099311902,
      0.378117870199837,
      0.035360141025398,
      0.027571331870469,
      -0.017646310152642,
      -0.000493404837773,
      0.023364760720289,
      0.005855285371193,
      -0.00010093996278,
      0.034032969150218,
      -0.005343402507776,
      0.012531794467643,
      0.020744110618118,
      0.007610827602332,
      0.001764229612892,
      0.010705623919788,
      0.022701935574461,
      0.006727575745879,
      -0.001272263802777,
      0.005683166847373,
      0.007191376102025,
      0.009246048859624,
      0.005230560226713,
      0.002499802285929,
      -0.000127327861943,
      0.008920697601623,
      0.00221667285944,
      -0.00145132371803,
      0.001798718199448,
      0.006032050266592,
      -0.0,
      0.0,
      -0.0,
      -0.001409803359975,
      0.003102903029636,
      0.0,
      0.000977490598447,
      -0.00233636074095,
      0.007191376102025,
      -0.009246048859624,
      -0.005230560226713,
      -0.002499802285929,
      -0.000127327861943,
      0.008920697601623,
      -0.00221667285944,
      -0.00145132371803,
      0.001798718199448,
      0.012531794467643,
      -0.020744110618118,
      -0.007610827602332,
      -0.001764229612892,
      0.010705623919788,
      0.022701935574461,
      -0.006727575745879,
      -0.001272263802777,
      0.005683166847373,
      0.035360141025398,
      -0.027571331870469,
      0.017646310152642,
      0.000493404837773,
      0.023364760720289,
      0.005855285371193,
      0.00010093996278,
      0.034032969150218,
      -0.005343402507776,
      -0.008037477852259,
      0.003750754245048,
      -0.000394993336703,
      -0.001922114420543,
      -0.001624573038234,
      -0.001227630768735,
      0.000892907406272,
      -0.002097859990577,
      -0.004086656843926,
      -0.008037477852259,
      -0.003750754245048,
      0.000394993336703,
      0.001922114420543,
      -0.001624573038234,
      -0.001227630768735,
      -0.000892907406272,
      -0.002097859990577,
      -0.004086656843926,
      -0.000554717136749,
      -0.001872880319884,
      -5.2222102431e-05,
      -0.000381271500937,
      -0.00116529845174,
      -0.00111335903773,
      0.002703698881175,
      0.003804253458916,
      -0.001838153473915,
      -0.001194490348527,
      -0.000921884656721,
      -1.4119780314e-05,
      -0.001772743074037,
      -0.00143054999531,
      -0.001145414535935,
      -0.0008630399635,
      -0.000313076431666,
      0.000249152050952,
      -0.001547051414674,
      -0.002004855544829,
      0.000923680998269,
      -0.001246491491843,
      -0.002168783193679,
      0.001074445792771,
      -5.8310952357e-05,
      -0.001032393749388,
      0.00090242968732,
      -0.001843401591924,
      -0.0,
      0.0,
      -0.0,
      -0.002427665076508,
      0.001757933270518,
      -0.0,
      -0.000116613563725,
      0.000645638889585,
      -0.001547051414674,
      0.002004855544829,
      -0.000923680998269,
      0.001246491491843,
      -0.002168783193679,
      0.001074445792771,
      5.8310952357e-05,
      -0.001032393749388,
      0.00090242968732,
      -0.001194490348527,
      0.000921884656721,
      1.4119780314e-05,
      0.001772743074037,
      -0.00143054999531,
      -0.001145414535935,
      0.0008630399635,
      -0.000313076431666,
      0.000249152050952,
      -0.000554717136749,
      0.001872880319884,
      5.2222102431e-05,
      0.000381271500937,
      -0.00116529845174,
      -0.00111335903773,
      -0.002703698881175,
      0.003804253458916,
      -0.001838153473915,
      0.000200723333032,
      0.000101762857999,
      -0.000236546576918,
      -0.000310323885375,
      -0.000875562959619,
      -0.000888250878297,
      -0.000296874424209,
      -0.00091932048094,
      0.000887143231798,
      0.000200723333032,
      -0.000101762857999,
      0.000236546576918,
      0.000310323885375,
      -0.000875562959619,
      -0.000888250878297,
      0.000296874424209,
      -0.00091932048094,
      0.000887143231798,
      0.000177352811504,
      0.000202561023351,
      4.7373449216e-05,
      0.000149658603503,
      -0.000706800539895,
      -0.001472233647804,
      0.000350541034337,
      0.000160206342482,
      -0.00064095746791,
      -0.00020223152265,
      0.00035447720439,
      6.122816274e-05,
      0.00013489466451,
      -0.000746017907232,
      -0.001550112067541,
      3.2857184039e-05,
      -8.7433953652e-05,
      -0.000157833010697,
      -0.00045542432013,
      5.5724871733e-05,
      7.7735302589e-05,
      -4.175065311e-06,
      -0.001124682902916,
      -0.001452208269174,
      -0.000270743694754,
      -0.000491289992551,
      0.000123139943964,
      -0.000451396605059,
      -0.0,
      0.0,
      -0.0,
      -0.001333528078422,
      -0.00150288739844,
      -0.0,
      -0.000481696351345,
      1.0337204382e-05,
      -0.00045542432013,
      -5.5724871733e-05,
      -7.7735302589e-05,
      4.175065311e-06,
      -0.001124682902916,
      -0.001452208269174,
      0.000270743694754,
      -0.000491289992551,
      0.000123139943964,
      -0.00020223152265,
      -0.00035447720439,
      -6.122816274e-05,
      -0.00013489466451,
      -0.000746017907232,
      -0.001550112067541,
      -3.2857184039e-05,
      -8.7433953652e-05,
      -0.000157833010697,
      0.000177352811504,
      -0.000202561023351,
      -4.7373449216e-05,
      -0.000149658603503,
      -0.000706800539895,
      -0.001472233647804,
      -0.000350541034337,
      0.000160206342482,
      -0.00064095746791,
      0.002044890592341,
      -0.001750969890696,
      -0.002050562719307,
      0.000113171240649,
      -0.004482219283414,
      -0.000548318215388,
      0.00057855891297,
      0.004481466520272,
      0.002173420458456,
      0.002044890592341,
      0.001750969890696,
      0.002050562719307,
      -0.000113171240649,
      -0.004482219283414,
      -0.000548318215388,
      -0.00057855891297,
      0.004481466520272,
      0.002173420458456,
      -0.001199360303019,
      0.001929649105449,
      0.003017156512185,
      0.00223255844128,
      -0.003600487368041,
      -0.001613186730288,
      0.003394602876956,
      0.002242210651215,
      -0.001401445978423,
      -0.00235785257332,
      0.001430052302126,
      0.00070067654331,
      0.001522777590585,
      -0.001842489821488,
      -0.001353500633245,
      0.004430164005474,
      0.001498013054551,
      -0.001195660070908,
      -0.003294176881547,
      0.000950835727078,
      0.000742143218814,
      0.000826516694795,
      -0.001293285567196,
      -0.001096920538934,
      0.003086272534797,
      -0.00016202440453,
      0.001382619812539,
      -0.003661270387158,
      0.0,
      0.0,
      -0.0,
      -0.001280276557722,
      -0.000919781745858,
      -0.0,
      -0.00029272504714,
      0.001192222531787,
      -0.003294176881547,
      -0.000950835727078,
      -0.000742143218814,
      -0.000826516694795,
      -0.001293285567196,
      -0.001096920538934,
      -0.003086272534797,
      -0.00016202440453,
      0.001382619812539,
      -0.00235785257332,
      -0.001430052302126,
      -0.00070067654331,
      -0.001522777590585,
      -0.001842489821488,
      -0.001353500633245,
      -0.004430164005474,
      0.001498013054551,
      -0.001195660070908,
      -0.001199360303019,
      -0.001929649105449,
      -0.003017156512185,
      -0.00223255844128,
      -0.003600487368041,
      -0.001613186730288,
      -0.003394602876956,
      0.002242210651215,
      -0.001401445978423,
      -0.976515979673893,
      0.0,
      -0.0,
      -0.0,
      -2.742644405024,
      1.480848228884577,
      -0.0,
      1.868280935569921,
      -2.093563982915597,
      -0.079268660220897,
      0.004050737230632,
      -0.090393695357875,
      -0.007573742400828,
      0.16724443563188,
      0.039527701256255,
      0.089721121001677,
      0.065795772117023,
      0.037199961989019,
      0.036649705115765,
      -0.038393209650863,
      0.014822451959854,
      0.026070022896254,
      0.001315117359902,
      0.020604426516011,
      0.063067162356903,
      -0.009096265117606,
      0.050329107522579,
      0.02673542082358,
      -0.019042786741755,
      0.011800026575743,
      0.044252037968742,
      -0.028616870366494,
      0.007947328103133,
      0.023207558945231,
      -0.018514950218406,
      0.013935758959285,
      0.004204343309085,
      -0.006227480320019,
      0.004335752879839,
      0.015435607798148,
      -0.023062589806694,
      -0.001738032758629,
      0.006636657190117,
      -0.015578095601869,
      0.004950286772392,
      0.004204343309085,
      0.006227480320019,
      -0.004335752879839,
      -0.015435607798148,
      -0.023062589806694,
      -0.001738032758629,
      -0.006636657190117,
      -0.015578095601869,
      0.004950286772392,
      0.02673542082358,
      0.019042786741755,
      -0.011800026575743,
      -0.044252037968742,
      -0.028616870366494,
      0.007947328103133,
      -0.023207558945231,
      -0.018514950218406,
      0.013935758959285,
      0.036649705115765,
      0.038393209650863,
      -0.014822451959854,
      -0.026070022896254,
      0.001315117359902,
      0.020604426516011,
      -0.063067162356903,
      -0.009096265117606,
      0.050329107522579,
      -0.079268660220897,
      -0.004050737230632,
      0.090393695357875,
      0.007573742400828,
      0.16724443563188,
      0.039527701256255,
      -0.089721121001677,
      0.065795772117023,
      0.037199961989019,
      -0.126945672717284,
      0.0,
      0.0,
      -0.0,
      -0.674404171623139,
      -0.249026761861401,
      0.0,
      0.091759416585582,
      -0.048102456088198,
      -0.311411137014639,
      -0.130686980067709,
      -0.111736352688161,
      -0.020258247138828,
      0.018768770127421,
      -0.176008698047769,
      -0.189484869350423,
      -0.167507405547247,
      -0.018375560092275,
      -0.113480470180923,
      -0.038851623857459,
      -0.063127559840742,
      -0.050585454144099,
      -0.012148837657633,
      -0.084252641246849,
      -0.009600454968032,
      -0.002403524199887,
      -0.04587623596218,
      -0.049640916980409,
      -0.023074264751528,
      -0.019492706744178,
      -0.002326608665243,
      -0.00445455409086,
      -0.023684888045948,
      0.001799339093337,
      0.001499951717535,
      -0.011786990646274,
      -0.02815726866425,
      -0.006857780343414,
      -0.005927693826735,
      0.004457107427344,
      -6.6541499506e-05,
      -0.003552534165168,
      0.003795658912194,
      -0.002532528946845,
      0.002433943470228,
      -0.02815726866425,
      0.006857780343414,
      0.005927693826735,
      -0.004457107427344,
      -6.6541499506e-05,
      -0.003552534165168,
      -0.003795658912194,
      -0.002532528946845,
      0.002433943470228,
      -0.049640916980409,
      0.023074264751528,
      0.019492706744178,
      0.002326608665243,
      -0.00445455409086,
      -0.023684888045948,
      -0.001799339093337,
      0.001499951717535,
      -0.011786990646274,
      -0.113480470180923,
      0.038851623857459,
      0.063127559840742,
      0.050585454144099,
      -0.012148837657633,
      -0.084252641246849,
      0.009600454968032,
      -0.002403524199887,
      -0.04587623596218,
      -0.311411137014639,
      0.130686980067709,
      0.111736352688161,
      0.020258247138828,
      0.018768770127421,
      -0.176008698047769,
      0.189484869350423,
      -0.167507405547247,
      -0.018375560092275,
      0.00949500022001,
      -0.0,
      -0.0,
      0.0,
      -0.00024008996722,
      0.015585800583533,
      -0.0,
      0.002154904209667,
      0.016621534459857,
      0.008641531079248,
      0.005671633717315,
      0.014071499656722,
      -0.007644503135831,
      -2.1755158507e-05,
      0.008359845097127,
      0.016628439837018,
      -0.000343939612313,
      0.002433493979349,
      0.005900245302302,
      0.005608056285,
      0.00388214313453,
      -0.002501638068808,
      -0.001378861627674,
      0.00505616180051,
      0.003225899047568,
      -0.001139205883116,
      -0.004150088384861,
      0.008189279466564,
      0.003646431769461,
      0.000344538863991,
      0.002584654724793,
      -0.000248538071194,
      0.002349490306137,
      0.004619691868303,
      -0.000695353779867,
      -0.001053345152716,
      0.009386131449285,
      0.001169358350534,
      0.000283399563739,
      0.002390857304481,
      0.004256014608329,
      -0.004279167242494,
      0.001852245668326,
      0.000335245377143,
      -0.002226827814844,
      0.009386131449285,
      -0.001169358350534,
      -0.000283399563739,
      -0.002390857304481,
      0.004256014608329,
      -0.004279167242494,
      -0.001852245668326,
      0.000335245377143,
      -0.002226827814844,
      0.008189279466564,
      -0.003646431769461,
      -0.000344538863991,
      -0.002584654724793,
      -0.000248538071194,
      0.002349490306137,
      -0.004619691868303,
      -0.000695353779867,
      -0.001053345152716,
      0.005900245302302,
      -0.005608056285,
      -0.00388214313453,
      0.002501638068808,
      -0.001378861627674,
      0.00505616180051,
      -0.003225899047568,
      -0.001139205883116,
      -0.004150088384861,
      0.008641531079248,
      -0.005671633717315,
      -0.014071499656722,
      0.007644503135831,
      -2.1755158507e-05,
      0.008359845097127,
      -0.016628439837018,
      -0.000343939612313,
      0.002433493979349,
      0.001437456211038,
      -0.0,
      0.0,
      0.0,
      0.002027673777943,
      0.001171482296033,
      0.0,
      -0.000938496756603,
      0.00102008739737,
      0.000651553589509,
      0.000514360486002,
      -0.000666724101527,
      -0.000959684480918,
      -0.00029563136213,
      0.000738272279653,
      -9.9538533271e-05,
      -0.001277453927533,
      3.6300413049e-05,
      -0.000411190771018,
      0.000623177967669,
      -0.000913185652898,
      -0.001881799651185,
      -0.00098834457467,
      0.001022120362173,
      -0.002856832983634,
      -0.000921351858171,
      0.000305164968947,
      -0.000691544278083,
      0.000482882997559,
      -0.00090272508512,
      -0.001234214851129,
      0.000327405301926,
      0.001544045433956,
      -0.000743836094217,
      -0.000325455465989,
      0.000873599675246,
      -0.000688084782067,
      5.9316456089e-05,
      -0.00027789144504,
      -0.000292669612823,
      0.001644582145931,
      0.002191858885467,
      0.000227550804849,
      -0.000435548468187,
      0.001148166029109,
      -0.000688084782067,
      -5.9316456089e-05,
      0.00027789144504,
      0.000292669612823,
      0.001644582145931,
      0.002191858885467,
      -0.000227550804849,
      -0.000435548468187,
      0.001148166029109,
      -0.000691544278083,
      -0.000482882997559,
      0.00090272508512,
      0.001234214851129,
      0.000327405301926,
      0.001544045433956,
      0.000743836094217,
      -0.000325455465989,
      0.000873599675246,
      -0.000411190771018,
      -0.000623177967669,
      0.000913185652898,
      0.001881799651185,
      -0.00098834457467,
      0.001022120362173,
      0.002856832983634,
      -0.000921351858171,
      0.000305164968947,
      0.000651553589509,
      -0.000514360486002,
      0.000666724101527,
      0.000959684480918,
      -0.00029563136213,
      0.000738272279653,
      9.9538533271e-05,
      -0.001277453927533,
      3.6300413049e-05,
      0.005828494059998,
      0.0,
      0.0,
      0.0,
      0.017387511874143,
      0.004538291032817,
      0.0,
      -0.010026874670583,
      -0.019493699026742,
      0.004391533376032,
      -0.000689886932033,
      -0.0226693617085,
      0.003574157993897,
      -0.002209620213515,
      0.005837013420885,
      -0.007357028084806,
      0.002218111903051,
      0.012813204815103,
      -0.00601253664128,
      0.003626322933897,
      -0.007718513784091,
      0.015643860106979,
      0.000375771583489,
      0.003082783411723,
      -0.012182319728871,
      -0.00376441103294,
      0.006934803511807,
      -0.003096580707586,
      0.001396000163515,
      -0.005455573418222,
      0.007984067070499,
      0.001947415364694,
      0.002163402383929,
      -0.007742752792866,
      0.002339458289658,
      0.000861151935423,
      -0.002985429471267,
      0.000419447645952,
      -0.001691364853163,
      0.002010962166056,
      0.003096022798482,
      0.001408297121559,
      -0.001891928226011,
      0.003306920680065,
      -0.001497966927421,
      -0.002985429471267,
      -0.000419447645952,
      0.001691364853163,
      -0.002010962166056,
      0.003096022798482,
      0.001408297121559,
      0.001891928226011,
      0.003306920680065,
      -0.001497966927421,
      -0.003096580707586,
      -0.001396000163515,
      0.005455573418222,
      -0.007984067070499,
      0.001947415364694,
      0.002163402383929,
      0.007742752792866,
      0.002339458289658,
      0.000861151935423,
      -0.00601253664128,
      -0.003626322933897,
      0.007718513784091,
      -0.015643860106979,
      0.000375771583489,
      0.003082783411723,
      0.012182319728871,
      -0.00376441103294,
      0.006934803511807,
      0.004391533376032,
      0.000689886932033,
      0.0226693617085,
      -0.003574157993897,
      -0.002209620213515,
      0.005837013420885,
      0.007357028084806,
      0.002218111903051,
      0.012813204815103,
      -0.264366997871182,
      0.283088042794712,
      -0.468256354998579,
      0.283088042794712,
      0.063146799678711,
      0.151964741225369,
      -0.468256354998579,
      0.151964741225369,
      -0.679302836254887,
      -0.014558536381862,
      -0.02516570884106,
      -0.013777585804502,
      -0.02516570884106,
      -0.034196361816292,
      -0.017709361200678,
      -0.013777585804502,
      -0.017709361200678,
      -0.039856885507798,
      -0.014237590177329,
      -0.014057802916468,
      -0.006454537377264,
      -0.014057802916468,
      -0.021215577783226,
      -0.013848158310006,
      -0.006454537377264,
      -0.013848158310006,
      -0.004863572517864,
      -0.00683171329943,
      -0.00605766117181,
      -3.0615981483e-05,
      -0.00605766117181,
      -0.006778636536436,
      0.002283214063801,
      -3.0615981483e-05,
      0.002283214063801,
      0.002797303941492,
      -0.00346281751254,
      -0.0,
      0.0,
      -0.0,
      0.000168675589076,
      0.007047287876566,
      -0.0,
      0.007047287876566,
      0.005922326307824,
      -0.00683171329943,
      0.00605766117181,
      3.0615981483e-05,
      0.00605766117181,
      -0.006778636536436,
      0.002283214063801,
      3.0615981483e-05,
      0.002283214063801,
      0.002797303941492,
      -0.014237590177329,
      0.014057802916468,
      0.006454537377264,
      0.014057802916468,
      -0.021215577783226,
      -0.013848158310006,
      0.006454537377264,
      -0.013848158310006,
      -0.004863572517864,
      -0.014558536381862,
      0.02516570884106,
      0.013777585804502,
      0.02516570884106,
      -0.034196361816292,
      -0.017709361200678,
      0.013777585804502,
      -0.017709361200678,
      -0.039856885507798,
      -0.264366997871182,
      -0.283088042794712,
      0.468256354998579,
      -0.283088042794712,
      0.063146799678711,
      0.151964741225369,
      0.468256354998579,
      0.151964741225369,
      -0.679302836254887,
      0.005445754473145,
      -0.018472462367115,
      0.027313608404204,
      -0.018472462367115,
      0.021741259346371,
      0.023535166970644,
      0.027313608404204,
      0.023535166970644,
      -0.028909536211887,
      0.035295848280772,
      0.015344744150034,
      0.043011709758118,
      0.015344744150034,
      0.014606131415913,
      0.027211063724056,
      0.043011709758118,
      0.027211063724056,
      0.093823914427136,
      0.026541755601034,
      0.011276182309016,
      -0.005343747661676,
      0.011276182309016,
      -0.012316228823976,
      -0.009540367871962,
      -0.005343747661676,
      -0.009540367871962,
      -0.001011049842143,
      0.025550582382533,
      0.0003490797084,
      -0.002572370508253,
      0.0003490797084,
      -0.019494057603724,
      -0.007276532850662,
      -0.002572370508253,
      -0.007276532850662,
      -0.002217025638166,
      0.022596387495532,
      -0.0,
      0.0,
      -0.0,
      -0.019868299497635,
      -0.004341347607788,
      0.0,
      -0.004341347607788,
      0.000914425786565,
      0.025550582382533,
      -0.0003490797084,
      0.002572370508253,
      -0.0003490797084,
      -0.019494057603724,
      -0.007276532850662,
      0.002572370508253,
      -0.007276532850662,
      -0.002217025638166,
      0.026541755601034,
      -0.011276182309016,
      0.005343747661676,
      -0.011276182309016,
      -0.012316228823976,
      -0.009540367871962,
      0.005343747661676,
      -0.009540367871962,
      -0.001011049842143,
      0.035295848280772,
      -0.015344744150034,
      -0.043011709758118,
      -0.015344744150034,
      0.014606131415913,
      0.027211063724056,
      -0.043011709758118,
      0.027211063724056,
      0.093823914427136,
      0.005445754473145,
      0.018472462367115,
      -0.027313608404204,
      0.018472462367115,
      0.021741259346371,
      0.023535166970644,
      -0.027313608404204,
      0.023535166970644,
      -0.028909536211887,
      -0.001604018578159,
      -0.000623303166366,
      -5.43178599e-05,
      -0.000623303166366,
      0.000995440155167,
      -0.001710050609477,
      -5.43178599e-05,
      -0.001710050609477,
      -0.008460771240999,
      -0.002624290806852,
      -6.3029440557e-05,
      -0.001854298429495,
      -6.3029440557e-05,
      0.001159297335784,
      -4.804261637e-05,
      -0.001854298429495,
      -4.804261637e-05,
      0.001897798452654,
      -0.001936795457621,
      -0.000303817071491,
      -0.000374242144206,
      -0.000303817071491,
      -7.9682982664e-05,
      9.0802914866e-05,
      -0.000374242144206,
      9.0802914866e-05,
      -0.000306281612073,
      -0.002554435122749,
      -0.00084184133877,
      -0.001297923812376,
      -0.00084184133877,
      -0.002373372787232,
      -0.001224658623498,
      -0.001297923812376,
      -0.001224658623498,
      -0.002103634886325,
      -0.002495169238253,
      -0.0,
      -0.0,
      0.0,
      -0.003567521388896,
      -0.001192319790643,
      0.0,
      -0.001192319790643,
      -0.000745326170526,
      -0.002554435122749,
      0.00084184133877,
      0.001297923812376,
      0.00084184133877,
      -0.002373372787232,
      -0.001224658623498,
      0.001297923812376,
      -0.001224658623498,
      -0.002103634886325,
      -0.001936795457621,
      0.000303817071491,
      0.000374242144206,
      0.000303817071491,
      -7.9682982664e-05,
      9.0802914866e-05,
      0.000374242144206,
      9.0802914866e-05,
      -0.000306281612073,
      -0.002624290806852,
      6.3029440557e-05,
      0.001854298429495,
      6.3029440557e-05,
      0.001159297335784,
      -4.804261637e-05,
      0.001854298429495,
      -4.804261637e-05,
      0.001897798452654,
      -0.001604018578159,
      0.000623303166366,
      5.43178599e-05,
      0.000623303166366,
      0.000995440155167,
      -0.001710050609477,
      5.43178599e-05,
      -0.001710050609477,
      -0.008460771240999,
      9.231034571e-05,
      -0.000148459572569,
      0.000272248985539,
      -0.000148459572569,
      -0.00092067521146,
      5.0155372207e-05,
      0.000272248985539,
      5.0155372207e-05,
      0.000785416508022,
      -0.000620111840936,
      0.000362976941659,
      0.000536524112246,
      0.000362976941659,
      -0.001153635574817,
      0.001181346611857,
      0.000536524112246,
      0.001181346611857,
      0.001377827944452,
      -0.000625244239979,
      0.000194857235092,
      0.000407086273194,
      0.000194857235092,
      -0.001259871495381,
      0.001055873400817,
      0.000407086273194,
      0.001055873400817,
      -4.605108274e-05,
      -0.00058012753205,
      -2.3677839835e-05,
      0.000153698907414,
      -2.3677839835e-05,
      -0.001831147023995,
      0.000441542031695,
      0.000153698907414,
      0.000441542031695,
      -0.000378224409131,
      -0.000623354117965,
      0.0,
      -0.0,
      -0.0,
      -0.001945006740613,
      0.000113983456147,
      0.0,
      0.000113983456147,
      -6.5716183567e-05,
      -0.00058012753205,
      2.3677839835e-05,
      -0.000153698907414,
      2.3677839835e-05,
      -0.001831147023995,
      0.000441542031695,
      -0.000153698907414,
      0.000441542031695,
      -0.000378224409131,
      -0.000625244239979,
      -0.000194857235092,
      -0.000407086273194,
      -0.000194857235092,
      -0.001259871495381,
      0.001055873400817,
      -0.000407086273194,
      0.001055873400817,
      -4.605108274e-05,
      -0.000620111840936,
      -0.000362976941659,
      -0.000536524112246,
      -0.000362976941659,
      -0.001153635574817,
      0.001181346611857,
      -0.000536524112246,
      0.001181346611857,
      0.001377827944452,
      9.231034571e-05,
      0.000148459572569,
      -0.000272248985539,
      0.000148459572569,
      -0.00092067521146,
      5.0155372207e-05,
      -0.000272248985539,
      5.0155372207e-05,
      0.000785416508022,
      0.004066532164417,
      0.0195521111237,
      -0.000519046875497,
      0.0195521111237,
      0.003622755492304,
      -0.032352231717962,
      -0.000519046875497,
      -0.032352231717962,
      0.020843101656493,
      -0.005224098698661,
      -0.006035262423786,
      0.005538609149022,
      -0.006035262423786,
      0.004015843687747,
      -0.007090330667479,
      0.005538609149022,
      -0.007090330667479,
      -0.004423594373628,
      4.3500089927e-05,
      -0.002111252060584,
      0.004986386060777,
      -0.002111252060584,
      -0.004373744254142,
      0.003943670885007,
      0.004986386060777,
      0.003943670885007,
      -0.002103702461202,
      -0.000113952513823,
      -0.001184385731003,
      0.003284130947893,
      -0.001184385731003,
      -0.004174120078486,
      0.003339426297318,
      0.003284130947893,
      0.003339426297318,
      0.00159360234365,
      -0.000609484337155,
      -0.0,
      -0.0,
      -0.0,
      -0.003830946366651,
      0.00245261283094,
      0.0,
      0.00245261283094,
      0.001941559698348,
      -0.000113952513823,
      0.001184385731003,
      -0.003284130947893,
      0.001184385731003,
      -0.004174120078486,
      0.003339426297318,
      -0.003284130947893,
      0.003339426297318,
      0.00159360234365,
      4.3500089927e-05,
      0.002111252060584,
      -0.004986386060777,
      0.002111252060584,
      -0.004373744254142,
      0.003943670885007,
      -0.004986386060777,
      0.003943670885007,
      -0.002103702461202,
      -0.005224098698661,
      0.006035262423786,
      -0.005538609149022,
      0.006035262423786,
      0.004015843687747,
      -0.007090330667479,
      -0.005538609149022,
      -0.007090330667479,
      -0.004423594373628,
      0.004066532164417,
      -0.0195521111237,
      0.000519046875497,
      -0.0195521111237,
      0.003622755492304,
      -0.032352231717962,
      0.000519046875497,
      -0.032352231717962,
      0.020843101656493,
      7.844521097200623,
      0.0,
      0.0,
      0.0,
      9.731894681582459,
      1.35888249800411,
      0.0,
      1.35888249800411,
      8.483513632348968,
      -1.363022157330777,
      0.163947433658036,
      -0.129314167450835,
      -0.163947433658036,
      -0.17663226840774,
      -0.149554337388143,
      0.129314167450835,
      -0.149554337388143,
      -0.064797274060881,
      -0.132955851761317,
      0.058789352578656,
      -0.015169955497619,
      -0.058789352578656,
      -0.03120937880581,
      -0.028272166663867,
      0.015169955497619,
      -0.028272166663867,
      0.00447246009328,
      -0.028846840769586,
      0.017898382742808,
      0.010395466829959,
      -0.017898382742808,
      0.018223047657948,
      0.009372403312521,
      -0.010395466829959,
      0.009372403312521,
      0.006635176478735,
      -0.002418130223048,
      0.002818351767267,
      0.003017458477608,
      -0.002818351767267,
      0.013728261131209,
      0.003152063737249,
      -0.003017458477608,
      0.003152063737249,
      -0.000520495949273,
      -0.002418130223048,
      -0.002818351767267,
      -0.003017458477608,
      0.002818351767267,
      0.013728261131209,
      0.003152063737249,
      0.003017458477608,
      0.003152063737249,
      -0.000520495949273,
      -0.028846840769586,
      -0.017898382742808,
      -0.010395466829959,
      0.017898382742808,
      0.018223047657948,
      0.009372403312521,
      0.010395466829959,
      0.009372403312521,
      0.006635176478735,
      -0.132955851761317,
      -0.058789352578656,
      0.015169955497619,
      0.058789352578656,
      -0.03120937880581,
      -0.028272166663867,
      -0.015169955497619,
      -0.028272166663867,
      0.00447246009328,
      -1.363022157330777,
      -0.163947433658036,
      0.129314167450835,
      0.163947433658036,
      -0.17663226840774,
      -0.149554337388143,
      -0.129314167450835,
      -0.149554337388143,
      -0.064797274060881,
      0.018147282700883,
      -0.0,
      0.0,
      -0.0,
      -0.007484201733495,
      -0.014264025076344,
      0.0,
      -0.023920289318454,
      -0.003953030123224,
      0.021685592330958,
      -0.00149124960608,
      -0.005574437989835,
      -0.005298998294058,
      -0.022384576082957,
      0.000712732787943,
      0.008981749990003,
      -0.039868854121858,
      0.013539292677284,
      0.003315175171567,
      0.011753905449237,
      0.002264099144999,
      -0.005427724690038,
      0.001058650971704,
      0.000194706035864,
      0.001297481219445,
      -0.003943465514413,
      -0.003875805957947,
      0.000800739820407,
      0.005295696419682,
      -0.000110191136998,
      -0.001191490737442,
      0.006037816429342,
      -0.001289496537846,
      -0.001385514115787,
      0.000370085657952,
      -0.000933034081478,
      0.001598617016283,
      0.001038080552302,
      -0.000477049236251,
      0.000114943891957,
      0.005717820825081,
      -0.000576475032132,
      -0.000519438498156,
      0.0003771791558,
      -0.002141730362908,
      0.001598617016283,
      -0.001038080552302,
      0.000477049236251,
      -0.000114943891957,
      0.005717820825081,
      -0.000576475032132,
      0.000519438498156,
      0.0003771791558,
      -0.002141730362908,
      0.000800739820407,
      -0.005295696419682,
      0.000110191136998,
      0.001191490737442,
      0.006037816429342,
      -0.001289496537846,
      0.001385514115787,
      0.000370085657952,
      -0.000933034081478,
      0.003315175171567,
      -0.011753905449237,
      -0.002264099144999,
      0.005427724690038,
      0.001058650971704,
      0.000194706035864,
      -0.001297481219445,
      -0.003943465514413,
      -0.003875805957947,
      0.021685592330958,
      0.00149124960608,
      0.005574437989835,
      0.005298998294058,
      -0.022384576082957,
      0.000712732787943,
      -0.008981749990003,
      -0.039868854121858,
      0.013539292677284,
      0.000354410682518,
      -0.0,
      -0.0,
      0.0,
      -0.00233248598329,
      0.002919316533897,
      0.0,
      -0.001388334351781,
      0.001386076726043,
      -0.000276857077756,
      -0.002211840268795,
      -0.001213287073011,
      0.001406380722582,
      0.001477287527309,
      0.000279122386725,
      -0.00024765655696,
      -0.001058525616014,
      0.000373066114715,
      -0.000552827370723,
      -0.00156632923132,
      0.000541847076683,
      0.000749246411801,
      0.001783096120446,
      -0.000310678199117,
      4.1110117151e-05,
      0.00032971815952,
      0.002007705125167,
      -0.000503339573,
      -0.001195795398456,
      0.000302633090684,
      0.000255331712914,
      0.001161297593613,
      -0.000892653628931,
      -0.000434493250681,
      -0.000118173520022,
      -0.000280526456771,
      -0.00122292600295,
      -0.000401868780991,
      -0.000142178403462,
      -2.574990743e-06,
      0.000501758726038,
      -0.001289052490474,
      -0.000426997900755,
      -0.00027208298114,
      -0.001027571413849,
      -0.00122292600295,
      0.000401868780991,
      0.000142178403462,
      2.574990743e-06,
      0.000501758726038,
      -0.001289052490474,
      0.000426997900755,
      -0.00027208298114,
      -0.001027571413849,
      -0.000503339573,
      0.001195795398456,
      -0.000302633090684,
      -0.000255331712914,
      0.001161297593613,
      -0.000892653628931,
      0.000434493250681,
      -0.000118173520022,
      -0.000280526456771,
      -0.000552827370723,
      0.00156632923132,
      -0.000541847076683,
      -0.000749246411801,
      0.001783096120446,
      -0.000310678199117,
      -4.1110117151e-05,
      0.00032971815952,
      0.002007705125167,
      -0.000276857077756,
      0.002211840268795,
      0.001213287073011,
      -0.001406380722582,
      0.001477287527309,
      0.000279122386725,
      0.00024765655696,
      -0.001058525616014,
      0.000373066114715,
      0.000354410682518,
      0.0,
      0.0,
      -0.0,
      -0.00233248598329,
      -0.001388334351781,
      -0.0,
      0.002919316533897,
      0.001386076726043,
      -0.000276857077756,
      -0.001406380722582,
      0.00024765655696,
      0.002211840268795,
      0.001477287527309,
      -0.001058525616014,
      0.001213287073011,
      0.000279122386725,
      0.000373066114715,
      -0.000552827370723,
      -0.000749246411801,
      -4.1110117151e-05,
      0.00156632923132,
      0.001783096120446,
      0.00032971815952,
      -0.000541847076683,
      -0.000310678199117,
      0.002007705125167,
      -0.000503339573,
      -0.000255331712914,
      0.000434493250681,
      0.001195795398456,
      0.001161297593613,
      -0.000118173520022,
      -0.000302633090684,
      -0.000892653628931,
      -0.000280526456771,
      -0.00122292600295,
      2.574990743e-06,
      0.000426997900755,
      0.000401868780991,
      0.000501758726038,
      -0.00027208298114,
      0.000142178403462,
      -0.001289052490474,
      -0.001027571413849,
      -0.00122292600295,
      -2.574990743e-06,
      -0.000426997900755,
      -0.000401868780991,
      0.000501758726038,
      -0.00027208298114,
      -0.000142178403462,
      -0.001289052490474,
      -0.001027571413849,
      -0.000503339573,
      0.000255331712914,
      -0.000434493250681,
      -0.001195795398456,
      0.001161297593613,
      -0.000118173520022,
      0.000302633090684,
      -0.000892653628931,
      -0.000280526456771,
      -0.000552827370723,
      0.000749246411801,
      4.1110117151e-05,
      -0.00156632923132,
      0.001783096120446,
      0.00032971815952,
      0.000541847076683,
      -0.000310678199117,
      0.002007705125167,
      -0.000276857077756,
      0.001406380722582,
      -0.00024765655696,
      -0.002211840268795,
      0.001477287527309,
      -0.001058525616014,
      -0.001213287073011,
      0.000279122386725,
      0.000373066114715,
      0.018147282700883,
      -0.0,
      0.0,
      -0.0,
      -0.007484201733495,
      -0.023920289318454,
      0.0,
      -0.014264025076344,
      -0.003953030123224,
      0.021685592330958,
      0.005298998294058,
      -0.008981749990003,
      0.00149124960608,
      -0.022384576082957,
      -0.039868854121858,
      0.005574437989835,
      0.000712732787943,
      0.013539292677284,
      0.003315175171567,
      0.005427724690038,
      -0.001297481219445,
      -0.011753905449237,
      0.001058650971704,
      -0.003943465514413,
      -0.002264099144999,
      0.000194706035864,
      -0.003875805957947,
      0.000800739820407,
      0.001191490737442,
      0.001385514115787,
      -0.005295696419682,
      0.006037816429342,
      0.000370085657952,
      0.000110191136998,
      -0.001289496537846,
      -0.000933034081478,
      0.001598617016283,
      -0.000114943891957,
      0.000519438498156,
      -0.001038080552302,
      0.005717820825081,
      0.0003771791558,
      0.000477049236251,
      -0.000576475032132,
      -0.002141730362908,
      0.001598617016283,
      0.000114943891957,
      -0.000519438498156,
      0.001038080552302,
      0.005717820825081,
      0.0003771791558,
      -0.000477049236251,
      -0.000576475032132,
      -0.002141730362908,
      0.000800739820407,
      -0.001191490737442,
      -0.001385514115787,
      0.005295696419682,
      0.006037816429342,
      0.000370085657952,
      -0.000110191136998,
      -0.001289496537846,
      -0.000933034081478,
      0.003315175171567,
      -0.005427724690038,
      0.001297481219445,
      0.011753905449237,
      0.001058650971704,
      -0.003943465514413,
      0.002264099144999,
      0.000194706035864,
      -0.003875805957947,
      0.021685592330958,
      -0.005298998294058,
      0.008981749990003,
      -0.00149124960608,
      -0.022384576082957,
      -0.039868854121858,
      -0.005574437989835,
      0.000712732787943,
      0.013539292677284
     ]
    ]
   },
   "irr_l": [
    null,
    null,
    null,
    "Bg",
    "Ag",
    "Bg",
    "Au",
    "Ag",
    "Bu",
    "Bu",
    "Bg",
    "Au",
    "Ag",
    "Ag",
    "Bu",
    "Ag",
    "Ag",
    "Bu"
   ],
   "q_qc": [
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.49999999999999994,
       3.251045345464265e-19,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.49999999999999994,
       0.5,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       -3.3006169872529365e-20,
       0.5,
       0.0
      ]
     ]
    }
   ],
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       1000,
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0,
       0.0021367521367521365,
       1.3893356177197716e-21,
       0.0,
       0.004273504273504273,
       2.778671235439543e-21,
       0.0,
       0.00641025641025641,
       4.168006853159315e-21,
       0.0,
       0.008547008547008546,
       5.557342470879086e-21,
       0.0,
       0.010683760683760682,
       6.946678088598858e-21,
       0.0,
       0.01282051282051282,
       8.33601370631863e-21,
       0.0,
       0.014957264957264958,
       9.725349324038401e-21,
       0.0,
       0.017094017094017092,
       1.1114684941758172e-20,
       0.0,
       0.01923076923076923,
       1.2504020559477944e-20,
       0.0,
       0.021367521367521364,
       1.3893356177197716e-20,
       0.0,
       0.023504273504273504,
       1.528269179491749e-20,
       0.0,
       0.02564102564102564,
       1.667202741263726e-20,
       0.0,
       0.027777777777777776,
       1.806136303035703e-20,
       0.0,
       0.029914529914529916,
       1.9450698648076802e-20,
       0.0,
       0.03205128205128205,
       2.0840034265796575e-20,
       0.0,
       0.034188034188034185,
       2.2229369883516345e-20,
       0.0,
       0.03632478632478632,
       2.3618705501236115e-20,
       0.0,
       0.03846153846153846,
       2.5008041118955888e-20,
       0.0,
       0.04059829059829059,
       2.6397376736675658e-20,
       0.0,
       0.04273504273504273,
       2.778671235439543e-20,
       0.0,
       0.04487179487179487,
       2.917604797211521e-20,
       0.0,
       0.04700854700854701,
       3.056538358983498e-20,
       0.0,
       0.049145299145299144,
       3.195471920755475e-20,
       0.0,
       0.05128205128205128,
       3.334405482527452e-20,
       0.0,
       0.053418803418803416,
       3.473339044299429e-20,
       0.0,
       0.05555555555555555,
       3.612272606071406e-20,
       0.0,
       0.05769230769230769,
       3.7512061678433834e-20,
       0.0,
       0.05982905982905983,
       3.8901397296153604e-20,
       0.0,
       0.06196581196581197,
       4.029073291387338e-20,
       0.0,
       0.0641025641025641,
       4.168006853159315e-20,
       0.0,
       0.06623931623931623,
       4.3069404149312914e-20,
       0.0,
       0.06837606837606837,
       4.445873976703269e-20,
       0.0,
       0.07051282051282051,
       4.5848075384752466e-20,
       0.0,
       0.07264957264957264,
       4.723741100247223e-20,
       0.0,
       0.07478632478632478,
       4.8626746620192006e-20,
       0.0,
       0.07692307692307691,
       5.0016082237911776e-20,
       0.0,
       0.07905982905982906,
       5.140541785563155e-20,
       0.0,
       0.08119658119658119,
       5.2794753473351316e-20,
       0.0,
       0.08333333333333333,
       5.418408909107109e-20,
       0.0,
       0.08547008547008546,
       5.557342470879086e-20,
       0.0,
       0.0876068376068376,
       5.696276032651064e-20,
       0.0,
       0.08974358974358974,
       5.835209594423041e-20,
       0.0,
       0.09188034188034187,
       5.974143156195018e-20,
       0.0,
       0.09401709401709402,
       6.113076717966995e-20,
       0.0,
       0.09615384615384615,
       6.252010279738972e-20,
       0.0,
       0.09829059829059829,
       6.39094384151095e-20,
       0.0,
       0.10042735042735042,
       6.529877403282926e-20,
       0.0,
       0.10256410256410256,
       6.668810965054903e-20,
       0.0,
       0.1047008547008547,
       6.807744526826881e-20,
       0.0,
       0.10683760683760683,
       6.946678088598857e-20,
       0.0,
       0.10897435897435898,
       7.085611650370835e-20,
       0.0,
       0.1111111111111111,
       7.224545212142812e-20,
       0.0,
       0.11324786324786325,
       7.363478773914789e-20,
       0.0,
       0.11538461538461538,
       7.502412335686767e-20,
       0.0,
       0.11752136752136752,
       7.641345897458744e-20,
       0.0,
       0.11965811965811966,
       7.780279459230721e-20,
       0.0,
       0.12179487179487179,
       7.919213021002698e-20,
       0.0,
       0.12393162393162394,
       8.058146582774676e-20,
       0.0,
       0.12606837606837606,
       8.197080144546654e-20,
       0.0,
       0.1282051282051282,
       8.33601370631863e-20,
       0.0,
       0.13034188034188032,
       8.474947268090606e-20,
       0.0,
       0.13247863247863245,
       8.613880829862583e-20,
       0.0,
       0.1346153846153846,
       8.752814391634562e-20,
       0.0,
       0.13675213675213674,
       8.891747953406538e-20,
       0.0,
       0.13888888888888887,
       9.030681515178514e-20,
       0.0,
       0.14102564102564102,
       9.169615076950493e-20,
       0.0,
       0.14316239316239315,
       9.30854863872247e-20,
       0.0,
       0.14529914529914528,
       9.447482200494446e-20,
       0.0,
       0.1474358974358974,
       9.586415762266424e-20,
       0.0,
       0.14957264957264957,
       9.725349324038401e-20,
       0.0,
       0.1517094017094017,
       9.864282885810379e-20,
       0.0,
       0.15384615384615383,
       1.0003216447582355e-19,
       0.0,
       0.15598290598290598,
       1.0142150009354333e-19,
       0.0,
       0.1581196581196581,
       1.028108357112631e-19,
       0.0,
       0.16025641025641024,
       1.0420017132898287e-19,
       0.0,
       0.16239316239316237,
       1.0558950694670263e-19,
       0.0,
       0.16452991452991453,
       1.0697884256442242e-19,
       0.0,
       0.16666666666666666,
       1.0836817818214218e-19,
       0.0,
       0.1688034188034188,
       1.0975751379986196e-19,
       0.0,
       0.17094017094017092,
       1.1114684941758172e-19,
       0.0,
       0.17307692307692307,
       1.1253618503530151e-19,
       0.0,
       0.1752136752136752,
       1.1392552065302128e-19,
       0.0,
       0.17735042735042733,
       1.1531485627074104e-19,
       0.0,
       0.1794871794871795,
       1.1670419188846083e-19,
       0.0,
       0.18162393162393162,
       1.180935275061806e-19,
       0.0,
       0.18376068376068375,
       1.1948286312390036e-19,
       0.0,
       0.18589743589743588,
       1.2087219874162012e-19,
       0.0,
       0.18803418803418803,
       1.222615343593399e-19,
       0.0,
       0.19017094017094016,
       1.2365086997705967e-19,
       0.0,
       0.1923076923076923,
       1.2504020559477944e-19,
       0.0,
       0.19444444444444445,
       1.2642954121249923e-19,
       0.0,
       0.19658119658119658,
       1.27818876830219e-19,
       0.0,
       0.1987179487179487,
       1.2920821244793875e-19,
       0.0,
       0.20085470085470084,
       1.3059754806565852e-19,
       0.0,
       0.202991452991453,
       1.319868836833783e-19,
       0.0,
       0.20512820512820512,
       1.3337621930109807e-19,
       0.0,
       0.20726495726495725,
       1.3476555491881783e-19,
       0.0,
       0.2094017094017094,
       1.3615489053653762e-19,
       0.0,
       0.21153846153846154,
       1.3754422615425739e-19,
       0.0,
       0.21367521367521367,
       1.3893356177197715e-19,
       0.0,
       0.2158119658119658,
       1.4032289738969691e-19,
       0.0,
       0.21794871794871795,
       1.417122330074167e-19,
       0.0,
       0.22008547008547008,
       1.4310156862513647e-19,
       0.0,
       0.2222222222222222,
       1.4449090424285623e-19,
       0.0,
       0.22435897435897437,
       1.4588023986057602e-19,
       0.0,
       0.2264957264957265,
       1.4726957547829578e-19,
       0.0,
       0.22863247863247863,
       1.4865891109601555e-19,
       0.0,
       0.23076923076923075,
       1.5004824671373533e-19,
       0.0,
       0.2329059829059829,
       1.514375823314551e-19,
       0.0,
       0.23504273504273504,
       1.5282691794917489e-19,
       0.0,
       0.23717948717948717,
       1.5421625356689465e-19,
       0.0,
       0.23931623931623933,
       1.5560558918461441e-19,
       0.0,
       0.24145299145299146,
       1.569949248023342e-19,
       0.0,
       0.24358974358974358,
       1.5838426042005397e-19,
       0.0,
       0.24572649572649571,
       1.5977359603777373e-19,
       0.0,
       0.24786324786324787,
       1.6116293165549352e-19,
       0.0,
       0.24999999999999997,
       1.6255226727321326e-19,
       0.0,
       0.25213675213675213,
       1.6394160289093307e-19,
       0.0,
       0.25427350427350426,
       1.6533093850865284e-19,
       0.0,
       0.2564102564102564,
       1.667202741263726e-19,
       0.0,
       0.2585470085470085,
       1.6810960974409236e-19,
       0.0,
       0.26068376068376065,
       1.6949894536181213e-19,
       0.0,
       0.2628205128205128,
       1.708882809795319e-19,
       0.0,
       0.2649572649572649,
       1.7227761659725166e-19,
       0.0,
       0.2670940170940171,
       1.7366695221497147e-19,
       0.0,
       0.2692307692307692,
       1.7505628783269123e-19,
       0.0,
       0.27136752136752135,
       1.76445623450411e-19,
       0.0,
       0.2735042735042735,
       1.7783495906813076e-19,
       0.0,
       0.2756410256410256,
       1.7922429468585052e-19,
       0.0,
       0.27777777777777773,
       1.8061363030357029e-19,
       0.0,
       0.27991452991452986,
       1.8200296592129005e-19,
       0.0,
       0.28205128205128205,
       1.8339230153900986e-19,
       0.0,
       0.2841880341880342,
       1.8478163715672963e-19,
       0.0,
       0.2863247863247863,
       1.861709727744494e-19,
       0.0,
       0.28846153846153844,
       1.8756030839216916e-19,
       0.0,
       0.29059829059829057,
       1.8894964400988892e-19,
       0.0,
       0.2927350427350427,
       1.903389796276087e-19,
       0.0,
       0.2948717948717948,
       1.9172831524532847e-19,
       0.0,
       0.297008547008547,
       1.9311765086304826e-19,
       0.0,
       0.29914529914529914,
       1.9450698648076802e-19,
       0.0,
       0.30128205128205127,
       1.958963220984878e-19,
       0.0,
       0.3034188034188034,
       1.9728565771620758e-19,
       0.0,
       0.3055555555555555,
       1.9867499333392734e-19,
       0.0,
       0.30769230769230765,
       2.000643289516471e-19,
       0.0,
       0.3098290598290598,
       2.0145366456936687e-19,
       0.0,
       0.31196581196581197,
       2.0284300018708666e-19,
       0.0,
       0.3141025641025641,
       2.0423233580480644e-19,
       0.0,
       0.3162393162393162,
       2.056216714225262e-19,
       0.0,
       0.31837606837606836,
       2.0701100704024597e-19,
       0.0,
       0.3205128205128205,
       2.0840034265796574e-19,
       0.0,
       0.3226495726495726,
       2.097896782756855e-19,
       0.0,
       0.32478632478632474,
       2.1117901389340526e-19,
       0.0,
       0.3269230769230769,
       2.1256834951112508e-19,
       0.0,
       0.32905982905982906,
       2.1395768512884484e-19,
       0.0,
       0.3311965811965812,
       2.153470207465646e-19,
       0.0,
       0.3333333333333333,
       2.1673635636428437e-19,
       0.0,
       0.33547008547008544,
       2.1812569198200413e-19,
       0.0,
       0.3376068376068376,
       2.195150275997239e-19,
       0.0,
       0.3397435897435897,
       2.2090436321744366e-19,
       0.0,
       0.34188034188034183,
       2.2229369883516345e-19,
       0.0,
       0.344017094017094,
       2.2368303445288324e-19,
       0.0,
       0.34615384615384615,
       2.2507237007060303e-19,
       0.0,
       0.3482905982905983,
       2.2646170568832277e-19,
       0.0,
       0.3504273504273504,
       2.2785104130604255e-19,
       0.0,
       0.35256410256410253,
       2.292403769237623e-19,
       0.0,
       0.35470085470085466,
       2.306297125414821e-19,
       0.0,
       0.3568376068376068,
       2.320190481592018e-19,
       0.0,
       0.358974358974359,
       2.3340838377692166e-19,
       0.0,
       0.3611111111111111,
       2.347977193946414e-19,
       0.0,
       0.36324786324786323,
       2.361870550123612e-19,
       0.0,
       0.36538461538461536,
       2.3757639063008093e-19,
       0.0,
       0.3675213675213675,
       2.389657262478007e-19,
       0.0,
       0.3696581196581196,
       2.4035506186552045e-19,
       0.0,
       0.37179487179487175,
       2.4174439748324024e-19,
       0.0,
       0.37393162393162394,
       2.4313373310096003e-19,
       0.0,
       0.37606837606837606,
       2.445230687186798e-19,
       0.0,
       0.3782051282051282,
       2.4591240433639956e-19,
       0.0,
       0.3803418803418803,
       2.4730173995411935e-19,
       0.0,
       0.38247863247863245,
       2.486910755718391e-19,
       0.0,
       0.3846153846153846,
       2.5008041118955887e-19,
       0.0,
       0.3867521367521367,
       2.5146974680727866e-19,
       0.0,
       0.3888888888888889,
       2.5285908242499845e-19,
       0.0,
       0.391025641025641,
       2.542484180427182e-19,
       0.0,
       0.39316239316239315,
       2.55637753660438e-19,
       0.0,
       0.3952991452991453,
       2.570270892781577e-19,
       0.0,
       0.3974358974358974,
       2.584164248958775e-19,
       0.0,
       0.39957264957264954,
       2.598057605135973e-19,
       0.0,
       0.40170940170940167,
       2.6119509613131703e-19,
       0.0,
       0.40384615384615385,
       2.625844317490368e-19,
       0.0,
       0.405982905982906,
       2.639737673667566e-19,
       0.0,
       0.4081196581196581,
       2.653631029844764e-19,
       0.0,
       0.41025641025641024,
       2.6675243860219614e-19,
       0.0,
       0.41239316239316237,
       2.6814177421991593e-19,
       0.0,
       0.4145299145299145,
       2.6953110983763567e-19,
       0.0,
       0.41666666666666663,
       2.7092044545535546e-19,
       0.0,
       0.4188034188034188,
       2.7230978107307524e-19,
       0.0,
       0.42094017094017094,
       2.7369911669079503e-19,
       0.0,
       0.4230769230769231,
       2.7508845230851477e-19,
       0.0,
       0.4252136752136752,
       2.7647778792623456e-19,
       0.0,
       0.42735042735042733,
       2.778671235439543e-19,
       0.0,
       0.42948717948717946,
       2.792564591616741e-19,
       0.0,
       0.4316239316239316,
       2.8064579477939383e-19,
       0.0,
       0.4337606837606838,
       2.8203513039711366e-19,
       0.0,
       0.4358974358974359,
       2.834244660148334e-19,
       0.0,
       0.43803418803418803,
       2.848138016325532e-19,
       0.0,
       0.44017094017094016,
       2.8620313725027293e-19,
       0.0,
       0.4423076923076923,
       2.875924728679927e-19,
       0.0,
       0.4444444444444444,
       2.8898180848571246e-19,
       0.0,
       0.44658119658119655,
       2.9037114410343225e-19,
       0.0,
       0.44871794871794873,
       2.9176047972115204e-19,
       0.0,
       0.45085470085470086,
       2.9314981533887182e-19,
       0.0,
       0.452991452991453,
       2.9453915095659156e-19,
       0.0,
       0.4551282051282051,
       2.9592848657431135e-19,
       0.0,
       0.45726495726495725,
       2.973178221920311e-19,
       0.0,
       0.4594017094017094,
       2.987071578097509e-19,
       0.0,
       0.4615384615384615,
       3.0009649342747067e-19,
       0.0,
       0.4636752136752137,
       3.0148582904519046e-19,
       0.0,
       0.4658119658119658,
       3.028751646629102e-19,
       0.0,
       0.46794871794871795,
       3.0426450028063e-19,
       0.0,
       0.4700854700854701,
       3.0565383589834977e-19,
       0.0,
       0.4722222222222222,
       3.070431715160695e-19,
       0.0,
       0.47435897435897434,
       3.084325071337893e-19,
       0.0,
       0.47649572649572647,
       3.0982184275150904e-19,
       0.0,
       0.47863247863247865,
       3.1121117836922883e-19,
       0.0,
       0.4807692307692308,
       3.126005139869486e-19,
       0.0,
       0.4829059829059829,
       3.139898496046684e-19,
       0.0,
       0.48504273504273504,
       3.1537918522238815e-19,
       0.0,
       0.48717948717948717,
       3.1676852084010793e-19,
       0.0,
       0.4893162393162393,
       3.1815785645782767e-19,
       0.0,
       0.49145299145299143,
       3.1954719207554746e-19,
       0.0,
       0.49358974358974356,
       3.209365276932672e-19,
       0.0,
       0.49572649572649574,
       3.2232586331098704e-19,
       0.0,
       0.49786324786324787,
       3.237151989287068e-19,
       0.0,
       0.49999999999999994,
       3.251045345464265e-19,
       0.0,
       0.49999999999999994,
       0.003846153846153847,
       0.0,
       0.49999999999999994,
       0.007692307692307693,
       0.0,
       0.49999999999999994,
       0.011538461538461539,
       0.0,
       0.49999999999999994,
       0.015384615384615385,
       0.0,
       0.49999999999999994,
       0.019230769230769232,
       0.0,
       0.49999999999999994,
       0.023076923076923078,
       0.0,
       0.49999999999999994,
       0.026923076923076925,
       0.0,
       0.49999999999999994,
       0.03076923076923077,
       0.0,
       0.49999999999999994,
       0.03461538461538462,
       0.0,
       0.49999999999999994,
       0.038461538461538464,
       0.0,
       0.49999999999999994,
       0.04230769230769231,
       0.0,
       0.49999999999999994,
       0.046153846153846156,
       0.0,
       0.49999999999999994,
       0.05,
       0.0,
       0.49999999999999994,
       0.05384615384615385,
       0.0,
       0.49999999999999994,
       0.057692307692307696,
       0.0,
       0.49999999999999994,
       0.06153846153846154,
       0.0,
       0.49999999999999994,
       0.06538461538461539,
       0.0,
       0.49999999999999994,
       0.06923076923076923,
       0.0,
       0.49999999999999994,
       0.07307692307692308,
       0.0,
       0.49999999999999994,
       0.07692307692307693,
       0.0,
       0.49999999999999994,
       0.08076923076923077,
       0.0,
       0.49999999999999994,
       0.08461538461538462,
       0.0,
       0.49999999999999994,
       0.08846153846153847,
       0.0,
       0.49999999999999994,
       0.09230769230769231,
       0.0,
       0.49999999999999994,
       0.09615384615384616,
       0.0,
       0.49999999999999994,
       0.1,
       0.0,
       0.49999999999999994,
       0.10384615384615385,
       0.0,
       0.49999999999999994,
       0.1076923076923077,
       0.0,
       0.49999999999999994,
       0.11153846153846154,
       0.0,
       0.49999999999999994,
       0.11538461538461539,
       0.0,
       0.49999999999999994,
       0.11923076923076924,
       0.0,
       0.49999999999999994,
       0.12307692307692308,
       0.0,
       0.49999999999999994,
       0.12692307692307692,
       0.0,
       0.49999999999999994,
       0.13076923076923078,
       0.0,
       0.49999999999999994,
       0.13461538461538464,
       0.0,
       0.49999999999999994,
       0.13846153846153847,
       0.0,
       0.49999999999999994,
       0.1423076923076923,
       0.0,
       0.49999999999999994,
       0.14615384615384616,
       0.0,
       0.49999999999999994,
       0.15000000000000002,
       0.0,
       0.49999999999999994,
       0.15384615384615385,
       0.0,
       0.49999999999999994,
       0.1576923076923077,
       0.0,
       0.49999999999999994,
       0.16153846153846155,
       0.0,
       0.49999999999999994,
       0.1653846153846154,
       0.0,
       0.49999999999999994,
       0.16923076923076924,
       0.0,
       0.49999999999999994,
       0.17307692307692307,
       0.0,
       0.49999999999999994,
       0.17692307692307693,
       0.0,
       0.49999999999999994,
       0.1807692307692308,
       0.0,
       0.49999999999999994,
       0.18461538461538463,
       0.0,
       0.49999999999999994,
       0.18846153846153846,
       0.0,
       0.49999999999999994,
       0.19230769230769232,
       0.0,
       0.49999999999999994,
       0.19615384615384618,
       0.0,
       0.49999999999999994,
       0.2,
       0.0,
       0.49999999999999994,
       0.20384615384615384,
       0.0,
       0.49999999999999994,
       0.2076923076923077,
       0.0,
       0.49999999999999994,
       0.21153846153846156,
       0.0,
       0.49999999999999994,
       0.2153846153846154,
       0.0,
       0.49999999999999994,
       0.21923076923076923,
       0.0,
       0.49999999999999994,
       0.2230769230769231,
       0.0,
       0.49999999999999994,
       0.22692307692307695,
       0.0,
       0.49999999999999994,
       0.23076923076923078,
       0.0,
       0.49999999999999994,
       0.23461538461538461,
       0.0,
       0.49999999999999994,
       0.23846153846153847,
       0.0,
       0.49999999999999994,
       0.24230769230769234,
       0.0,
       0.49999999999999994,
       0.24615384615384617,
       0.0,
       0.49999999999999994,
       0.25,
       0.0,
       0.49999999999999994,
       0.25384615384615383,
       0.0,
       0.49999999999999994,
       0.2576923076923077,
       0.0,
       0.49999999999999994,
       0.26153846153846155,
       0.0,
       0.49999999999999994,
       0.2653846153846154,
       0.0,
       0.49999999999999994,
       0.2692307692307693,
       0.0,
       0.49999999999999994,
       0.2730769230769231,
       0.0,
       0.49999999999999994,
       0.27692307692307694,
       0.0,
       0.49999999999999994,
       0.28076923076923077,
       0.0,
       0.49999999999999994,
       0.2846153846153846,
       0.0,
       0.49999999999999994,
       0.2884615384615385,
       0.0,
       0.49999999999999994,
       0.2923076923076923,
       0.0,
       0.49999999999999994,
       0.29615384615384616,
       0.0,
       0.49999999999999994,
       0.30000000000000004,
       0.0,
       0.49999999999999994,
       0.3038461538461539,
       0.0,
       0.49999999999999994,
       0.3076923076923077,
       0.0,
       0.49999999999999994,
       0.31153846153846154,
       0.0,
       0.49999999999999994,
       0.3153846153846154,
       0.0,
       0.49999999999999994,
       0.31923076923076926,
       0.0,
       0.49999999999999994,
       0.3230769230769231,
       0.0,
       0.49999999999999994,
       0.3269230769230769,
       0.0,
       0.49999999999999994,
       0.3307692307692308,
       0.0,
       0.49999999999999994,
       0.33461538461538465,
       0.0,
       0.49999999999999994,
       0.3384615384615385,
       0.0,
       0.49999999999999994,
       0.3423076923076923,
       0.0,
       0.49999999999999994,
       0.34615384615384615,
       0.0,
       0.49999999999999994,
       0.35000000000000003,
       0.0,
       0.49999999999999994,
       0.35384615384615387,
       0.0,
       0.49999999999999994,
       0.3576923076923077,
       0.0,
       0.49999999999999994,
       0.3615384615384616,
       0.0,
       0.49999999999999994,
       0.3653846153846154,
       0.0,
       0.49999999999999994,
       0.36923076923076925,
       0.0,
       0.49999999999999994,
       0.3730769230769231,
       0.0,
       0.49999999999999994,
       0.3769230769230769,
       0.0,
       0.49999999999999994,
       0.3807692307692308,
       0.0,
       0.49999999999999994,
       0.38461538461538464,
       0.0,
       0.49999999999999994,
       0.38846153846153847,
       0.0,
       0.49999999999999994,
       0.39230769230769236,
       0.0,
       0.49999999999999994,
       0.3961538461538462,
       0.0,
       0.49999999999999994,
       0.4,
       0.0,
       0.49999999999999994,
       0.40384615384615385,
       0.0,
       0.49999999999999994,
       0.4076923076923077,
       0.0,
       0.49999999999999994,
       0.4115384615384616,
       0.0,
       0.49999999999999994,
       0.4153846153846154,
       0.0,
       0.49999999999999994,
       0.41923076923076924,
       0.0,
       0.49999999999999994,
       0.42307692307692313,
       0.0,
       0.49999999999999994,
       0.42692307692307696,
       0.0,
       0.49999999999999994,
       0.4307692307692308,
       0.0,
       0.49999999999999994,
       0.4346153846153846,
       0.0,
       0.49999999999999994,
       0.43846153846153846,
       0.0,
       0.49999999999999994,
       0.44230769230769235,
       0.0,
       0.49999999999999994,
       0.4461538461538462,
       0.0,
       0.49999999999999994,
       0.45,
       0.0,
       0.49999999999999994,
       0.4538461538461539,
       0.0,
       0.49999999999999994,
       0.45769230769230773,
       0.0,
       0.49999999999999994,
       0.46153846153846156,
       0.0,
       0.49999999999999994,
       0.4653846153846154,
       0.0,
       0.49999999999999994,
       0.46923076923076923,
       0.0,
       0.49999999999999994,
       0.4730769230769231,
       0.0,
       0.49999999999999994,
       0.47692307692307695,
       0.0,
       0.49999999999999994,
       0.4807692307692308,
       0.0,
       0.49999999999999994,
       0.48461538461538467,
       0.0,
       0.49999999999999994,
       0.4884615384615385,
       0.0,
       0.49999999999999994,
       0.49230769230769234,
       0.0,
       0.49999999999999994,
       0.49615384615384617,
       0.0,
       0.49999999999999994,
       0.5,
       0.0,
       0.49787234042553186,
       0.5,
       0.0,
       0.49574468085106377,
       0.5,
       0.0,
       0.4936170212765957,
       0.5,
       0.0,
       0.4914893617021276,
       0.5,
       0.0,
       0.4893617021276595,
       0.5,
       0.0,
       0.4872340425531914,
       0.5,
       0.0,
       0.4851063829787233,
       0.5,
       0.0,
       0.48297872340425524,
       0.5,
       0.0,
       0.4808510638297872,
       0.5,
       0.0,
       0.4787234042553191,
       0.5,
       0.0,
       0.47659574468085103,
       0.5,
       0.0,
       0.47446808510638294,
       0.5,
       0.0,
       0.47234042553191485,
       0.5,
       0.0,
       0.47021276595744677,
       0.5,
       0.0,
       0.4680851063829787,
       0.5,
       0.0,
       0.4659574468085106,
       0.5,
       0.0,
       0.4638297872340425,
       0.5,
       0.0,
       0.4617021276595744,
       0.5,
       0.0,
       0.4595744680851063,
       0.5,
       0.0,
       0.45744680851063824,
       0.5,
       0.0,
       0.45531914893617015,
       0.5,
       0.0,
       0.45319148936170206,
       0.5,
       0.0,
       0.45106382978723397,
       0.5,
       0.0,
       0.4489361702127659,
       0.5,
       0.0,
       0.4468085106382978,
       0.5,
       0.0,
       0.4446808510638297,
       0.5,
       0.0,
       0.4425531914893616,
       0.5,
       0.0,
       0.4404255319148936,
       0.5,
       0.0,
       0.4382978723404255,
       0.5,
       0.0,
       0.4361702127659574,
       0.5,
       0.0,
       0.4340425531914893,
       0.5,
       0.0,
       0.43191489361702123,
       0.5,
       0.0,
       0.42978723404255315,
       0.5,
       0.0,
       0.42765957446808506,
       0.5,
       0.0,
       0.42553191489361697,
       0.5,
       0.0,
       0.4234042553191489,
       0.5,
       0.0,
       0.4212765957446808,
       0.5,
       0.0,
       0.4191489361702127,
       0.5,
       0.0,
       0.4170212765957446,
       0.5,
       0.0,
       0.41489361702127653,
       0.5,
       0.0,
       0.41276595744680844,
       0.5,
       0.0,
       0.41063829787234035,
       0.5,
       0.0,
       0.40851063829787226,
       0.5,
       0.0,
       0.4063829787234042,
       0.5,
       0.0,
       0.40425531914893614,
       0.5,
       0.0,
       0.402127659574468,
       0.5,
       0.0,
       0.39999999999999997,
       0.5,
       0.0,
       0.3978723404255318,
       0.5,
       0.0,
       0.3957446808510638,
       0.5,
       0.0,
       0.3936170212765957,
       0.5,
       0.0,
       0.3914893617021276,
       0.5,
       0.0,
       0.3893617021276595,
       0.5,
       0.0,
       0.38723404255319144,
       0.5,
       0.0,
       0.38510638297872335,
       0.5,
       0.0,
       0.38297872340425526,
       0.5,
       0.0,
       0.3808510638297872,
       0.5,
       0.0,
       0.3787234042553191,
       0.5,
       0.0,
       0.376595744680851,
       0.5,
       0.0,
       0.3744680851063829,
       0.5,
       0.0,
       0.3723404255319149,
       0.5,
       0.0,
       0.37021276595744673,
       0.5,
       0.0,
       0.3680851063829787,
       0.5,
       0.0,
       0.36595744680851056,
       0.5,
       0.0,
       0.3638297872340425,
       0.5,
       0.0,
       0.3617021276595744,
       0.5,
       0.0,
       0.35957446808510635,
       0.5,
       0.0,
       0.3574468085106382,
       0.5,
       0.0,
       0.35531914893617017,
       0.5,
       0.0,
       0.3531914893617021,
       0.5,
       0.0,
       0.351063829787234,
       0.5,
       0.0,
       0.3489361702127659,
       0.5,
       0.0,
       0.3468085106382978,
       0.5,
       0.0,
       0.34468085106382973,
       0.5,
       0.0,
       0.34255319148936164,
       0.5,
       0.0,
       0.34042553191489355,
       0.5,
       0.0,
       0.33829787234042547,
       0.5,
       0.0,
       0.3361702127659574,
       0.5,
       0.0,
       0.3340425531914893,
       0.5,
       0.0,
       0.33191489361702126,
       0.5,
       0.0,
       0.3297872340425531,
       0.5,
       0.0,
       0.3276595744680851,
       0.5,
       0.0,
       0.32553191489361694,
       0.5,
       0.0,
       0.3234042553191489,
       0.5,
       0.0,
       0.32127659574468076,
       0.5,
       0.0,
       0.3191489361702127,
       0.5,
       0.0,
       0.3170212765957446,
       0.5,
       0.0,
       0.31489361702127655,
       0.5,
       0.0,
       0.31276595744680846,
       0.5,
       0.0,
       0.3106382978723404,
       0.5,
       0.0,
       0.3085106382978723,
       0.5,
       0.0,
       0.3063829787234042,
       0.5,
       0.0,
       0.3042553191489361,
       0.5,
       0.0,
       0.302127659574468,
       0.5,
       0.0,
       0.29999999999999993,
       0.5,
       0.0,
       0.29787234042553185,
       0.5,
       0.0,
       0.29574468085106376,
       0.5,
       0.0,
       0.29361702127659567,
       0.5,
       0.0,
       0.29148936170212764,
       0.5,
       0.0,
       0.2893617021276595,
       0.5,
       0.0,
       0.28723404255319146,
       0.5,
       0.0,
       0.2851063829787233,
       0.5,
       0.0,
       0.2829787234042553,
       0.5,
       0.0,
       0.28085106382978714,
       0.5,
       0.0,
       0.2787234042553191,
       0.5,
       0.0,
       0.27659574468085096,
       0.5,
       0.0,
       0.27446808510638293,
       0.5,
       0.0,
       0.27234042553191484,
       0.5,
       0.0,
       0.27021276595744675,
       0.5,
       0.0,
       0.26808510638297867,
       0.5,
       0.0,
       0.2659574468085106,
       0.5,
       0.0,
       0.2638297872340425,
       0.5,
       0.0,
       0.2617021276595744,
       0.5,
       0.0,
       0.2595744680851063,
       0.5,
       0.0,
       0.2574468085106382,
       0.5,
       0.0,
       0.2553191489361702,
       0.5,
       0.0,
       0.25319148936170205,
       0.5,
       0.0,
       0.251063829787234,
       0.5,
       0.0,
       0.2489361702127659,
       0.5,
       0.0,
       0.24680851063829787,
       0.5,
       0.0,
       0.24468085106382978,
       0.5,
       0.0,
       0.2425531914893617,
       0.5,
       0.0,
       0.2404255319148936,
       0.5,
       0.0,
       0.23829787234042552,
       0.5,
       0.0,
       0.23617021276595743,
       0.5,
       0.0,
       0.23404255319148934,
       0.5,
       0.0,
       0.23191489361702125,
       0.5,
       0.0,
       0.22978723404255316,
       0.5,
       0.0,
       0.22765957446808507,
       0.5,
       0.0,
       0.22553191489361699,
       0.5,
       0.0,
       0.2234042553191489,
       0.5,
       0.0,
       0.2212765957446808,
       0.5,
       0.0,
       0.21914893617021272,
       0.5,
       0.0,
       0.21702127659574463,
       0.5,
       0.0,
       0.21489361702127655,
       0.5,
       0.0,
       0.21276595744680846,
       0.5,
       0.0,
       0.21063829787234037,
       0.5,
       0.0,
       0.20851063829787228,
       0.5,
       0.0,
       0.20638297872340425,
       0.5,
       0.0,
       0.20425531914893616,
       0.5,
       0.0,
       0.20212765957446807,
       0.5,
       0.0,
       0.19999999999999998,
       0.5,
       0.0,
       0.1978723404255319,
       0.5,
       0.0,
       0.1957446808510638,
       0.5,
       0.0,
       0.19361702127659572,
       0.5,
       0.0,
       0.19148936170212763,
       0.5,
       0.0,
       0.18936170212765954,
       0.5,
       0.0,
       0.18723404255319145,
       0.5,
       0.0,
       0.18510638297872337,
       0.5,
       0.0,
       0.18297872340425528,
       0.5,
       0.0,
       0.1808510638297872,
       0.5,
       0.0,
       0.1787234042553191,
       0.5,
       0.0,
       0.176595744680851,
       0.5,
       0.0,
       0.17446808510638293,
       0.5,
       0.0,
       0.17234042553191484,
       0.5,
       0.0,
       0.17021276595744675,
       0.5,
       0.0,
       0.16808510638297872,
       0.5,
       0.0,
       0.16595744680851063,
       0.5,
       0.0,
       0.16382978723404254,
       0.5,
       0.0,
       0.16170212765957445,
       0.5,
       0.0,
       0.15957446808510636,
       0.5,
       0.0,
       0.15744680851063828,
       0.5,
       0.0,
       0.1553191489361702,
       0.5,
       0.0,
       0.1531914893617021,
       0.5,
       0.0,
       0.151063829787234,
       0.5,
       0.0,
       0.14893617021276592,
       0.5,
       0.0,
       0.14680851063829783,
       0.5,
       0.0,
       0.14468085106382975,
       0.5,
       0.0,
       0.14255319148936166,
       0.5,
       0.0,
       0.14042553191489357,
       0.5,
       0.0,
       0.13829787234042548,
       0.5,
       0.0,
       0.1361702127659574,
       0.5,
       0.0,
       0.1340425531914893,
       0.5,
       0.0,
       0.13191489361702122,
       0.5,
       0.0,
       0.12978723404255318,
       0.5,
       0.0,
       0.1276595744680851,
       0.5,
       0.0,
       0.125531914893617,
       0.5,
       0.0,
       0.12340425531914893,
       0.5,
       0.0,
       0.12127659574468085,
       0.5,
       0.0,
       0.11914893617021276,
       0.5,
       0.0,
       0.11702127659574467,
       0.5,
       0.0,
       0.11489361702127658,
       0.5,
       0.0,
       0.11276595744680849,
       0.5,
       0.0,
       0.1106382978723404,
       0.5,
       0.0,
       0.10851063829787232,
       0.5,
       0.0,
       0.10638297872340423,
       0.5,
       0.0,
       0.10425531914893614,
       0.5,
       0.0,
       0.10212765957446805,
       0.5,
       0.0,
       0.09999999999999996,
       0.5,
       0.0,
       0.09787234042553188,
       0.5,
       0.0,
       0.09574468085106379,
       0.5,
       0.0,
       0.0936170212765957,
       0.5,
       0.0,
       0.09148936170212761,
       0.5,
       0.0,
       0.08936170212765958,
       0.5,
       0.0,
       0.08723404255319149,
       0.5,
       0.0,
       0.0851063829787234,
       0.5,
       0.0,
       0.08297872340425531,
       0.5,
       0.0,
       0.08085106382978723,
       0.5,
       0.0,
       0.07872340425531914,
       0.5,
       0.0,
       0.07659574468085105,
       0.5,
       0.0,
       0.07446808510638296,
       0.5,
       0.0,
       0.07234042553191487,
       0.5,
       0.0,
       0.07021276595744678,
       0.5,
       0.0,
       0.0680851063829787,
       0.5,
       0.0,
       0.06595744680851061,
       0.5,
       0.0,
       0.06382978723404252,
       0.5,
       0.0,
       0.06170212765957444,
       0.5,
       0.0,
       0.05957446808510635,
       0.5,
       0.0,
       0.05744680851063826,
       0.5,
       0.0,
       0.055319148936170175,
       0.5,
       0.0,
       0.053191489361702086,
       0.5,
       0.0,
       0.051063829787234054,
       0.5,
       0.0,
       0.048936170212765966,
       0.5,
       0.0,
       0.04680851063829788,
       0.5,
       0.0,
       0.04468085106382979,
       0.5,
       0.0,
       0.0425531914893617,
       0.5,
       0.0,
       0.04042553191489361,
       0.5,
       0.0,
       0.038297872340425525,
       0.5,
       0.0,
       0.03617021276595744,
       0.5,
       0.0,
       0.03404255319148935,
       0.5,
       0.0,
       0.03191489361702126,
       0.5,
       0.0,
       0.029787234042553176,
       0.5,
       0.0,
       0.027659574468085087,
       0.5,
       0.0,
       0.025531914893617,
       0.5,
       0.0,
       0.02340425531914891,
       0.5,
       0.0,
       0.021276595744680823,
       0.5,
       0.0,
       0.019148936170212735,
       0.5,
       0.0,
       0.017021276595744646,
       0.5,
       0.0,
       0.01489361702127656,
       0.5,
       0.0,
       0.012765957446808527,
       0.5,
       0.0,
       0.01063829787234044,
       0.5,
       0.0,
       0.008510638297872351,
       0.5,
       0.0,
       0.006382978723404264,
       0.5,
       0.0,
       0.0042553191489361755,
       0.5,
       0.0,
       0.0021276595744680877,
       0.5,
       0.0,
       -3.3006169872529365e-20,
       0.5,
       0.0,
       -3.2752276258125294e-20,
       0.49615384615384617,
       0.0,
       -3.249838264372122e-20,
       0.49230769230769234,
       0.0,
       -3.2244489029317145e-20,
       0.48846153846153845,
       0.0,
       -3.199059541491308e-20,
       0.4846153846153846,
       0.0,
       -3.173670180050901e-20,
       0.4807692307692308,
       0.0,
       -3.148280818610493e-20,
       0.4769230769230769,
       0.0,
       -3.122891457170086e-20,
       0.47307692307692306,
       0.0,
       -3.097502095729679e-20,
       0.46923076923076923,
       0.0,
       -3.0721127342892717e-20,
       0.4653846153846154,
       0.0,
       -3.0467233728488646e-20,
       0.46153846153846156,
       0.0,
       -3.0213340114084574e-20,
       0.4576923076923077,
       0.0,
       -2.99594464996805e-20,
       0.45384615384615384,
       0.0,
       -2.970555288527643e-20,
       0.45,
       0.0,
       -2.9451659270872354e-20,
       0.4461538461538461,
       0.0,
       -2.919776565646828e-20,
       0.4423076923076923,
       0.0,
       -2.894387204206421e-20,
       0.43846153846153846,
       0.0,
       -2.868997842766014e-20,
       0.4346153846153846,
       0.0,
       -2.843608481325607e-20,
       0.4307692307692308,
       0.0,
       -2.8182191198852e-20,
       0.4269230769230769,
       0.0,
       -2.7928297584447926e-20,
       0.4230769230769231,
       0.0,
       -2.7674403970043855e-20,
       0.41923076923076924,
       0.0,
       -2.742051035563978e-20,
       0.41538461538461535,
       0.0,
       -2.7166616741235706e-20,
       0.4115384615384615,
       0.0,
       -2.6912723126831635e-20,
       0.4076923076923077,
       0.0,
       -2.6658829512427563e-20,
       0.40384615384615385,
       0.0,
       -2.6404935898023492e-20,
       0.4,
       0.0,
       -2.6151042283619418e-20,
       0.39615384615384613,
       0.0,
       -2.5897148669215346e-20,
       0.3923076923076923,
       0.0,
       -2.5643255054811275e-20,
       0.38846153846153847,
       0.0,
       -2.53893614404072e-20,
       0.3846153846153846,
       0.0,
       -2.513546782600313e-20,
       0.38076923076923075,
       0.0,
       -2.4881574211599058e-20,
       0.3769230769230769,
       0.0,
       -2.462768059719499e-20,
       0.3730769230769231,
       0.0,
       -2.4373786982790918e-20,
       0.36923076923076925,
       0.0,
       -2.411989336838684e-20,
       0.36538461538461536,
       0.0,
       -2.3865999753982773e-20,
       0.36153846153846153,
       0.0,
       -2.36121061395787e-20,
       0.3576923076923077,
       0.0,
       -2.3358212525174624e-20,
       0.3538461538461538,
       0.0,
       -2.3104318910770555e-20,
       0.35,
       0.0,
       -2.2850425296366484e-20,
       0.34615384615384615,
       0.0,
       -2.2596531681962413e-20,
       0.3423076923076923,
       0.0,
       -2.234263806755834e-20,
       0.3384615384615385,
       0.0,
       -2.2088744453154267e-20,
       0.3346153846153846,
       0.0,
       -2.1834850838750196e-20,
       0.33076923076923076,
       0.0,
       -2.1580957224346124e-20,
       0.3269230769230769,
       0.0,
       -2.132706360994205e-20,
       0.32307692307692304,
       0.0,
       -2.107316999553798e-20,
       0.3192307692307692,
       0.0,
       -2.0819276381133907e-20,
       0.3153846153846154,
       0.0,
       -2.0565382766729836e-20,
       0.31153846153846154,
       0.0,
       -2.0311489152325765e-20,
       0.3076923076923077,
       0.0,
       -2.005759553792169e-20,
       0.3038461538461538,
       0.0,
       -1.980370192351762e-20,
       0.3,
       0.0,
       -1.9549808309113548e-20,
       0.29615384615384616,
       0.0,
       -1.9295914694709473e-20,
       0.29230769230769227,
       0.0,
       -1.9042021080305402e-20,
       0.28846153846153844,
       0.0,
       -1.878812746590133e-20,
       0.2846153846153846,
       0.0,
       -1.853423385149726e-20,
       0.28076923076923077,
       0.0,
       -1.8280340237093188e-20,
       0.27692307692307694,
       0.0,
       -1.8026446622689114e-20,
       0.27307692307692305,
       0.0,
       -1.7772553008285042e-20,
       0.2692307692307692,
       0.0,
       -1.751865939388097e-20,
       0.2653846153846154,
       0.0,
       -1.7264765779476897e-20,
       0.2615384615384615,
       0.0,
       -1.7010872165072825e-20,
       0.25769230769230766,
       0.0,
       -1.6756978550668754e-20,
       0.25384615384615383,
       0.0,
       -1.6503084936264682e-20,
       0.25,
       0.0,
       -1.624919132186061e-20,
       0.24615384615384617,
       0.0,
       -1.5995297707456537e-20,
       0.24230769230769228,
       0.0,
       -1.5741404093052465e-20,
       0.23846153846153845,
       0.0,
       -1.5487510478648394e-20,
       0.23461538461538461,
       0.0,
       -1.523361686424432e-20,
       0.23076923076923073,
       0.0,
       -1.4979723249840248e-20,
       0.2269230769230769,
       0.0,
       -1.4725829635436177e-20,
       0.22307692307692306,
       0.0,
       -1.4471936021032106e-20,
       0.21923076923076923,
       0.0,
       -1.4218042406628034e-20,
       0.2153846153846154,
       0.0,
       -1.396414879222396e-20,
       0.2115384615384615,
       0.0,
       -1.371025517781989e-20,
       0.20769230769230768,
       0.0,
       -1.3456361563415817e-20,
       0.20384615384615384,
       0.0,
       -1.3202467949011743e-20,
       0.19999999999999996,
       0.0,
       -1.2948574334607672e-20,
       0.19615384615384612,
       0.0,
       -1.26946807202036e-20,
       0.1923076923076923,
       0.0,
       -1.2440787105799529e-20,
       0.18846153846153846,
       0.0,
       -1.2186893491395459e-20,
       0.18461538461538463,
       0.0,
       -1.1932999876991383e-20,
       0.18076923076923074,
       0.0,
       -1.1679106262587312e-20,
       0.1769230769230769,
       0.0,
       -1.1425212648183242e-20,
       0.17307692307692307,
       0.0,
       -1.1171319033779166e-20,
       0.16923076923076918,
       0.0,
       -1.0917425419375095e-20,
       0.16538461538461535,
       0.0,
       -1.0663531804971025e-20,
       0.16153846153846152,
       0.0,
       -1.0409638190566954e-20,
       0.1576923076923077,
       0.0,
       -1.0155744576162882e-20,
       0.15384615384615385,
       0.0,
       -9.901850961758808e-21,
       0.14999999999999997,
       0.0,
       -9.647957347354737e-21,
       0.14615384615384613,
       0.0,
       -9.394063732950665e-21,
       0.1423076923076923,
       0.0,
       -9.140170118546591e-21,
       0.1384615384615384,
       0.0,
       -8.88627650414252e-21,
       0.13461538461538458,
       0.0,
       -8.632382889738448e-21,
       0.13076923076923075,
       0.0,
       -8.378489275334377e-21,
       0.12692307692307692,
       0.0,
       -8.124595660930306e-21,
       0.12307692307692308,
       0.0,
       -7.870702046526231e-21,
       0.1192307692307692,
       0.0,
       -7.61680843212216e-21,
       0.11538461538461536,
       0.0,
       -7.362914817718089e-21,
       0.11153846153846153,
       0.0,
       -7.109021203314014e-21,
       0.10769230769230764,
       0.0,
       -6.855127588909943e-21,
       0.10384615384615381,
       0.0,
       -6.6012339745058715e-21,
       0.09999999999999998,
       0.0,
       -6.3473403601018e-21,
       0.09615384615384615,
       0.0,
       -6.0934467456977296e-21,
       0.09230769230769231,
       0.0,
       -5.8395531312936544e-21,
       0.08846153846153842,
       0.0,
       -5.585659516889583e-21,
       0.08461538461538459,
       0.0,
       -5.3317659024855125e-21,
       0.08076923076923076,
       0.0,
       -5.0778722880814374e-21,
       0.07692307692307687,
       0.0,
       -4.823978673677366e-21,
       0.07307692307692304,
       0.0,
       -4.5700850592732955e-21,
       0.0692307692307692,
       0.0,
       -4.316191444869224e-21,
       0.06538461538461537,
       0.0,
       -4.062297830465153e-21,
       0.06153846153846154,
       0.0,
       -3.808404216061078e-21,
       0.057692307692307654,
       0.0,
       -3.554510601657007e-21,
       0.05384615384615382,
       0.0,
       -3.3006169872529357e-21,
       0.04999999999999999,
       0.0,
       -3.046723372848861e-21,
       0.0461538461538461,
       0.0,
       -2.7928297584447897e-21,
       0.04230769230769227,
       0.0,
       -2.5389361440407187e-21,
       0.038461538461538436,
       0.0,
       -2.2850425296366477e-21,
       0.0346153846153846,
       0.0,
       -2.0311489152325764e-21,
       0.03076923076923077,
       0.0,
       -1.7772553008285017e-21,
       0.026923076923076883,
       0.0,
       -1.5233616864244305e-21,
       0.02307692307692305,
       0.0,
       -1.2694680720203594e-21,
       0.019230769230769218,
       0.0,
       -1.0155744576162846e-21,
       0.01538461538461533,
       0.0,
       -7.616808432122134e-22,
       0.011538461538461497,
       0.0,
       -5.077872288081423e-22,
       0.007692307692307665,
       0.0,
       -2.5389361440407116e-22,
       0.0038461538461538325,
       0.0,
       0.0,
       0.0,
       0.0,
       0.0018518518518518517,
       0.001851851851851852,
       0.0,
       0.0037037037037037034,
       0.003703703703703704,
       0.0,
       0.005555555555555555,
       0.005555555555555556,
       0.0,
       0.007407407407407407,
       0.007407407407407408,
       0.0,
       0.009259259259259257,
       0.009259259259259259,
       0.0,
       0.01111111111111111,
       0.011111111111111112,
       0.0,
       0.012962962962962963,
       0.012962962962962964,
       0.0,
       0.014814814814814814,
       0.014814814814814815,
       0.0,
       0.016666666666666663,
       0.016666666666666666,
       0.0,
       0.018518518518518514,
       0.018518518518518517,
       0.0,
       0.02037037037037037,
       0.020370370370370372,
       0.0,
       0.02222222222222222,
       0.022222222222222223,
       0.0,
       0.02407407407407407,
       0.024074074074074074,
       0.0,
       0.025925925925925925,
       0.02592592592592593,
       0.0,
       0.027777777777777776,
       0.02777777777777778,
       0.0,
       0.029629629629629627,
       0.02962962962962963,
       0.0,
       0.03148148148148148,
       0.031481481481481485,
       0.0,
       0.033333333333333326,
       0.03333333333333333,
       0.0,
       0.03518518518518518,
       0.03518518518518519,
       0.0,
       0.03703703703703703,
       0.037037037037037035,
       0.0,
       0.03888888888888888,
       0.03888888888888889,
       0.0,
       0.04074074074074074,
       0.040740740740740744,
       0.0,
       0.042592592592592585,
       0.04259259259259259,
       0.0,
       0.04444444444444444,
       0.044444444444444446,
       0.0,
       0.046296296296296294,
       0.0462962962962963,
       0.0,
       0.04814814814814814,
       0.04814814814814815,
       0.0,
       0.049999999999999996,
       0.05,
       0.0,
       0.05185185185185185,
       0.05185185185185186,
       0.0,
       0.0537037037037037,
       0.053703703703703705,
       0.0,
       0.05555555555555555,
       0.05555555555555556,
       0.0,
       0.0574074074074074,
       0.05740740740740741,
       0.0,
       0.059259259259259255,
       0.05925925925925926,
       0.0,
       0.06111111111111111,
       0.061111111111111116,
       0.0,
       0.06296296296296296,
       0.06296296296296297,
       0.0,
       0.0648148148148148,
       0.06481481481481481,
       0.0,
       0.06666666666666665,
       0.06666666666666667,
       0.0,
       0.0685185185185185,
       0.06851851851851852,
       0.0,
       0.07037037037037036,
       0.07037037037037037,
       0.0,
       0.07222222222222222,
       0.07222222222222223,
       0.0,
       0.07407407407407406,
       0.07407407407407407,
       0.0,
       0.07592592592592591,
       0.07592592592592592,
       0.0,
       0.07777777777777777,
       0.07777777777777778,
       0.0,
       0.07962962962962962,
       0.07962962962962963,
       0.0,
       0.08148148148148147,
       0.08148148148148149,
       0.0,
       0.08333333333333333,
       0.08333333333333334,
       0.0,
       0.08518518518518517,
       0.08518518518518518,
       0.0,
       0.08703703703703702,
       0.08703703703703704,
       0.0,
       0.08888888888888888,
       0.08888888888888889,
       0.0,
       0.09074074074074073,
       0.09074074074074075,
       0.0,
       0.09259259259259259,
       0.0925925925925926,
       0.0,
       0.09444444444444443,
       0.09444444444444444,
       0.0,
       0.09629629629629628,
       0.0962962962962963,
       0.0,
       0.09814814814814814,
       0.09814814814814815,
       0.0,
       0.09999999999999999,
       0.1,
       0.0,
       0.10185185185185185,
       0.10185185185185186,
       0.0,
       0.1037037037037037,
       0.10370370370370371,
       0.0,
       0.10555555555555554,
       0.10555555555555556,
       0.0,
       0.1074074074074074,
       0.10740740740740741,
       0.0,
       0.10925925925925925,
       0.10925925925925926,
       0.0,
       0.1111111111111111,
       0.11111111111111112,
       0.0,
       0.11296296296296296,
       0.11296296296296297,
       0.0,
       0.1148148148148148,
       0.11481481481481481,
       0.0,
       0.11666666666666665,
       0.11666666666666667,
       0.0,
       0.11851851851851851,
       0.11851851851851852,
       0.0,
       0.12037037037037036,
       0.12037037037037038,
       0.0,
       0.12222222222222222,
       0.12222222222222223,
       0.0,
       0.12407407407407406,
       0.12407407407407407,
       0.0,
       0.1259259259259259,
       0.12592592592592594,
       0.0,
       0.12777777777777777,
       0.1277777777777778,
       0.0,
       0.1296296296296296,
       0.12962962962962962,
       0.0,
       0.13148148148148145,
       0.13148148148148148,
       0.0,
       0.1333333333333333,
       0.13333333333333333,
       0.0,
       0.13518518518518516,
       0.13518518518518519,
       0.0,
       0.137037037037037,
       0.13703703703703704,
       0.0,
       0.13888888888888887,
       0.1388888888888889,
       0.0,
       0.14074074074074072,
       0.14074074074074075,
       0.0,
       0.14259259259259258,
       0.1425925925925926,
       0.0,
       0.14444444444444443,
       0.14444444444444446,
       0.0,
       0.14629629629629629,
       0.1462962962962963,
       0.0,
       0.1481481481481481,
       0.14814814814814814,
       0.0,
       0.14999999999999997,
       0.15,
       0.0,
       0.15185185185185182,
       0.15185185185185185,
       0.0,
       0.15370370370370368,
       0.1537037037037037,
       0.0,
       0.15555555555555553,
       0.15555555555555556,
       0.0,
       0.15740740740740738,
       0.1574074074074074,
       0.0,
       0.15925925925925924,
       0.15925925925925927,
       0.0,
       0.1611111111111111,
       0.16111111111111112,
       0.0,
       0.16296296296296295,
       0.16296296296296298,
       0.0,
       0.1648148148148148,
       0.16481481481481483,
       0.0,
       0.16666666666666666,
       0.16666666666666669,
       0.0,
       0.16851851851851848,
       0.1685185185185185,
       0.0,
       0.17037037037037034,
       0.17037037037037037,
       0.0,
       0.1722222222222222,
       0.17222222222222222,
       0.0,
       0.17407407407407405,
       0.17407407407407408,
       0.0,
       0.1759259259259259,
       0.17592592592592593,
       0.0,
       0.17777777777777776,
       0.17777777777777778,
       0.0,
       0.1796296296296296,
       0.17962962962962964,
       0.0,
       0.18148148148148147,
       0.1814814814814815,
       0.0,
       0.18333333333333332,
       0.18333333333333335,
       0.0,
       0.18518518518518517,
       0.1851851851851852,
       0.0,
       0.18703703703703703,
       0.18703703703703706,
       0.0,
       0.18888888888888886,
       0.18888888888888888,
       0.0,
       0.1907407407407407,
       0.19074074074074074,
       0.0,
       0.19259259259259257,
       0.1925925925925926,
       0.0,
       0.19444444444444442,
       0.19444444444444445,
       0.0,
       0.19629629629629627,
       0.1962962962962963,
       0.0,
       0.19814814814814813,
       0.19814814814814816,
       0.0,
       0.19999999999999998,
       0.2,
       0.0,
       0.20185185185185184,
       0.20185185185185187,
       0.0,
       0.2037037037037037,
       0.20370370370370372,
       0.0,
       0.20555555555555555,
       0.20555555555555557,
       0.0,
       0.2074074074074074,
       0.20740740740740743,
       0.0,
       0.20925925925925923,
       0.20925925925925926,
       0.0,
       0.21111111111111108,
       0.2111111111111111,
       0.0,
       0.21296296296296294,
       0.21296296296296297,
       0.0,
       0.2148148148148148,
       0.21481481481481482,
       0.0,
       0.21666666666666665,
       0.21666666666666667,
       0.0,
       0.2185185185185185,
       0.21851851851851853,
       0.0,
       0.22037037037037036,
       0.22037037037037038,
       0.0,
       0.2222222222222222,
       0.22222222222222224,
       0.0,
       0.22407407407407406,
       0.2240740740740741,
       0.0,
       0.22592592592592592,
       0.22592592592592595,
       0.0,
       0.22777777777777775,
       0.22777777777777777,
       0.0,
       0.2296296296296296,
       0.22962962962962963,
       0.0,
       0.23148148148148145,
       0.23148148148148148,
       0.0,
       0.2333333333333333,
       0.23333333333333334,
       0.0,
       0.23518518518518516,
       0.2351851851851852,
       0.0,
       0.23703703703703702,
       0.23703703703703705,
       0.0,
       0.23888888888888887,
       0.2388888888888889,
       0.0,
       0.24074074074074073,
       0.24074074074074076,
       0.0,
       0.24259259259259258,
       0.2425925925925926,
       0.0,
       0.24444444444444444,
       0.24444444444444446,
       0.0,
       0.2462962962962963,
       0.24629629629629632,
       0.0,
       0.24814814814814812,
       0.24814814814814815,
       0.0,
       0.24999999999999997,
       0.25,
       0.0,
       0.2518518518518518,
       0.2518518518518519,
       0.0,
       0.25370370370370365,
       0.2537037037037037,
       0.0,
       0.25555555555555554,
       0.2555555555555556,
       0.0,
       0.25740740740740736,
       0.2574074074074074,
       0.0,
       0.2592592592592592,
       0.25925925925925924,
       0.0,
       0.26111111111111107,
       0.2611111111111111,
       0.0,
       0.2629629629629629,
       0.26296296296296295,
       0.0,
       0.2648148148148148,
       0.26481481481481484,
       0.0,
       0.2666666666666666,
       0.26666666666666666,
       0.0,
       0.2685185185185185,
       0.26851851851851855,
       0.0,
       0.2703703703703703,
       0.27037037037037037,
       0.0,
       0.2722222222222222,
       0.27222222222222225,
       0.0,
       0.274074074074074,
       0.2740740740740741,
       0.0,
       0.2759259259259259,
       0.27592592592592596,
       0.0,
       0.27777777777777773,
       0.2777777777777778,
       0.0,
       0.27962962962962956,
       0.2796296296296296,
       0.0,
       0.28148148148148144,
       0.2814814814814815,
       0.0,
       0.28333333333333327,
       0.2833333333333333,
       0.0,
       0.28518518518518515,
       0.2851851851851852,
       0.0,
       0.287037037037037,
       0.28703703703703703,
       0.0,
       0.28888888888888886,
       0.2888888888888889,
       0.0,
       0.2907407407407407,
       0.29074074074074074,
       0.0,
       0.29259259259259257,
       0.2925925925925926,
       0.0,
       0.2944444444444444,
       0.29444444444444445,
       0.0,
       0.2962962962962962,
       0.2962962962962963,
       0.0,
       0.2981481481481481,
       0.29814814814814816,
       0.0,
       0.29999999999999993,
       0.3,
       0.0,
       0.3018518518518518,
       0.30185185185185187,
       0.0,
       0.30370370370370364,
       0.3037037037037037,
       0.0,
       0.3055555555555555,
       0.3055555555555556,
       0.0,
       0.30740740740740735,
       0.3074074074074074,
       0.0,
       0.30925925925925923,
       0.3092592592592593,
       0.0,
       0.31111111111111106,
       0.3111111111111111,
       0.0,
       0.31296296296296294,
       0.312962962962963,
       0.0,
       0.31481481481481477,
       0.3148148148148148,
       0.0,
       0.3166666666666666,
       0.31666666666666665,
       0.0,
       0.3185185185185185,
       0.31851851851851853,
       0.0,
       0.3203703703703703,
       0.32037037037037036,
       0.0,
       0.3222222222222222,
       0.32222222222222224,
       0.0,
       0.324074074074074,
       0.32407407407407407,
       0.0,
       0.3259259259259259,
       0.32592592592592595,
       0.0,
       0.3277777777777777,
       0.3277777777777778,
       0.0,
       0.3296296296296296,
       0.32962962962962966,
       0.0,
       0.33148148148148143,
       0.3314814814814815,
       0.0,
       0.3333333333333333,
       0.33333333333333337,
       0.0,
       0.33518518518518514,
       0.3351851851851852,
       0.0,
       0.33703703703703697,
       0.337037037037037,
       0.0,
       0.33888888888888885,
       0.3388888888888889,
       0.0,
       0.3407407407407407,
       0.34074074074074073,
       0.0,
       0.34259259259259256,
       0.3425925925925926,
       0.0,
       0.3444444444444444,
       0.34444444444444444,
       0.0,
       0.34629629629629627,
       0.3462962962962963,
       0.0,
       0.3481481481481481,
       0.34814814814814815,
       0.0,
       0.35,
       0.35000000000000003,
       0.0,
       0.3518518518518518,
       0.35185185185185186,
       0.0,
       0.3537037037037037,
       0.35370370370370374,
       0.0,
       0.3555555555555555,
       0.35555555555555557,
       0.0,
       0.35740740740740734,
       0.3574074074074074,
       0.0,
       0.3592592592592592,
       0.3592592592592593,
       0.0,
       0.36111111111111105,
       0.3611111111111111,
       0.0,
       0.36296296296296293,
       0.362962962962963,
       0.0,
       0.36481481481481476,
       0.3648148148148148,
       0.0,
       0.36666666666666664,
       0.3666666666666667,
       0.0,
       0.36851851851851847,
       0.3685185185185185,
       0.0,
       0.37037037037037035,
       0.3703703703703704,
       0.0,
       0.3722222222222222,
       0.37222222222222223,
       0.0,
       0.37407407407407406,
       0.3740740740740741,
       0.0,
       0.3759259259259259,
       0.37592592592592594,
       0.0,
       0.3777777777777777,
       0.37777777777777777,
       0.0,
       0.3796296296296296,
       0.37962962962962965,
       0.0,
       0.3814814814814814,
       0.3814814814814815,
       0.0,
       0.3833333333333333,
       0.38333333333333336,
       0.0,
       0.38518518518518513,
       0.3851851851851852,
       0.0,
       0.387037037037037,
       0.38703703703703707,
       0.0,
       0.38888888888888884,
       0.3888888888888889,
       0.0,
       0.3907407407407407,
       0.3907407407407408,
       0.0,
       0.39259259259259255,
       0.3925925925925926,
       0.0,
       0.39444444444444443,
       0.3944444444444445,
       0.0,
       0.39629629629629626,
       0.3962962962962963,
       0.0,
       0.3981481481481481,
       0.39814814814814814,
       0.0,
       0.39999999999999997,
       0.4,
       0.0,
       0.4018518518518518,
       0.40185185185185185,
       0.0,
       0.4037037037037037,
       0.40370370370370373,
       0.0,
       0.4055555555555555,
       0.40555555555555556,
       0.0,
       0.4074074074074074,
       0.40740740740740744,
       0.0,
       0.4092592592592592,
       0.40925925925925927,
       0.0,
       0.4111111111111111,
       0.41111111111111115,
       0.0,
       0.4129629629629629,
       0.412962962962963,
       0.0,
       0.4148148148148148,
       0.41481481481481486,
       0.0,
       0.41666666666666663,
       0.4166666666666667,
       0.0,
       0.41851851851851846,
       0.4185185185185185,
       0.0,
       0.42037037037037034,
       0.4203703703703704,
       0.0,
       0.42222222222222217,
       0.4222222222222222,
       0.0,
       0.42407407407407405,
       0.4240740740740741,
       0.0,
       0.4259259259259259,
       0.42592592592592593,
       0.0,
       0.42777777777777776,
       0.4277777777777778,
       0.0,
       0.4296296296296296,
       0.42962962962962964,
       0.0,
       0.43148148148148147,
       0.4314814814814815,
       0.0,
       0.4333333333333333,
       0.43333333333333335,
       0.0,
       0.4351851851851851,
       0.4351851851851852,
       0.0,
       0.437037037037037,
       0.43703703703703706,
       0.0,
       0.43888888888888883,
       0.4388888888888889,
       0.0,
       0.4407407407407407,
       0.44074074074074077,
       0.0,
       0.44259259259259254,
       0.4425925925925926,
       0.0,
       0.4444444444444444,
       0.4444444444444445,
       0.0,
       0.44629629629629625,
       0.4462962962962963,
       0.0,
       0.44814814814814813,
       0.4481481481481482,
       0.0,
       0.44999999999999996,
       0.45,
       0.0,
       0.45185185185185184,
       0.4518518518518519,
       0.0,
       0.45370370370370366,
       0.4537037037037037,
       0.0,
       0.4555555555555555,
       0.45555555555555555,
       0.0,
       0.4574074074074074,
       0.45740740740740743,
       0.0,
       0.4592592592592592,
       0.45925925925925926,
       0.0,
       0.4611111111111111,
       0.46111111111111114,
       0.0,
       0.4629629629629629,
       0.46296296296296297,
       0.0,
       0.4648148148148148,
       0.46481481481481485,
       0.0,
       0.4666666666666666,
       0.4666666666666667,
       0.0,
       0.4685185185185185,
       0.46851851851851856,
       0.0,
       0.4703703703703703,
       0.4703703703703704,
       0.0,
       0.4722222222222222,
       0.47222222222222227,
       0.0,
       0.47407407407407404,
       0.4740740740740741,
       0.0,
       0.47592592592592586,
       0.4759259259259259,
       0.0,
       0.47777777777777775,
       0.4777777777777778,
       0.0,
       0.4796296296296296,
       0.47962962962962963,
       0.0,
       0.48148148148148145,
       0.4814814814814815,
       0.0,
       0.4833333333333333,
       0.48333333333333334,
       0.0,
       0.48518518518518516,
       0.4851851851851852,
       0.0,
       0.487037037037037,
       0.48703703703703705,
       0.0,
       0.4888888888888889,
       0.48888888888888893,
       0.0,
       0.4907407407407407,
       0.49074074074074076,
       0.0,
       0.4925925925925926,
       0.49259259259259264,
       0.0,
       0.4944444444444444,
       0.49444444444444446,
       0.0,
       0.49629629629629624,
       0.4962962962962963,
       0.0,
       0.4981481481481481,
       0.4981481481481482,
       0.0,
       0.49999999999999994,
       0.5,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "X": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.49999999999999994,
        3.251045345464265e-19,
        0.0
       ]
      ]
     },
     "S": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.49999999999999994,
        0.5,
        0.0
       ]
      ]
     },
     "Y": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        -3.3006169872529365e-20,
        0.5,
        0.0
       ]
      ]
     }
    },
    "labelseq": "GXSYGS",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        3.183347236964793,
        -3.7785320338564696e-19,
        0.0,
        2.0698412435461843e-18,
        5.723978347759302,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      4,
      18,
      6,
      3
     ],
     "complex128",
     [
      -0.5468885989607641,
      0.0,
      0.02475290772466643,
      0.0,
      0.0025630113908376995,
      0.0,
      -0.3161326647959252,
      0.0,
      0.014308586237336786,
      0.0,
      0.0014815661222915995,
      0.0,
      -0.3161326647959246,
      0.0,
      0.014308586237336763,
      0.0,
      0.001481566122291585,
      0.0,
      -0.5468885989607642,
      0.0,
      0.024752907724666273,
      0.0,
      0.0025630113908376123,
      0.0,
      -0.31613266479592483,
      0.0,
      0.01430858623733683,
      0.0,
      0.001481566122291579,
      0.0,
      -0.31613266479592533,
      0.0,
      0.014308586237336786,
      0.0,
      0.0014815661222916576,
      0.0,
      0.024642080791143727,
      -0.0,
      0.530801803678371,
      0.0,
      0.13171419136734702,
      0.0,
      0.01424452197654896,
      0.0,
      0.30683358364792956,
      0.0,
      0.07613828188688779,
      0.0,
      0.014244521976549318,
      0.0,
      0.30683358364792945,
      0.0,
      0.07613828188688768,
      0.0,
      0.024642080791144143,
      0.0,
      0.5308018036783705,
      0.0,
      0.13171419136734697,
      0.0,
      0.014244521976549155,
      0.0,
      0.3068335836479291,
      0.0,
      0.07613828188688809,
      0.0,
      0.0142445219765492,
      0.0,
      0.30683358364792923,
      0.0,
      0.07613828188688808,
      0.0,
      -0.003470349045578346,
      0.0,
      -0.13169340876613894,
      0.0,
      0.5313673097834875,
      0.0,
      -0.002006058809116538,
      0.0,
      -0.0761262683632678,
      0.0,
      0.307160478288462,
      0.0,
      -0.0020060588091166992,
      0.0,
      -0.07612626836326833,
      0.0,
      0.30716047828846094,
      0.0,
      -0.0034703490455785164,
      0.0,
      -0.13169340876613983,
      0.0,
      0.5313673097834858,
      0.0,
      -0.0020060588091166402,
      0.0,
      -0.07612626836326772,
      0.0,
      0.3071604782884614,
      0.0,
      -0.0020060588091165947,
      0.0,
      -0.076126268363268,
      0.0,
      0.3071604782884626,
      0.0,
      0.6605410791164097,
      -0.0,
      3.608224830031759e-16,
      0.0,
      3.774723373909056e-15,
      0.0,
      0.1986910621083508,
      0.0,
      4.118875731286741e-15,
      0.0,
      8.745154063598628e-16,
      0.0,
      -0.19869106210835052,
      0.0,
      -3.703430233509815e-15,
      0.0,
      -8.600153972841196e-16,
      0.0,
      -0.6605410791164102,
      0.0,
      -1.0374621089589313e-17,
      0.0,
      -3.874722509115203e-15,
      0.0,
      0.15558709663074333,
      0.0,
      -1.8985151961344594e-17,
      0.0,
      -1.381786743961063e-15,
      0.0,
      -0.15558709663074302,
      0.0,
      4.042602687715389e-16,
      0.0,
      1.2637285872179753e-15,
      0.0,
      5.319371249800861e-15,
      0.0,
      -0.040876102866105886,
      0.0,
      -0.47632409690628125,
      0.0,
      1.4690819525165093e-15,
      0.0,
      -0.47723064930326164,
      0.0,
      -0.11648544170550457,
      0.0,
      -1.4867044114974312e-15,
      0.0,
      0.4772306493032609,
      0.0,
      0.11648544170550527,
      0.0,
      -5.343765001051296e-15,
      0.0,
      0.04087610286610643,
      0.0,
      0.47632409690628275,
      0.0,
      1.3798044202777446e-15,
      0.0,
      0.02676486880820327,
      0.0,
      0.17149399393225312,
      0.0,
      -1.5571830205108427e-15,
      0.0,
      -0.026764868808203408,
      0.0,
      -0.17149399393225218,
      0.0,
      0.055127085349537724,
      0.0,
      -8.673617379884035e-16,
      0.0,
      -3.1223480330688916e-16,
      0.0,
      0.31181660592123567,
      0.0,
      4.502681297785872e-16,
      0.0,
      -3.977368539195138e-16,
      0.0,
      -0.31181660592123045,
      0.0,
      -8.48813089581338e-17,
      0.0,
      2.4087803968686353e-16,
      0.0,
      -0.05512708534955367,
      0.0,
      5.400861229250972e-16,
      0.0,
      2.901405893452505e-16,
      0.0,
      -0.632243156335134,
      0.0,
      1.4089186134494852e-16,
      0.0,
      6.053788431497234e-16,
      0.0,
      0.6322431563351552,
      0.0,
      -2.5435341662046688e-17,
      0.0,
      -4.3413265589544886e-16,
      0.0,
      0.3941617122696062,
      0.0,
      1.609823385706477e-15,
      0.0,
      2.776722165173511e-16,
      0.0,
      -0.10412396492274781,
      0.0,
      -9.820350289454839e-16,
      0.0,
      4.087223856689435e-16,
      0.0,
      -0.10412396492275983,
      0.0,
      4.125411215473829e-16,
      0.0,
      -6.86405546073518e-16,
      0.0,
      0.39416171226960367,
      0.0,
      -1.2457942484348726e-15,
      0.0,
      -1.5974914291561207e-16,
      0.0,
      -0.5777497248025937,
      0.0,
      -6.68629747107917e-17,
      0.0,
      -9.19971229898591e-16,
      0.0,
      -0.5777497248025691,
      0.0,
      -1.797050994032747e-16,
      0.0,
      9.390214104021739e-16,
      0.0,
      5.865255695632057e-16,
      0.0,
      -0.4898027867477568,
      0.0,
      -0.08280645747661759,
      0.0,
      -5.732163266475902e-16,
      0.0,
      0.2986286195446488,
      0.0,
      -0.18384555419812704,
      0.0,
      1.5223104654416443e-17,
      0.0,
      -0.29862861954464887,
      0.0,
      0.18384555419812768,
      0.0,
      1.3037743241028765e-15,
      0.0,
      0.4898027867477565,
      0.0,
      0.08280645747661916,
      0.0,
      -7.840903156695449e-16,
      0.0,
      -0.008961158946999432,
      0.0,
      0.36080157720701833,
      0.0,
      -2.5970471734466587e-15,
      0.0,
      0.008961158947000076,
      0.0,
      -0.36080157720701883,
      0.0,
      1.4188374044352693e-16,
      0.0,
      0.41507210508514525,
      0.0,
      -0.011428946154337441,
      0.0,
      -8.788196928114331e-17,
      0.0,
      -0.5386123070074126,
      0.0,
      -0.0405571051993748,
      0.0,
      -2.095296026987063e-16,
      0.0,
      -0.5386123070074134,
      0.0,
      -0.04055710519937461,
      0.0,
      -2.458305668729284e-16,
      0.0,
      0.4150721050851456,
      0.0,
      -0.011428946154337538,
      0.0,
      2.095810772658817e-16,
      0.0,
      -0.1794349791350874,
      0.0,
      0.06032842605917337,
      0.0,
      6.826900628709432e-16,
      0.0,
      -0.17943497913508705,
      0.0,
      0.06032842605917328,
      0.0,
      -1.7479216043420115e-17,
      0.0,
      -0.015780759528232702,
      0.0,
      0.1816607377656358,
      0.0,
      1.0386127102370559e-16,
      0.0,
      -0.16440590844931013,
      0.0,
      0.2633394483496048,
      0.0,
      -7.850021331742884e-19,
      0.0,
      -0.16440590844930905,
      0.0,
      0.26333944834960343,
      0.0,
      3.076188824882126e-17,
      0.0,
      -0.015780759528234246,
      0.0,
      0.18166073776563496,
      0.0,
      -1.7485501151487943e-16,
      0.0,
      0.19170557858780488,
      0.0,
      -0.5776005084237333,
      0.0,
      1.482882867876379e-16,
      0.0,
      0.19170557858780643,
      0.0,
      -0.5776005084237342,
      0.0,
      0.24626507519463645,
      0.0,
      -2.220446049250313e-16,
      0.0,
      -1.108371523396586e-16,
      0.0,
      -0.6027373110321066,
      0.0,
      2.911153913986391e-16,
      0.0,
      -4.620108635312656e-17,
      0.0,
      0.6027373110317804,
      0.0,
      -1.9423930687597365e-16,
      0.0,
      1.4992710860293775e-16,
      0.0,
      -0.24626507519452506,
      0.0,
      -1.5542671376546191e-16,
      0.0,
      1.4114625865780984e-17,
      0.0,
      -0.27579203510861605,
      0.0,
      3.178433029540932e-16,
      0.0,
      2.3119479880624203e-16,
      0.0,
      0.275792035108752,
      0.0,
      -1.784756301072082e-16,
      0.0,
      -1.768707826523926e-16,
      0.0,
      -0.21196728388877198,
      0.0,
      0.0,
      0.0,
      5.5495130408102185e-16,
      0.0,
      0.6237077901544187,
      0.0,
      -6.757741679825153e-16,
      0.0,
      2.80850556783942e-17,
      0.0,
      0.6237077901547369,
      0.0,
      3.2771359337007354e-16,
      0.0,
      -1.1727988998263897e-16,
      0.0,
      -0.21196728388890124,
      0.0,
      4.0514913738982157e-16,
      0.0,
      -6.911109400427347e-16,
      0.0,
      -0.2570184099657454,
      0.0,
      -1.4477070983955066e-15,
      0.0,
      1.993211336671988e-16,
      0.0,
      -0.25701840996560177,
      0.0,
      1.6393250337820156e-15,
      0.0,
      2.1942609748476058e-18,
      0.0,
      -6.258875699224784e-16,
      0.0,
      0.047866431459745624,
      0.0,
      -0.1823713983437614,
      0.0,
      1.7519259215347247e-15,
      0.0,
      0.17694631409400718,
      0.0,
      -0.020811489005253453,
      0.0,
      1.400287887943986e-15,
      0.0,
      -0.1769463140940079,
      0.0,
      0.02081148900525425,
      0.0,
      -4.796311751600911e-16,
      0.0,
      -0.047866431459745305,
      0.0,
      0.182371398343762,
      0.0,
      -3.765647043188882e-16,
      0.0,
      0.6471592800306792,
      0.0,
      -0.11786105348906765,
      0.0,
      -8.193183258660436e-16,
      0.0,
      -0.6471592800306792,
      0.0,
      0.11786105348906546,
      0.0,
      -8.852577719294245e-17,
      0.0,
      0.4710101171332339,
      0.0,
      -0.16710656723713424,
      0.0,
      4.592380224897564e-16,
      0.0,
      0.25729993097378034,
      0.0,
      0.06214045996350789,
      0.0,
      1.484013853034068e-16,
      0.0,
      -0.25729993097377934,
      0.0,
      -0.06214045996350809,
      0.0,
      -1.6310161885350637e-16,
      0.0,
      -0.471010117133234,
      0.0,
      0.16710656723713427,
      0.0,
      1.6211717346021685e-16,
      0.0,
      -0.07416922303967169,
      0.0,
      0.4179223610366666,
      0.0,
      -1.0038535708919423e-16,
      0.0,
      0.07416922303966947,
      0.0,
      -0.417922361036666,
      0.0,
      -1.4832853139128672e-18,
      0.0,
      0.16604576613786137,
      0.0,
      0.07900367288909378,
      0.0,
      1.354437275809446e-16,
      0.0,
      0.28760148177952166,
      0.0,
      0.07944969351903178,
      0.0,
      2.3967267104448317e-16,
      0.0,
      0.2876014817795296,
      0.0,
      0.07944969351902967,
      0.0,
      -1.4285671204383856e-16,
      0.0,
      0.1660457661378635,
      0.0,
      0.07900367288908276,
      0.0,
      -1.1414285542466357e-16,
      0.0,
      -0.57484967381663,
      0.0,
      -0.21612082178398773,
      0.0,
      -5.8336048633842104e-18,
      0.0,
      -0.5748496738166368,
      0.0,
      -0.21612082178399677,
      0.0,
      8.807638092669339e-19,
      0.0,
      -0.0020055181642335065,
      0.0,
      -0.4295495915753783,
      0.0,
      6.987032367690852e-18,
      0.0,
      0.29223714877189017,
      0.0,
      -0.07291946394222434,
      0.0,
      2.483474922061784e-16,
      0.0,
      -0.29223714877188295,
      0.0,
      0.07291946394222701,
      0.0,
      -1.6068898170327027e-16,
      0.0,
      0.002005518164236968,
      0.0,
      0.42954959157538103,
      0.0,
      -5.36691445803829e-17,
      0.0,
      -0.27365444948233036,
      0.0,
      -0.3871389533602935,
      0.0,
      -7.352575207294906e-17,
      0.0,
      0.273654449482317,
      0.0,
      0.38713895336028736,
      0.0,
      -5.421148753435635e-17,
      0.0,
      -0.18513947850998982,
      0.0,
      -0.14339338177327252,
      0.0,
      -7.400607376710266e-17,
      0.0,
      0.012492048733363422,
      0.0,
      0.6655975893973367,
      0.0,
      6.612358996990207e-17,
      0.0,
      -0.01249204873336431,
      0.0,
      -0.6655975893973334,
      0.0,
      -1.1005457554991129e-16,
      0.0,
      0.1851394785099894,
      0.0,
      0.14339338177326888,
      0.0,
      -2.1320535715718123e-16,
      0.0,
      -0.0006118254631183262,
      0.0,
      0.04455485312709559,
      0.0,
      1.4569805503452673e-16,
      0.0,
      0.0006118254631182628,
      0.0,
      -0.04455485312709403,
      0.0,
      0.0,
      0.0,
      0.013729661871479198,
      0.0,
      -0.4011492989808122,
      0.0,
      -9.729620320670052e-17,
      0.0,
      -0.002464803455135475,
      0.0,
      0.5679334555484865,
      0.0,
      -2.0408104425002442e-17,
      0.0,
      -0.0024648034551356555,
      0.0,
      0.5679334555484915,
      0.0,
      -9.735035805131296e-17,
      0.0,
      0.013729661871478003,
      0.0,
      -0.4011492989808131,
      0.0,
      -3.5546716200763434e-16,
      0.0,
      -0.0212866034105385,
      0.0,
      0.12602829698135526,
      0.0,
      2.274017206401501e-17,
      0.0,
      -0.02128660341053847,
      0.0,
      0.12602829698135515,
      0.0,
      0.0006382096178236051,
      0.0,
      0.044782374191587544,
      0.09538495928478005,
      0.33124014761057546,
      0.7055304361074772,
      0.29408870656840685,
      -0.13807198327512366,
      -2.2772749463620444e-15,
      -0.016927701295390556,
      1.2179884639386004e-15,
      0.00829123535592074,
      -0.01484999335974915,
      2.282589878235975e-15,
      -0.15739005624598687,
      -0.33523555590477594,
      0.07709008897577903,
      0.16419931124589646,
      -0.012639079121340034,
      0.0059339331367652265,
      1.0729581283573858e-15,
      0.004816458369065079,
      5.4816878552884286e-15,
      0.03562572127828343,
      0.01066824992707445,
      -1.6478788304936588e-15,
      -0.050518658961499034,
      -0.1076030539950563,
      0.07940076487648996,
      0.16912097363401954,
      -0.21127361786610424,
      0.09919104943833751,
      -7.161850691766593e-16,
      -0.005433410401781777,
      1.0755285551056204e-15,
      0.008539754432478928,
      0.013962731949983518,
      0.0,
      -0.002046916178038448,
      -0.004359863000258185,
      -0.015140349952398935,
      -0.03224843903070085,
      -0.013442229049271157,
      0.006311004751346771,
      -8.318122282500843e-16,
      -0.37034376968959437,
      4.16607282850238e-16,
      0.18139541237837434,
      -0.3248877342969481,
      7.561570814835508e-16,
      0.007193996705355623,
      0.01532297237970836,
      -0.003523639671622988,
      -0.00750523465268296,
      0.000577707993290155,
      -0.0002712286687855893,
      3.466310918857254e-16,
      0.10537433983657589,
      1.78744732749535e-15,
      0.7794185215037436,
      0.23339966986889993,
      -5.648108487823482e-16,
      0.00230911072018418,
      0.004918328605951511,
      -0.003629256222079485,
      -0.0077301943728173735,
      0.009656910653125579,
      -0.00453383205953564,
      -1.1104481686522453e-16,
      -0.11887199894142987,
      3.6038880213418167e-16,
      0.1868325056993312,
      -0.12000158557943137,
      0.0,
      -0.6006840013638937,
      0.3108960317885361,
      -0.07850831388314056,
      0.04063354974205571,
      0.05112131923032516,
      0.09877179330213962,
      -7.26829852302969e-17,
      0.14304692764011573,
      9.842493978559673e-17,
      -0.0015012469324139205,
      -0.04960601974185326,
      1.2881172011532456e-16,
      -0.28482433468563295,
      0.14741653716348826,
      0.0029891705175204945,
      -0.001547105050453085,
      0.12366723628453928,
      0.2389381746098905,
      -3.1540453715216626e-16,
      0.30168068670296405,
      3.0206432325674917e-16,
      0.03942912078627164,
      0.06380552288980244,
      1.3640041454571459e-16,
      -0.25301142091008894,
      0.13095112668145398,
      0.2504495953955557,
      -0.12962520259358967,
      -0.06575457013648214,
      -0.12704478108106032,
      -3.1460684138024673e-16,
      0.12706957240502326,
      2.220446049250313e-16,
      -0.1257829503563546,
      -0.26904467401560406,
      0.0,
      0.2679221689097021,
      -0.1386684828513418,
      0.03501694349317702,
      -0.018123720213411892,
      -0.02280156404135137,
      -0.044055032310705546,
      5.31673055076976e-18,
      0.32071254583877173,
      2.673643751749456e-17,
      -0.0033658096232480755,
      -0.11121715889182508,
      1.0273621960006493e-16,
      0.12703976355949023,
      -0.06575197321773316,
      -0.0013332551665709482,
      0.0006900529058662232,
      -0.05515910877131959,
      -0.10657322957071025,
      -9.423842720028015e-17,
      0.6763709130916238,
      4.4781971468422174e-17,
      0.08840045652265606,
      0.14305257737548174,
      -4.227381643296314e-17,
      0.11285029815217451,
      -0.058407931294993914,
      -0.11170765102545989,
      0.05781653139650564,
      0.029328410623040806,
      0.05666558992516901,
      -2.830862680862931e-17,
      0.2848911663953174,
      9.71445146547012e-17,
      -0.2820065477630388,
      0.778589757748405,
      0.0,
      0.004971829427643515,
      -0.002899017472169761,
      0.00014375703641077164,
      -8.382310100694042e-05,
      -0.00021985432511304677,
      -0.0003770512643974449,
      2.88760705858884e-17,
      0.2715955897041394,
      5.78530184944842e-17,
      -0.27250956148876326,
      -0.01871363974121773,
      6.486706280923061e-17,
      0.0054722363964911916,
      -0.003190799112508886,
      -0.005490651532284213,
      0.003201536769782395,
      0.00914714230351984,
      0.01568739468460232,
      -6.160395341804352e-17,
      0.24675961480303193,
      4.205251053035288e-17,
      0.007134884944506843,
      0.19032004229086577,
      2.220805241022242e-18,
      0.0020582303806083073,
      -0.0012001308415687517,
      0.007465281731274343,
      -0.004352921291567753,
      0.0022359458144953315,
      0.0038346582267419476,
      -6.48399472088245e-17,
      0.10215316983139637,
      -7.15573433840433e-18,
      0.37051352449119557,
      -0.01815942081431371,
      0.0,
      0.21316844348825986,
      -0.12429610693232793,
      0.006163619274986956,
      -0.0035939366444554897,
      -0.009426309763954501,
      -0.016166168271982615,
      -1.3764891142751404e-16,
      -0.006334553666634354,
      -4.663735015801313e-17,
      0.0063558706671269245,
      0.00043646715827723264,
      -6.753524795869459e-17,
      0.23462351877036994,
      -0.13680631851837247,
      -0.23541307237246584,
      0.1372666982882358,
      0.39218603847618777,
      0.6726010125587634,
      -5.264055046127978e-17,
      -0.005755292361082137,
      -1.5521225072869116e-16,
      -0.00016641032954729185,
      -0.004438925252949922,
      -2.0738098259706877e-17,
      0.08824714784764243,
      -0.05145591320109097,
      0.3200758413007856,
      -0.18663260070653045,
      0.09586674199841555,
      0.16441194079569196,
      1.3139627502127724e-16,
      -0.002382567173563771,
      -8.326672684688674e-17,
      -0.008641663907945227,
      0.3021498830588984,
      0.0,
      0.0033274271771282435,
      0.0004153827611547286,
      -0.0019118709496968311,
      -0.0002386703575408919,
      -0.0001300062425304613,
      0.001041416122783445,
      -3.222239059068783e-16,
      -0.7038674299231331,
      -8.916733217767623e-18,
      -0.223864121222206,
      0.053512947274082595,
      -1.4551359905617022e-16,
      -0.013697972680696772,
      -0.001710000373093036,
      -0.004356622406899568,
      -0.0005438633960571951,
      -0.0007340535884961607,
      0.005880142577514218,
      -4.092964314641176e-17,
      0.17097914195157482,
      -9.472631442757006e-17,
      -0.09824108450765284,
      -0.11203712428274833,
      5.675692164015836e-17,
      0.006800509010933054,
      0.0008489484697472138,
      -0.008401324082909185,
      -0.0010487878499345134,
      0.0002721869434201814,
      -0.0021803558488514368,
      -7.197863790055826e-17,
      0.34944271763951823,
      -5.1445393084437185e-17,
      -0.4317002616395787,
      0.005925783610855221,
      0.0,
      -0.1696622419041092,
      -0.021179958795261838,
      0.09748442093234988,
      0.012169566990009555,
      0.006628890549697038,
      -0.05310078470266572,
      -6.814145963375372e-17,
      -0.013804294869246036,
      -7.897260577629177e-17,
      -0.004390438040773516,
      0.0010494994825583105,
      -8.671365360676993e-17,
      0.6984461660116585,
      0.08719123860921757,
      0.22213989528155176,
      0.027731060111219227,
      0.03742867112406654,
      -0.2998226916202205,
      5.703104579092134e-17,
      0.00335325430848229,
      -1.28571192729245e-16,
      -0.0019267106860825,
      -0.002197279536105844,
      1.0658383484949917e-16,
      -0.34675127161754143,
      -0.0432870482120305,
      0.42837525901904744,
      0.05347666182591866,
      -0.013878544767292993,
      0.11117420210053239,
      6.496843129895521e-17,
      0.0068532938293984534,
      -8.847089727481716e-17,
      -0.008466534255540573,
      -0.20963242759468534,
      0.0,
      3.243372320319016e-05,
      6.938485539191336e-06,
      -3.3400330189337046e-05,
      -7.145269958023634e-06,
      -6.021730687074929e-06,
      2.814838270139594e-05,
      -2.771549646423171e-16,
      -0.3532329109583727,
      -1.3973326044229818e-17,
      -0.07297299276861424,
      0.2962118321948126,
      -1.5149150917270325e-16,
      -3.3566974980500845e-05,
      -7.180919965320198e-06,
      -6.934468863198203e-06,
      -1.483477910706553e-06,
      4.261646177291374e-06,
      -1.992092535532681e-05,
      1.919678974340793e-16,
      0.3413074448009039,
      9.551485229116711e-17,
      -0.3514792699255563,
      0.5275897490598288,
      5.598417930058057e-16,
      -3.6150319583199285e-05,
      -7.73357002832635e-06,
      2.6044742337802692e-05,
      5.5717028523129864e-06,
      -1.0725443878522776e-05,
      5.013573581963724e-05,
      -4.45299358446085e-17,
      -0.38041803367316185,
      5.570173364439004e-17,
      0.2740747462765467,
      2.0371668933764624e-05,
      0.0,
      0.33375567574501097,
      0.07139972538122039,
      -0.34370243905109266,
      -0.07352761778904475,
      -0.06196596000334783,
      0.28965784873376293,
      -4.079488695379865e-17,
      3.43264827923751e-05,
      -1.5435274459240833e-18,
      7.091372584009279e-06,
      -2.8785285983584202e-05,
      9.263045033591613e-17,
      -0.34541727901968233,
      -0.07389447028543135,
      -0.07135839221682277,
      -0.015265566934715154,
      0.04385400315539629,
      -0.20499410017482864,
      -2.9304244929362345e-16,
      -3.3167589336480654e-05,
      -4.617701591915675e-17,
      3.415606738988646e-05,
      -5.1270138995361745e-05,
      -3.0135616431959424e-16,
      -0.37200090366689165,
      -0.07958145521898018,
      0.26801056801304646,
      0.05733499786237669,
      -0.11036900533708703,
      0.5159162974494164,
      1.6259386798352742e-16,
      3.696827979950286e-05,
      -1.3183898417423734e-16,
      -2.6634047309903597e-05,
      -0.23329043470402075,
      0.0,
      -0.002539443999315938,
      0.0015261025849504317,
      0.0002914071762927795,
      -0.00017512386378000302,
      -0.000821643959824677,
      -0.0013672205551093942,
      3.1328505739303215e-17,
      -0.1798651025661545,
      -5.7503066990258e-17,
      0.0608341766870623,
      0.12172293728323753,
      3.1377349037262834e-16,
      0.0020202869801208842,
      -0.0012141103263289324,
      -0.0006833037279258441,
      0.0004106377560500622,
      0.0015747375214363254,
      0.002620372829943295,
      -8.56208616504788e-16,
      0.22608538286513108,
      -3.343882079916442e-16,
      -0.025943829846025137,
      -0.4897550316584919,
      -1.953604239297267e-15,
      -0.004537689208037303,
      0.0027269667029278786,
      -0.0074479206762802785,
      0.004475897479777446,
      0.0033059033287981044,
      0.005501043280723314,
      2.8197524797300407e-16,
      0.40398811794947626,
      -7.349806527279235e-16,
      0.6630845169648304,
      -0.0030571476950454713,
      0.0,
      0.19378455135391426,
      -0.11645663571404867,
      -0.02223723340006074,
      0.013363673065092598,
      0.06269951460636515,
      0.10433237430915221,
      1.0122131626218678e-16,
      -0.002357036988793999,
      -8.224145329800832e-17,
      0.0007971996934842367,
      0.001595114680212544,
      2.4508070548197967e-16,
      -0.15416776513057612,
      0.09264855808795211,
      0.05214279440311923,
      -0.03133569921075207,
      -0.12016795966905022,
      -0.19996021702670821,
      -4.612706875134422e-16,
      0.002962729303438929,
      -6.688871095175135e-17,
      -0.0003399801612741634,
      -0.006417980523167649,
      -6.809347032489858e-16,
      0.34627031255643864,
      -0.20809437783473772,
      0.5683495943053025,
      -0.34155499599841926,
      -0.25227293595092654,
      -0.4197837024248456,
      1.7307898641277985e-16,
      0.005294050504822421,
      -3.469446951953614e-16,
      0.008689371706265006,
      -0.016095497326108862,
      0.0,
      0.16311628069834244,
      0.35088246604278556,
      0.0717846342971098,
      0.15441726232545794,
      -0.21663326122309653,
      0.10070726031079319,
      -3.0458980598608734e-16,
      -0.002976899819955224,
      9.796980800427118e-17,
      0.0013799077235351765,
      -0.024741050083705377,
      -6.289577965730647e-16,
      0.012117328248928031,
      0.026065810228326023,
      -0.00561684834915212,
      -0.012082506980301545,
      -0.1409325822859496,
      0.06551595156907958,
      1.0721866451625558e-15,
      -0.040073258449995826,
      3.0262327483560546e-16,
      -0.017635543126724183,
      0.058600309844658194,
      1.6766830358613084e-15,
      -0.26241206735340405,
      -0.5644794800258217,
      -0.06074427410761292,
      -0.13066813812579012,
      0.5131057973441904,
      -0.23852975673437146,
      -7.103591938724757e-16,
      0.06446754763184898,
      6.38378239159465e-16,
      0.014923225230798323,
      0.15541664215838613,
      0.0,
      0.016892899134634154,
      0.036338629605796244,
      0.007434270701894452,
      0.015991998014804096,
      -0.022435306980890374,
      0.010429600180142143,
      -1.6615567467601473e-17,
      0.0287446709278668,
      -3.8520757357176925e-17,
      -0.013324262092379486,
      0.23889730460484473,
      2.5964645676981105e-16,
      0.0012549133845751424,
      0.0026994675280996717,
      -0.0005817006874515252,
      -0.001251307170798054,
      -0.014595476841105303,
      0.006785063739975877,
      -9.994970126732507e-16,
      0.38694369875361356,
      -4.308345808504498e-16,
      0.17028718279794036,
      -0.5658392034102762,
      -2.174837047396775e-15,
      -0.027176322109193317,
      -0.05845949208026096,
      -0.00629089193986775,
      -0.013532454688268648,
      0.05313905174162693,
      -0.02470298552585553,
      5.462636504338217e-16,
      -0.6224927119757386,
      -6.696032617270475e-16,
      -0.14409729059951534,
      -4.805964934066254e-05,
      0.0,
      -0.02304801392092982,
      -0.08062088063639193,
      0.0888124053512428,
      0.3106616628841631,
      -0.7868396093217058,
      0.22494284515418117,
      -2.2684463806265465e-16,
      -4.1213786056652284e-05,
      1.7664292887753193e-20,
      -0.0001565420391353446,
      -0.0003937020336399292,
      -5.649572561214479e-16,
      0.023547621051017792,
      0.0823684831386342,
      0.08944076652030813,
      0.3128596410258636,
      -0.09605039466471346,
      0.027459025699897915,
      1.348244504657193e-16,
      4.033935796352834e-05,
      -2.889171387034791e-17,
      -0.0001554422616788595,
      -8.340572222749294e-05,
      -2.5758024977115213e-16,
      0.06517085122183602,
      0.22796460620654266,
      -0.026625401893760097,
      -0.09313441736615428,
      -0.16669186411399625,
      0.04765411112206202,
      -2.646488427216111e-16,
      -0.00011406407099830412,
      -6.938893903907228e-18,
      4.660061476881652e-05,
      -0.09989833035459172,
      0.0,
      1.1088067869619023e-05,
      3.8785545655851614e-05,
      -4.272637033225775e-05,
      -0.00014945485604038719,
      0.00037853721455784016,
      -0.00010821676620113721,
      2.7915686609841146e-16,
      -0.08566829910603892,
      8.755502061414139e-17,
      -0.32539330924064,
      -0.8183616892203545,
      -7.322012468234244e-18,
      -1.1328421671211717e-05,
      -3.962629207431961e-05,
      -4.302866584945894e-05,
      -0.00015051227169878006,
      4.620846284667451e-05,
      -1.321014216845813e-05,
      -1.3875942954319786e-16,
      0.08385068479318819,
      3.204755370245349e-17,
      -0.3231072765046089,
      -0.1733698124490904,
      -2.966802061050681e-16,
      -3.135275880838718e-05,
      -0.00010967049196410045,
      1.2809097749977431e-05,
      4.480562812499209e-05,
      8.019305736978486e-05,
      -2.2925707186944002e-05,
      1.6078046252081226e-16,
      -0.2370972406669516,
      -1.2756316185649763e-17,
      0.09686553424277008,
      0.28697813259237054,
      0.0,
      -0.00242256897210813,
      -0.0016067974994941586,
      0.005259370042533462,
      0.0034883393333908727,
      -0.0022188330923045246,
      0.003345335180939808,
      2.817326794764427e-17,
      -0.06715299692448068,
      -1.327574793941876e-16,
      0.8527817481050183,
      -0.21495502457744922,
      3.057665348245525e-18,
      0.0010450990087745656,
      0.0006931742680422094,
      -0.013271803202587097,
      -0.008802680313839578,
      0.002962278172447728,
      -0.004466227505074211,
      -3.303013905373092e-17,
      0.1556625404554474,
      5.748276498859214e-17,
      -0.33794162785119825,
      -0.012639132695614104,
      -5.795511807793295e-18,
      0.0001642927795845234,
      0.00010896912759171929,
      0.00039262430528353386,
      0.00026041271032270323,
      -0.00013046508653694855,
      0.00019670224199839185,
      7.800752775046317e-18,
      -0.010556657722883483,
      8.890457814381136e-18,
      -0.025228134888477693,
      0.005359317129825468,
      0.0,
      0.12972255659639872,
      0.08604001866072421,
      -0.28162621409711147,
      -0.18679191462171138,
      0.11881300582495219,
      -0.17913439713782026,
      2.643214646441377e-17,
      -0.001254082335422063,
      -2.994816333666375e-17,
      0.0159257006425418,
      -0.004014285461242278,
      5.023481064806467e-17,
      -0.055962458396642906,
      -0.03711776186872404,
      0.7106721261213901,
      0.47136168602800005,
      -0.15862264492936673,
      0.23915539948288125,
      4.7612568743024625e-17,
      0.0029069982162020914,
      -9.806104966505826e-19,
      -0.006311060493227968,
      -0.00023603582527301082,
      2.294019774029454e-16,
      -0.00879747063692158,
      -0.005835026364172833,
      -0.021024057209376494,
      -0.013944454396214875,
      0.006986081621205452,
      -0.010532916921687806,
      4.171134847988595e-17,
      -0.0001971456015023375,
      4.163336342344337e-17,
      -0.00047113546331906814,
      -0.0014182758448917612,
      0.0,
      0.2108326476788168,
      0.10746214653901995,
      0.6750076859720175,
      0.34405380600918317,
      0.03452958579916661,
      -0.31697774068664014,
      -0.0005514715541071032,
      -0.0014524335339466483,
      0.00044921435562097296,
      0.0011831145036855573,
      -0.001220318726823209,
      0.001485429583351325,
      -0.2361516150081469,
      0.1031127825227399,
      0.1923629510436456,
      -0.08399298533576254,
      -0.16452470224009805,
      -0.16812985618526594,
      0.0013521177173834423,
      0.00045537472289956945,
      0.004328977801211359,
      0.0014579404154823406,
      -0.0004853209007785853,
      -0.0012329582876150795,
      0.0075019886247882335,
      -0.0775938077945656,
      -0.021109912006245582,
      0.2183419006209254,
      -0.20246017567282765,
      0.08549476555674901,
      -0.0003027335052489067,
      0.00035952584530621963,
      0.0008518644824433985,
      -0.0010116729493979265,
      0.23523610732213474,
      0.0,
      0.0012711435116027903,
      0.0006479063457197749,
      0.004069728525217919,
      0.002074355029764312,
      0.0002081843558397318,
      -0.00191110913244475,
      0.0914674124602371,
      0.24090152271907164,
      -0.07450697038243992,
      -0.1962321020737018,
      0.20240281749436448,
      -0.24637426784591648,
      -0.001423795586106912,
      0.0006216833394171831,
      0.0011597867777314284,
      -0.0005064070460870535,
      -0.0009919455551757478,
      -0.0010136816007844333,
      -0.22426307944541382,
      -0.07552873270281416,
      -0.718006930957014,
      -0.24181489749060464,
      0.08049562425561535,
      0.20449922285127206,
      4.5230680682169144e-05,
      -0.00046782538854667633,
      -0.00012727501159202683,
      0.001316417990008195,
      -0.0012206645483892038,
      0.0005154615175114461,
      0.0502115660978927,
      -0.059631178685176915,
      -0.14129076902622248,
      0.16779670002609826,
      -0.34246931119414903,
      0.0,
      0.0398460180988523,
      0.0223807882367155,
      -0.00769328476404596,
      -0.004321179012710608,
      0.0003756049457910189,
      -0.002503972899270582,
      0.21809789884175537,
      0.5744134935013002,
      -0.0017093139876497622,
      -0.004501891234857297,
      -0.021372731682505225,
      0.02601589832261604,
      0.04305715887429742,
      -0.0167646745152321,
      -0.0003374548967377521,
      0.00013139096157976197,
      -0.017254689104582128,
      -0.019119579100048235,
      0.5759304109552907,
      0.19396547203415979,
      -0.11119797829635573,
      -0.037449955653012075,
      -0.08812252049136043,
      -0.22387536121159254,
      -0.002211313761309055,
      0.016067087112545304,
      0.0010720940670663414,
      -0.007789680989550211,
      -0.01693853781841195,
      0.0063597938929762215,
      0.13891225950405606,
      -0.164971985775119,
      -0.06734775130641031,
      0.07998208588769651,
      0.025754273452358006,
      0.0,
      0.5298553033300251,
      0.2976101479076463,
      -0.1023020097552648,
      -0.057461189995017696,
      0.0049946338926656455,
      -0.03329676046379379,
      -0.0164013321560681,
      -0.04319686962540738,
      0.00012854331297693048,
      0.0003385498616242114,
      0.0016072656970514472,
      -0.0019564397089281344,
      0.5725556796985707,
      -0.222929470103137,
      -0.00448733086019852,
      0.0017471808005957083,
      -0.22944547449365588,
      -0.25424398388983743,
      -0.04331094439251113,
      -0.014586532701762554,
      0.00836227669687466,
      0.0028163002264442777,
      0.006626963105487927,
      0.016835807131986163,
      -0.02940510444104109,
      0.2136532512364832,
      0.014256248282941867,
      -0.10358384552560373,
      -0.22524142993350965,
      0.08456981859315336,
      -0.010446437681314612,
      0.012406173326351825,
      0.005064665203135199,
      -0.006014788607069749,
      -0.12413686092243584,
      0.0,
      -0.19493973783467083,
      -0.12222992476164692,
      -0.2448250718736912,
      -0.15350872247640623,
      -0.034479899416326086,
      0.17260025580778984,
      -0.003908714334638588,
      -0.010294543266954193,
      0.011269803498215844,
      0.029681749493516967,
      0.019076897110333987,
      -0.023221300061503945,
      -0.0611568509385009,
      0.020471970561094864,
      0.17633053573108226,
      -0.059025824271734736,
      -0.4604819298289787,
      -0.5626210977413308,
      -0.03723155376690848,
      -0.01253907722807184,
      -0.046759157102607966,
      -0.01574784350123647,
      0.0028222727712299044,
      0.007169987110828209,
      0.03300213249397989,
      -0.17630215649205314,
      -0.0828420391354505,
      0.4425541334470787,
      0.04296541412319277,
      -0.013805563189988478,
      -0.019725839220947682,
      0.02342637632544939,
      0.04951585310493038,
      -0.058804951004565495,
      0.7270392749519654,
      0.0,
      -0.033284594048151345,
      -0.020869903034741587,
      -0.041802165226242693,
      -0.026210538534790332,
      -0.00588720118145857,
      0.02947028405281674,
      0.02289238518465164,
      0.06029262555176852,
      -0.06600448652647659,
      -0.17383875724516765,
      -0.11172872699025932,
      0.13600148283680794,
      -0.010442103695028765,
      0.003495445500545457,
      0.030107203206971318,
      -0.010078245826453513,
      -0.07862406234415782,
      -0.09606360944800132,
      0.21805611689296514,
      0.07343831275192583,
      0.2738569625865338,
      0.0922312730974401,
      -0.016529362302739416,
      -0.04199286329407605,
      0.0056348828360334585,
      -0.030102357650795893,
      -0.014144697604359631,
      0.07556301675449176,
      0.007336043349017297,
      -0.0023572031618025943,
      0.11552942243301931,
      -0.13720256442644135,
      -0.29000225777040245,
      0.3444062353780541,
      0.19677453334160186,
      0.0,
      -0.21908901442585613,
      -0.03797205828422048,
      0.09845901171916627,
      0.017064713816913525,
      -0.0019314925194903276,
      -0.009975274635026059,
      0.12970017248206517,
      0.34159673054530343,
      -0.015533891140141677,
      -0.040912254198065046,
      -0.00539592333515988,
      0.006568172703869093,
      0.33080206674338464,
      -0.2851711743479431,
      -0.0396194021595168,
      0.034154295201418265,
      0.20680875188174702,
      0.11203354510082679,
      -0.17629475056148342,
      -0.0593736567115519,
      0.07922718972034494,
      0.026682632067573753,
      -0.08100457844890672,
      -0.20579222154477217,
      -0.06804325557279697,
      -0.3299300469866671,
      0.06276408890925679,
      0.3043322755295272,
      -0.20230304879747582,
      0.17016634052671764,
      -0.18152879405197334,
      0.21558331667078195,
      0.167444800716197,
      -0.19885718784283063,
      0.23520496398406532,
      0.0,
      0.18329178876020594,
      0.031767756608247814,
      -0.08237167173745011,
      -0.014276489071712735,
      0.0016159035623126133,
      0.008345402146336075,
      0.1550308562765706,
      0.4083112044052092,
      -0.01856768883708495,
      -0.04890249318217222,
      -0.006449757151774305,
      0.007850948992330846,
      -0.27675190697198354,
      0.2385767026523923,
      0.033145938925593685,
      -0.028573782568321004,
      -0.17301801353668286,
      -0.09372824528190671,
      -0.21072544171358437,
      -0.07096944178340132,
      0.09470040654286567,
      0.03189379950686392,
      -0.09682492258052533,
      -0.2459838233874014,
      0.05692558369341061,
      0.276022367604336,
      -0.052508986615463535,
      -0.25460704775842985,
      0.16924850286494633,
      -0.14236265119753835,
      -0.216981703587343,
      0.2576871375173846,
      0.20014708027995398,
      -0.23769436476491998,
      0.2142805084060555,
      0.0,
      -2.9116734968831492e-05,
      -6.286774680444605e-05,
      1.2286582095677451e-05,
      2.652872078994906e-05,
      2.101205127839637e-05,
      -2.1488313963474646e-05,
      -0.1386808524670661,
      -0.3652495203777482,
      -0.12805407793634263,
      -0.3372613429800724,
      0.152724231311166,
      -0.1859031466924443,
      4.723827236159293e-05,
      1.2263383863240267e-05,
      4.361851908846957e-05,
      1.132367075230486e-05,
      -2.9085293408189177e-06,
      -2.6608888146836173e-05,
      0.5256216200449209,
      0.1770221604972469,
      -0.22180004705091572,
      -0.07469921713644216,
      -0.06877035001599055,
      -0.17471115061883524,
      -1.879630117691888e-05,
      1.9694386412139673e-05,
      3.537912222033463e-05,
      -3.706953284999441e-05,
      2.262870326793387e-05,
      6.1683168059015986e-06,
      -0.14037573399611677,
      0.1667100058314366,
      0.2642206146335956,
      -0.3137879956344241,
      -2.6767376997924692e-05,
      0.0,
      -0.23308779089377016,
      -0.5032742935040714,
      0.09835760367470044,
      0.2123699972028921,
      0.1682074799807982,
      -0.17202009899499715,
      1.7323659945632976e-05,
      4.5626042623960866e-05,
      1.5996190254942098e-05,
      4.212983057302187e-05,
      -1.9077923169780594e-05,
      2.322254902998038e-05,
      0.3781558805230592,
      0.09817189517880022,
      0.3491787203145859,
      0.09064922296587438,
      -0.02328360922279864,
      -0.21301175982634774,
      -6.565931809000647e-05,
      -2.2113158783845762e-05,
      2.7706698671339853e-05,
      9.331236523977337e-06,
      8.590617498943045e-06,
      2.182447330020456e-05,
      -0.15046976670978193,
      0.15765919588013194,
      0.2832199918892831,
      -0.2967522124531826,
      0.18114924152902218,
      0.04937914018428836,
      1.7535380241461555e-05,
      -2.082499060968784e-05,
      -3.300576825698842e-05,
      3.919759962827535e-05,
      -0.13335186341258456,
      0.0,
      -0.0005893595729351553,
      -0.0037520528986569597,
      -5.573327812685712e-05,
      -0.0003548160025748956,
      0.005254531285100023,
      -0.002999326140749596,
      -0.02005708719798389,
      -0.052825183498046664,
      0.051573060043056194,
      0.135830109997431,
      0.13061083366798143,
      -0.15898567478483722,
      0.001431960250617001,
      0.0008427184443381751,
      -0.0036820187924286544,
      -0.0021668933529696752,
      -0.0006597372242552894,
      0.0038653338970397804,
      0.12240740412236076,
      0.04122513669956739,
      0.011575557965034995,
      0.003898489334887684,
      -0.03031960275592176,
      -0.0770269844862116,
      -0.018909773402316938,
      0.011099901894494082,
      -0.014677411318459047,
      0.008615535587542833,
      0.00208270087753905,
      0.001259922088227253,
      -0.4802964919635644,
      0.5703993752814819,
      -0.3727971254535699,
      0.4427332929210319,
      -0.00392123186520172,
      0.0,
      0.020042731461103525,
      0.12759848508289973,
      0.001895357568188826,
      0.012066456852979962,
      -0.17869423750379682,
      0.10200002029986177,
      -0.0005897817055658224,
      -0.0015533325708152735,
      0.001516513689809426,
      0.003994105083690309,
      0.003840631467854986,
      -0.004674997994951597,
      -0.04869759665251104,
      -0.02865887015810766,
      0.1252167900214784,
      0.07369094110428849,
      0.0224361096822206,
      -0.13145090512406532,
      0.0035994083719411763,
      0.0012122314269688759,
      0.0003403810459666719,
      0.00011463567298492178,
      -0.0008915525394562563,
      -0.0022649902169965,
      0.6430768714002114,
      -0.377481529328424,
      0.4991442017899664,
      -0.2929940805316766,
      -0.07082775324138016,
      -0.042846983803932336,
      -0.014123191538801831,
      0.016772680553587195,
      -0.010962156284695695,
      0.013018639946682418,
      0.016351399963204047,
      0.0,
      0.009435850565643895,
      0.27526714972182936,
      0.006108403617918422,
      0.17819727448599929,
      -0.031721682054811955,
      0.013304892112347137,
      0.01800564215053985,
      0.047422207482750646,
      0.00393668896758229,
      0.010368221219488778,
      0.0045053075222474355,
      -0.005484073077417908,
      0.19520153651084424,
      0.14946278804644467,
      0.04267816325641826,
      0.03267800747383561,
      -0.02270659043367681,
      0.07592782533281106,
      0.05385579664346073,
      0.018137894473044595,
      0.0348641535571358,
      0.011741769271333304,
      0.06266627002967684,
      0.15920372863202786,
      0.2009853042449075,
      -0.08717831002560046,
      -0.19480400427051367,
      0.08449714242703632,
      0.6522411271231305,
      0.5120715977874538,
      -0.029114447793126916,
      0.034576273428466295,
      0.02821903339417861,
      -0.03351288066519524,
      -0.07925038743686118,
      0.0,
      0.0019468594612832568,
      0.056794716182538674,
      0.0012603212920921922,
      0.03676669605930722,
      -0.006545001577400109,
      0.0027451425719470035,
      -0.08726800883660447,
      -0.22984137899974738,
      -0.01907996419886909,
      -0.050251694076632054,
      -0.021835889738113613,
      0.02657967618035568,
      0.04027511410545111,
      0.03083803002111629,
      0.008805606378348556,
      0.006742316189065683,
      -0.004684955543939989,
      0.015665869663315065,
      -0.2610230781046077,
      -0.08790899663101888,
      -0.1689762150812097,
      -0.056908874227370836,
      -0.30372483030508973,
      -0.7716132688255123,
      0.04146845463756248,
      -0.017987134971174986,
      -0.04019309294605783,
      0.017433940908781562,
      0.1345741754327453,
      0.10565358449370936,
      0.14110909602895827,
      -0.1675809454539134,
      -0.13676928792732954,
      0.16242699602594615,
      0.02118254216882762,
      0.0,
      -0.0027279473731574716,
      -0.0017664588903976521,
      0.2633247418120532,
      0.17051367479174437,
      -0.17517335313031857,
      0.8147818725262328,
      0.0037808263269430743,
      0.009957719310064478,
      0.021614771648494967,
      0.05692772172396522,
      0.11549313480890004,
      -0.14058369780630459,
      0.04648739514446528,
      -0.014810352824731223,
      0.2657658256927641,
      -0.08466995483472436,
      0.060352181540469674,
      0.07597523832900958,
      -0.0006723892086958176,
      -0.00022645147360621348,
      0.06490473992250859,
      0.021859027196431825,
      -0.006720791485721507,
      -0.01707417823621285,
      -0.050124357651394856,
      0.24771914255836533,
      -0.006241102824347931,
      0.030844098811568667,
      -0.08038833001814547,
      0.024541443580043325,
      0.03553906292805999,
      -0.04220613648327955,
      0.004425053135993979,
      -0.005255186299694636,
      -0.09702897843347522,
      0.0,
      -0.0005955422926135767,
      -0.0003856382963054717,
      0.057486820304449376,
      0.0372250967180313,
      -0.03824235810214092,
      0.1778762556488885,
      -0.017318493371279036,
      -0.045612435206417785,
      -0.0990088533949746,
      -0.260763728895114,
      -0.5290290842936801,
      0.6439591845883275,
      0.010148733129677678,
      -0.0032332703931349863,
      0.05801973699671617,
      -0.018484425144689915,
      0.01317557549405983,
      0.016586268511467103,
      0.003079953176038053,
      0.0010372860336414066,
      -0.2973033434787178,
      -0.10012769296125967,
      0.030785329113313182,
      0.07821016281458268,
      -0.010942723882886411,
      0.05407993846772328,
      -0.0013625045413353037,
      0.006733621586910686,
      -0.017549697193385186,
      0.00535767944701779,
      -0.1627906104427447,
      0.19332987863104473,
      -0.020269445559334253,
      0.024071962376987763,
      0.3294696397323582,
      0.0,
      1.1102230246251565e-16,
      -5.4570107629319765e-17,
      -4.996548827030901e-16,
      1.748130986969367e-16,
      -2.6387015111260524e-16,
      -1.1211654231548636e-16,
      -0.022608632283169446,
      -0.059545293751245065,
      0.2926860348528007,
      0.7708593648617649,
      -0.12041259812736335,
      0.14657190087721828,
      -5.468283827898144e-18,
      5.597219775891292e-17,
      4.746948908475077e-16,
      -1.3646854602237475e-15,
      5.621889198044949e-16,
      -3.820916875583429e-17,
      0.1659049135838265,
      0.0558745019605702,
      -0.32559654547818095,
      -0.10965645577147669,
      -0.028776544877977088,
      -0.07310684423297159,
      2.9210711312236787e-18,
      4.5878484772168423e-17,
      1.666064657644113e-16,
      1.4074966721588758e-16,
      -7.335091712881465e-17,
      1.509941542271421e-16,
      -0.007802601901952875,
      0.009266358020332115,
      0.08278102995815201,
      -0.09831062388202808,
      4.80404698309354e-16,
      0.0,
      -0.16250005159303743,
      0.06511630788718514,
      0.31891433650628875,
      -0.12779395404493898,
      0.1284650082277471,
      0.13956811088349302,
      -1.0313483376476432e-16,
      -1.9387477421587434e-16,
      4.829957586756269e-16,
      1.2878641732584492e-15,
      -2.1908631413190386e-16,
      3.2718952669429946e-16,
      0.019224114913688865,
      -0.06072253014674933,
      -0.24887086919586981,
      0.7860995902928788,
      -0.3289482099231026,
      0.01852886110250442,
      1.9753641445759377e-16,
      1.6290158561681971e-16,
      -6.472079367744773e-16,
      -2.3307331651652544e-16,
      -1.7418054519552514e-16,
      -6.274754649969976e-17,
      0.008311378798951375,
      0.008812886579417133,
      -0.08817885443794878,
      -0.09349955785466059,
      0.024619586977640027,
      -0.07460949099054737,
      -1.7902890202937953e-16,
      -9.552304243853715e-17,
      9.71445146547012e-17,
      -1.249000902703301e-16,
      -6.38510092214867e-16,
      0.0,
      0.0275952959528076,
      0.0055701896906168455,
      0.5499444045770341,
      0.11100785648488892,
      -4.734024745289842e-16,
      1.5162932316384483e-16,
      -0.021788566463753187,
      0.003598944971513671,
      0.35703852984661655,
      -0.058974142413935574,
      -5.763316390053826e-17,
      4.110610303617808e-16,
      -0.017117603405719176,
      0.01395283795856154,
      0.28049775393178017,
      -0.22863829798990148,
      8.47580863603949e-17,
      1.0849806126275415e-15,
      0.014086480610993041,
      -0.02437413456737728,
      0.2807283243291473,
      -0.4857501417872233,
      2.5246942909291452e-16,
      3.288644282481031e-17,
      -0.03312523047507433,
      -0.18645832323563893,
      -0.022899801098443293,
      -0.12890049228362843,
      -3.869754605570248e-16,
      -4.883657714019978e-16,
      0.11786324173469877,
      0.14823037288511715,
      0.08148003059400721,
      0.1024731302132884,
      2.087143990078695e-15,
      0.0,
      -0.015423617749779942,
      -0.0064986846021825185,
      -0.40602655493713113,
      -0.17107779533012407,
      1.154580586211676e-15,
      -3.706676576703348e-16,
      -0.39620382124566544,
      -0.014228859374404402,
      -0.10296924444118163,
      -0.003697932277470451,
      5.67593592919857e-16,
      -1.2969787981183534e-15,
      0.3508677522889667,
      -0.184585342897133,
      0.09118687255055333,
      -0.04797180712007416,
      2.2147010567348877e-16,
      -2.756027062490653e-15,
      0.01108156124224902,
      -0.012542722451057283,
      0.2917219687047456,
      -0.33018702025391217,
      -5.755600645022377e-16,
      -3.6596033163746853e-16,
      -0.0004937433854978376,
      0.020763538476022688,
      0.008810863712586953,
      -0.37052589072857106,
      3.8804724215282337e-16,
      7.050985717478975e-16,
      0.00944638539947983,
      0.018496867720251244,
      -0.16857099614066104,
      -0.33007709141912306,
      -0.6194067637995586,
      0.0,
      2.7755575615628914e-16,
      2.4283270917978993e-17,
      -2.2205782358976494e-15,
      -1.2129642897671493e-15,
      -0.2940698039878882,
      0.11165476975763285,
      -1.6559896803685398e-15,
      -2.31653669147897e-16,
      -9.734564106218493e-16,
      -9.655097732564436e-17,
      -0.1996735497053859,
      0.2430520742045964,
      1.5858927168227873e-15,
      -5.947761243605088e-16,
      -1.0260157219182246e-16,
      1.148606037864867e-16,
      -0.19769690636856002,
      0.587009942209624,
      7.610092117524347e-17,
      -1.1286836795595667e-16,
      7.94766966375202e-16,
      -5.63391815488283e-16,
      0.048302390422626296,
      0.12271227653218364,
      -2.775501864366784e-17,
      3.8645330981861035e-16,
      2.149913359832077e-16,
      -1.387973844668908e-15,
      -0.10087731787939085,
      -0.08494227728116817,
      -1.1143724130161627e-16,
      -1.6056182105949597e-16,
      -5.162663171229265e-16,
      -1.4899188908299305e-15,
      -0.601274236880912,
      0.0,
      4.996003610813204e-16,
      -3.2959939986492367e-16,
      -6.253975453836512e-17,
      4.972090032455473e-16,
      -0.26089163810709826,
      0.09905741898525385,
      3.276352231175188e-16,
      1.0041072166962596e-16,
      1.3167483894040688e-16,
      2.14793324460777e-16,
      0.17714555783307243,
      -0.21562993862224702,
      -2.0563901318477468e-16,
      -4.770867620263949e-16,
      5.820091871884145e-18,
      1.3541323637857543e-16,
      0.19190952288170168,
      -0.5698258005426201,
      -9.924779001270547e-17,
      -2.954076130656092e-16,
      -1.382019347475106e-16,
      7.724997278935987e-17,
      -0.09015927164284411,
      -0.2290497297747482,
      1.6613288855208917e-16,
      5.2957598538256485e-17,
      -3.58936469363991e-16,
      5.138173069952229e-17,
      -0.18829348663103143,
      -0.15854978986231155,
      2.7316801419532198e-17,
      5.37874584253361e-17,
      -7.548213061151856e-17,
      2.529813501392337e-16,
      -6.174602227788753e-16,
      0.0,
      -0.4977085094038263,
      0.35032082782875024,
      0.03138365418958536,
      -0.02208993318027941,
      -2.1567819905951773e-16,
      3.554886252816101e-16,
      -0.15080096883010916,
      0.22299722254925408,
      0.021513553277760097,
      -0.03181320826599399,
      4.657717599938852e-17,
      -2.862837625648856e-16,
      -0.020013355270857586,
      0.2684551341948665,
      0.0028551433603282578,
      -0.03829832047495684,
      2.772334835178952e-16,
      -1.7809495426427158e-16,
      0.17314369584579317,
      0.5834892486862617,
      -0.010917799822309384,
      -0.03679266972157199,
      -1.9034700456371774e-16,
      -2.0857531803135137e-16,
      -0.02621583707540242,
      -0.01726895538955029,
      0.1925435622261008,
      0.12683273004268847,
      -5.365862017691583e-16,
      1.7019464214468194e-17,
      0.031275000910938926,
      0.0027131626989777154,
      -0.22970085092826295,
      -0.019926962830047756,
      -0.33553545532660833,
      0.0,
      -3.191891195797325e-16,
      -1.6653264297745238e-16,
      4.441267099931199e-16,
      -1.6917931487535706e-17,
      0.19104714562251068,
      -0.07253830474281875,
      5.438668438906299e-17,
      -9.662438079586508e-17,
      7.828081739976778e-17,
      -1.0757142333347161e-16,
      -0.12972111114509188,
      0.15790266251318674,
      -3.20921723966179e-16,
      3.879265223091492e-16,
      1.9189239977490533e-16,
      -1.8588785866698572e-16,
      0.10709331149070617,
      -0.3179859500279677,
      -2.367964658820527e-16,
      1.0182845854873503e-16,
      1.135481149695618e-16,
      -1.6235132583997465e-16,
      0.2153389374627744,
      0.5470688098637115,
      -8.29209222354883e-17,
      -2.619344382454595e-16,
      5.4392278635631295e-17,
      2.2988356581798905e-16,
      0.44972545367169137,
      0.37868477264485595,
      5.920792648192036e-17,
      6.120492834261529e-17,
      1.9452990835201402e-16,
      -1.7004726083965387e-17,
      3.086029396025171e-16,
      0.0,
      0.5254094069442413,
      -0.26002456026201565,
      0.0749651404889262,
      -0.03710016880737322,
      -9.176107536733001e-17,
      -1.2482599630991766e-16,
      -0.16232764324501228,
      0.17481946705255358,
      0.11119802918144608,
      -0.11975520502970163,
      1.3380060601513117e-16,
      -5.353988029395124e-17,
      0.05396194609580073,
      -0.2323794702540926,
      -0.036965127668314425,
      0.15918508146810975,
      -4.0511783945243127e-17,
      7.669942358265197e-17,
      0.07872885898684295,
      0.5809213230787659,
      0.011232992589163972,
      0.0828855517659856,
      8.269158197229527e-17,
      3.285614492608732e-16,
      0.1757906815504954,
      0.15930500278951143,
      0.07198413967917358,
      0.06523345533020909,
      3.6434696642507116e-16,
      5.5285468797598835e-17,
      0.2304188043118958,
      0.05645903163560586,
      0.09435368955851678,
      0.023119284728643743,
      -0.22646758789855218,
      0.0,
      1.1102230246251565e-16,
      -1.3658632627622487e-17,
      2.2215167479945584e-16,
      3.133651365437074e-17,
      0.16346246146576993,
      -0.0620647317455558,
      2.8232655054969546e-16,
      5.833275104783497e-17,
      2.5246484391461957e-16,
      -6.077835360658944e-17,
      0.11099109626976313,
      -0.13510360388950562,
      -3.78025823027998e-16,
      1.1619606555574357e-16,
      4.1274169964037863e-17,
      -1.3816939377922354e-17,
      -0.07228197064826031,
      0.21462265744276077,
      7.831882424871532e-17,
      1.877325966395412e-17,
      -8.243169062353813e-19,
      -3.84020722135076e-17,
      -0.2368438616750571,
      -0.6017020937167845,
      6.206033123360903e-17,
      1.8765732597125256e-16,
      5.1662153124025965e-17,
      -8.08166613135169e-17,
      0.4946374975012751,
      0.41650230547019956,
      1.177221874288864e-16,
      1.945819673246391e-16,
      1.2295376467739183e-16,
      -4.048708716450372e-17,
      -1.745539984352904e-16,
      0.0,
      -0.0829236921099801,
      -0.01985651283814664,
      0.040534076866711115,
      0.009706097222718472,
      7.152746514061961e-17,
      -3.591052972495046e-17,
      -0.427018335591993,
      0.0548913251169789,
      -0.04857573413519808,
      0.006244196543725622,
      2.734144906231674e-16,
      -3.0073997789687822e-16,
      0.3432502239299803,
      -0.25987881844596605,
      0.039046640927853225,
      -0.029562675276460337,
      3.871490833335512e-17,
      1.3063377125457912e-16,
      0.04528482652715052,
      -0.07224890519342177,
      -0.022135756291611932,
      0.03531611536015336,
      -1.3390260928343175e-16,
      -1.3078507956981107e-16,
      -0.05163932300728419,
      -0.3665263541614282,
      0.056879913820476156,
      0.4037230975064166,
      3.1355379834712015e-16,
      8.145736220972615e-17,
      -0.21983480333964056,
      -0.2977932961235725,
      0.24214462817291593,
      0.32801469952336154,
      -2.366888882291579e-16,
      0.0,
      -0.22395394996659326,
      0.055838492441450574,
      0.017202126026453202,
      -0.004289010237364662,
      4.3493536380935426e-16,
      -1.2436544265767303e-16,
      0.5321150431477982,
      -0.3697096152754435,
      0.01943162615341065,
      -0.013500950822317642,
      -1.2256978645586193e-16,
      1.1297964453109862e-16,
      0.27796550334232034,
      -0.5852920618998262,
      0.010150665375931687,
      -0.02137352943475663,
      -2.7099696183808294e-17,
      3.6914450192561217e-17,
      -0.018561716675096564,
      0.23006253849300715,
      0.0014257439512005046,
      -0.017671332797267545,
      -2.6386462049022936e-17,
      1.964930012068892e-17,
      -0.057913132758306854,
      -0.08123359432832407,
      0.07358439061188327,
      0.10321535463828259,
      -1.4870306554892107e-16,
      -9.255301226461782e-17,
      0.08959188770984161,
      0.04388760018464622,
      -0.11383539703179334,
      -0.055763557611064545,
      -0.16088893772427265,
      0.0,
      2.7755575615628914e-16,
      -6.938537376896108e-17,
      1.1118721605278272e-16,
      -4.132700822043827e-17,
      0.5765736969134458,
      -0.2189181021109854,
      -3.0230909916640653e-16,
      3.0419437165545614e-16,
      -7.893114440613214e-17,
      -6.550573034075174e-17,
      -0.39149383978983243,
      0.47654478993155297,
      1.6386872568201724e-17,
      -7.587714573425706e-18,
      5.797195394263447e-17,
      1.0678481452942136e-16,
      0.05135114292569156,
      -0.15247396630988458,
      -9.371870234457413e-17,
      1.1785312246109965e-16,
      5.0816843992962583e-17,
      -2.099734634459678e-17,
      -0.11214817769045526,
      -0.2849125700181724,
      3.6983751595482567e-16,
      2.8028946793567305e-16,
      -1.8799557236817827e-16,
      -1.631627453852354e-16,
      -0.23421630423440423,
      -0.19721843003236442,
      -1.276617136113427e-16,
      -1.557463935206923e-16,
      3.7827558400428716e-16,
      1.806043387798379e-16,
      -0.25504449139467134,
      0.0,
      0.0,
      -8.326058523437625e-17,
      1.1130638623107933e-16,
      -1.763508691486531e-17,
      0.5690374862267074,
      -0.21605669350098247,
      -1.117920416185166e-16,
      6.176865725669365e-17,
      2.7706649406713854e-17,
      1.1834753953052346e-18,
      0.3863767488177697,
      -0.4703160251477919,
      5.040528961154454e-18,
      7.220679407899112e-17,
      -1.1940271819679064e-16,
      9.914393394966243e-17,
      -0.08140290013266073,
      0.24170490363408148,
      -9.835313129499061e-18,
      2.0288656914317876e-17,
      -1.5939802754398926e-17,
      7.803723413092407e-17,
      0.09299801221726184,
      0.23626155335787072,
      2.5298259072329774e-16,
      8.395459954355001e-16,
      -2.2951971731737617e-16,
      -6.525485824085774e-16,
      -0.19422206558533953,
      -0.16354186348209415,
      -3.147442769307183e-16,
      -3.0948528735779124e-16,
      2.42631434677516e-16,
      2.0494728157617727e-16,
      -3.291000630758179e-16,
      0.0,
      0.19350163680155633,
      -0.0037378664042838254,
      -0.10214401958263353,
      0.001973113537990662,
      9.833193784169696e-16,
      -3.472929780536551e-16,
      -0.07783512824395125,
      0.03128606713089716,
      -0.024740277053618257,
      0.00994442979923579,
      1.2064740219047516e-16,
      -3.759631392216429e-16,
      -0.05198870721459723,
      0.06583539707046825,
      -0.016524865432447335,
      0.020926103678449434,
      -5.807305905520618e-17,
      3.0973042778152693e-16,
      0.05821781798079184,
      -0.18457394388074697,
      -0.030731533015334173,
      0.09743134399185206,
      9.32975656205077e-17,
      -2.2075247130317305e-17,
      -0.21606824844557423,
      -0.5192650144057958,
      0.13746518858784532,
      0.3303625759262955,
      -3.9712777845028794e-16,
      -2.957259993162323e-16,
      0.4371360422262635,
      0.3538837715393945,
      -0.2781111473595987,
      -0.2251450629271636,
      -2.318845211893318e-17,
      0.0,
      0.24353170875351268,
      -0.13383886134019776,
      0.17220196471384516,
      -0.09463783995854547,
      1.8566033430042973e-16,
      -1.2039426329704903e-16,
      0.050253091597534515,
      -0.05901221834275741,
      -0.027902712067453716,
      0.03276616193222302,
      -6.420346377231893e-17,
      -9.921273508132271e-17,
      -0.014273918146832548,
      0.07618444978852902,
      0.007925502998207422,
      -0.042300935104477404,
      5.066784974857827e-17,
      6.729846263386431e-18,
      0.049110340111391745,
      0.2735118068153385,
      0.034726061333993516,
      0.1934009774214072,
      -9.502495856267196e-17,
      -1.1700482215843116e-16,
      -0.3898830284569078,
      -0.32394208176960426,
      -0.2657333636690076,
      -0.2207898593669914,
      3.995106527214731e-17,
      -1.0596742033346529e-17,
      -0.49706197362283894,
      -0.09938129903619161,
      -0.3387835339371543,
      -0.06773551283625953,
      -1.7343364818079005e-17,
      0.0,
      0.18623083290741108,
      -0.057547937676342406,
      0.1412423394177677,
      -0.04364586260598257,
      1.7669932769517756e-16,
      -1.118793684749624e-16,
      0.010320500579193556,
      -0.008052545746553027,
      0.11229322824412045,
      -0.08761652116825643,
      -3.6510134157245154e-17,
      7.570138441570245e-17,
      0.004952843593508688,
      -0.012117159961959164,
      0.053889905032765445,
      -0.13184195852107644,
      1.805440253079529e-17,
      5.793681982071048e-17,
      0.004901541513591392,
      -0.19485805897364958,
      0.003717457411990905,
      -0.14778545353725936,
      1.1444456389155244e-17,
      5.088170885127255e-18,
      0.23105835118970836,
      0.28884546545559214,
      0.3322341832206193,
      0.4153251193843565,
      -1.6774938205826686e-17,
      4.638879174400902e-19,
      -0.3406715078420515,
      -0.14409229095753076,
      -0.48984474948283796,
      -0.2071874240778151,
      -3.838076930552135e-17,
      0.0,
      0.24706437194635764,
      -0.05775189055853168,
      -0.4671776691335278,
      0.1092039026373555,
      2.8178412665420726e-16,
      -8.613329304725037e-17,
      0.2537505311173233,
      -0.1708217629120016,
      -0.10936781525130461,
      0.07362507942268745,
      1.2499835652370141e-17,
      -2.0626703500397947e-16,
      -0.13527877542338468,
      0.274352072430001,
      0.058305864633193344,
      -0.11824718805204813,
      4.2663076295702786e-17,
      1.802585405779216e-16,
      -0.024124580068779215,
      0.2525749183605487,
      0.04561752468220934,
      -0.47759764271835925,
      2.1797371660173803e-18,
      -4.111217954602929e-17,
      -0.09406796403894657,
      -0.13614292080750698,
      0.14725982707082536,
      0.2131265748106341,
      -2.7017769968961583e-16,
      -1.9158424229742592e-16,
      -0.14752015224757314,
      -0.0749765391658272,
      0.23093719877306004,
      0.11737292610433511,
      7.038645346045207e-18,
      0.0,
      0.07658789919310625,
      0.03631965623956573,
      0.1521377886743333,
      0.0721470655797389,
      -3.454733133806812e-17,
      5.533024162933664e-17,
      -0.031093709931174784,
      -0.0024909057686807305,
      -0.6619911059520744,
      -0.05303186619677526,
      1.0723036609900369e-16,
      -2.364672057256007e-16,
      0.02821883847797067,
      -0.013293628691469541,
      0.6007845359741254,
      -0.28302392924682757,
      1.0532209582630025e-17,
      1.1061661147504721e-17,
      -0.058864694699723934,
      0.06098992908736592,
      -0.11693158549793069,
      0.12115325058545766,
      -4.965606543092306e-17,
      -1.3054016679156055e-16,
      -0.010039424744405646,
      0.14781164049074555,
      -0.0015112688980836993,
      0.022250591118067545,
      -1.5676128554313358e-17,
      4.3980683213341287e-17,
      0.0615085319762748,
      0.13478045706959027,
      0.009259089410907403,
      0.020288962567528313,
      -5.3073777809453166e-18,
      0.0,
      -0.006443704419066127,
      -0.0019121369587623796,
      -0.37272785457647195,
      -0.11060512089708653,
      7.068382767275579e-17,
      -8.274194992024793e-18,
      -0.0018689329885578658,
      0.00013931788618045733,
      0.5866014458724028,
      -0.04372766384330198,
      -1.6986225432399233e-16,
      1.2195562022526713e-16,
      -0.0015524693425636152,
      0.0010498375729265817,
      0.48727309464597307,
      -0.32951220936245734,
      -2.4429226608362032e-17,
      7.921460191034281e-17,
      -0.0038687724689399007,
      0.0054963800790096985,
      -0.22378420368348093,
      0.31793108770233575,
      4.409888775244844e-17,
      1.2386568164117033e-16,
      0.0006489670733265319,
      0.007481254956212428,
      -0.00450884254430582,
      -0.05197767655370711,
      -3.3035572326529886e-17,
      -1.1267786860234311e-16,
      -0.004130846006907935,
      -0.006271080070395677,
      0.028699967972882195,
      0.043569718376030936
     ]
    ]
   },
   "minhessianeig": -7.569927455421775e-15,
   "dynamic_stability_phonons": "high"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 3.8452985286712646,
    "ncores": 1,
    "tstart": 1606387250.834345,
    "tend": 1606387254.6796436
   },
   "params": {
    "rc": null,
    "nqpts": 1000
   },
   "code_versions": {
    "asr": "0.4.1-39f1078b8db439d21468ca996ab47c8668a18a41",
    "ase": "3.21.0b1-1cd61c88bf99ab77bd6bd70686d06017385f770a",
    "gpaw": "20.10.1b1-02efa9cae95f970d7b9b09f69bfe448f864de8d5"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "226392d53a8f2dbf051718f86eade306"
   }
  },
  "strict": true
 }
}


==> 04-hull-before-after/stable.txt <==
AgBr$_{2}$   AB2-187-bi   AB2-1-a    0.05  0.00  -1.01   0.00  0.00  0.00 
AgCl$_{2}$   AB2-164-bd   AB2-1-a    0.05  0.00  -2.60   0.06  0.00  0.00 
AsClTe       ABC-156-ac   ABC-1-a    0.19  0.02  -0.51   0.25  1.29  1.48 
CdBr         AB-2-i       AB-1-a     0.18  0.07  -1.00   0.03  0.00  1.28 
CdCl         AB-156-ab    AB-1-a     0.17  0.04  -0.74   0.17  0.00  1.67 
CoSe         AB2-164-bd   AB2-2-i    0.05  0.03  -4.82   0.09  0.00  0.00 
CrBrCl       ABC-156-abc  ABC-1-a    0.11  0.06  -0.98   0.15  0.00  0.64 
CrBr$_{2}$   AB2-164-bd   AB2-1-a    0.10  0.06  -0.59   0.07  0.00  0.49 
CrCl$_{2}$   AB2-164-bd   AB2-1-a    0.11  0.05  -1.87   0.15  0.00  0.76 
CrSSe        ABC-156-abc  ABC-1-a    0.15  0.09  -9.75   0.71  0.00  0.00 
CrS$_{2}$    ABC-156-abc  AB2-2-i    0.18  0.05  -15.62  0.74  0.00  0.00 
CrSe$_{2}$   ABC-156-abc  AB2-2-i    0.14  0.05  -12.17  0.77  0.00  0.00 
CrTe$_{2}$   ABC-156-abc  AB2-2-i    0.02  0.01  -1.71  0.08  0.00  0.00 
CrPS$_{3}$   ABC3-1-a     ABC3-1-a   0.09  0.03  -3.13  0.00  0.00  0.34 
FePSe$_{3}$  ABC3-1-a     ABC3-1-a   0.13  0.12  -0.42  0.04  0.13  0.13 
FeSe$_{2}$   AB2-187-bi   AB2-1-a    0.15  0.00  -2.04  0.00  0.00  0.00 
HfBrCl       ABC-156-abc  ABC-1-a    0.14  0.03  -9.61  0.40  0.00  0.82 
HfBrI        ABC-156-abc  ABC-1-a    0.22  0.05  -10.41  0.39  0.00  0.73 
HfBr$_{2}$   AB2-164-bd   AB2-2-i    0.14  0.04  -10.21  0.41  0.00  0.84 
HfCl$_{2}$   AB2-164-bd   AB2-2-i    0.14  0.04  -8.51  0.38  0.00  0.85 
HgSe         AB-156-ab    AB-1-a     0.11  0.04  -0.83  0.04  0.08  0.37 
HgTe         AB-156-ab    AB-1-a     0.11  0.04  -0.61  0.04  0.08  0.37 
InTe         AB-156-ab    AB-1-a     0.18  0.10  -0.41  0.23  0.00  0.00 
InBrSe       ABC-59-ab    ABC-2-i    0.03  0.02  -0.50  0.04  1.23  1.23 
InSe         AB-187-hi    AB-6-ab    0.00  0.00  -0.28  0.01  1.39  1.39 
MoSeTe       ABC-156-abc  ABC-1-a    0.20  0.08  -10.67  0.69  0.00  0.00 
MoTe$_{2}$   AB2-164-bd   AB2-2-i    0.17  0.01  -13.23  0.67  0.00  0.00 
NbS$_{2}$    AB2-187-bi   AB2-6-ab   0.00  0.00  -1.08  0.06  0.00  0.00 
NbTe$_{2}$   AB2-187-bi   AB2-1-a    0.00  0.00  -0.37  0.51  0.00  0.00 
PdI$_{2}$    AB2-164-bd   AB2-1-a    0.17  0.03  -0.56  0.12  0.00  0.59 
RhI$_{2}$    AB2-164-bd   AB2-1-a    0.17  0.17  -0.64  0.04  0.00  0.00 
RhO$_{2}$    AB2-164-bd   AB2-2-i    0.16  0.15  -2.19  0.65  0.00  0.00 
RhTe$_{2}$   AB2-164-bd   AB2-1-a    0.11  0.07  -1.67  0.36  0.00  0.13 
ScI$_{3}$    AB3-162-dk   AB3-1-a    0.00  0.00  -0.25  0.02  1.85  1.85 
TiBrCl       ABC-156-abc  ABC-1-a    0.05  0.00  -9.15  0.52  0.00  0.29 
TiBr$_{2}$   AB2-164-bd   AB2-1-a    0.06  0.04  -0.54  0.30  0.00  0.12 
TiCl$_{2}$   AB2-164-bd   AB2-2-i    0.11  0.00  -9.99  0.53  0.00  0.32 
TiO$_{2}$    AB2-164-bd   AB2-6-ab   0.14  0.12  -1.96  0.47  2.70  2.85 
TiS$_{2}$    AB2-187-bi   AB2-4-a    0.14  0.14  -0.49  0.00  0.73  0.79 
TiPSe$_{3}$  ABC3-1-a     AB2-4-a    0.16  0.00  -1.24  0.00  0.00  0.00 
VTe$_{2}$    AB2-164-bd   AB2-6-ab   0.02  0.00  -1.05  0.38  0.00  0.00 
ZrBrCl       ABC-156-abc  ABC-1-a    0.12  0.02  -8.05  0.40  0.00  0.59 
ZrBrI        ABC-156-abc  ABC-1-a    0.15  0.02  -8.89  0.38  0.00  0.48 
ZrBr$_{2}$   AB2-164-bd   AB2-2-i    0.11  0.00  -8.65  0.47  0.00  0.59 
ZrClI        ABC-156-abc  ABC-1-a    0.19  0.07  -8.69  0.26  0.00  0.48 
ZrCl$_{2}$   AB2-164-bd   AB2-1-a    0.11  0.03  -7.13  0.46  0.00  0.60 
ZrI$_{2}$    AB2-164-bd   AB2-2-i    0.14  0.00  -8.59  0.48  0.00  0.43 
ZrS$_{2}$    AB2-187-bi   AB2-2-i    0.19  0.18  -0.80  0.15  0.96  1.13 


==> 05-egain-vs-gap/stable.txt <==
AgBr$_{2}$   AB2-187-bi   AB2-1-a    0.05  0.00  -1.01   0.00  0.00  0.00 
AgCl$_{2}$   AB2-164-bd   AB2-1-a    0.05  0.00  -2.60   0.06  0.00  0.00 
AsClTe       ABC-156-ac   ABC-1-a    0.19  0.02  -0.51   0.25  1.29  1.48 
CdBr         AB-2-i       AB-1-a     0.18  0.07  -1.00   0.03  0.00  1.28 
CdCl         AB-156-ab    AB-1-a     0.17  0.04  -0.74   0.17  0.00  1.67 
CoSe         AB2-164-bd   AB2-2-i    0.05  0.03  -4.82   0.09  0.00  0.00 
CrBrCl       ABC-156-abc  ABC-1-a    0.11  0.06  -0.98   0.15  0.00  0.64 
CrBr$_{2}$   AB2-164-bd   AB2-1-a    0.10  0.06  -0.59   0.07  0.00  0.49 
CrCl$_{2}$   AB2-164-bd   AB2-1-a    0.11  0.05  -1.87   0.15  0.00  0.76 
CrSSe        ABC-156-abc  ABC-1-a    0.15  0.09  -9.75   0.71  0.00  0.00 
CrS$_{2}$    ABC-156-abc  AB2-2-i    0.18  0.05  -15.62  0.74  0.00  0.00 
CrSe$_{2}$   ABC-156-abc  AB2-2-i    0.14  0.05  -12.17  0.77  0.00  0.00 
CrTe$_{2}$   ABC-156-abc  AB2-2-i    0.02  0.01  -1.71  0.08  0.00  0.00 
CrPS$_{3}$   ABC3-1-a     ABC3-1-a   0.09  0.03  -3.13  0.00  0.00  0.34 
FePSe$_{3}$  ABC3-1-a     ABC3-1-a   0.13  0.12  -0.42  0.04  0.13  0.13 
FeSe$_{2}$   AB2-187-bi   AB2-1-a    0.15  0.00  -2.04  0.00  0.00  0.00 
HfBrCl       ABC-156-abc  ABC-1-a    0.14  0.03  -9.61  0.40  0.00  0.82 
HfBrI        ABC-156-abc  ABC-1-a    0.22  0.05  -10.41  0.39  0.00  0.73 
HfBr$_{2}$   AB2-164-bd   AB2-2-i    0.14  0.04  -10.21  0.41  0.00  0.84 
HfCl$_{2}$   AB2-164-bd   AB2-2-i    0.14  0.04  -8.51  0.38  0.00  0.85 
HgSe         AB-156-ab    AB-1-a     0.11  0.04  -0.83  0.04  0.08  0.37 
HgTe         AB-156-ab    AB-1-a     0.11  0.04  -0.61  0.04  0.08  0.37 
InTe         AB-156-ab    AB-1-a     0.18  0.10  -0.41  0.23  0.00  0.00 
InBrSe       ABC-59-ab    ABC-2-i    0.03  0.02  -0.50  0.04  1.23  1.23 
InSe         AB-187-hi    AB-6-ab    0.00  0.00  -0.28  0.01  1.39  1.39 
MoSeTe       ABC-156-abc  ABC-1-a    0.20  0.08  -10.67  0.69  0.00  0.00 
MoTe$_{2}$   AB2-164-bd   AB2-2-i    0.17  0.01  -13.23  0.67  0.00  0.00 
NbS$_{2}$    AB2-187-bi   AB2-6-ab   0.00  0.00  -1.08  0.06  0.00  0.00 
NbTe$_{2}$   AB2-187-bi   AB2-1-a    0.00  0.00  -0.37  0.51  0.00  0.00 
PdI$_{2}$    AB2-164-bd   AB2-1-a    0.17  0.03  -0.56  0.12  0.00  0.59 
RhI$_{2}$    AB2-164-bd   AB2-1-a    0.17  0.17  -0.64  0.04  0.00  0.00 
RhO$_{2}$    AB2-164-bd   AB2-2-i    0.16  0.15  -2.19  0.65  0.00  0.00 
RhTe$_{2}$   AB2-164-bd   AB2-1-a    0.11  0.07  -1.67  0.36  0.00  0.13 
ScI$_{3}$    AB3-162-dk   AB3-1-a    0.00  0.00  -0.25  0.02  1.85  1.85 
TiBrCl       ABC-156-abc  ABC-1-a    0.05  0.00  -9.15  0.52  0.00  0.29 
TiBr$_{2}$   AB2-164-bd   AB2-1-a    0.06  0.04  -0.54  0.30  0.00  0.12 
TiCl$_{2}$   AB2-164-bd   AB2-2-i    0.11  0.00  -9.99  0.53  0.00  0.32 
TiO$_{2}$    AB2-164-bd   AB2-6-ab   0.14  0.12  -1.96  0.47  2.70  2.85 
TiS$_{2}$    AB2-187-bi   AB2-4-a    0.14  0.14  -0.49  0.00  0.73  0.79 
TiPSe$_{3}$  ABC3-1-a     AB2-4-a    0.16  0.00  -1.24  0.00  0.00  0.00 
VTe$_{2}$    AB2-164-bd   AB2-6-ab   0.02  0.00  -1.05  0.38  0.00  0.00 
ZrBrCl       ABC-156-abc  ABC-1-a    0.12  0.02  -8.05  0.40  0.00  0.59 
ZrBrI        ABC-156-abc  ABC-1-a    0.15  0.02  -8.89  0.38  0.00  0.48 
ZrBr$_{2}$   AB2-164-bd   AB2-2-i    0.11  0.00  -8.65  0.47  0.00  0.59 
ZrClI        ABC-156-abc  ABC-1-a    0.19  0.07  -8.69  0.26  0.00  0.48 
ZrCl$_{2}$   AB2-164-bd   AB2-1-a    0.11  0.03  -7.13  0.46  0.00  0.60 
ZrI$_{2}$    AB2-164-bd   AB2-2-i    0.14  0.00  -8.59  0.48  0.00  0.43 
ZrS$_{2}$    AB2-187-bi   AB2-2-i    0.19  0.18  -0.80  0.15  0.96  1.13 


==> 08-applied-many-times-TiSe2/TiSe2-push-2x2-Gamma.json <==
{"1": {
 "calculator": "gpaw",
 "calculator_parameters": {"mode": {"name": "pw", "ecut": 800}, "xc": "PBE", "occupations": {"name": "fermi-dirac", "width": 0.05}, "poissonsolver": {"dipolelayer": "xy"}, "kpts": {"kpts": {"__ndarray__": [[49, 3], "float64", [-0.4285714285714286, -0.4285714285714286, 0.0, -0.4285714285714286, -0.2857142857142857, 0.0, -0.4285714285714286, -0.14285714285714285, 0.0, -0.4285714285714286, 0.0, 0.0, -0.4285714285714286, 0.1428571428571429, 0.0, -0.4285714285714286, 0.2857142857142857, 0.0, -0.4285714285714286, 0.4285714285714286, 0.0, -0.2857142857142857, -0.4285714285714286, 0.0, -0.2857142857142857, -0.2857142857142857, 0.0, -0.2857142857142857, -0.14285714285714285, 0.0, -0.2857142857142857, 0.0, 0.0, -0.2857142857142857, 0.1428571428571429, 0.0, -0.2857142857142857, 0.2857142857142857, 0.0, -0.2857142857142857, 0.4285714285714286, 0.0, -0.14285714285714285, -0.4285714285714286, 0.0, -0.14285714285714285, -0.2857142857142857, 0.0, -0.14285714285714285, -0.14285714285714285, 0.0, -0.14285714285714285, 0.0, 0.0, -0.14285714285714285, 0.1428571428571429, 0.0, -0.14285714285714285, 0.2857142857142857, 0.0, -0.14285714285714285, 0.4285714285714286, 0.0, 0.0, -0.4285714285714286, 0.0, 0.0, -0.2857142857142857, 0.0, 0.0, -0.14285714285714285, 0.0, 0.0, 0.0, 0.0, 0.0, 0.1428571428571429, 0.0, 0.0, 0.2857142857142857, 0.0, 0.0, 0.4285714285714286, 0.0, 0.1428571428571429, -0.4285714285714286, 0.0, 0.1428571428571429, -0.2857142857142857, 0.0, 0.1428571428571429, -0.14285714285714285, 0.0, 0.1428571428571429, 0.0, 0.0, 0.1428571428571429, 0.1428571428571429, 0.0, 0.1428571428571429, 0.2857142857142857, 0.0, 0.1428571428571429, 0.4285714285714286, 0.0, 0.2857142857142857, -0.4285714285714286, 0.0, 0.2857142857142857, -0.2857142857142857, 0.0, 0.2857142857142857, -0.14285714285714285, 0.0, 0.2857142857142857, 0.0, 0.0, 0.2857142857142857, 0.1428571428571429, 0.0, 0.2857142857142857, 0.2857142857142857, 0.0, 0.2857142857142857, 0.4285714285714286, 0.0, 0.4285714285714286, -0.4285714285714286, 0.0, 0.4285714285714286, -0.2857142857142857, 0.0, 0.4285714285714286, -0.14285714285714285, 0.0, 0.4285714285714286, 0.0, 0.0, 0.4285714285714286, 0.1428571428571429, 0.0, 0.4285714285714286, 0.2857142857142857, 0.0, 0.4285714285714286, 0.4285714285714286, 0.0]]}}, "basis": "dzp", "symmetry": {"symmorphic": false}, "convergence": {"forces": 0.0001}},
 "cell": {"array": {"__ndarray__": [[3, 3], "float64", [7.0783956071798855, -0.0015550408792758558, 0.0, -3.5405396142800876, 6.132787976507477, 0.0, 3.607883088547844e-18, 2.1337203731037376e-21, 18.105181009973542]]}, "__ase_objtype__": "cell"},
 "ctime": 21.803535508210253,
 "dipole": {"__ndarray__": [[3], "float64", [-0.011251052444947642, -0.009118010582778675, -2.8653229825970914e-06]]},
 "energy": -68.19717755967429,
 "forces": {"__ndarray__": [[12, 3], "float64", [0.0039500241980015465, -0.0006133001375092858, 0.0037043805907948685, 0.008232118753513165, -0.0010889207692996008, -0.003372096558150214, -0.009104927545115493, 0.0029428798479907113, 0.0004862630916076174, -0.005604764597031622, -0.004322149191893739, -0.0007935963315233404, 0.0015875205060982371, 0.003824507857341875, 0.000663800221586509, 0.005898561766001785, -0.005585430479631956, -0.0034500461212601144, 0.005796869469473128, -2.8690767379341736e-05, -0.00024405774551517195, 0.002074364026561048, 8.026135868050398e-05, -0.0007014877242391189, 0.0011941680019806513, 0.0013710551986003436, 0.0008314578147144652, -0.008852181404557728, -0.0006704486529934403, 0.0007044708947389414, 0.0005656304294904466, 0.002510019613956063, 0.0017986025248031617, -0.00569597006323595, 0.0015795571507515682, 0.00035404581433355414]]},
 "free_energy": -68.20412942818844,
 "initial_magmoms": {"__ndarray__": [[12], "float64", [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]},
 "magmom": 0.0,
 "magmoms": {"__ndarray__": [[12], "float64", [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]},
 "mtime": 21.803535508210253,
 "numbers": {"__ndarray__": [[12], "int64", [22, 22, 22, 22, 34, 34, 34, 34, 34, 34, 34, 34]]},
 "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]},
 "positions": {"__ndarray__": [[12, 3], "float64", [-0.04207593185669773, 0.06497558874246205, 9.052240122148683, -0.04885884493763447, 6.067262299716583, 9.053019864904755, 5.31566746176564, 3.0602283999857853, 9.05260091778162, 1.8515416510752971, 3.070484536402809, 9.052483227138685, 1.7702800722422891, 1.0204892551528064, 10.600899859236455, 5.333256175978586, 1.0264509908419475, 10.610845570748866, -0.016424259889999012, 4.107445798635504, 10.609875839818356, 3.5274776390013556, 4.066487671354844, 10.610208523368522, -0.0174845983233131, 2.0241047277544197, 7.494668436304924, 3.5301908485064346, 2.0642494295375755, 7.49566365105418, -1.7464564729015832, 5.107558404535145, 7.494526702130701, 1.7700212983145138, 5.107662630846389, 7.5040529786832435]]},
 "stress": {"__ndarray__": [[6], "float64", [5.046991838152224e-05, -9.819981159872631e-06, 0.0002364034694817931, 1.3044725093677108e-05, -5.573161411100943e-05, -1.595901483749405e-05]]},
 "unique_id": "119015caac8f120a7a6e7dcbe179b0d7",
 "user": "smanti"},
"ids": [1],
"nextid": 2}


==> 08-applied-many-times-TiSe2/TiSe2-push-2x2.json <==
{"1": {
 "calculator": "gpaw",
 "calculator_parameters": {"mode": {"name": "pw", "ecut": 800}, "xc": "PBE", "occupations": {"name": "fermi-dirac", "width": 0.05}, "poissonsolver": {"dipolelayer": "xy"}, "kpts": {"kpts": {"__ndarray__": [[49, 3], "float64", [-0.4285714285714286, -0.4285714285714286, 0.0, -0.4285714285714286, -0.2857142857142857, 0.0, -0.4285714285714286, -0.14285714285714285, 0.0, -0.4285714285714286, 0.0, 0.0, -0.4285714285714286, 0.1428571428571429, 0.0, -0.4285714285714286, 0.2857142857142857, 0.0, -0.4285714285714286, 0.4285714285714286, 0.0, -0.2857142857142857, -0.4285714285714286, 0.0, -0.2857142857142857, -0.2857142857142857, 0.0, -0.2857142857142857, -0.14285714285714285, 0.0, -0.2857142857142857, 0.0, 0.0, -0.2857142857142857, 0.1428571428571429, 0.0, -0.2857142857142857, 0.2857142857142857, 0.0, -0.2857142857142857, 0.4285714285714286, 0.0, -0.14285714285714285, -0.4285714285714286, 0.0, -0.14285714285714285, -0.2857142857142857, 0.0, -0.14285714285714285, -0.14285714285714285, 0.0, -0.14285714285714285, 0.0, 0.0, -0.14285714285714285, 0.1428571428571429, 0.0, -0.14285714285714285, 0.2857142857142857, 0.0, -0.14285714285714285, 0.4285714285714286, 0.0, 0.0, -0.4285714285714286, 0.0, 0.0, -0.2857142857142857, 0.0, 0.0, -0.14285714285714285, 0.0, 0.0, 0.0, 0.0, 0.0, 0.1428571428571429, 0.0, 0.0, 0.2857142857142857, 0.0, 0.0, 0.4285714285714286, 0.0, 0.1428571428571429, -0.4285714285714286, 0.0, 0.1428571428571429, -0.2857142857142857, 0.0, 0.1428571428571429, -0.14285714285714285, 0.0, 0.1428571428571429, 0.0, 0.0, 0.1428571428571429, 0.1428571428571429, 0.0, 0.1428571428571429, 0.2857142857142857, 0.0, 0.1428571428571429, 0.4285714285714286, 0.0, 0.2857142857142857, -0.4285714285714286, 0.0, 0.2857142857142857, -0.2857142857142857, 0.0, 0.2857142857142857, -0.14285714285714285, 0.0, 0.2857142857142857, 0.0, 0.0, 0.2857142857142857, 0.1428571428571429, 0.0, 0.2857142857142857, 0.2857142857142857, 0.0, 0.2857142857142857, 0.4285714285714286, 0.0, 0.4285714285714286, -0.4285714285714286, 0.0, 0.4285714285714286, -0.2857142857142857, 0.0, 0.4285714285714286, -0.14285714285714285, 0.0, 0.4285714285714286, 0.0, 0.0, 0.4285714285714286, 0.1428571428571429, 0.0, 0.4285714285714286, 0.2857142857142857, 0.0, 0.4285714285714286, 0.4285714285714286, 0.0]]}}, "basis": "dzp", "symmetry": {"symmorphic": false}, "convergence": {"forces": 0.0001}},
 "cell": {"array": {"__ndarray__": [[3, 3], "float64", [7.083678123780132, -0.00991937662106377, 0.0, -3.5504294940336156, 6.129685519115148, 0.0, 2.739485980232259e-18, -1.919097839058998e-21, 18.105181009973542]]}, "__ase_objtype__": "cell"},
 "ctime": 21.802696952001515,
 "dipole": {"__ndarray__": [[3], "float64", [4.198769059410613e-07, 7.272483334216243e-07, -2.4051361979262387e-13]]},
 "energy": -68.18973583630498,
 "forces": {"__ndarray__": [[12, 3], "float64", [0.002386801128279197, 0.004134060821742296, 0.0, -0.0023806095043512865, -0.004123336614428257, -2.067838596084983e-14, -0.0023806095042737453, -0.004123336614473025, 2.067838596084983e-14, 0.0023868011283726845, 0.00413406082190422, 0.0, 0.006324244744014403, -0.004677005454695629, 0.0012008669969788919, 0.007207944810428221, -0.003160598718478733, 0.0012529159139949818, 0.0072079448102534945, -0.0031605987182213376, 0.0012529159139625116, 0.006324244743623002, -0.004677005454921736, 0.0012008669965739099, -0.0072125279094120125, 0.0031384538807188705, -0.0012008669969788919, -0.0063411311862749346, 0.004661963955645074, -0.0012529159139625116, -0.006341131186585228, 0.004661963955667642, -0.0012529159139949818, -0.007212527909412146, 0.003138453880266856, -0.0012008669965739099]]},
 "free_energy": -68.20064351066499,
 "initial_magmoms": {"__ndarray__": [[12], "float64", [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]},
 "magmom": 0.0,
 "magmoms": {"__ndarray__": [[12], "float64", [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]},
 "mtime": 21.802696952001515,
 "numbers": {"__ndarray__": [[12], "int64", [22, 22, 22, 22, 34, 34, 34, 34, 34, 34, 34, 34]]},
 "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]},
 "positions": {"__ndarray__": [[12, 3], "float64", [0.025253269160484825, 0.04373994524317196, 9.052590504986771, 3.516585792729581, -0.04869963355370385, 9.052590504986771, -1.8004680161772906, 3.0211028143144047, 9.052590504986771, 1.7918775840337462, 3.1036230164902165, 9.052590504986771, 1.7640258394880843, 1.0037305477325356, 10.606395580427861, 5.321220143616524, 1.0253669191413919, 10.606395580427861, 0.004166334709650282, 4.095169367009498, 10.606395580427861, 3.5306501543613478, 4.0636136189795815, 10.606395580427861, -0.012756766853196303, 2.029556463795121, 7.498785429545675, 3.544437537275245, 2.0511928352039743, 7.498785429545675, -1.7726162716316316, 5.120995283072079, 7.498785429545675, 1.7538675480200643, 5.089439535042162, 7.498785429545675]]},
 "stress": {"__ndarray__": [[6], "float64", [2.6738554717356597e-05, -3.746295016485752e-05, 0.00021570213193148027, 6.168713734216036e-05, -0.00010684525605010118, -5.560013418918824e-05]]},
 "unique_id": "82734b12aa0ac82d1c7eb6802d7c2ec9",
 "user": "smanti"},
"ids": [1],
"nextid": 2}


==> 08-applied-many-times-TiSe2/TiSe2.json <==
{"1": {
 "calculator": "unknown",
 "calculator_parameters": {},
 "cell": {"array": {"__ndarray__": [[3, 3], "float64", [3.536203800119735, 0.0, 0.0, -1.7681019000598674, 3.0624423238627596, 0.0, 0.0, -0.0, 18.105181009973542]]}, "__ase_objtype__": "cell"},
 "ctime": 20.47544408861285,
 "dipole": {"__ndarray__": [[3], "float64", [-6.02106903026013e-11, 3.475962361656571e-11, 6.495372776855622e-11]]},
 "energy": -17.021725816693362,
 "free_energy": -17.025502517741625,
 "mtime": 20.47544408861285,
 "numbers": {"__ndarray__": [[3], "int64", [22, 34, 34]]},
 "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]},
 "positions": {"__ndarray__": [[3, 3], "float64", [0.0, 0.0, 9.052590504986771, 1.7681019000598672, 1.0208141079542532, 10.605181009973542, 0.0, 2.0416282159085064, 7.5]]},
 "unique_id": "2f34e62db0ceea1d8acb7aa0567d8679",
 "user": "cmr"},
"ids": [1],
"nextid": 2}


==> 08-applied-many-times-TiSe2/Tp-ReSe2.json <==
{"1": {
 "calculator": "unknown",
 "calculator_parameters": {},
 "cell": {"array": {"__ndarray__": [[3, 3], "float64", [3.1483813164035626, 8.032606961867197e-19, 0.0, -7.882102522196512e-18, 5.729869235149559, 0.0, 6.003163696899053e-19, 0.0, 18.270576368535416]]}, "__ase_objtype__": "cell"},
 "ctime": 20.904959020324505,
 "dipole": {"__ndarray__": [[3], "float64", [3.477395067865987e-17, -7.883075521083915, -2.350275024799307e-08]]},
 "energy": -42.60427700083027,
 "forces": {"__ndarray__": [[6, 3], "float64", [0.0, -0.003843808044730143, -0.001225117523267749, 0.0, 0.0003846689895254051, 0.004742782608791294, 0.0, -0.0003860543120709316, -0.004742886567048891, 0.0, 0.003844293160710601, 0.001225655918558717, 0.0, 0.005659303870997014, 0.002065567485830209, 0.0, -0.005657514192436529, -0.0020645442266790303]]},
 "free_energy": -42.61172401659169,
 "mtime": 20.904959020324505,
 "numbers": {"__ndarray__": [[6], "int64", [75, 16, 16, 75, 16, 16]]},
 "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]},
 "positions": {"__ndarray__": [[6, 3], "float64", [-8.86313825277543e-20, 0.2816009360465536, 9.162425166318592, 1.574190658201781, 0.9975099956996512, 10.8297327647664, -5.7365759470745385e-18, 1.867425248998921, 7.440843167865098, 1.5741906582017813, 2.583334367550636, 9.108150795064288, 3.1483813164035626, 3.868015605641413, 10.431439854131781, 1.5741906582017813, 4.726788935216899, 7.839136152809831]]},
 "stress": {"__ndarray__": [[6], "float64", [-5.329393925198991e-05, -3.986401658923993e-05, 4.4927176797288e-05, -4.7237804078790674e-05, 0.0, 0.0]]},
 "unique_id": "77cd8b42e65e8d150254bf213fe0e27f",
 "user": "smanti"},
"ids": [1],
"nextid": 2}


==> 08-applied-many-times-TiSe2/phonopy-ReSe2.yaml <==
phonopy:
  version: 2.8.1
  frequency_unit_conversion_factor: 15.633302
  symmetry_tolerance: 1.00000e-05

physical_unit:
  atomic_mass: "AMU"

space_group:
  type: "P2_1/m"
  number: 11
  Hall_symbol: "-P 2yb"

supercell_matrix:
- [   8,   0,   0 ]
- [   0,   4,   0 ]
- [   0,   0,   1 ]

primitive_cell:
  lattice:
  - [     3.148381316403563,     0.000000000000000,     0.000000000000000 ] # a
  - [    -0.000000000000000,     5.729869235149559,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.270576368535416 ] # c
  points:
  - symbol: Re # 1
    coordinates: [  0.000000000000000,  0.049146136585297,  0.501485283304889 ]
    mass: 186.207000
  - symbol: S  # 2
    coordinates: [  0.500000000000000,  0.174089486995704,  0.592741714673915 ]
    mass: 32.065000
  - symbol: S  # 3
    coordinates: [  0.000000000000000,  0.325910622452482,  0.407258261467838 ]
    mass: 32.065000
  - symbol: Re # 4
    coordinates: [  0.500000000000000,  0.450853983142114,  0.498514694410508 ]
    mass: 186.207000
  - symbol: S  # 5
    coordinates: [  0.000000000000000,  0.675061759160801,  0.570942024144144 ]
    mass: 32.065000
  - symbol: S  # 6
    coordinates: [  0.500000000000000,  0.824938360935129,  0.429057956064810 ]
    mass: 32.065000
  reciprocal_lattice: # without 2pi
  - [     0.317623533969612,     0.000000000000000,    -0.000000000000000 ] # a*
  - [    -0.000000000000000,     0.174524052637285,     0.000000000000000 ] # b*
  - [     0.000000000000000,     0.000000000000000,     0.054732810822659 ] # c*

unit_cell:
  lattice:
  - [     3.148381316403563,     0.000000000000000,     0.000000000000000 ] # a
  - [    -0.000000000000000,     5.729869235149559,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.270576368535416 ] # c
  points:
  - symbol: Re # 1
    coordinates: [  0.000000000000000,  0.049146136585297,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: S  # 2
    coordinates: [  0.500000000000000,  0.174089486995704,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 2
  - symbol: S  # 3
    coordinates: [  0.000000000000000,  0.325910622452482,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 3
  - symbol: Re # 4
    coordinates: [  0.500000000000000,  0.450853983142114,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 4
  - symbol: S  # 5
    coordinates: [  0.000000000000000,  0.675061759160801,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 5
  - symbol: S  # 6
    coordinates: [  0.500000000000000,  0.824938360935129,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 6

supercell:
  lattice:
  - [    25.187050531228500,     0.000000000000000,     0.000000000000000 ] # a
  - [    -0.000000000000000,    22.919476940598237,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.270576368535416 ] # c
  points:
  - symbol: Re # 1
    coordinates: [  0.000000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 2
    coordinates: [  0.125000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 3
    coordinates: [  0.250000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 4
    coordinates: [  0.375000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 5
    coordinates: [  0.500000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 6
    coordinates: [  0.625000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 7
    coordinates: [  0.750000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 8
    coordinates: [  0.875000000000000,  0.012286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 9
    coordinates: [  0.000000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 10
    coordinates: [  0.125000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 11
    coordinates: [  0.250000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 12
    coordinates: [  0.375000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 13
    coordinates: [  0.500000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 14
    coordinates: [  0.625000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 15
    coordinates: [  0.750000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 16
    coordinates: [  0.875000000000000,  0.262286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 17
    coordinates: [  0.000000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 18
    coordinates: [  0.125000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 19
    coordinates: [  0.250000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 20
    coordinates: [  0.375000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 21
    coordinates: [  0.500000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 22
    coordinates: [  0.625000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 23
    coordinates: [  0.750000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 24
    coordinates: [  0.875000000000000,  0.512286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 25
    coordinates: [  0.000000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 26
    coordinates: [  0.125000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 27
    coordinates: [  0.250000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 28
    coordinates: [  0.375000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 29
    coordinates: [  0.500000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 30
    coordinates: [  0.625000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 31
    coordinates: [  0.750000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: Re # 32
    coordinates: [  0.875000000000000,  0.762286534146324,  0.501485283304889 ]
    mass: 186.207000
    reduced_to: 1
  - symbol: S  # 33
    coordinates: [  0.062500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 34
    coordinates: [  0.187500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 35
    coordinates: [  0.312500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 36
    coordinates: [  0.437500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 37
    coordinates: [  0.562500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 38
    coordinates: [  0.687500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 39
    coordinates: [  0.812500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 40
    coordinates: [  0.937500000000000,  0.043522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 41
    coordinates: [  0.062500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 42
    coordinates: [  0.187500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 43
    coordinates: [  0.312500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 44
    coordinates: [  0.437500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 45
    coordinates: [  0.562500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 46
    coordinates: [  0.687500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 47
    coordinates: [  0.812500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 48
    coordinates: [  0.937500000000000,  0.293522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 49
    coordinates: [  0.062500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 50
    coordinates: [  0.187500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 51
    coordinates: [  0.312500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 52
    coordinates: [  0.437500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 53
    coordinates: [  0.562500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 54
    coordinates: [  0.687500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 55
    coordinates: [  0.812500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 56
    coordinates: [  0.937500000000000,  0.543522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 57
    coordinates: [  0.062500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 58
    coordinates: [  0.187500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 59
    coordinates: [  0.312500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 60
    coordinates: [  0.437500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 61
    coordinates: [  0.562500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 62
    coordinates: [  0.687500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 63
    coordinates: [  0.812500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 64
    coordinates: [  0.937500000000000,  0.793522371748926,  0.592741714673915 ]
    mass: 32.065000
    reduced_to: 33
  - symbol: S  # 65
    coordinates: [  0.000000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 66
    coordinates: [  0.125000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 67
    coordinates: [  0.250000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 68
    coordinates: [  0.375000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 69
    coordinates: [  0.500000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 70
    coordinates: [  0.625000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 71
    coordinates: [  0.750000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 72
    coordinates: [  0.875000000000000,  0.081477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 73
    coordinates: [  0.000000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 74
    coordinates: [  0.125000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 75
    coordinates: [  0.250000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 76
    coordinates: [  0.375000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 77
    coordinates: [  0.500000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 78
    coordinates: [  0.625000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 79
    coordinates: [  0.750000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 80
    coordinates: [  0.875000000000000,  0.331477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 81
    coordinates: [  0.000000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 82
    coordinates: [  0.125000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 83
    coordinates: [  0.250000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 84
    coordinates: [  0.375000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 85
    coordinates: [  0.500000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 86
    coordinates: [  0.625000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 87
    coordinates: [  0.750000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 88
    coordinates: [  0.875000000000000,  0.581477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 89
    coordinates: [  0.000000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 90
    coordinates: [  0.125000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 91
    coordinates: [  0.250000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 92
    coordinates: [  0.375000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 93
    coordinates: [  0.500000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 94
    coordinates: [  0.625000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 95
    coordinates: [  0.750000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: S  # 96
    coordinates: [  0.875000000000000,  0.831477655613121,  0.407258261467838 ]
    mass: 32.065000
    reduced_to: 65
  - symbol: Re # 97
    coordinates: [  0.062500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 98
    coordinates: [  0.187500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 99
    coordinates: [  0.312500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 100
    coordinates: [  0.437500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 101
    coordinates: [  0.562500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 102
    coordinates: [  0.687500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 103
    coordinates: [  0.812500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 104
    coordinates: [  0.937500000000000,  0.112713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 105
    coordinates: [  0.062500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 106
    coordinates: [  0.187500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 107
    coordinates: [  0.312500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 108
    coordinates: [  0.437500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 109
    coordinates: [  0.562500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 110
    coordinates: [  0.687500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 111
    coordinates: [  0.812500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 112
    coordinates: [  0.937500000000000,  0.362713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 113
    coordinates: [  0.062500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 114
    coordinates: [  0.187500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 115
    coordinates: [  0.312500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 116
    coordinates: [  0.437500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 117
    coordinates: [  0.562500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 118
    coordinates: [  0.687500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 119
    coordinates: [  0.812500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 120
    coordinates: [  0.937500000000000,  0.612713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 121
    coordinates: [  0.062500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 122
    coordinates: [  0.187500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 123
    coordinates: [  0.312500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 124
    coordinates: [  0.437500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 125
    coordinates: [  0.562500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 126
    coordinates: [  0.687500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 127
    coordinates: [  0.812500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: Re # 128
    coordinates: [  0.937500000000000,  0.862713495785528,  0.498514694410508 ]
    mass: 186.207000
    reduced_to: 97
  - symbol: S  # 129
    coordinates: [  0.000000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 130
    coordinates: [  0.125000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 131
    coordinates: [  0.250000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 132
    coordinates: [  0.375000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 133
    coordinates: [  0.500000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 134
    coordinates: [  0.625000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 135
    coordinates: [  0.750000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 136
    coordinates: [  0.875000000000000,  0.168765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 137
    coordinates: [  0.000000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 138
    coordinates: [  0.125000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 139
    coordinates: [  0.250000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 140
    coordinates: [  0.375000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 141
    coordinates: [  0.500000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 142
    coordinates: [  0.625000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 143
    coordinates: [  0.750000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 144
    coordinates: [  0.875000000000000,  0.418765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 145
    coordinates: [  0.000000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 146
    coordinates: [  0.125000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 147
    coordinates: [  0.250000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 148
    coordinates: [  0.375000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 149
    coordinates: [  0.500000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 150
    coordinates: [  0.625000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 151
    coordinates: [  0.750000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 152
    coordinates: [  0.875000000000000,  0.668765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 153
    coordinates: [  0.000000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 154
    coordinates: [  0.125000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 155
    coordinates: [  0.250000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 156
    coordinates: [  0.375000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 157
    coordinates: [  0.500000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 158
    coordinates: [  0.625000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 159
    coordinates: [  0.750000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 160
    coordinates: [  0.875000000000000,  0.918765439790200,  0.570942024144144 ]
    mass: 32.065000
    reduced_to: 129
  - symbol: S  # 161
    coordinates: [  0.062500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 162
    coordinates: [  0.187500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 163
    coordinates: [  0.312500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 164
    coordinates: [  0.437500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 165
    coordinates: [  0.562500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 166
    coordinates: [  0.687500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 167
    coordinates: [  0.812500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 168
    coordinates: [  0.937500000000000,  0.206234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 169
    coordinates: [  0.062500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 170
    coordinates: [  0.187500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 171
    coordinates: [  0.312500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 172
    coordinates: [  0.437500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 173
    coordinates: [  0.562500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 174
    coordinates: [  0.687500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 175
    coordinates: [  0.812500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 176
    coordinates: [  0.937500000000000,  0.456234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 177
    coordinates: [  0.062500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 178
    coordinates: [  0.187500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 179
    coordinates: [  0.312500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 180
    coordinates: [  0.437500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 181
    coordinates: [  0.562500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 182
    coordinates: [  0.687500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 183
    coordinates: [  0.812500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 184
    coordinates: [  0.937500000000000,  0.706234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 185
    coordinates: [  0.062500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 186
    coordinates: [  0.187500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 187
    coordinates: [  0.312500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 188
    coordinates: [  0.437500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 189
    coordinates: [  0.562500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 190
    coordinates: [  0.687500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 191
    coordinates: [  0.812500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161
  - symbol: S  # 192
    coordinates: [  0.937500000000000,  0.956234590233782,  0.429057956064810 ]
    mass: 32.065000
    reduced_to: 161

displacements:
- atom:    1
  displacement:
    [   0.0369808060789851,  0.0336514484346291,  0.0000000000000000 ]
  forces:
  - [  -0.2046022768787681, -0.8168431522166809,  0.1340960923047971 ]
  - [  -0.4053966647462674, -0.0078494100033393, -0.0072781549412331 ]
  - [   0.1341186991924949,  0.0806590880656043,  0.0023692231327451 ]
  - [  -0.0080583689583039,  0.0396191684638709,  0.0086973862440946 ]
  - [  -0.0131810294960645,  0.0480624176302220,  0.0067227429332257 ]
  - [  -0.0286215750050044,  0.0649750506813113,  0.0069076356481996 ]
  - [   0.1873380402131400,  0.0145553010746745,  0.0154420654897084 ]
  - [  -0.4672455267339335,  0.0613190224716512, -0.0465290618818042 ]
  - [   0.0012163767796555,  0.0464669990865744,  0.0068648556382931 ]
  - [  -0.0026884952785194,  0.0444334043082538,  0.0106744612037455 ]
  - [   0.0030510847883969,  0.0447463571828599,  0.0062381119892255 ]
  - [  -0.0106068335990735,  0.0505887699278622,  0.0068321833267345 ]
  - [   0.0124624332828631,  0.0486240574484057,  0.0073142322727346 ]
  - [  -0.0056455878195090,  0.0451632758607012,  0.0067347090312855 ]
  - [  -0.0012979648765180,  0.0491500278888066,  0.0082970232203754 ]
  - [  -0.0002189870350187,  0.0477653303765204,  0.0026976445275818 ]
  - [   0.0000509205033319,  0.0481589970041992,  0.0070015586095071 ]
  - [   0.0007792499095315,  0.0479727245557540,  0.0063821823819331 ]
  - [  -0.0011782233855759,  0.0479070410691310,  0.0068822140385658 ]
  - [   0.0007496391000854,  0.0480937305413469,  0.0065316060288252 ]
  - [  -0.0001675283501849,  0.0479435008196387,  0.0067865278763426 ]
  - [   0.0010331574967228,  0.0478994564487557,  0.0068502986318549 ]
  - [  -0.0010535139676731,  0.0478501852836093,  0.0067600624427811 ]
  - [   0.0004871748750669,  0.0484479832497753,  0.0069272035267356 ]
  - [   0.0013281119195715,  0.0460099907838590,  0.0055679850723262 ]
  - [  -0.0003743061396548,  0.0476780349736122,  0.0020492666075587 ]
  - [   0.0033180045955153,  0.0445393034933918,  0.0062654642450153 ]
  - [  -0.0107477893641932,  0.0505922387301137,  0.0071396099395948 ]
  - [   0.0126585125294105,  0.0487136431134634,  0.0071491210417604 ]
  - [  -0.0060733631146532,  0.0450536565271624,  0.0067963534827008 ]
  - [  -0.0005016649343441,  0.0494554433506907,  0.0071557565173603 ]
  - [  -0.0033719924046080,  0.0443328251461498,  0.0106989916832358 ]
  - [   0.1446179694987859,  0.1142823117598079,  0.1832747541577745 ]
  - [   0.0168429703945008, -0.0157383203446325, -0.0121894951621954 ]
  - [  -0.0030938993141516,  0.0055316272848903,  0.0071784134341786 ]
  - [   0.0004605539294922,  0.0030628146037778,  0.0042636130096681 ]
  - [   0.0006079659706025,  0.0017873979244149,  0.0036510877335064 ]
  - [  -0.0049983579852036, -0.0045228752384428, -0.0026003970535417 ]
  - [   0.0210926487427674,  0.0393769832067636,  0.0333432943159996 ]
  - [   0.1286456250930782, -0.0590355813940708, -0.1270848694293838 ]
  - [  -0.0002053556730740,  0.0017752332171207,  0.0027814521581000 ]
  - [  -0.0005514950968510,  0.0026382132474820,  0.0022209750419690 ]
  - [   0.0000141619524022,  0.0007154362448207,  0.0048189813713532 ]
  - [  -0.0000662092094993,  0.0006748101776368,  0.0021243020946678 ]
  - [  -0.0002207119423711,  0.0019820613683178,  0.0050508370219008 ]
  - [  -0.0001769669329677,  0.0029603422905196,  0.0028971404526758 ]
  - [   0.0004929177570621,  0.0006672499551540,  0.0037822529442388 ]
  - [   0.0000843521030431,  0.0016686638562725,  0.0040682571352043 ]
  - [  -0.0000942728067150,  0.0017257879437368,  0.0038802015978399 ]
  - [   0.0000492498040745,  0.0017634982517159,  0.0036418526951698 ]
  - [   0.0000348469907197,  0.0015113853118646,  0.0036357937381381 ]
  - [  -0.0000230424353004,  0.0016897642925325,  0.0037318240675098 ]
  - [  -0.0000179795195736,  0.0015177576030355,  0.0036322689782079 ]
  - [   0.0000240475838240,  0.0017326750785799,  0.0037348870313990 ]
  - [   0.0001174199734985,  0.0014873248423421,  0.0037941644013645 ]
  - [  -0.0001340524013764,  0.0016624105325652,  0.0034664652503668 ]
  - [  -0.0008152763572219,  0.0035166685936279,  0.0008327023598030 ]
  - [   0.0004314150809927,  0.0013504498307834,  0.0032712128864797 ]
  - [  -0.0001357425480578,  0.0026388648488974,  0.0038123109317716 ]
  - [   0.0000259014254100, -0.0000773031225513,  0.0036189709344410 ]
  - [   0.0000141413597979,  0.0027462965133822,  0.0037710071506650 ]
  - [  -0.0000126788055887,  0.0014080771611735,  0.0038782424892574 ]
  - [   0.0003199484616981,  0.0009702110942344,  0.0040808800943609 ]
  - [   0.0002898739723448,  0.0015235755278841,  0.0041312631662469 ]
  - [   0.0440552851578720,  0.1375978391267381, -0.1476518723749009 ]
  - [   0.0040446483601363,  0.0027888872421434, -0.0121223536919401 ]
  - [  -0.0004535830235608, -0.0033713355417954, -0.0025460543968182 ]
  - [   0.0020090008440815, -0.0007636969278287, -0.0034319953119319 ]
  - [  -0.0015708167986669, -0.0029460077323428, -0.0041491326517288 ]
  - [   0.0004585730579495, -0.0023666607086839, -0.0038793130378108 ]
  - [   0.0000516965479977, -0.0013233568140370, -0.0031201194974153 ]
  - [   0.0000023777247043, -0.0102433308433689, -0.0000910189144931 ]
  - [  -0.0001807662868884, -0.0023434963541296, -0.0034008205506070 ]
  - [  -0.0001219814471130, -0.0020899445684458, -0.0035366784165286 ]
  - [   0.0002026879250824, -0.0023614473360639, -0.0036052131966702 ]
  - [  -0.0001261176664508, -0.0011327630398672, -0.0036856697193423 ]
  - [   0.0000718106910671, -0.0012990299709308, -0.0037619611909188 ]
  - [  -0.0000776876173908, -0.0022456970278301, -0.0038441166755212 ]
  - [   0.0000546527021481, -0.0010039486304451, -0.0039521974753531 ]
  - [  -0.0003217677491652, -0.0016348552136440, -0.0033507015533381 ]
  - [  -0.0000553603560704, -0.0015650501346691, -0.0037388220972995 ]
  - [   0.0000189706472889, -0.0020324284799671, -0.0037546186852505 ]
  - [   0.0001894984182810, -0.0014600447104436, -0.0035195336011791 ]
  - [  -0.0000228732226103, -0.0018576068633785, -0.0038140598608659 ]
  - [  -0.0000499095801588, -0.0015366281420235, -0.0036815348880749 ]
  - [  -0.0001260781648172, -0.0017033139429136, -0.0036346081378819 ]
  - [   0.0000868246456257, -0.0019003837268503, -0.0038306675577155 ]
  - [  -0.0000823510732178, -0.0013858132920755, -0.0037214126464668 ]
  - [  -0.0045194757554763, -0.0031073825713723, -0.0016402405725719 ]
  - [   0.0026838525400698, -0.0056717996607788, -0.0099488114840519 ]
  - [   0.0004286670842509, -0.0004539708514614, -0.0027373866269006 ]
  - [   0.0002639944196862, -0.0007062003800817, -0.0039748853471343 ]
  - [  -0.0004711421105821, -0.0010779748370493, -0.0036306929965316 ]
  - [   0.0000265999232924, -0.0014628355395226, -0.0029231741421548 ]
  - [  -0.0000105172341906, -0.0040737339247498, -0.0050643408189034 ]
  - [   0.0037513620484334,  0.0044533246559371, -0.0008854654108907 ]
  - [   0.1552952080250465,  0.2384390789798685, -0.0407576076506397 ]
  - [   0.0507457024792273, -0.0445575440951536, -0.0256951480731119 ]
  - [  -0.0382683352893791, -0.0491468605006478, -0.0023558781568710 ]
  - [   0.0136339669003200, -0.0555542034065026, -0.0055294697683668 ]
  - [   0.0147303275501415, -0.0439922820800359, -0.0060601528418364 ]
  - [  -0.0317481663457773, -0.0524135949328616, -0.0137244066775344 ]
  - [   0.0408012632774178, -0.0431638371061625,  0.0152773218166657 ]
  - [  -0.0673927181940145, -0.0188461061800381, -0.0081331270634541 ]
  - [   0.0005024094723746, -0.0481770217574210, -0.0049587290162596 ]
  - [   0.0024771112313480, -0.0457894013958474, -0.0078673088909223 ]
  - [  -0.0031179405670517, -0.0478566731616283, -0.0063390543461359 ]
  - [   0.0008290749154970, -0.0493242543095180, -0.0077599640127419 ]
  - [   0.0027865174887247, -0.0472845761593623, -0.0064389963649704 ]
  - [  -0.0023111218104369, -0.0469106450134058, -0.0073865653914175 ]
  - [  -0.0001526616098422, -0.0488336243184300, -0.0062681739226805 ]
  - [   0.0010912537098619, -0.0476091708711443, -0.0063739482009258 ]
  - [   0.0017191398232389, -0.0477263495519437, -0.0073842957055415 ]
  - [  -0.0031925955391215, -0.0483928170826026, -0.0062203021769191 ]
  - [   0.0020063901982893, -0.0480030899613858, -0.0069223490393285 ]
  - [  -0.0006263097543937, -0.0475212563483521, -0.0063692526736009 ]
  - [  -0.0008959650451769, -0.0481516020586787, -0.0070813712510453 ]
  - [   0.0020783580733481, -0.0475515706262028, -0.0065450078945541 ]
  - [  -0.0026552685222031, -0.0475634954973938, -0.0070520401761296 ]
  - [   0.0007032901827051, -0.0487382329583059, -0.0059201828761470 ]
  - [  -0.0050178597047508, -0.0271315960243533,  0.0091865115275826 ]
  - [  -0.0043374990637785, -0.0464731576145778, -0.0065567611447004 ]
  - [  -0.0052014801032488, -0.0490350267565116, -0.0065324650632399 ]
  - [   0.0020460474691423, -0.0491829152138043, -0.0075779058574510 ]
  - [   0.0040874422773258, -0.0474782400825116, -0.0065573863422880 ]
  - [  -0.0022435045679485, -0.0460714089382170, -0.0084894542279657 ]
  - [  -0.0045654236420051, -0.0463189950241759, -0.0079503022268152 ]
  - [   0.0349515154425995,  0.0135411907315124, -0.0088149594004476 ]
  - [   0.0001419521093095,  0.0286876778094279,  0.0317941171814936 ]
  - [  -0.0019424033704597,  0.0121779943609775,  0.0316728270923930 ]
  - [   0.0055609300231459,  0.0134075227969213,  0.0302164819636427 ]
  - [  -0.0023560789670107,  0.0150161505232299,  0.0116955804336124 ]
  - [   0.0002449000564190,  0.0155629056200895,  0.0161705215389613 ]
  - [  -0.0031621971433949,  0.0151582487696894,  0.0247256458449914 ]
  - [   0.0047684348792817,  0.0198404245393072,  0.0067950632469582 ]
  - [   0.0034138950486631,  0.0154399911371792,  0.0165476055327605 ]
  - [   0.0001018065325190,  0.0152385687664868,  0.0166702549536655 ]
  - [  -0.0007267055146975,  0.0147329626982205,  0.0167051220572914 ]
  - [   0.0003736961859755,  0.0160619488475939,  0.0167785677219939 ]
  - [   0.0005509149950844,  0.0142160255669724,  0.0171305393984406 ]
  - [  -0.0009708537084536,  0.0147450725136291,  0.0169671854113346 ]
  - [  -0.0000485699177574,  0.0159875459802310,  0.0164928337757189 ]
  - [   0.0007682519272892,  0.0145826969961159,  0.0168564226461497 ]
  - [  -0.0000548200653154,  0.0151229300964134,  0.0166308205044871 ]
  - [  -0.0005309506035768,  0.0148201373695432,  0.0169187814828186 ]
  - [   0.0005938056310080,  0.0159318434003922,  0.0164756340562313 ]
  - [   0.0002779293016542,  0.0143445104007382,  0.0167870533847671 ]
  - [  -0.0003961159340548,  0.0152278736431007,  0.0169548078173968 ]
  - [   0.0004089027268873,  0.0149672940461226,  0.0167168283303774 ]
  - [  -0.0002318761244129,  0.0146333041907573,  0.0166637699444402 ]
  - [   0.0000247748199499,  0.0153440553753376,  0.0168579230640112 ]
  - [   0.0002655684511009,  0.0136814954190124,  0.0168335944098002 ]
  - [   0.0550839949450709,  0.1315345816114046, -0.0275748001479252 ]
  - [  -0.0038259840446940,  0.0162550715640171,  0.0192008511509944 ]
  - [   0.0025934532249846,  0.0138888379924613,  0.0167848360901988 ]
  - [   0.0003377376987876,  0.0141793559187758,  0.0165026760291033 ]
  - [  -0.0010641102967716,  0.0148481758110292,  0.0168929681489989 ]
  - [  -0.0008526602654075,  0.0155877324768525,  0.0166417528788233 ]
  - [   0.0022945817088841,  0.0173675263377131,  0.0168964063693615 ]
  - [  -0.0025619368627240,  0.0105979199845492,  0.0169032087778540 ]
  - [  -0.0015869809127709, -0.0196587268037987, -0.0217035962920951 ]
  - [   0.0002703255347348, -0.0174797060057398, -0.0172116198991656 ]
  - [   0.0012992243064210, -0.0142958732230667, -0.0168199356966152 ]
  - [  -0.0003288106540898, -0.0146747060188683, -0.0165928263571685 ]
  - [  -0.0011174080019955, -0.0149436384904833, -0.0168317935977210 ]
  - [   0.0013216477380760, -0.0162476144690404, -0.0168268326729556 ]
  - [   0.0002429211944244, -0.0129542738324753, -0.0172339716785747 ]
  - [   0.0019621611533019, -0.0116486727784561, -0.0235828317364402 ]
  - [  -0.0003264192610960, -0.0149382063914975, -0.0166878428993532 ]
  - [   0.0003409916076242, -0.0148701136582211, -0.0168142067858732 ]
  - [  -0.0004001875746549, -0.0148495232189276, -0.0168301235131200 ]
  - [   0.0000828476947348, -0.0152180689132097, -0.0166775145343534 ]
  - [   0.0002730445401143, -0.0148203713246270, -0.0168301538910903 ]
  - [  -0.0005037914309026, -0.0152244759733322, -0.0166095847245008 ]
  - [   0.0002686122874932, -0.0150008656628323, -0.0167495668756778 ]
  - [  -0.0002321217097813, -0.0150976649345691, -0.0170968904256262 ]
  - [  -0.0003333803006125, -0.0155329205093271, -0.0162059183692233 ]
  - [  -0.0007179056506969, -0.0153713310991640, -0.0156157196370558 ]
  - [   0.0014299698681739, -0.0156017416845268, -0.0170968669941628 ]
  - [  -0.0003447069897576, -0.0137015440394148, -0.0169485262946829 ]
  - [  -0.0013260652738548, -0.0158802310803097, -0.0168260396415581 ]
  - [   0.0011274805479031, -0.0153874278760965, -0.0167171319309581 ]
  - [   0.0005158731441616, -0.0148550629562640, -0.0170220908467669 ]
  - [  -0.0000956503273347, -0.0143798752681331, -0.0171526974535486 ]
  - [   0.0387980053748563, -0.0179772908801671, -0.0761760481432054 ]
  - [   0.0361857971157957, -0.0026132050146146,  0.0062973764422043 ]
  - [  -0.0109572098838109, -0.0138035199551166, -0.0224382520887727 ]
  - [   0.0013537361522598, -0.0190886149387265, -0.0190588183352913 ]
  - [   0.0032851299984503, -0.0126927404758526, -0.0168958684661234 ]
  - [  -0.0135992748259490, -0.0137945043547231, -0.0129032940511981 ]
  - [   0.0358839386131278, -0.0288757372198481, -0.0377720737084573 ]
  - [   0.1480000129052215,  0.1683115567432767,  0.1095935873620257 ]
- atom:    1
  displacement:
    [  -0.0369808060789851, -0.0336514484346291,  0.0000000000000000 ]
  forces:
  - [   0.1851042040747743,  0.8901898329943075, -0.1148460224275907 ]
  - [   0.4146291030473288,  0.1099961225653119,  0.0229762676646015 ]
  - [  -0.1384005016043074,  0.0155102893200392,  0.0118402522058056 ]
  - [   0.0116404887288286,  0.0572366593731995,  0.0055628955746535 ]
  - [   0.0087246256098006,  0.0496223736427702,  0.0062881057676856 ]
  - [   0.0373628297185780,  0.0313627059853354,  0.0066923379811549 ]
  - [  -0.2033795419487227,  0.0799412804205772, -0.0013462630286275 ]
  - [   0.4786598424096151,  0.0407406471388538,  0.0746800194209450 ]
  - [  -0.0018674004692232,  0.0494294869827900,  0.0068080213921830 ]
  - [   0.0037488800212888,  0.0514082405153385,  0.0030177291048714 ]
  - [  -0.0030734409871925,  0.0503372774342992,  0.0077634790969772 ]
  - [   0.0102781917621362,  0.0455559569134224,  0.0067767231517610 ]
  - [  -0.0120472184364429,  0.0473286437948397,  0.0063754492902391 ]
  - [   0.0051906710556222,  0.0504194343613543,  0.0069037325055948 ]
  - [   0.0008232346911349,  0.0469088672429030,  0.0051120634002810 ]
  - [   0.0006415837607829,  0.0478743519104600,  0.0107850202573827 ]
  - [  -0.0002233399095543,  0.0476633997550785,  0.0065461083579685 ]
  - [  -0.0008623316204726,  0.0477805947404837,  0.0070612963445914 ]
  - [   0.0011243468118442,  0.0480567462453742,  0.0066974900130375 ]
  - [  -0.0009198970922104,  0.0478509546746732,  0.0069856510735364 ]
  - [   0.0002837177427451,  0.0480133258731300,  0.0067789898068588 ]
  - [  -0.0010223876728579,  0.0481059329181975,  0.0066998083551951 ]
  - [   0.0012264158263478,  0.0479961051718021,  0.0067349289411776 ]
  - [  -0.0003113856763758,  0.0473357884301917,  0.0066416858722297 ]
  - [  -0.0016656394450962,  0.0490053059168093,  0.0071520469451332 ]
  - [   0.0001760839779721,  0.0482389684693225,  0.0103317806828823 ]
  - [  -0.0022957714548043,  0.0507290089456109,  0.0069883783344284 ]
  - [   0.0098384250603970,  0.0452657793710786,  0.0066845206771395 ]
  - [  -0.0118626251214133,  0.0474292772048274,  0.0066717580985067 ]
  - [   0.0050442775538377,  0.0506715455291429,  0.0069489227031886 ]
  - [   0.0011079565882787,  0.0466476857700555,  0.0064909014911048 ]
  - [   0.0034112428796680,  0.0508515855881244,  0.0025724392343561 ]
  - [  -0.1139406554337423, -0.1028556481641586, -0.1468856088359604 ]
  - [  -0.0169347916204450,  0.0203293637786690,  0.0189017525535159 ]
  - [   0.0031008558540481, -0.0025106387973184, -0.0000974537991009 ]
  - [  -0.0005849937525794,  0.0003136832626903,  0.0032975136300161 ]
  - [  -0.0003699643173220,  0.0011958429072153,  0.0035953652612595 ]
  - [   0.0050052617926611,  0.0093242007582245,  0.0110287375557091 ]
  - [  -0.0239767470154576, -0.0392787465230087, -0.0288940109198257 ]
  - [  -0.1172983271705346,  0.0526938087039923,  0.1234572663390186 ]
  - [   0.0003362164707146,  0.0017592084948623,  0.0044622954991317 ]
  - [   0.0003994138034884,  0.0006769031612914,  0.0051462996467862 ]
  - [   0.0000261117402084,  0.0028930418800119,  0.0027168830849090 ]
  - [   0.0000763037514900,  0.0022336544044633,  0.0052847656586849 ]
  - [   0.0001932238447695,  0.0015161116576551,  0.0025304820304178 ]
  - [   0.0002395142597498,  0.0003405316113005,  0.0044568051530520 ]
  - [  -0.0004947647986590,  0.0026990620430564,  0.0038330781580424 ]
  - [  -0.0000534595238667,  0.0021339517015626,  0.0032129016817360 ]
  - [   0.0000675911353087,  0.0015334217131103,  0.0035408485429411 ]
  - [  -0.0000956327209994,  0.0014364315731920,  0.0037724634345737 ]
  - [  -0.0000667447878976,  0.0016704547470692,  0.0037883961960318 ]
  - [   0.0000167770110764,  0.0014699421392946,  0.0036698472643038 ]
  - [   0.0000346182548631,  0.0016507209775068,  0.0037813345095438 ]
  - [   0.0000281672581691,  0.0014449656931076,  0.0036788902104553 ]
  - [  -0.0000704412912572,  0.0017480673685773,  0.0036245910042418 ]
  - [   0.0001454626946258,  0.0015809138706366,  0.0039555056843302 ]
  - [   0.0006106032253445,  0.0002391987349297,  0.0063804194738331 ]
  - [  -0.0003397916015308,  0.0019404323590367,  0.0042355967223470 ]
  - [   0.0001318164250895,  0.0007159097074910,  0.0037570334978690 ]
  - [  -0.0000682350210335,  0.0031904811559776,  0.0037745824658394 ]
  - [   0.0000426361156896,  0.0004547764645647,  0.0037576298632533 ]
  - [  -0.0000058551323361,  0.0016556300333908,  0.0036496374316776 ]
  - [  -0.0002681452850927,  0.0024458713545615,  0.0033482314582121 ]
  - [  -0.0001574059813349,  0.0015025826058498,  0.0034451489425608 ]
  - [  -0.0515056518260146, -0.1216888573642271,  0.1234145078713330 ]
  - [  -0.0012986939362197, -0.0040363872530536,  0.0055580084362857 ]
  - [   0.0002306861388609, -0.0028997831121376, -0.0059926961722174 ]
  - [  -0.0017065754961936, -0.0019443103158582, -0.0037186538339079 ]
  - [   0.0012969339256039, -0.0018053074760335, -0.0040096450549236 ]
  - [  -0.0000758307599881, -0.0016350138651636, -0.0038051559072442 ]
  - [  -0.0002919402766069, -0.0035023506239046, -0.0051356394727096 ]
  - [  -0.0015826376354401,  0.0069899859901462, -0.0071441654869774 ]
  - [   0.0002591878559296, -0.0010418427966658, -0.0041212419314351 ]
  - [   0.0000736390150547, -0.0012145020472338, -0.0038397617856715 ]
  - [  -0.0001191307165270, -0.0008479537227485, -0.0040025380643259 ]
  - [   0.0000979795013988, -0.0020796159178526, -0.0037540943471983 ]
  - [  -0.0000614835724222, -0.0018549953201433, -0.0037487031166944 ]
  - [   0.0000688268461352, -0.0009688795017688, -0.0036942385316071 ]
  - [  -0.0001164179587631, -0.0022268190123131, -0.0034862766273659 ]
  - [   0.0003235607307200, -0.0019560321222951, -0.0040599009395596 ]
  - [   0.0000951139420256, -0.0016738860813229, -0.0036525895080830 ]
  - [  -0.0000083028196708, -0.0012768362047436, -0.0036198315282835 ]
  - [  -0.0001827539033138, -0.0017438557973170, -0.0038889410598382 ]
  - [   0.0000317489060250, -0.0014621751971519, -0.0035933625102702 ]
  - [   0.0000556078153916, -0.0017811580950898, -0.0037458281881918 ]
  - [   0.0000983667933264, -0.0014666907958457, -0.0037620239282710 ]
  - [  -0.0001089861153495, -0.0014087569630404, -0.0036043479015601 ]
  - [   0.0000868202745964, -0.0018540166524922, -0.0036355971167443 ]
  - [   0.0044899280922378, -0.0018688874368960, -0.0056334637796709 ]
  - [  -0.0026425769602566,  0.0025173610236815,  0.0026199792358529 ]
  - [  -0.0007463544999115, -0.0034469674119084, -0.0046231912858386 ]
  - [  -0.0002981222296751, -0.0023046546771070, -0.0034731327651443 ]
  - [   0.0004499315011110, -0.0017603912248316, -0.0036847225296639 ]
  - [   0.0002179339266116, -0.0019497600435813, -0.0045605516070179 ]
  - [   0.0003228210141365,  0.0013652470008676, -0.0022366741062258 ]
  - [  -0.0042421370372755, -0.0079781237114508, -0.0063665270250750 ]
  - [  -0.1412537749534180, -0.2961246344657663,  0.0292724796882628 ]
  - [  -0.0274054297063396, -0.0459013328365693,  0.0111803996733146 ]
  - [   0.0224400624169724, -0.0476942829113199, -0.0116154996280747 ]
  - [  -0.0033462494317826, -0.0408907906187191, -0.0076161859482635 ]
  - [  -0.0207833691564229, -0.0508343504207897, -0.0076072414057119 ]
  - [   0.0334618559150759, -0.0446225723501691,  0.0012730794083119 ]
  - [  -0.0422375166180821, -0.0507532233025500, -0.0306367935013549 ]
  - [   0.0679226131562094, -0.0793530304036701, -0.0177941017999826 ]
  - [  -0.0007898000471041, -0.0475981472876004, -0.0084055975809134 ]
  - [  -0.0022673706520153, -0.0499223327138061, -0.0055175161503577 ]
  - [   0.0029291185218478, -0.0477840894526142, -0.0072578467423075 ]
  - [  -0.0008708194256802, -0.0465516856909072, -0.0058844388995382 ]
  - [  -0.0025139305759385, -0.0484345077991585, -0.0072004449752645 ]
  - [   0.0019086934465216, -0.0488215535050629, -0.0062133731196176 ]
  - [   0.0003840700423269, -0.0471992265180085, -0.0069055740956026 ]
  - [  -0.0010560677629984, -0.0478291122215772, -0.0065507525029032 ]
  - [  -0.0015428217367427, -0.0482115992903243, -0.0062902348651565 ]
  - [   0.0032850012606842, -0.0475233538440922, -0.0073133819229884 ]
  - [  -0.0015416359326292, -0.0478202608905874, -0.0066152867587318 ]
  - [   0.0003861010219933, -0.0479409866305929, -0.0071647938489049 ]
  - [   0.0008375556865693, -0.0476627671598591, -0.0064396067059492 ]
  - [  -0.0021716075626032, -0.0482515227295429, -0.0070014889431723 ]
  - [   0.0023704292399979, -0.0482471507222600, -0.0065642756238377 ]
  - [  -0.0008269856519140, -0.0472920865249623, -0.0076579885750725 ]
  - [   0.0023289599220150, -0.0685991891984113, -0.0219563101827136 ]
  - [   0.0067918578423136, -0.0492374874860924, -0.0074237749475409 ]
  - [   0.0042855694867881, -0.0461645325638122, -0.0069700157224593 ]
  - [  -0.0025282524929918, -0.0468556314106031, -0.0061268532063986 ]
  - [  -0.0032702484717074, -0.0481072445495219, -0.0070205559640034 ]
  - [   0.0012982888571340, -0.0497444817433719, -0.0051579701717551 ]
  - [   0.0054147568333129, -0.0502888819239428, -0.0059319433529024 ]
  - [  -0.0360075346079321, -0.1146163145201561, -0.0065295008658605 ]
  - [   0.0004997462778719,  0.0025651036667194,  0.0015563934559702 ]
  - [   0.0010173244468388,  0.0162056527586045, -0.0001883029785959 ]
  - [  -0.0055211246143350,  0.0181651109684365,  0.0051708062337639 ]
  - [   0.0030170950029281,  0.0144874159525466,  0.0216692913462222 ]
  - [  -0.0009443214689013,  0.0149338930677391,  0.0184752375189009 ]
  - [   0.0037316527586842,  0.0152636356366140,  0.0088382449681081 ]
  - [  -0.0042128427472955,  0.0100743754047383,  0.0269085693097977 ]
  - [  -0.0036433919857880,  0.0132167706197535,  0.0179763574074947 ]
  - [  -0.0000909847466447,  0.0148862599697858,  0.0168329424536794 ]
  - [   0.0006684538071937,  0.0153793923061709,  0.0168097160647313 ]
  - [  -0.0004477855291774,  0.0140786099822583,  0.0166229508822332 ]
  - [  -0.0004952563735293,  0.0158536604611599,  0.0163799936660207 ]
  - [   0.0009138113856022,  0.0152883191990782,  0.0165393095545357 ]
  - [   0.0001169052076690,  0.0141362871731900,  0.0169456176297739 ]
  - [  -0.0006742171760687,  0.0154728378620919,  0.0166712057401129 ]
  - [   0.0000765208045668,  0.0150191494439878,  0.0168102769153432 ]
  - [   0.0005091793664163,  0.0154338409817259,  0.0164891459695448 ]
  - [  -0.0004864607022202,  0.0142078381575579,  0.0169548097353352 ]
  - [  -0.0001875403193428,  0.0156721013031712,  0.0165495551246670 ]
  - [   0.0003456731353784,  0.0147621642699489,  0.0165469185950989 ]
  - [  -0.0003546162105951,  0.0150394425987342,  0.0167436803409749 ]
  - [   0.0001857664077945,  0.0153156358204514,  0.0167368836121873 ]
  - [  -0.0000627180335309,  0.0147298459184540,  0.0166377744533488 ]
  - [  -0.0001992935167226,  0.0164263809837640,  0.0165784982588400 ]
  - [  -0.0551770266483868, -0.1183677826194614,  0.0737347255660085 ]
  - [   0.0041748548441768,  0.0134652457039197,  0.0152096274911497 ]
  - [  -0.0030753791839889,  0.0167165143770822,  0.0169714757704754 ]
  - [  -0.0000303797999462,  0.0158766603330242,  0.0169013119802497 ]
  - [   0.0009679287245356,  0.0151279061473741,  0.0165858445816431 ]
  - [   0.0009869513983937,  0.0146037617082574,  0.0168631910200195 ]
  - [  -0.0024851030076500,  0.0126581639820561,  0.0165449897431092 ]
  - [   0.0010003701425171,  0.0199216130660907,  0.0160946576036731 ]
  - [   0.0011616317244283, -0.0104641873287865, -0.0126891990959071 ]
  - [  -0.0001526159596826, -0.0127040493215312, -0.0165459277802288 ]
  - [  -0.0014210184436699, -0.0160354020306785, -0.0165633882032796 ]
  - [   0.0004235169004200, -0.0152830198519270, -0.0168848924030268 ]
  - [   0.0010614107026160, -0.0152817519287598, -0.0165595460328327 ]
  - [  -0.0011829728401461, -0.0137949158562864, -0.0166598650631160 ]
  - [  -0.0004355127754978, -0.0170688534313601, -0.0163947713991565 ]
  - [  -0.0023066403795086, -0.0185624808036570, -0.0098283762490984 ]
  - [   0.0003689232910410, -0.0151117623068119, -0.0167539050551475 ]
  - [  -0.0003579695970080, -0.0151896040059990, -0.0166562322816071 ]
  - [   0.0003997076009908, -0.0152798232761638, -0.0165932888044693 ]
  - [  -0.0000777968618664, -0.0148729675810709, -0.0167992897916294 ]
  - [  -0.0002553364706280, -0.0153088479839895, -0.0166386817340830 ]
  - [   0.0004931535533348, -0.0148309552484230, -0.0168685780787910 ]
  - [  -0.0002604483135000, -0.0150952127851337, -0.0167104768189789 ]
  - [   0.0002216586204379, -0.0149568291129390, -0.0164181663250796 ]
  - [   0.0003992008941098, -0.0146357459393689, -0.0171613087119538 ]
  - [   0.0005102503354816, -0.0147429169731418, -0.0177774678174021 ]
  - [  -0.0016332423567927, -0.0146756212052259, -0.0162969195574970 ]
  - [   0.0004468266430585, -0.0164708502550637, -0.0168117379981256 ]
  - [   0.0014125567153952, -0.0142980336863547, -0.0166935344114328 ]
  - [  -0.0010346131810779, -0.0146776280452549, -0.0167962807188425 ]
  - [  -0.0005565941194538, -0.0152643449368064, -0.0165586627899082 ]
  - [   0.0002341389632575, -0.0158956124203523, -0.0161095192479033 ]
  - [  -0.0566077160781285, -0.0006273640699849,  0.0548785039676998 ]
  - [  -0.0350877885516584, -0.0297577277900482, -0.0393633406359657 ]
  - [   0.0116942503423914, -0.0169050232980970, -0.0124997298396967 ]
  - [  -0.0011968094729705, -0.0113407802154898, -0.0152680722802030 ]
  - [  -0.0037046610148725, -0.0176122095213191, -0.0165894076908021 ]
  - [   0.0137097674140064, -0.0177553051073459, -0.0222180557924078 ]
  - [  -0.0371645980929297,  0.0002826601164893,  0.0038140770511326 ]
  - [  -0.1748807183025338, -0.2283623671667489, -0.1720850163076412 ]
- atom:    1
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0001648707661386,  0.2098985755537261, -1.3370465838686019 ]
  - [  -0.0308749549980350, -0.0087450959189005, -0.0276025373861263 ]
  - [   0.0093832351836574,  0.0503007306126443,  0.0086033596088274 ]
  - [  -0.0012695901444299,  0.0491546475992242,  0.0062448172629152 ]
  - [   0.0000122282970842,  0.0482778882003049,  0.0067097828720559 ]
  - [   0.0012694940327545,  0.0491517020735297,  0.0062462237172962 ]
  - [  -0.0094133827747242,  0.0503045711450896,  0.0086031006896536 ]
  - [   0.0308540871823045, -0.0087360552394732, -0.0275987602377613 ]
  - [  -0.0000088096483983,  0.0463843373469994,  0.0070047553895831 ]
  - [   0.0054596516566422,  0.0479379182872523,  0.0093391778748528 ]
  - [   0.0005438714666615,  0.0479017672847683,  0.0074810232424345 ]
  - [  -0.0002036048178711,  0.0480015754241763,  0.0071895529580805 ]
  - [   0.0000056554189668,  0.0482546020408979,  0.0071733394595404 ]
  - [   0.0002020941666250,  0.0480051374516402,  0.0071906534250167 ]
  - [  -0.0005413097277626,  0.0478972421236316,  0.0074805701957173 ]
  - [  -0.0054553294326671,  0.0479465869018723,  0.0093326135389337 ]
  - [  -0.0000060322017276,  0.0482376176949866,  0.0070418631569610 ]
  - [   0.0003264209299029,  0.0477459319871879,  0.0068215368978470 ]
  - [  -0.0000453799777634,  0.0479997261654356,  0.0066168137826994 ]
  - [   0.0002125729316625,  0.0478054131610379,  0.0067981540573455 ]
  - [  -0.0000032369035210,  0.0479021265473894,  0.0066836051590787 ]
  - [  -0.0002074310381352,  0.0478030424132375,  0.0067988632774143 ]
  - [   0.0000544514844603,  0.0480027627852462,  0.0066190928630352 ]
  - [  -0.0003315514613457,  0.0477488382376050,  0.0068244882342046 ]
  - [  -0.0000097142614422,  0.0476318502140581,  0.0068884043821109 ]
  - [  -0.0050890043746326,  0.0475293065799140,  0.0093908664746465 ]
  - [   0.0014952720533610,  0.0484815764745757,  0.0075258738244934 ]
  - [  -0.0000267273014455,  0.0478831906838564,  0.0072204093055936 ]
  - [   0.0000043402780452,  0.0486460124720467,  0.0071523093119311 ]
  - [   0.0000269780197596,  0.0478818716386681,  0.0072256260800695 ]
  - [  -0.0014907838465049,  0.0485002229719750,  0.0075321296179952 ]
  - [   0.0050961301299335,  0.0475252113303627,  0.0094049752253169 ]
  - [   0.2063746866149677,  0.0885133306422098,  0.2838543545244836 ]
  - [   0.0064934646631780,  0.0037325766484552,  0.0059281008415394 ]
  - [   0.0007841423673831,  0.0022525423635677,  0.0048845199464530 ]
  - [  -0.0000645492169853,  0.0015439452562671,  0.0036037073285180 ]
  - [   0.0000698378527067,  0.0015560752237143,  0.0035833183542879 ]
  - [  -0.0007919083891292,  0.0022263602618899,  0.0048902828913650 ]
  - [  -0.0064626535537161,  0.0037685189291512,  0.0058858239852872 ]
  - [  -0.2064254774559399,  0.0885650668060697,  0.2839196467850600 ]
  - [  -0.0003955981146428,  0.0022469123662010,  0.0026632744348959 ]
  - [  -0.0010389391587767,  0.0020498255185180,  0.0032965683728043 ]
  - [  -0.0000502199514773,  0.0017842012950856,  0.0036382789262781 ]
  - [   0.0000428910324300,  0.0016710559214674,  0.0037023464664116 ]
  - [  -0.0000366156415861,  0.0016700087881307,  0.0036957123870281 ]
  - [   0.0000503600543970,  0.0017800070622470,  0.0036305580352695 ]
  - [   0.0010430009528101,  0.0020519724159779,  0.0032914072365635 ]
  - [   0.0003856496759779,  0.0022593783425993,  0.0026654056487886 ]
  - [  -0.0000154046934292,  0.0017317493020538,  0.0037268866861926 ]
  - [  -0.0001001136713759,  0.0016162337175954,  0.0036970964538725 ]
  - [  -0.0000518340420561,  0.0016509488300885,  0.0036805852083514 ]
  - [  -0.0000025644986469,  0.0016170261933548,  0.0036908340867590 ]
  - [   0.0000021591922381,  0.0016190616676692,  0.0036950293898387 ]
  - [   0.0000624845813103,  0.0016557076779642,  0.0036789652594307 ]
  - [   0.0000998079496207,  0.0016166890252483,  0.0036856417377441 ]
  - [   0.0000046055483040,  0.0017311356560143,  0.0037216595601675 ]
  - [   0.0014491429049016, -0.0008401679598638,  0.0060838892311391 ]
  - [   0.0003035128020965,  0.0010918425283913,  0.0029880562336384 ]
  - [   0.0000232826930898,  0.0018526335077281,  0.0036056841723086 ]
  - [  -0.0000108763511507,  0.0016034289360470,  0.0037256865268693 ]
  - [   0.0000209990053032,  0.0015988804474305,  0.0037209439278363 ]
  - [  -0.0000125272659347,  0.0018599286442226,  0.0036053626167851 ]
  - [  -0.0003266231490770,  0.0010873353729005,  0.0029773820453651 ]
  - [  -0.0014496113234109, -0.0008403429269843,  0.0060765441747897 ]
  - [   0.0000318000366758, -0.2548267696221928,  0.3469512286683732 ]
  - [   0.0008966613382310, -0.0084108128221432, -0.0026018146675587 ]
  - [   0.0011357237197052, -0.0013552622295867, -0.0034440315152822 ]
  - [  -0.0002725132771096, -0.0022083793907490, -0.0037886298551670 ]
  - [   0.0000122141722359, -0.0022361727958521, -0.0038255229730353 ]
  - [   0.0002688284698017, -0.0022105143770297, -0.0037827582180663 ]
  - [  -0.0011524891352173, -0.0013440161304036, -0.0034358780740004 ]
  - [  -0.0009381775932318, -0.0083732303587840, -0.0026143906835056 ]
  - [  -0.0000093155741408, -0.0031065035150232, -0.0027253670552909 ]
  - [  -0.0000895969423062, -0.0018821670441444, -0.0042691436641008 ]
  - [   0.0001173653826939, -0.0015728303202817, -0.0038380478166552 ]
  - [  -0.0000074102001342, -0.0017085972405503, -0.0037599102946484 ]
  - [   0.0000065738165798, -0.0014988343280205, -0.0037123229099912 ]
  - [   0.0000133250363356, -0.0017111103479506, -0.0037522929383585 ]
  - [  -0.0001234940339193, -0.0015658413854534, -0.0038312995934297 ]
  - [   0.0000926788012704, -0.0018932885408048, -0.0042644628527838 ]
  - [  -0.0000049456089320, -0.0017429616723109, -0.0038718640534158 ]
  - [   0.0000065307245242, -0.0015521745120862, -0.0037914126692343 ]
  - [  -0.0000588671958579, -0.0018279713008092, -0.0037611071246806 ]
  - [  -0.0000628246192676, -0.0015579048879074, -0.0036850299915579 ]
  - [  -0.0000013710683498, -0.0018056438327815, -0.0037692743256924 ]
  - [   0.0000681690932618, -0.0015520806869544, -0.0036866999318269 ]
  - [   0.0000649602495433, -0.0018278961989681, -0.0037537908002223 ]
  - [  -0.0000116663190125, -0.0015538730040405, -0.0037836985868660 ]
  - [  -0.0000243968994846, -0.0028104944343035, -0.0012376611875197 ]
  - [  -0.0012647800057632, -0.0003462658296697, -0.0016908844801632 ]
  - [  -0.0007526510832264, -0.0005831568119551, -0.0030672843433678 ]
  - [  -0.0000015305283099, -0.0014153566768906, -0.0038860471831582 ]
  - [   0.0000018146167880, -0.0016442860365789, -0.0034133904738974 ]
  - [   0.0000118391167507, -0.0014177885474864, -0.0038859163458128 ]
  - [   0.0007606577926066, -0.0005608671603419, -0.0030481130583108 ]
  - [   0.0012539194052300, -0.0003006716259195, -0.0016910780920218 ]
  - [  -0.0240556012771312, -0.0654980492253460,  0.0027238530213141 ]
  - [  -0.0269324691621082, -0.0444451327781337,  0.0052370958992381 ]
  - [   0.0073322400767368, -0.0501987956917596, -0.0047613175992723 ]
  - [   0.0013537357472403, -0.0464148923952368, -0.0068563637321562 ]
  - [  -0.0013515480282174, -0.0464202378766636, -0.0068623093622112 ]
  - [  -0.0073183114996116, -0.0502029581767635, -0.0047706341843649 ]
  - [   0.0269395212035031, -0.0444472527619234,  0.0052450513946614 ]
  - [   0.0240290748109581, -0.0654322326002063,  0.0027371169454602 ]
  - [   0.0010856653517325, -0.0464082462444380, -0.0047213320590233 ]
  - [  -0.0009932672150227, -0.0485198619680843, -0.0071410116338732 ]
  - [   0.0007968123948557, -0.0479544657109850, -0.0068527574292265 ]
  - [  -0.0009057282409179, -0.0482824236806018, -0.0069894751915103 ]
  - [   0.0009104512545074, -0.0482890404049720, -0.0069922388241022 ]
  - [  -0.0007940179285086, -0.0479532759472273, -0.0068601312033435 ]
  - [   0.0009861738134001, -0.0485202182029456, -0.0071440800824864 ]
  - [  -0.0010883829741893, -0.0464156863706914, -0.0047222871518579 ]
  - [  -0.0009363673723679, -0.0476345051563512, -0.0063850844110705 ]
  - [   0.0005363279035207, -0.0476429594928804, -0.0065234319049780 ]
  - [  -0.0002784746808308, -0.0478039094883801, -0.0066674765718900 ]
  - [   0.0005068809139842, -0.0478040720747647, -0.0067507642079216 ]
  - [  -0.0005045999144647, -0.0477991488137798, -0.0067498324535928 ]
  - [   0.0002836561511755, -0.0478037140254024, -0.0066671978680722 ]
  - [  -0.0005374022955068, -0.0476506498527516, -0.0065276350101463 ]
  - [   0.0009299362769339, -0.0476321654147500, -0.0063881162276955 ]
  - [   0.0096383437290759, -0.0362031646253289, -0.0238624645862906 ]
  - [   0.0012902210134118, -0.0482876098288666, -0.0082040912497832 ]
  - [   0.0011297227286174, -0.0489871959416396, -0.0072952093748104 ]
  - [  -0.0005804592799681, -0.0482427914626262, -0.0071741173019564 ]
  - [   0.0005798412405634, -0.0482439603172114, -0.0071754047580173 ]
  - [  -0.0011025803192638, -0.0489847433643496, -0.0072922642389744 ]
  - [  -0.0013107729362427, -0.0482919021853267, -0.0082124355936226 ]
  - [  -0.0096463976207169, -0.0362091630645294, -0.0238879014813222 ]
  - [  -0.0000213203041176,  0.0175480379307650,  0.0139538777126777 ]
  - [   0.0100757536419924,  0.0238382242887640,  0.0276525220367131 ]
  - [   0.0026339047259247,  0.0148379980865163,  0.0135414618003228 ]
  - [  -0.0010532322647876,  0.0147985480203802,  0.0167959154381143 ]
  - [   0.0000030497300029,  0.0153589196776465,  0.0169166259449950 ]
  - [   0.0010577114056926,  0.0148058665826934,  0.0167906999406681 ]
  - [  -0.0026200295662126,  0.0148165920036517,  0.0135350104992667 ]
  - [  -0.0101055224257272,  0.0238145353735162,  0.0276470587105578 ]
  - [  -0.0000039279938071,  0.0154588095829240,  0.0167915957057992 ]
  - [  -0.0007484862612925,  0.0151402927619849,  0.0162711925142391 ]
  - [  -0.0003436859572797,  0.0151528047968163,  0.0166221455640940 ]
  - [  -0.0000313058050302,  0.0151835298106635,  0.0169104630996967 ]
  - [  -0.0000013584571924,  0.0150771183841085,  0.0167873088097824 ]
  - [   0.0000374599545260,  0.0151772962374716,  0.0169073196337718 ]
  - [   0.0003449393420242,  0.0151532089525534,  0.0166140874504005 ]
  - [   0.0007450130471154,  0.0151436933895464,  0.0162724889808287 ]
  - [  -0.0000070490382311,  0.0149554174290621,  0.0168013582989723 ]
  - [   0.0004807992539827,  0.0145328355972698,  0.0164442926512088 ]
  - [   0.0001223860853173,  0.0150153518858795,  0.0168689294834055 ]
  - [  -0.0000357311029723,  0.0150144933029523,  0.0167037253565652 ]
  - [   0.0000056948604787,  0.0150741023333872,  0.0167807404113050 ]
  - [   0.0000408774734481,  0.0150212262018858,  0.0167032712121563 ]
  - [  -0.0001289811450850,  0.0150054356267419,  0.0168727951548929 ]
  - [  -0.0004790372556008,  0.0145353970936875,  0.0164348833839480 ]
  - [   0.0000187077831986, -0.0833639797651926,  0.1537351002690521 ]
  - [   0.0048591927317705,  0.0178644836943584,  0.0189326165604816 ]
  - [  -0.0003696598530273,  0.0151070011954180,  0.0168468295411745 ]
  - [  -0.0001703419005170,  0.0150979121694959,  0.0167176058997634 ]
  - [   0.0000035275289168,  0.0150355487906430,  0.0169972744220856 ]
  - [   0.0001933881889804,  0.0150965751384016,  0.0167274347307167 ]
  - [   0.0003105704764688,  0.0150872526087189,  0.0168287500889289 ]
  - [  -0.0048703508036055,  0.0178598500032571,  0.0189523628533052 ]
  - [   0.0080743774577385, -0.0225263671507781, -0.0145054431806818 ]
  - [  -0.0006897448547356, -0.0150786532537080, -0.0177666936829223 ]
  - [  -0.0000161120100082, -0.0150261243738287, -0.0169869606077393 ]
  - [   0.0000545620843582, -0.0151320840025625, -0.0168417404450127 ]
  - [  -0.0000436872627190, -0.0151486039221984, -0.0168275737633454 ]
  - [   0.0000203354252440, -0.0150066797953375, -0.0169899210370590 ]
  - [   0.0006911715869245, -0.0151059444414660, -0.0177537236624179 ]
  - [  -0.0080848957160947, -0.0225547732767448, -0.0145047477998418 ]
  - [   0.0000841239657943, -0.0150723953643395, -0.0167620611292268 ]
  - [   0.0001771911337564, -0.0151441163090981, -0.0166487453778731 ]
  - [   0.0000144431378419, -0.0150200113030310, -0.0167513940612979 ]
  - [   0.0000181510276673, -0.0151071729777886, -0.0167470401467257 ]
  - [  -0.0000164840332450, -0.0151115123578905, -0.0167497087560717 ]
  - [  -0.0000051433198286, -0.0150278275688015, -0.0167522271726410 ]
  - [  -0.0001811662269374, -0.0151381276299856, -0.0166428914729134 ]
  - [  -0.0000907181936990, -0.0150666908564513, -0.0167613198650209 ]
  - [   0.0007865496088682, -0.0153345350498008, -0.0162414850284328 ]
  - [   0.0005793706520213, -0.0144351450302005, -0.0172856142281137 ]
  - [  -0.0005098299861158, -0.0151836071316210, -0.0169809148995925 ]
  - [  -0.0001444012515684, -0.0151793964828045, -0.0169088070936037 ]
  - [   0.0001489454744456, -0.0151749803542213, -0.0169036012065192 ]
  - [   0.0005114246128584, -0.0151779113724902, -0.0169824336543176 ]
  - [  -0.0005764386658162, -0.0144368038638260, -0.0172809909662482 ]
  - [  -0.0007946555179382, -0.0153532029710213, -0.0162342501518296 ]
  - [  -0.0877733894096181,  0.0447460006984176,  0.1277769973906755 ]
  - [   0.0085126634203552, -0.0089804484082542, -0.0106076006266876 ]
  - [  -0.0009818290704651, -0.0155170043012973, -0.0176026169352124 ]
  - [  -0.0002477531806600, -0.0153423600320169, -0.0164019142445485 ]
  - [   0.0002529900341015, -0.0153294351328523, -0.0164003744226310 ]
  - [   0.0009831921969771, -0.0155235731454948, -0.0175881925102277 ]
  - [  -0.0084903379310976, -0.0089795714729006, -0.0106079942839926 ]
  - [   0.0877258606621878,  0.0446681275549368,  0.1277067325170472 ]
- atom:    1
  displacement:
    [  -0.0000000000000000,  0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0000001981381751, -0.1683223412693039,  1.3569742139764571 ]
  - [   0.0309996865721462,  0.1045208058190412,  0.0395556388159450 ]
  - [  -0.0085382031208223,  0.0447612611347420,  0.0046578224609922 ]
  - [   0.0006686040971495,  0.0467179449615873,  0.0073723759095514 ]
  - [   0.0000001793102188,  0.0475247964071851,  0.0066970922463772 ]
  - [  -0.0006683722565673,  0.0467179972423608,  0.0073724901115107 ]
  - [   0.0085382046773932,  0.0447613884768699,  0.0046580557192896 ]
  - [  -0.0309999232956248,  0.1045209249201412,  0.0395559013521618 ]
  - [  -0.0000001356629690,  0.0488174379214356,  0.0065113217756238 ]
  - [  -0.0057380447249416,  0.0480693551161074,  0.0039604200840996 ]
  - [  -0.0004121781864535,  0.0479220154817370,  0.0059573087647869 ]
  - [   0.0002276061974139,  0.0477542023411744,  0.0062937331307237 ]
  - [   0.0000001296771924,  0.0475131651660207,  0.0063713247520532 ]
  - [  -0.0002273689086264,  0.0477542427085369,  0.0062939203161059 ]
  - [   0.0004121734751531,  0.0479220982775330,  0.0059575495586171 ]
  - [   0.0057378518859642,  0.0480694458364919,  0.0039605631339941 ]
  - [  -0.0000001438601562,  0.0475387615252128,  0.0065165056806779 ]
  - [  -0.0003312950033470,  0.0480274074256819,  0.0067155075979239 ]
  - [   0.0000681820802025,  0.0478253198938349,  0.0068829544261576 ]
  - [  -0.0002054745446454,  0.0480050063815223,  0.0066548430834062 ]
  - [   0.0000001705071314,  0.0478758224671911,  0.0067588568196340 ]
  - [   0.0002057254583135,  0.0480050811950590,  0.0066550215864276 ]
  - [  -0.0000681695997720,  0.0478253926233351,  0.0068832187174054 ]
  - [   0.0003310776178782,  0.0480274855548657,  0.0067157181009962 ]
  - [  -0.0000001280077441,  0.0475825460238703,  0.0064015173467054 ]
  - [   0.0056915915726995,  0.0478451922502573,  0.0040159846556487 ]
  - [  -0.0017812420117672,  0.0472156156485339,  0.0059959635728659 ]
  - [   0.0001454531081184,  0.0479651235522273,  0.0063227798367538 ]
  - [   0.0000001571089052,  0.0471913024160358,  0.0063480343688225 ]
  - [  -0.0001451991582697,  0.0479651908866105,  0.0063229605854063 ]
  - [   0.0017812124433162,  0.0472157199297234,  0.0059962046992539 ]
  - [  -0.0056917837692006,  0.0478452632354338,  0.0040161113971698 ]
  - [  -0.1759340762411662, -0.0715029195184807, -0.2506251712865412 ]
  - [  -0.0074613785335971, -0.0008737098896288,  0.0016543259711773 ]
  - [  -0.0007152118712023,  0.0011344163865954,  0.0027418078459947 ]
  - [   0.0000901390509861,  0.0016081584023792,  0.0038393101974170 ]
  - [  -0.0000898093537145,  0.0016081478137966,  0.0038392024328617 ]
  - [   0.0007153633315504,  0.0011343282180159,  0.0027416756068410 ]
  - [   0.0074612896116574, -0.0008737929745267,  0.0016542299918286 ]
  - [   0.1759338086121461, -0.0715030313559953, -0.2506253045578458 ]
  - [   0.0003775113516739,  0.0010912526632764,  0.0047947177834141 ]
  - [   0.0010807597418266,  0.0011454429893151,  0.0042880570137371 ]
  - [   0.0000543614696671,  0.0014937308184535,  0.0038398161939303 ]
  - [  -0.0000558184223020,  0.0014875065470953,  0.0037484332881667 ]
  - [   0.0000561123798169,  0.0014874439709725,  0.0037483535205848 ]
  - [  -0.0000542714346177,  0.0014936246862472,  0.0038396482230808 ]
  - [  -0.0010809013817172,  0.0011454050289968,  0.0042878804466464 ]
  - [  -0.0003777393974213,  0.0010912894194209,  0.0047945933819616 ]
  - [   0.0000106414854728,  0.0014752670440789,  0.0037349130719685 ]
  - [   0.0000700244358292,  0.0015949482683769,  0.0037698188402242 ]
  - [   0.0000031703310578,  0.0015589398207145,  0.0037588125246736 ]
  - [  -0.0000240468177398,  0.0016057647855882,  0.0037311935554974 ]
  - [   0.0000243253362126,  0.0016057512256785,  0.0037311227755199 ]
  - [  -0.0000030624688061,  0.0015588331195851,  0.0037587550556191 ]
  - [  -0.0000701916172125,  0.0015948364983380,  0.0037696918941264 ]
  - [  -0.0000109292780083,  0.0014752112440705,  0.0037348820031597 ]
  - [  -0.0014013456194585,  0.0038814824034590,  0.0008794831051669 ]
  - [  -0.0002599538938015,  0.0021344287434272,  0.0044458432151831 ]
  - [  -0.0000044055803528,  0.0013682887767680,  0.0038352817637001 ]
  - [   0.0000112562219309,  0.0016266013919595,  0.0037306896390798 ]
  - [  -0.0000110010256081,  0.0016265198356326,  0.0037306360293482 ]
  - [   0.0000044656076167,  0.0013681632929164,  0.0038351868080116 ]
  - [   0.0002598049917712,  0.0021343520693192,  0.0044456896645261 ]
  - [   0.0014011237380302,  0.0038814313947870,  0.0008793793683556 ]
  - [  -0.0000002705514330,  0.3004446510593339, -0.3910687885986049 ]
  - [  -0.0003155912313907,  0.0061669323243594, -0.0049915093797514 ]
  - [  -0.0013261221781750, -0.0022977392161479, -0.0043503898016382 ]
  - [   0.0001457963830457, -0.0008388512765418, -0.0035569488856369 ]
  - [   0.0000001954041947, -0.0012551019442188, -0.0036876106939140 ]
  - [  -0.0001455592674289, -0.0008387944610055, -0.0035568619516719 ]
  - [   0.0013262190584987, -0.0022976076815009, -0.0043502235450504 ]
  - [   0.0003152568901989,  0.0061670819890489, -0.0049914769955927 ]
  - [  -0.0000001460640887, -0.0001336666616819, -0.0047595844469985 ]
  - [   0.0000417020175002, -0.0013627714573602, -0.0032617916039881 ]
  - [  -0.0001160266922731, -0.0016942939624504, -0.0036387329106580 ]
  - [   0.0000382563835987, -0.0014948397974303, -0.0037055598269057 ]
  - [   0.0000001159697746, -0.0016919028579375, -0.0037527656427151 ]
  - [  -0.0000379707554976, -0.0014947737453086, -0.0037054572782621 ]
  - [   0.0001160357345987, -0.0016941140927432, -0.0036386365434287 ]
  - [  -0.0000418906744242, -0.0013627388594089, -0.0032617147514768 ]
  - [  -0.0000001507413885, -0.0014605148065506, -0.0035572188334739 ]
  - [   0.0000004315496716, -0.0016966824619188, -0.0036526522290093 ]
  - [   0.0001139801180537, -0.0014429067199037, -0.0037025286652015 ]
  - [   0.0001007871556262, -0.0017273685233463, -0.0037907566830028 ]
  - [   0.0000001506049773, -0.0014766034378604, -0.0037215967182338 ]
  - [  -0.0001005413787233, -0.0017272057049952, -0.0037905602577280 ]
  - [  -0.0001138992142062, -0.0014427401993971, -0.0037023411060422 ]
  - [  -0.0000006655836987, -0.0016965817350482, -0.0036525753139289 ]
  - [  -0.0000002122271172, -0.0004652020816251, -0.0059425159187549 ]
  - [   0.0011994285718150, -0.0029687150361585, -0.0058175349426292 ]
  - [   0.0006911386511521, -0.0025977018085070, -0.0043255763549454 ]
  - [  -0.0000052057308274, -0.0017965004719370, -0.0035637734786224 ]
  - [   0.0000001749897963, -0.0016010459998871, -0.0040223451439022 ]
  - [   0.0000055300116646, -0.0017964270509673, -0.0035636546189697 ]
  - [  -0.0006911752642409, -0.0025976592409496, -0.0043253916442284 ]
  - [  -0.0011996583375151, -0.0029686429923511, -0.0058173599815149 ]
  - [   0.0288995259041643, -0.0198248545636629, -0.0143790007276868 ]
  - [   0.0297232944466068, -0.0512210821244407, -0.0192565768280174 ]
  - [  -0.0092880150930579, -0.0458242339170745, -0.0086755886538899 ]
  - [   0.0008345154188053, -0.0491472506028773, -0.0066166958701671 ]
  - [  -0.0008342335524981, -0.0491472912239024, -0.0066168134339065 ]
  - [   0.0092881698094036, -0.0458242864748011, -0.0086758322320664 ]
  - [  -0.0297234174401041, -0.0512212054821806, -0.0192568866368049 ]
  - [  -0.0288997505511642, -0.0198249098307768, -0.0143790987746100 ]
  - [  -0.0011687667268934, -0.0491271241572964, -0.0087138533950118 ]
  - [   0.0010590868890135, -0.0472432966707383, -0.0062599150876415 ]
  - [  -0.0006601876514468, -0.0477478436242846, -0.0066339801879035 ]
  - [   0.0009199775516807, -0.0474315377458127, -0.0065737704226962 ]
  - [  -0.0009196712858804, -0.0474315245132011, -0.0065738791767810 ]
  - [   0.0006603562598238, -0.0477478848474802, -0.0066342281761739 ]
  - [  -0.0010591765658968, -0.0472433787925742, -0.0062600798702961 ]
  - [   0.0011685124754075, -0.0491271557990023, -0.0087139117419321 ]
  - [   0.0010281461443557, -0.0480889706262579, -0.0071065518035412 ]
  - [  -0.0005698919928933, -0.0480676585624190, -0.0069674000327362 ]
  - [   0.0002536588406639, -0.0478917408519497, -0.0068353274261030 ]
  - [  -0.0004904457589331, -0.0478994776582634, -0.0067874848769939 ]
  - [   0.0004907907678708, -0.0478994959309837, -0.0067875209427971 ]
  - [  -0.0002535423989401, -0.0478918115522213, -0.0068355295024982 ]
  - [   0.0005697466170463, -0.0480677806993530, -0.0069676547168504 ]
  - [  -0.0010284195056285, -0.0480890361741467, -0.0071066772081960 ]
  - [  -0.0132316717811002, -0.0575015080773484,  0.0113744397281799 ]
  - [  -0.0007320184533887, -0.0473586296162822, -0.0057404488663609 ]
  - [  -0.0013739550656394, -0.0467611693048146, -0.0062971819666788 ]
  - [   0.0007183523357951, -0.0474985315720686, -0.0063483995432800 ]
  - [  -0.0007180444541453, -0.0474985449832969, -0.0063485056258368 ]
  - [   0.0013740750068029, -0.0467612832340874, -0.0062974127172899 ]
  - [   0.0007319388956233, -0.0473587017348523, -0.0057406992699432 ]
  - [   0.0132313904582233, -0.0575015720892504,  0.0113742972769523 ]
  - [  -0.0000000407879764,  0.0124204872797675,  0.0186760877197631 ]
  - [  -0.0119668152907368,  0.0048575352273946,  0.0042011737372327 ]
  - [  -0.0026220551257731,  0.0154206581243565,  0.0198812185239232 ]
  - [   0.0011361116220116,  0.0152168098096597,  0.0166325542516934 ]
  - [   0.0000000996009200,  0.0147594745420080,  0.0166269646055745 ]
  - [  -0.0011360095836708,  0.0152167978343757,  0.0166325227966853 ]
  - [   0.0026219748845163,  0.0154205342583465,  0.0198811078395788 ]
  - [   0.0119666800934368,  0.0048574103220920,  0.0042011446778493 ]
  - [  -0.0000000919647906,  0.0147285801173615,  0.0166531634425212 ]
  - [   0.0007512652357063,  0.0149626172888730,  0.0171629565551358 ]
  - [   0.0002841695562985,  0.0149403433349961,  0.0168037972775378 ]
  - [  -0.0000472555666338,  0.0149046126188076,  0.0164813578561648 ]
  - [   0.0000000953476165,  0.0150122715423352,  0.0166183303761937 ]
  - [   0.0000473148771995,  0.0149046264706335,  0.0164814186588435 ]
  - [  -0.0002841935136596,  0.0149403188342362,  0.0168037872130683 ]
  - [  -0.0007514496515237,  0.0149625583035090,  0.0171629723059740 ]
  - [  -0.0000000096228289,  0.0151304906318403,  0.0166445820190140 ]
  - [  -0.0004832700787017,  0.0155579247511501,  0.0169747067850195 ]
  - [  -0.0001192600123688,  0.0150282023108630,  0.0165838804127885 ]
  - [   0.0000116786006343,  0.0150954933324176,  0.0167200405894141 ]
  - [   0.0000000926319682,  0.0150139512344504,  0.0166225281063833 ]
  - [  -0.0000115535211162,  0.0150954623019403,  0.0167200194598479 ]
  - [   0.0001191822302747,  0.0150280826982835,  0.0165838734218214 ]
  - [   0.0004831727459938,  0.0155578238751358,  0.0169747370577116 ]
  - [  -0.0000001647044961,  0.0926320442944999, -0.1038946767886492 ]
  - [  -0.0053273520845363,  0.0127587909882803,  0.0140346598147914 ]
  - [   0.0003235492514519,  0.0149786596184794,  0.0166373084953119 ]
  - [   0.0002289803163383,  0.0150208884313001,  0.0167287459604758 ]
  - [   0.0000000654062457,  0.0150654917069397,  0.0164707345451990 ]
  - [  -0.0002289276682843,  0.0150208457086878,  0.0167286977190918 ]
  - [  -0.0003235709306893,  0.0149786090412537,  0.0166372491482845 ]
  - [   0.0053272419202310,  0.0127587173481087,  0.0140346192820424 ]
  - [  -0.0079100587321651, -0.0083228826743755, -0.0188531115379101 ]
  - [   0.0007260362965565, -0.0149335198282666, -0.0155916352007346 ]
  - [  -0.0000888510635352, -0.0151447883657611, -0.0164735644892422 ]
  - [  -0.0000249450236450, -0.0149502398170827, -0.0165755545334070 ]
  - [   0.0000250771333579, -0.0149503154827363, -0.0165755838886934 ]
  - [   0.0000889008841211, -0.0151447448997991, -0.0164735102469809 ]
  - [  -0.0007260374595266, -0.0149335434580796, -0.0155916944192239 ]
  - [   0.0079098910002112, -0.0083228720198248, -0.0188531161564111 ]
  - [  -0.0000966904164901, -0.0150910270258568, -0.0166619065821166 ]
  - [  -0.0001409731025504, -0.0150247820468427, -0.0167604543202741 ]
  - [   0.0000474983761824, -0.0150897670596992, -0.0166799767695204 ]
  - [   0.0000079057908638, -0.0150160840757604, -0.0167367767797471 ]
  - [  -0.0000077931057430, -0.0150161063461089, -0.0167367822203092 ]
  - [  -0.0000474096023975, -0.0150897390316115, -0.0166798503425359 ]
  - [   0.0001408979465427, -0.0150246996946419, -0.0167604287315365 ]
  - [   0.0000966098158579, -0.0150910319544044, -0.0166619102127056 ]
  - [  -0.0007711521966951, -0.0147557469613326, -0.0170519659406230 ]
  - [  -0.0005856854690951, -0.0156525133344697, -0.0161237087064868 ]
  - [   0.0005541105675831, -0.0149511951465278, -0.0165041790889497 ]
  - [   0.0001456851079999, -0.0149879805418756, -0.0165601890075808 ]
  - [  -0.0001455617765300, -0.0149879949391690, -0.0165602317877090 ]
  - [  -0.0005540055093107, -0.0149510791598875, -0.0165041387102594 ]
  - [   0.0005856501702986, -0.0156524687084956, -0.0161236799661378 ]
  - [   0.0007708965724217, -0.0147556867518705, -0.0170518928334416 ]
  - [   0.1101149974433673, -0.0859163206495785, -0.1771581088415002 ]
  - [  -0.0074668545030370, -0.0210177637363206, -0.0228372284545177 ]
  - [   0.0009021635340384, -0.0145839420757675, -0.0158947201779374 ]
  - [   0.0003083001253719, -0.0147987932547397, -0.0169982961755189 ]
  - [  -0.0003080998265380, -0.0147987658894719, -0.0169983577607711 ]
  - [  -0.0009021606952655, -0.0145838607726807, -0.0158947051667168 ]
  - [   0.0074666875242033, -0.0210177456413311, -0.0228372279988399 ]
  - [  -0.1101152874655604, -0.0859163955596045, -0.1771580433128687 ]
- atom:   33
  displacement:
    [   0.0369808060789851,  0.0336514484346291,  0.0000000000000000 ]
  forces:
  - [   0.1885587478055648,  0.0714048683851938,  0.1851897812463498 ]
  - [   0.0484490919132640,  0.0699564061471055, -0.0814859761079637 ]
  - [   0.0481819294542199,  0.0620895376913001,  0.0030910961261049 ]
  - [  -0.0095551820698340,  0.0452695943028674,  0.0065336505491844 ]
  - [   0.0000477994650944,  0.0487691048903547,  0.0067678452105996 ]
  - [   0.0010343361812711,  0.0487562918189943,  0.0066490204316370 ]
  - [   0.0011091006094775,  0.0474308975402614,  0.0077859010301948 ]
  - [  -0.0078932679255772,  0.0555170036434941,  0.0132390189138409 ]
  - [   0.0006053548724795,  0.0482323981261526,  0.0061520413544147 ]
  - [  -0.0009474728196945,  0.0496001632657082,  0.0039713724035636 ]
  - [   0.0001666668255624,  0.0473166769552326,  0.0061961184658298 ]
  - [  -0.0005863154849023,  0.0483836907108575,  0.0068937153240565 ]
  - [   0.0013090578640112,  0.0476240558832232,  0.0067676659959499 ]
  - [  -0.0012704040762859,  0.0476876201473173,  0.0067240785759303 ]
  - [   0.0004515564040481,  0.0482367903124269,  0.0069093815879916 ]
  - [   0.0004764976906530,  0.0474338839730130,  0.0066710667060273 ]
  - [  -0.0000694928126035,  0.0479955195866950,  0.0068264484369456 ]
  - [  -0.0001408185515713,  0.0479230659023046,  0.0068346977982681 ]
  - [  -0.0000476350861566,  0.0479183746039313,  0.0068313402747736 ]
  - [   0.0001210423099545,  0.0478964441428710,  0.0068275998957143 ]
  - [  -0.0000975925729874,  0.0479140966853988,  0.0067734952931662 ]
  - [   0.0000466713482395,  0.0479261851529195,  0.0067874698744375 ]
  - [  -0.0000684352055112,  0.0479598285354269,  0.0067708855142191 ]
  - [   0.0002134186401351,  0.0478958755474513,  0.0066920404126514 ]
  - [   0.0000585953833017,  0.0474275764510296,  0.0068121616541326 ]
  - [  -0.0002600720916621,  0.0479236893758816,  0.0075289938920322 ]
  - [  -0.0008489735687250,  0.0483514483276011,  0.0078368948636772 ]
  - [   0.0009761899552322,  0.0478890273532344,  0.0068732290209273 ]
  - [   0.0003470950818501,  0.0475247703384360,  0.0067952614061019 ]
  - [  -0.0006119140085195,  0.0476658339599476,  0.0068390136635372 ]
  - [  -0.0012594867535737,  0.0480880434723393,  0.0067796407818485 ]
  - [   0.0009409856210162,  0.0472665207040779,  0.0063210751886354 ]
  - [  -0.4023084811027696, -0.2799753657301252,  0.1033435291591061 ]
  - [   0.0396944189366049, -0.0132018438164977, -0.0067335987005264 ]
  - [  -0.0011629082530310,  0.0027210432976437,  0.0050962948769302 ]
  - [   0.0003069644126066,  0.0015888107549712,  0.0036134005638713 ]
  - [   0.0001060236953532,  0.0014706280231623,  0.0035991315593226 ]
  - [   0.0003232192941643,  0.0017318950996502,  0.0036434496102768 ]
  - [   0.0005571595992281,  0.0009262982543167,  0.0035997654999404 ]
  - [   0.0330229948847898, -0.0079563739249113,  0.0028432785836714 ]
  - [   0.0004397343090712,  0.0011327089004975,  0.0036567536470311 ]
  - [   0.0003609447954708,  0.0009379709602032,  0.0045703007490981 ]
  - [   0.0001458550003968,  0.0014473751789567,  0.0039294901272803 ]
  - [  -0.0000228737931780,  0.0015452377367626,  0.0035708365324290 ]
  - [  -0.0000122080861756,  0.0017190105194073,  0.0038778980330669 ]
  - [   0.0000361442524032,  0.0015694684834277,  0.0035345299103036 ]
  - [  -0.0000420149202276,  0.0012286263301396,  0.0038044241273013 ]
  - [  -0.0007976749434341,  0.0015868531266433,  0.0044151185717039 ]
  - [   0.0000492246245075,  0.0015358590296760,  0.0037581601162440 ]
  - [   0.0000640603962926,  0.0015696534347187,  0.0037149664751213 ]
  - [   0.0000226170843741,  0.0015435730469964,  0.0037623855623703 ]
  - [  -0.0000002538159047,  0.0016313560266197,  0.0037709381760258 ]
  - [  -0.0000077077596870,  0.0015369740582941,  0.0037487534333459 ]
  - [  -0.0000247791683305,  0.0016219644516770,  0.0037502987531525 ]
  - [  -0.0000536365002938,  0.0015969895029607,  0.0036895703291425 ]
  - [   0.0000062094078459,  0.0016138001247639,  0.0037140031287277 ]
  - [   0.0004794008750366,  0.0009384591592449,  0.0041477712199006 ]
  - [  -0.0000025443480868,  0.0006568885759152,  0.0043003552108842 ]
  - [  -0.0000436238187667,  0.0012663579342685,  0.0036981313788134 ]
  - [   0.0000454674485765,  0.0015699171715292,  0.0038143698743153 ]
  - [  -0.0000181769804627,  0.0016867209509521,  0.0036829867573961 ]
  - [  -0.0000004448945287,  0.0014911160915395,  0.0037988196153557 ]
  - [   0.0000978571882706,  0.0015128697772562,  0.0035138557533189 ]
  - [  -0.0004431740748470,  0.0018564116180713,  0.0030561894076436 ]
  - [  -0.0023247717994620,  0.0028943748366035, -0.0027949907273177 ]
  - [  -0.0065437642188327, -0.0021874778958168, -0.0098005354489790 ]
  - [  -0.0005980949491454, -0.0024349721285658, -0.0036688868167669 ]
  - [   0.0002313255157326, -0.0017930539959908, -0.0035871117860154 ]
  - [  -0.0000996329484674, -0.0017616783079592, -0.0037298328101843 ]
  - [   0.0001412046163580, -0.0014280578240919, -0.0036276999124986 ]
  - [  -0.0000460513497286, -0.0020287557843922, -0.0040421343761332 ]
  - [   0.0010100006830269, -0.0006297541143016, -0.0036889779403922 ]
  - [   0.0001379934940456, -0.0009006435222380, -0.0037441037530528 ]
  - [  -0.0000555440951440, -0.0011100509221234, -0.0038082556461469 ]
  - [  -0.0000442053207970, -0.0017723995288897, -0.0035977941971359 ]
  - [  -0.0000729393339114, -0.0015271139115547, -0.0037360596546655 ]
  - [   0.0000243747653868, -0.0016343252364289, -0.0037527430423898 ]
  - [   0.0000139640588158, -0.0017061308285178, -0.0037449878440286 ]
  - [   0.0000356058568530, -0.0014560982714460, -0.0037626661329836 ]
  - [  -0.0000134869031417, -0.0016204811962826, -0.0037741269827377 ]
  - [  -0.0000166203243489, -0.0016320292277622, -0.0037702045692779 ]
  - [   0.0000157758507149, -0.0015749860353162, -0.0037462419452900 ]
  - [   0.0000439607683692, -0.0015326079670962, -0.0037674993824255 ]
  - [  -0.0000249422484028, -0.0015435216843749, -0.0037284875783590 ]
  - [  -0.0000116632786900, -0.0016783878824169, -0.0037101674234234 ]
  - [   0.0000451780558065, -0.0016310373020443, -0.0037184494408412 ]
  - [   0.0000438352756730, -0.0015028683881187, -0.0037313147136623 ]
  - [  -0.0000736868745968, -0.0017062352358196, -0.0037560280213589 ]
  - [   0.0000759445696809, -0.0029273184006877, -0.0045212639363311 ]
  - [   0.0017950760482581, -0.0009418477313749, -0.0041009636241599 ]
  - [  -0.0010686068816141, -0.0009149007322014, -0.0029203493574754 ]
  - [  -0.0002676678371019, -0.0020442850270755, -0.0040000712830877 ]
  - [  -0.0000322754973319, -0.0017821270908516, -0.0037453824876440 ]
  - [   0.0000566210539206, -0.0017398249733760, -0.0037915998144875 ]
  - [  -0.0000249026393697, -0.0017996949795958, -0.0038926245632815 ]
  - [   0.0007771945639176,  0.0013317418187778, -0.0032040845869240 ]
  - [   0.0451872291014737,  0.0882954323053048, -0.2024731146623418 ]
  - [   0.0077400808539116, -0.0494593057528136, -0.0116000191665619 ]
  - [  -0.0007465384818300, -0.0476722670814824, -0.0055280875595647 ]
  - [   0.0016329587381280, -0.0468623935451143, -0.0074184851759227 ]
  - [  -0.0016563786229890, -0.0484145859297854, -0.0070976761030706 ]
  - [   0.0009501408239734, -0.0486617535837686, -0.0070736381935925 ]
  - [   0.0001080689735561, -0.0470475226703780, -0.0073164832934598 ]
  - [  -0.0029990779911713, -0.0519418628577580, -0.0120970633323115 ]
  - [  -0.0002254788636576, -0.0484590769122890, -0.0077198570538862 ]
  - [  -0.0004900075852350, -0.0479004190674211, -0.0070527513859946 ]
  - [  -0.0004958850439270, -0.0478675081035917, -0.0066416748087492 ]
  - [   0.0004151212483059, -0.0479657912988706, -0.0068271189011670 ]
  - [   0.0000763979626609, -0.0475641415527796, -0.0066631540738190 ]
  - [  -0.0006149095766835, -0.0479129762356175, -0.0068128559540719 ]
  - [   0.0007616426878862, -0.0479729897620223, -0.0068362998933211 ]
  - [   0.0000487723500310, -0.0480694112461986, -0.0068586658532051 ]
  - [  -0.0000663408490054, -0.0477649865817854, -0.0068759778179413 ]
  - [  -0.0003127569266587, -0.0478439373597449, -0.0067164959439927 ]
  - [   0.0003340514897641, -0.0478401859976988, -0.0069366342089753 ]
  - [  -0.0001085972066392, -0.0479413316249139, -0.0067344155893602 ]
  - [  -0.0000504860891458, -0.0477051331067088, -0.0068441995290391 ]
  - [  -0.0000357130946676, -0.0480348542108889, -0.0066320403563544 ]
  - [  -0.0000563540387263, -0.0479367940371816, -0.0068319789608267 ]
  - [   0.0002541590646428, -0.0479388202369292, -0.0067268051945398 ]
  - [  -0.0041741353137558, -0.0481593747427779, -0.0076019875631854 ]
  - [  -0.0015388060928126, -0.0476507258959910, -0.0068987962183299 ]
  - [   0.0020807682615601, -0.0480450029834934, -0.0066779201601986 ]
  - [   0.0003890917552572, -0.0471011500236470, -0.0066369723313487 ]
  - [  -0.0004524706135944, -0.0474914956121235, -0.0067684970385716 ]
  - [  -0.0001771782496591, -0.0474914677782156, -0.0066191105730248 ]
  - [  -0.0017689090477673, -0.0488334703299955, -0.0055797967308521 ]
  - [   0.0078462182486895, -0.0461269193856367, -0.0054991782307056 ]
  - [  -0.0074654989845316,  0.0207764905024686,  0.0233602784119815 ]
  - [   0.0143204528029288,  0.0424214331572925,  0.0092754297363821 ]
  - [   0.0018159863927194,  0.0141019126027756,  0.0194028353685702 ]
  - [  -0.0006960661429100,  0.0152908935828250,  0.0155396080367035 ]
  - [   0.0003812931099397,  0.0151780867482953,  0.0172711530642127 ]
  - [  -0.0001254599884641,  0.0150965965242520,  0.0169929090616092 ]
  - [   0.0007593275374844,  0.0152780945271352,  0.0160736098050058 ]
  - [  -0.0009376415908513,  0.0145140945077376,  0.0189827178435753 ]
  - [   0.0000830653746464,  0.0150329788477125,  0.0168514863789542 ]
  - [   0.0000039007792003,  0.0150657279396969,  0.0168861541951214 ]
  - [   0.0002166753799620,  0.0151982652559227,  0.0167555774573359 ]
  - [   0.0001080268620408,  0.0148980477127396,  0.0168072300239782 ]
  - [  -0.0001077131499575,  0.0150795685299425,  0.0167029220450462 ]
  - [   0.0000799164377407,  0.0151236908344461,  0.0166768462917615 ]
  - [  -0.0000780906154678,  0.0148982917738164,  0.0168245618626149 ]
  - [  -0.0001866995697002,  0.0152047210886289,  0.0167684818279169 ]
  - [   0.0000124015813481,  0.0151521299672898,  0.0167104447659594 ]
  - [  -0.0000996622028340,  0.0150543345885039,  0.0166900033206113 ]
  - [  -0.0000734151587571,  0.0149320900973525,  0.0167752991993774 ]
  - [   0.0000365348123264,  0.0150444871357215,  0.0166239021615298 ]
  - [   0.0000159076122421,  0.0150272841972767,  0.0167358284014536 ]
  - [  -0.0000177018507384,  0.0149768016879877,  0.0167434059181453 ]
  - [  -0.0000883522453608,  0.0150145767309694,  0.0166087044017114 ]
  - [   0.0001058114180677,  0.0152172074156547,  0.0168416404277643 ]
  - [   0.0141731359024608,  0.0471693342360320,  0.0152846690577682 ]
  - [  -0.0122588009215481,  0.0187271772265317,  0.0239737045802926 ]
  - [  -0.0002069014772606,  0.0134466654357110,  0.0164132330985561 ]
  - [  -0.0004702438284467,  0.0150949789916753,  0.0167363217331095 ]
  - [  -0.0000418810772699,  0.0151540904806609,  0.0166598956925707 ]
  - [   0.0002098328855680,  0.0150221060083651,  0.0165714277284244 ]
  - [   0.0005048310678455,  0.0149399969012582,  0.0166897188177097 ]
  - [  -0.0006136400108831,  0.0145496936625840,  0.0157350054680302 ]
  - [  -0.0081987697737666,  0.0063569413548218, -0.0214338484836393 ]
  - [   0.0003795617948061, -0.0146063477902166, -0.0173779962592533 ]
  - [   0.0002035565584432, -0.0148757088914748, -0.0166908712831201 ]
  - [  -0.0001791438517544, -0.0150783859065501, -0.0167114872901755 ]
  - [   0.0000072968327739, -0.0151767499347824, -0.0167458293615664 ]
  - [   0.0001620138797037, -0.0151007879948274, -0.0166451615591488 ]
  - [  -0.0003419444811729, -0.0149381657447415, -0.0165795139052213 ]
  - [   0.0011218843757530, -0.0149413077286309, -0.0163206198721481 ]
  - [   0.0000723456206764, -0.0150451654234726, -0.0167790080173635 ]
  - [   0.0000866600370265, -0.0150907089720990, -0.0167128087980812 ]
  - [  -0.0001390948035829, -0.0150684014432078, -0.0167573828160243 ]
  - [   0.0000488954669914, -0.0151032544409259, -0.0167203116454560 ]
  - [   0.0000358472575121, -0.0150238996514058, -0.0166354183231682 ]
  - [  -0.0000305165351571, -0.0151037766815557, -0.0167601680665513 ]
  - [   0.0001447964926629, -0.0150424341297541, -0.0167368846476576 ]
  - [  -0.0001212595070418, -0.0151733691195298, -0.0167179665482621 ]
  - [   0.0000716369677086, -0.0153605069283633, -0.0165169170010167 ]
  - [   0.0005856470566664, -0.0149553557225168, -0.0170132478325087 ]
  - [   0.0000808376557518, -0.0149247072754046, -0.0169386684943561 ]
  - [  -0.0004097302560776, -0.0150011525628513, -0.0165043503038002 ]
  - [   0.0001028058628025, -0.0153062817811355, -0.0167876168840958 ]
  - [   0.0005005794802794, -0.0149330478930880, -0.0166406690971262 ]
  - [  -0.0002755313161980, -0.0148761458086738, -0.0169602119055517 ]
  - [  -0.0003917202282869, -0.0151554447883991, -0.0166992616951167 ]
  - [  -0.0089763429304167, -0.0121656934954771, -0.0084584845823105 ]
  - [   0.0027316088957952, -0.0323428204199374, -0.0136264878964070 ]
  - [  -0.0045151726326894, -0.0161819780265800, -0.0173721168507886 ]
  - [   0.0010222482558894, -0.0154913357516983, -0.0164012581045505 ]
  - [   0.0000234448232345, -0.0148117758896421, -0.0167269430141953 ]
  - [  -0.0004055900654311, -0.0157351332427131, -0.0169549929550219 ]
  - [   0.0011869764938175, -0.0167914855593706, -0.0177260768632154 ]
  - [   0.0208180967403125,  0.0180847733368103, -0.0002212179964857 ]
- atom:   33
  displacement:
    [  -0.0369808060789851, -0.0336514484346291,  0.0000000000000000 ]
  forces:
  - [  -0.2152887803327496,  0.0135468468745177, -0.2055883768637110 ]
  - [  -0.0520380126436153,  0.0232800065304919,  0.0931295102644551 ]
  - [  -0.0451156653434167,  0.0342885174935058,  0.0102142289559209 ]
  - [   0.0089223660554614,  0.0504253326499966,  0.0069584869403709 ]
  - [  -0.0000096887394251,  0.0470934155584095,  0.0067152384663205 ]
  - [  -0.0009978134991186,  0.0470430217687591,  0.0068029016301701 ]
  - [  -0.0007174131776247,  0.0482720174076912,  0.0058420744694675 ]
  - [   0.0048769747374602,  0.0404583560281292, -0.0001230762586302 ]
  - [  -0.0003984692968895,  0.0476133075016804,  0.0071647818566797 ]
  - [   0.0010155054793360,  0.0466832743801949,  0.0091892510704642 ]
  - [  -0.0001205794194725,  0.0484973098259971,  0.0073311432230584 ]
  - [   0.0005783524219419,  0.0474043473351879,  0.0066346847725992 ]
  - [  -0.0013131860520452,  0.0481732383046556,  0.0067553374296867 ]
  - [   0.0012731636167462,  0.0480926384948644,  0.0067497185083267 ]
  - [  -0.0004344925667676,  0.0475187924756208,  0.0065702234676653 ]
  - [  -0.0005648266221685,  0.0483389883534975,  0.0068698741073569 ]
  - [   0.0000947696018471,  0.0478133809365360,  0.0066882947073246 ]
  - [   0.0001367055689180,  0.0478667501533555,  0.0066634584327430 ]
  - [   0.0000504809367993,  0.0478884611904948,  0.0066926635202663 ]
  - [  -0.0001384295321477,  0.0479065048904585,  0.0066942554739784 ]
  - [   0.0001105077279152,  0.0478856781302694,  0.0067449978172323 ]
  - [  -0.0000696420759833,  0.0478820795102364,  0.0067307111380082 ]
  - [   0.0000932411684834,  0.0478437051845419,  0.0067377401706264 ]
  - [  -0.0002313071719542,  0.0479010636963695,  0.0068106520783590 ]
  - [   0.0000912111673901,  0.0481641743744872,  0.0066134432392830 ]
  - [   0.0001811801455864,  0.0478562227990564,  0.0061080508417700 ]
  - [   0.0009396253047892,  0.0473890677304754,  0.0056871302736092 ]
  - [  -0.0010387271415964,  0.0479349705685653,  0.0066251173777201 ]
  - [  -0.0002758603080576,  0.0482571378879795,  0.0067242496359803 ]
  - [   0.0005810831646475,  0.0480998299738946,  0.0066302495358190 ]
  - [   0.0011994660477251,  0.0476672318388538,  0.0066394720450188 ]
  - [  -0.0009782666598958,  0.0484409171578522,  0.0072205717629579 ]
  - [   0.4343516763152393,  0.2844085984246989, -0.0381947949261094 ]
  - [  -0.0372800051418623,  0.0153384019019912,  0.0137512748716083 ]
  - [   0.0009699550826550,  0.0005077880164810,  0.0023990239240391 ]
  - [  -0.0003435190248218,  0.0015982917028085,  0.0038140601686050 ]
  - [  -0.0001644515897336,  0.0017296295628100,  0.0038373595851354 ]
  - [  -0.0001474525330665,  0.0014601621028221,  0.0037588539206712 ]
  - [  -0.0005840736918422,  0.0024402546954811,  0.0039823819468233 ]
  - [  -0.0354075628181290,  0.0112868370227427,  0.0047633926252871 ]
  - [  -0.0003861546896230,  0.0020767937879877,  0.0038073307719680 ]
  - [  -0.0004434203729994,  0.0021148490262002,  0.0029062884080131 ]
  - [  -0.0001333078888032,  0.0017674426992642,  0.0035149189682858 ]
  - [   0.0000033577509863,  0.0016613262732376,  0.0038920004504763 ]
  - [  -0.0000327372750437,  0.0014906573804913,  0.0035769243299077 ]
  - [  -0.0000552591238146,  0.0016689605267491,  0.0039155056708692 ]
  - [   0.0001266149809153,  0.0018854260974972,  0.0036270342259960 ]
  - [   0.0008306133945554,  0.0016759768513676,  0.0030185034129896 ]
  - [  -0.0000288591725073,  0.0016422778624145,  0.0036753421094985 ]
  - [  -0.0000477541438698,  0.0015977827714435,  0.0037184879318542 ]
  - [  -0.0000263911560379,  0.0016357588080518,  0.0036858893734996 ]
  - [  -0.0000080862044859,  0.0015730977524832,  0.0036886223117429 ]
  - [  -0.0000049505439228,  0.0016714452406480,  0.0037101388358310 ]
  - [   0.0000043912546783,  0.0015654475046321,  0.0036947107877578 ]
  - [   0.0000500313228255,  0.0015772106853442,  0.0037417266266552 ]
  - [   0.0000076648258602,  0.0015509035727687,  0.0037150936123970 ]
  - [  -0.0004063274418347,  0.0020687851398732,  0.0033771884490389 ]
  - [  -0.0000469494527860,  0.0026080697855509,  0.0031376216841003 ]
  - [   0.0000253070122374,  0.0019740668221970,  0.0037714770370021 ]
  - [  -0.0000461409947678,  0.0016098515152740,  0.0036368469438511 ]
  - [  -0.0000405278611121,  0.0015023703764952,  0.0037613882666018 ]
  - [  -0.0000051969651177,  0.0017351222355840,  0.0036235680704184 ]
  - [  -0.0000302506958825,  0.0017303162359446,  0.0039532433192350 ]
  - [   0.0004783176331030,  0.0012804913659431,  0.0044488152100342 ]
  - [   0.0020403311000685, -0.0052252030724126, -0.0048628920168959 ]
  - [   0.0062822242488371, -0.0007717468470894,  0.0019472620662979 ]
  - [   0.0004916769904259, -0.0010229080645441, -0.0038927069077451 ]
  - [  -0.0002548963215352, -0.0014775595035081, -0.0038286033992980 ]
  - [   0.0001584655276666, -0.0015499333326477, -0.0037525544434445 ]
  - [  -0.0001578287113452, -0.0018185408153219, -0.0038450166699420 ]
  - [  -0.0000566406818692, -0.0012539070361243, -0.0034110338608327 ]
  - [  -0.0009194669729048, -0.0025575741849546, -0.0036452224558395 ]
  - [  -0.0001304441205642, -0.0024166780856740, -0.0036562026553639 ]
  - [   0.0001102620752622, -0.0020775455396071, -0.0036762296482240 ]
  - [   0.0000027938285640, -0.0014878957545449, -0.0038597966180348 ]
  - [   0.0000508860850077, -0.0017054280910935, -0.0037020378237415 ]
  - [  -0.0000077665489241, -0.0015983687832638, -0.0036988167983332 ]
  - [   0.0000212757421293, -0.0015562145719045, -0.0037290642529562 ]
  - [  -0.0000328056435814, -0.0017801886549342, -0.0037291481225461 ]
  - [  -0.0000216184687047, -0.0015506350966434, -0.0036959764332159 ]
  - [   0.0000173433090192, -0.0016336252887131, -0.0036936413491348 ]
  - [  -0.0000214032609378, -0.0016736451878444, -0.0037057789329981 ]
  - [  -0.0000736302567115, -0.0017034175438801, -0.0036811039823592 ]
  - [   0.0000076820638436, -0.0017045459979700, -0.0037243248226744 ]
  - [   0.0000131719779526, -0.0015735062801800, -0.0037393263771101 ]
  - [  -0.0000256167531801, -0.0016175177254046, -0.0037384122464748 ]
  - [  -0.0000201299037777, -0.0017326084443563, -0.0037361703411300 ]
  - [   0.0000815194542523, -0.0015369469974883, -0.0037183281338923 ]
  - [  -0.0002055319763332, -0.0001485946506789, -0.0030173359330398 ]
  - [  -0.0019414092765887, -0.0021894673029367, -0.0032408287067807 ]
  - [   0.0012331925889091, -0.0022949303660133, -0.0045371122914544 ]
  - [   0.0002564423142372, -0.0011874466740016, -0.0034553734629552 ]
  - [   0.0000430814137868, -0.0014360153719873, -0.0037143880918070 ]
  - [  -0.0000136995047185, -0.0015052277753297, -0.0036950513941288 ]
  - [  -0.0000549004761386, -0.0015350054947109, -0.0035896623136085 ]
  - [  -0.0006207491977236, -0.0043539016338764, -0.0040606246606902 ]
  - [  -0.0501129543754625, -0.1705203888079719,  0.1701998906920706 ]
  - [  -0.0066086428743156, -0.0460619106510293, -0.0028050907588285 ]
  - [   0.0005892025511485, -0.0480838681307110, -0.0080156772821144 ]
  - [  -0.0013621484303154, -0.0487909109562680, -0.0061182848236383 ]
  - [   0.0012618783855896, -0.0472800572670838, -0.0064318156864160 ]
  - [  -0.0003929615739032, -0.0470443837833287, -0.0064762040915436 ]
  - [  -0.0007359089998291, -0.0485670314173916, -0.0061188638883563 ]
  - [   0.0044578439789119, -0.0445632859387385, -0.0012845439463374 ]
  - [   0.0001845673118910, -0.0471486662662222, -0.0056672244977737 ]
  - [   0.0004904345553209, -0.0478073755015554, -0.0065362126067534 ]
  - [   0.0005289876452470, -0.0478201435054255, -0.0068488148555365 ]
  - [  -0.0004357844472525, -0.0477384254501581, -0.0066624265944733 ]
  - [  -0.0000670930605768, -0.0481351793717376, -0.0068312692599251 ]
  - [   0.0006059393030254, -0.0477786638637036, -0.0067038307674892 ]
  - [  -0.0007714219076128, -0.0477236587954120, -0.0066888804835062 ]
  - [  -0.0000520700700922, -0.0475833211292681, -0.0065588610726661 ]
  - [   0.0000773121872677, -0.0479217053149068, -0.0066858837427371 ]
  - [   0.0003170886752930, -0.0478507470862447, -0.0068215466350326 ]
  - [  -0.0003230519410850, -0.0478585503076653, -0.0065721592884865 ]
  - [   0.0001067971948192, -0.0477464159803809, -0.0067616641679190 ]
  - [   0.0000524302662705, -0.0479774255166061, -0.0066495054309026 ]
  - [   0.0000290414962236, -0.0476623229669035, -0.0068876368240211 ]
  - [   0.0000289855738351, -0.0477666908802167, -0.0067166123042801 ]
  - [  -0.0002354582722114, -0.0477278301786847, -0.0068289254943672 ]
  - [   0.0049104311205286, -0.0469736859402520, -0.0058561230117896 ]
  - [   0.0014296658334134, -0.0484338106750797, -0.0068841931931315 ]
  - [  -0.0023301000605399, -0.0476915403896836, -0.0069468195961633 ]
  - [  -0.0003425216848449, -0.0486112766347289, -0.0068722885609594 ]
  - [   0.0004895658521030, -0.0482177373453339, -0.0067525370731857 ]
  - [   0.0001405040017968, -0.0481822647941593, -0.0068970529343220 ]
  - [   0.0017068192284301, -0.0468151251300817, -0.0079678391945351 ]
  - [  -0.0084556289752296, -0.0499316589694601, -0.0089668020549407 ]
  - [   0.0079340931731344,  0.0078382006768827,  0.0097889841025974 ]
  - [  -0.0127372215247660, -0.0100956676256682,  0.0243938154881763 ]
  - [  -0.0019275601208714,  0.0159077919441479,  0.0142516318747089 ]
  - [   0.0006618656085185,  0.0148185291440383,  0.0178849586078775 ]
  - [  -0.0003916868957454,  0.0149141698844355,  0.0162035186912046 ]
  - [   0.0000631257109666,  0.0149676461356703,  0.0164031398180681 ]
  - [  -0.0006032095954343,  0.0147864408963534,  0.0173734417007873 ]
  - [   0.0008352460300201,  0.0158841564345801,  0.0144663626952104 ]
  - [  -0.0000784765019521,  0.0150502277869413,  0.0165743395709795 ]
  - [  -0.0000026681182012,  0.0150131278605229,  0.0165422477845296 ]
  - [  -0.0001967672033324,  0.0149113767700160,  0.0167078273571879 ]
  - [  -0.0001240390513287,  0.0151940280715693,  0.0166421663121803 ]
  - [   0.0000889588216401,  0.0150165963046556,  0.0167552294500595 ]
  - [  -0.0001032836170484,  0.0150009752417469,  0.0167601609392058 ]
  - [   0.0000841241276285,  0.0152271208623394,  0.0165951528616900 ]
  - [   0.0002105315605858,  0.0148884363558487,  0.0166347779751008 ]
  - [   0.0000074013652865,  0.0150230909199914,  0.0167215049519080 ]
  - [   0.0000836834725580,  0.0150844239496714,  0.0167175862165918 ]
  - [   0.0000898888301116,  0.0151144621655668,  0.0166367814505670 ]
  - [  -0.0000195008684333,  0.0150030367037477,  0.0168048375735625 ]
  - [  -0.0000247828628129,  0.0150279717988848,  0.0166982032761708 ]
  - [  -0.0000292147722447,  0.0150514408931167,  0.0166688585616936 ]
  - [   0.0000665144711823,  0.0150077992359798,  0.0167699795280628 ]
  - [  -0.0000465483708945,  0.0149165542624423,  0.0165524745090387 ]
  - [  -0.0150359550196236, -0.0188326995309847,  0.0187393001806024 ]
  - [   0.0119290975526221,  0.0122712864253853,  0.0092288294117170 ]
  - [   0.0001030578062475,  0.0166969329222730,  0.0171196722714440 ]
  - [   0.0004617721650259,  0.0150031359165606,  0.0166958811677063 ]
  - [  -0.0000091221229825,  0.0149277047724198,  0.0167666638146536 ]
  - [  -0.0002204939047463,  0.0150787326025390,  0.0168263073812751 ]
  - [  -0.0004606659046351,  0.0152220846140641,  0.0168022355745030 ]
  - [   0.0007425423292444,  0.0155993908246244,  0.0175824242281591 ]
  - [   0.0088039477959412, -0.0374042845590966, -0.0117711174992161 ]
  - [  -0.0003111970242468, -0.0155742713796728, -0.0160264644150476 ]
  - [  -0.0002196715096079, -0.0152542884969451, -0.0167396339639101 ]
  - [   0.0001755413628059, -0.0150634962643078, -0.0167044824929969 ]
  - [   0.0000325417812074, -0.0149726210458963, -0.0167090005816034 ]
  - [  -0.0001807992282326, -0.0150303063027090, -0.0168216544197862 ]
  - [   0.0002923059872582, -0.0151250858754155, -0.0167946188464293 ]
  - [  -0.0010853592831398, -0.0153523670298659, -0.0171850770514229 ]
  - [  -0.0000729398008815, -0.0151184412850234, -0.0166725473401620 ]
  - [  -0.0001030025808624, -0.0150363617283924, -0.0167069426680874 ]
  - [   0.0001238535967260, -0.0150585513552820, -0.0166483872127168 ]
  - [  -0.0000580085956597, -0.0150275537234603, -0.0166931130849358 ]
  - [  -0.0000237683807618, -0.0151165696570393, -0.0167878297754552 ]
  - [   0.0000507872666969, -0.0150478650960474, -0.0166698135454836 ]
  - [  -0.0001295704263814, -0.0151064062843078, -0.0167133289960431 ]
  - [   0.0001315949480134, -0.0149733513247992, -0.0167367101579543 ]
  - [  -0.0000684593785428, -0.0148666276906935, -0.0168424368234068 ]
  - [  -0.0005707330475408, -0.0152273712541216, -0.0164478410531575 ]
  - [  -0.0001118305210939, -0.0151691181830158, -0.0165150183286204 ]
  - [   0.0003961365653370, -0.0151133486323770, -0.0169250469920252 ]
  - [  -0.0000885291618189, -0.0148156095101371, -0.0166597464429107 ]
  - [  -0.0004596644142005, -0.0151681324638584, -0.0168253398962813 ]
  - [   0.0002510861131825, -0.0153036800742447, -0.0164890511885861 ]
  - [   0.0003509880225686, -0.0150644810003065, -0.0167288703116915 ]
  - [   0.0093353118845756, -0.0183609723305615, -0.0250848882036714 ]
  - [  -0.0029636158047787,  0.0022554155621331, -0.0191689089037854 ]
  - [   0.0043968922868064, -0.0141224287810884, -0.0162044053806983 ]
  - [  -0.0009695366768604, -0.0146779650731564, -0.0170071896485429 ]
  - [   0.0000111871062012, -0.0153055206525778, -0.0167476894563322 ]
  - [   0.0001991789299023, -0.0144661887058161, -0.0165390730730052 ]
  - [  -0.0007069983549363, -0.0136219569997794, -0.0158051757243055 ]
  - [  -0.0208039585127745, -0.0484968896603729, -0.0331739683535143 ]
- atom:   33
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.1764975218517761,  0.0716316465634315,  0.2575726006340825 ]
  - [  -0.1764480905359452,  0.0715829354357119,  0.2574732111650444 ]
  - [   0.0303689845323303,  0.0592343242234871,  0.0088799083653659 ]
  - [  -0.0070621604228368,  0.0457123192338261,  0.0077929478679481 ]
  - [  -0.0000707949776972,  0.0483545144548526,  0.0066190993491338 ]
  - [   0.0000686224152673,  0.0483542728053908,  0.0066203057118030 ]
  - [   0.0070786094176594,  0.0457158691381971,  0.0078023989641346 ]
  - [  -0.0303552919988701,  0.0592099900974373,  0.0088649968675491 ]
  - [  -0.0019890262853653,  0.0460785645610312,  0.0092200757318324 ]
  - [   0.0019941538326991,  0.0460710216795294,  0.0092287867575783 ]
  - [   0.0005591172861741,  0.0478286274441906,  0.0060668262356040 ]
  - [   0.0000514278030653,  0.0480135708758959,  0.0066334453493426 ]
  - [   0.0000350741848382,  0.0478904083441216,  0.0067532314681517 ]
  - [  -0.0000339190024283,  0.0478893317370198,  0.0067509616018716 ]
  - [  -0.0000505204373123,  0.0480121913397391,  0.0066353648662259 ]
  - [  -0.0005673827278479,  0.0478295510366179,  0.0060690546078043 ]
  - [   0.0003064327345419,  0.0478887294048769,  0.0067290534289142 ]
  - [  -0.0003064446335201,  0.0478884389931123,  0.0067301295519915 ]
  - [   0.0001104730078124,  0.0479613421175568,  0.0067045970236474 ]
  - [   0.0000673830847268,  0.0479107703654320,  0.0067314075777752 ]
  - [  -0.0000862992574696,  0.0479282269003203,  0.0067669909812943 ]
  - [   0.0000869017015069,  0.0479279887222417,  0.0067651187377928 ]
  - [  -0.0000673714794016,  0.0479101017911551,  0.0067273224173854 ]
  - [  -0.0001113769165134,  0.0479616597095654,  0.0067017526829216 ]
  - [  -0.0008760433708463,  0.0475691845772857,  0.0057484972361989 ]
  - [   0.0008724562361681,  0.0475725813386523,  0.0057544843117722 ]
  - [   0.0009346024826320,  0.0468108904319291,  0.0062708534197017 ]
  - [  -0.0012166809469116,  0.0481180938245247,  0.0066604882296547 ]
  - [   0.0019036336935893,  0.0476990206298086,  0.0067437340874753 ]
  - [  -0.0019038739516145,  0.0476992230987244,  0.0067417396346987 ]
  - [   0.0012161254281337,  0.0481166735931893,  0.0066607547902907 ]
  - [  -0.0009300611734652,  0.0468144500718770,  0.0062747724296044 ]
  - [   0.0000983091739119,  0.0982258491000821, -0.8035568086477293 ]
  - [   0.0045680012473016, -0.0067029133878176, -0.0154549753364401 ]
  - [  -0.0010626353490893,  0.0023654900563864,  0.0033420479496483 ]
  - [  -0.0000272660205001,  0.0014788175507576,  0.0032078348694517 ]
  - [   0.0000018244649636,  0.0014414350734043,  0.0037417270599615 ]
  - [   0.0000312214812174,  0.0014806817434700,  0.0032125413820006 ]
  - [   0.0010204128744090,  0.0023541275344601,  0.0033241674610100 ]
  - [  -0.0046674622162633, -0.0066856300174970, -0.0154932227981657 ]
  - [   0.0000053301778364,  0.0020851681829386,  0.0041428212954690 ]
  - [  -0.0008601571655362,  0.0014293650330986,  0.0032948842258703 ]
  - [  -0.0001426467426474,  0.0013603318985001,  0.0037867384326107 ]
  - [   0.0000089811908434,  0.0017379095865437,  0.0036937762576078 ]
  - [  -0.0000015768326878,  0.0015464696031008,  0.0037905253187761 ]
  - [  -0.0000083249027382,  0.0017342411421818,  0.0036925653667731 ]
  - [   0.0001457860889163,  0.0013514990491299,  0.0037845984573483 ]
  - [   0.0008521217700824,  0.0014518931207286,  0.0032929043781985 ]
  - [   0.0000007330435334,  0.0016644681003621,  0.0037345295426475 ]
  - [   0.0000124959342760,  0.0015953050044659,  0.0037096563328600 ]
  - [  -0.0000177834733218,  0.0016083781241003,  0.0037074828975672 ]
  - [   0.0000143371129549,  0.0016423365532107,  0.0037637474455866 ]
  - [  -0.0000020311165964,  0.0016161424398078,  0.0037459842085038 ]
  - [  -0.0000166215356925,  0.0016420539083820,  0.0037611639551887 ]
  - [   0.0000192117821701,  0.0016086608594847,  0.0037052154312206 ]
  - [  -0.0000105891808908,  0.0015964118582143,  0.0037092857692957 ]
  - [   0.0000058041772695,  0.0013982778639829,  0.0041410413965275 ]
  - [  -0.0001046045161749,  0.0027521771799144,  0.0033094678902314 ]
  - [  -0.0000975138026668,  0.0018496882032481,  0.0037958518205459 ]
  - [  -0.0000120543828245,  0.0013351543443487,  0.0036831729419105 ]
  - [  -0.0000010441616270,  0.0018002361613630,  0.0037899921782691 ]
  - [   0.0000134283635986,  0.0013375178116100,  0.0036819813422523 ]
  - [   0.0001014356678422,  0.0018516487313071,  0.0037980324910438 ]
  - [   0.0000939659097461,  0.0027523689263837,  0.0033060837989834 ]
  - [   0.0042160129193757, -0.0052101515145945,  0.0091012033229747 ]
  - [  -0.0042025992438850, -0.0052491866018652,  0.0090507157378395 ]
  - [   0.0001416300525877, -0.0014105207645272, -0.0025777746861120 ]
  - [   0.0003531564174482, -0.0018080327131548, -0.0037721843099930 ]
  - [  -0.0000472537243968, -0.0015457239939338, -0.0037269625914638 ]
  - [   0.0000412169208211, -0.0015439899835072, -0.0037253792460825 ]
  - [  -0.0003387144304905, -0.0018091058719996, -0.0037698867814407 ]
  - [  -0.0001828181556362, -0.0014177754611693, -0.0025898342483815 ]
  - [   0.0000618612823451, -0.0016497562927270, -0.0046799920162039 ]
  - [  -0.0000609764941070, -0.0016473877574156, -0.0046879788205732 ]
  - [   0.0001216701229197, -0.0015024778112798, -0.0036459266380244 ]
  - [  -0.0000244759514090, -0.0016503727293888, -0.0037266426704216 ]
  - [  -0.0000326829917179, -0.0016841504743045, -0.0037296667425886 ]
  - [   0.0000375627542033, -0.0016837509765493, -0.0037302091601546 ]
  - [   0.0000210853731179, -0.0016449946783726, -0.0037284788540221 ]
  - [  -0.0001242270847091, -0.0015013235338198, -0.0036461046496453 ]
  - [  -0.0000051359888256, -0.0016660723762816, -0.0037401567224338 ]
  - [   0.0000034501710672, -0.0016649614340850, -0.0037396026514505 ]
  - [  -0.0000376613792023, -0.0016721820609268, -0.0036828025160998 ]
  - [  -0.0000321056781520, -0.0016308004644919, -0.0037440837986136 ]
  - [  -0.0000085735664886, -0.0016203729788633, -0.0036961240325120 ]
  - [   0.0000125640510947, -0.0016210668625357, -0.0036969245673803 ]
  - [   0.0000317706107504, -0.0016331795095412, -0.0037456476864582 ]
  - [   0.0000353629893701, -0.0016745955048630, -0.0036840232396829 ]
  - [  -0.0002021170939554, -0.0024828870468105, -0.0036313124148149 ]
  - [   0.0001887426955505, -0.0024623150490688, -0.0036172095465582 ]
  - [   0.0002914311840928, -0.0005871118273480, -0.0048527251081165 ]
  - [  -0.0000578387500239, -0.0018968782669743, -0.0036068602698205 ]
  - [   0.0000191352345963, -0.0016372521224655, -0.0037760215920491 ]
  - [  -0.0000190353222093, -0.0016386837793345, -0.0037741807234251 ]
  - [   0.0000540299138019, -0.0018992529934735, -0.0036080377413242 ]
  - [  -0.0002693687643618, -0.0005634087252380, -0.0048479346792924 ]
  - [  -0.0000216917475972, -0.2287521205959604,  0.3388271653583133 ]
  - [  -0.0093403419350691, -0.0517570840813421, -0.0054303309328877 ]
  - [   0.0011080723618857, -0.0458010955066814, -0.0063517122312058 ]
  - [  -0.0002057665071689, -0.0478309381548787, -0.0069224745831360 ]
  - [   0.0000004587182602, -0.0481032351016506, -0.0068361862459252 ]
  - [   0.0002047028428405, -0.0478292308282087, -0.0069175977644148 ]
  - [  -0.0011196765368143, -0.0458056314392604, -0.0063591077955158 ]
  - [   0.0093726797741765, -0.0517645288524601, -0.0054243336219165 ]
  - [  -0.0000039209992432, -0.0473171871042150, -0.0058489245068124 ]
  - [  -0.0001318219961014, -0.0475402670707125, -0.0073171628909610 ]
  - [   0.0002807165017584, -0.0479089254337850, -0.0068862798407139 ]
  - [   0.0000773333969767, -0.0479210078194603, -0.0067683766363512 ]
  - [   0.0000004352987149, -0.0478945247820931, -0.0067068704631940 ]
  - [  -0.0000774185130615, -0.0479210329375949, -0.0067732626140738 ]
  - [  -0.0002805236737449, -0.0479086637088069, -0.0068888888408648 ]
  - [   0.0001351490031510, -0.0475436930187262, -0.0073142543841118 ]
  - [  -0.0000002054044802, -0.0479615347226629, -0.0069258424243483 ]
  - [  -0.0000096405209908, -0.0479780505008817, -0.0068425466837419 ]
  - [   0.0001931680487400, -0.0478509186145766, -0.0067767686617098 ]
  - [  -0.0001135096931055, -0.0479253378235983, -0.0066766773833958 ]
  - [  -0.0000002022628310, -0.0478425120702491, -0.0067371931981783 ]
  - [   0.0001130014963794, -0.0479265118938410, -0.0066802646700834 ]
  - [  -0.0001926204045432, -0.0478500166383385, -0.0067793070569058 ]
  - [   0.0000096292710948, -0.0479782309257668, -0.0068426885206806 ]
  - [   0.0000063503319475, -0.0446792878656759, -0.0044049369634305 ]
  - [  -0.0060512127801400, -0.0504627813802194, -0.0050109000545393 ]
  - [   0.0014893002266772, -0.0482332737381258, -0.0061765868989414 ]
  - [  -0.0006917530684065, -0.0474688124426910, -0.0069394906882008 ]
  - [   0.0000001329254073, -0.0478263120435780, -0.0064525488217828 ]
  - [   0.0006899324109682, -0.0474693028605323, -0.0069398593914025 ]
  - [  -0.0014814780686711, -0.0482297919526697, -0.0061739473839919 ]
  - [   0.0060418961387510, -0.0504551335668237, -0.0050146704230160 ]
  - [   0.0058028521841721,  0.0163440880608596,  0.0006473016354137 ]
  - [  -0.0058307992925404,  0.0163371930445382,  0.0006655640365786 ]
  - [   0.0006143842220637,  0.0144084584933610,  0.0170494728495848 ]
  - [  -0.0003611140382059,  0.0154138875155859,  0.0159545566737654 ]
  - [   0.0004096932000588,  0.0150029682347371,  0.0168656336750024 ]
  - [  -0.0004067064105637,  0.0150010467553484,  0.0168648948072219 ]
  - [   0.0003670422475116,  0.0154129772290373,  0.0159571461322823 ]
  - [  -0.0006278217707946,  0.0144313967709892,  0.0170575019270320 ]
  - [  -0.0000330382045326,  0.0150919291462581,  0.0166425542075743 ]
  - [   0.0000338422911976,  0.0150963273977378,  0.0166431639712322 ]
  - [   0.0000356663335222,  0.0150755834402974,  0.0168175843627474 ]
  - [  -0.0001022754515214,  0.0150443037659955,  0.0167412104921442 ]
  - [  -0.0000308097699506,  0.0151196011941166,  0.0167738778991130 ]
  - [   0.0000276093913839,  0.0151197536589667,  0.0167718294381548 ]
  - [   0.0001033083056074,  0.0150438317758885,  0.0167371413436127 ]
  - [  -0.0000344983477564,  0.0150724064412836,  0.0168172970801341 ]
  - [  -0.0001191554477913,  0.0152461044706692,  0.0167273278176507 ]
  - [   0.0001184500036089,  0.0152461787877110,  0.0167264502604127 ]
  - [  -0.0000838060970415,  0.0151466096697108,  0.0167169680936324 ]
  - [  -0.0000014606261255,  0.0150795228209760,  0.0166796031898987 ]
  - [   0.0000524929627580,  0.0150030003409632,  0.0167388438905301 ]
  - [  -0.0000561938957469,  0.0150032733904615,  0.0167374473262832 ]
  - [   0.0000051644814285,  0.0150831536044757,  0.0166776344659807 ]
  - [   0.0000843842639992,  0.0151517348377781,  0.0167174258255974 ]
  - [  -0.0059420557128307,  0.0202187678729453,  0.0058006011528855 ]
  - [   0.0059094801291646,  0.0202859906218434,  0.0058195035770513 ]
  - [  -0.0007308188920635,  0.0146674785217972,  0.0170821716115801 ]
  - [  -0.0000325204830337,  0.0151386493711793,  0.0167894424712241 ]
  - [   0.0000012489338395,  0.0150020159610855,  0.0165715809408634 ]
  - [  -0.0000001518140418,  0.0150032093842225,  0.0165720825813068 ]
  - [   0.0000391894073235,  0.0151419372523933,  0.0167923906052798 ]
  - [   0.0007312557482117,  0.0146612154907529,  0.0170704954808384 ]
  - [  -0.0000149711309419, -0.0497281291935676, -0.0207883631737298 ]
  - [   0.0010363969051827, -0.0149859840704375, -0.0167994217915934 ]
  - [   0.0002010595477235, -0.0149248539784776, -0.0166098702212834 ]
  - [  -0.0001102231998085, -0.0151250961488528, -0.0167269188662785 ]
  - [   0.0000020455085210, -0.0150230244826819, -0.0166927258013206 ]
  - [   0.0001045911722193, -0.0151191168174461, -0.0167252397480486 ]
  - [  -0.0001942643673203, -0.0149263086170230, -0.0166025772010065 ]
  - [  -0.0010298925986222, -0.0149795432157003, -0.0168157831402507 ]
  - [  -0.0000009535220000, -0.0152526919856683, -0.0167354379424795 ]
  - [   0.0000553841717763, -0.0150748421709411, -0.0166941076124678 ]
  - [  -0.0000834285098347, -0.0150629324314580, -0.0167192241018177 ]
  - [  -0.0000038990417678, -0.0150963042559325, -0.0166847291913991 ]
  - [   0.0000027551503037, -0.0150562941721593, -0.0167382851460980 ]
  - [   0.0000068214431852, -0.0150969372840791, -0.0166874846160800 ]
  - [   0.0000807602920250, -0.0150615721099399, -0.0167219294586912 ]
  - [  -0.0000576014614261, -0.0150729773334781, -0.0166959136411784 ]
  - [  -0.0000011996278362, -0.0150003630300737, -0.0164340112418223 ]
  - [  -0.0004127148449117, -0.0152173406603065, -0.0166338083267050 ]
  - [   0.0001362440241643, -0.0151363977302720, -0.0168033004312371 ]
  - [  -0.0000604890167005, -0.0148639358672235, -0.0165558874346961 ]
  - [   0.0000018309480959, -0.0151769486952090, -0.0168095150888495 ]
  - [   0.0000590614791951, -0.0148656423858036, -0.0165574528050800 ]
  - [  -0.0001373310662775, -0.0151413916717795, -0.0168022275867457 ]
  - [   0.0004140023941040, -0.0152139389881022, -0.0166337204350545 ]
  - [   0.0000230990630127, -0.0042587554280796,  0.0035468750571854 ]
  - [  -0.0255000936003479,  0.0185632271329927, -0.0150196596880765 ]
  - [  -0.0024149498811557, -0.0180963733179984, -0.0193061775613428 ]
  - [   0.0008577148321580, -0.0153562054755245, -0.0166333951433240 ]
  - [  -0.0000007999017607, -0.0147333666285398, -0.0167727778043689 ]
  - [  -0.0008658932237099, -0.0153614327821218, -0.0166327558795753 ]
  - [   0.0024495331317788, -0.0180798205943578, -0.0192915021312620 ]
  - [   0.0254910237338418,  0.0185853208228690, -0.0149675220051024 ]
- atom:   33
  displacement:
    [  -0.0000000000000000,  0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.2184029385887561,  0.0138234183172243, -0.2777570718415879 ]
  - [   0.2184029456053361,  0.0138234145257692, -0.2777569822704974 ]
  - [  -0.0336944515859173,  0.0359401299848041,  0.0047101698953728 ]
  - [   0.0073209354462529,  0.0504676548588559,  0.0056317430619115 ]
  - [   0.0005742782729969,  0.0475055521981564,  0.0069036686289131 ]
  - [  -0.0005742804592751,  0.0475055454644365,  0.0069036262818679 ]
  - [  -0.0073209509810494,  0.0504676128463957,  0.0056316632317322 ]
  - [   0.0336944563932015,  0.0359401884977816,  0.0047101740149192 ]
  - [   0.0022081018946275,  0.0495877554895503,  0.0041017846554957 ]
  - [  -0.0022081458844888,  0.0495877051190480,  0.0041017194140395 ]
  - [  -0.0006159261881671,  0.0479645626238293,  0.0075317185411113 ]
  - [  -0.0000417441895590,  0.0477307646134828,  0.0068976701290560 ]
  - [  -0.0000844932665799,  0.0479006681817957,  0.0067655633056108 ]
  - [   0.0000845063696065,  0.0479006632042871,  0.0067655926492355 ]
  - [   0.0000417407847810,  0.0477307527935935,  0.0068977067725380 ]
  - [   0.0006159366981371,  0.0479645559557067,  0.0075317363717837 ]
  - [  -0.0002678547410828,  0.0479001756285963,  0.0067761983693106 ]
  - [   0.0002678527197160,  0.0479001741083240,  0.0067761491686329 ]
  - [  -0.0000950956415065,  0.0478306620596235,  0.0067926937227537 ]
  - [  -0.0000718742462536,  0.0478771773799237,  0.0067828922286615 ]
  - [   0.0000552602566918,  0.0478755009888416,  0.0067516412992884 ]
  - [  -0.0000552363853186,  0.0478755071179658,  0.0067516793853131 ]
  - [   0.0000718858212022,  0.0478771902205350,  0.0067829519079503 ]
  - [   0.0000950861429464,  0.0478306419935214,  0.0067927285391409 ]
  - [   0.0008798230880515,  0.0481213248717469,  0.0079122219142465 ]
  - [  -0.0008798175556383,  0.0481212876252488,  0.0079122092596366 ]
  - [  -0.0009866810070165,  0.0489482497064365,  0.0072689827603223 ]
  - [   0.0012946363108627,  0.0476244276884774,  0.0068880501258722 ]
  - [  -0.0019999372385214,  0.0480890800745881,  0.0067756413390061 ]
  - [   0.0019999312281296,  0.0480890575019678,  0.0067756377032023 ]
  - [  -0.0012946150571737,  0.0476244295252151,  0.0068879963493231 ]
  - [   0.0009866470675646,  0.0489482513714771,  0.0072689389703372 ]
  - [  -0.0000001801843449, -0.1153812657016224,  0.9300904443445963 ]
  - [  -0.0076101527838467,  0.0100310269313649,  0.0233591970133324 ]
  - [   0.0009971940806216,  0.0006668828641373,  0.0040106678255173 ]
  - [  -0.0000033695532840,  0.0017017103957895,  0.0042466153660349 ]
  - [  -0.0000000267891240,  0.0017873914172404,  0.0037159957420387 ]
  - [   0.0000033164335226,  0.0017017619367439,  0.0042465966155602 ]
  - [  -0.0009970213233611,  0.0006669238592125,  0.0040106667870837 ]
  - [   0.0076101951263334,  0.0100310924834434,  0.0233592123164539 ]
  - [  -0.0000000120816275,  0.0009805627852136,  0.0033383166630448 ]
  - [   0.0009022686625137,  0.0016468635462208,  0.0041821296026655 ]
  - [   0.0001661240731635,  0.0018095103310322,  0.0036650028119424 ]
  - [  -0.0000046859797054,  0.0014606806167879,  0.0037688228812464 ]
  - [   0.0000000278774741,  0.0016447341381478,  0.0036500821473945 ]
  - [   0.0000047277456264,  0.0014606515901828,  0.0037688717375335 ]
  - [  -0.0001661578409538,  0.0018095332236896,  0.0036650119722239 ]
  - [  -0.0009022909324873,  0.0016469197447102,  0.0041821171472113 ]
  - [   0.0000000189119072,  0.0015412620494661,  0.0037210719730692 ]
  - [  -0.0000062647414940,  0.0016037886210888,  0.0037451582584738 ]
  - [   0.0000294311932066,  0.0016054458546444,  0.0037464151344144 ]
  - [  -0.0000103119918560,  0.0015673769556386,  0.0036998411175713 ]
  - [   0.0000000093655196,  0.0015889466449373,  0.0037178322670800 ]
  - [   0.0000103014417411,  0.0015673377290910,  0.0036998015901123 ]
  - [  -0.0000294707937664,  0.0016054146031200,  0.0037463443146223 ]
  - [   0.0000062914005593,  0.0016038077315681,  0.0037451567429166 ]
  - [  -0.0000000398803663,  0.0016373314687768,  0.0033302504556102 ]
  - [   0.0000640616503641,  0.0004435829740870,  0.0041865401319138 ]
  - [   0.0000815500299618,  0.0013269208051200,  0.0036647918867362 ]
  - [   0.0000089588165223,  0.0018613072385227,  0.0037670652841577 ]
  - [  -0.0000000392231451,  0.0013833983106338,  0.0036627195756539 ]
  - [  -0.0000089796866504,  0.0018612742924291,  0.0037670165694751 ]
  - [  -0.0000815600959688,  0.0013268988443906,  0.0036647502819433 ]
  - [  -0.0000639702300833,  0.0004436639439311,  0.0041865267624849 ]
  - [  -0.0051034285976471,  0.0020886113564892, -0.0173726401459106 ]
  - [   0.0051034057364613,  0.0020886469684381, -0.0173726404836306 ]
  - [  -0.0000175875709457, -0.0015916050984336, -0.0048875938273074 ]
  - [  -0.0003248464691673, -0.0015607285076151, -0.0037447303178790 ]
  - [   0.0000574536089013, -0.0017275896052225, -0.0037290273842951 ]
  - [  -0.0000574033756479, -0.0017276319654016, -0.0037290427039927 ]
  - [   0.0003248019254928, -0.0015607858765677, -0.0037447270271821 ]
  - [   0.0000176077067325, -0.0015915427413911, -0.0048875510549050 ]
  - [  -0.0000027548422433, -0.0014432545860348, -0.0028129442143500 ]
  - [   0.0000027773031345, -0.0014432357151090, -0.0028129820923757 ]
  - [  -0.0001246869443689, -0.0016889361415802, -0.0038365393632653 ]
  - [   0.0000108239528678, -0.0015869557216292, -0.0037467532143928 ]
  - [   0.0000312415511345, -0.0015535449319104, -0.0037315876726684 ]
  - [  -0.0000312886866313, -0.0015535976710891, -0.0037315954134023 ]
  - [  -0.0000108314757934, -0.0015869968790314, -0.0037467412904105 ]
  - [   0.0001247338651098, -0.0016889732144176, -0.0038365537618920 ]
  - [   0.0000050496181134, -0.0015895275584698, -0.0037304998239942 ]
  - [  -0.0000049362758583, -0.0015895566528234, -0.0037305526801711 ]
  - [   0.0000334272718156, -0.0015929188747824, -0.0037819940163944 ]
  - [   0.0000235673110610, -0.0016302069582819, -0.0037119086787275 ]
  - [   0.0000059317997455, -0.0016400422690895, -0.0037586580154754 ]
  - [  -0.0000059640039016, -0.0016400077463601, -0.0037586372524326 ]
  - [  -0.0000236265248910, -0.0016301791352957, -0.0037118442881459 ]
  - [  -0.0000334076701969, -0.0015929079027923, -0.0037819680293459 ]
  - [   0.0001651880353051, -0.0007346135100588, -0.0037086669956359 ]
  - [  -0.0001652344413479, -0.0007346325374167, -0.0037087073880006 ]
  - [  -0.0001886086476352, -0.0025389298864767, -0.0026371416133068 ]
  - [   0.0000891726247802, -0.0012773420049133, -0.0038125367329935 ]
  - [  -0.0000115324843073, -0.0015785592224842, -0.0036875992590856 ]
  - [   0.0000116082721855, -0.0015785354639006, -0.0036876327393744 ]
  - [  -0.0000891314368058, -0.0012773419509999, -0.0038125261090510 ]
  - [   0.0001885229329737, -0.0025390699197929, -0.0026371727436542 ]
  - [  -0.0000000017621195,  0.1751651827662593, -0.4001749504902648 ]
  - [   0.0073984083677981, -0.0438851022237052, -0.0077376627620796 ]
  - [   0.0001542755630520, -0.0499392934517565, -0.0072955637680361 ]
  - [  -0.0004454608717230, -0.0478775461082019, -0.0066542606029621 ]
  - [  -0.0000000077275172, -0.0478720527896445, -0.0066599829392085 ]
  - [   0.0004454454019349, -0.0478775480038975, -0.0066542845829880 ]
  - [  -0.0001542072133672, -0.0499392728730560, -0.0072955672354690 ]
  - [  -0.0073984560544777, -0.0438851868319454, -0.0077376889749285 ]
  - [  -0.0000000080737396, -0.0482785281892777, -0.0078765778079930 ]
  - [   0.0001727537723647, -0.0481870252864735, -0.0062868562860156 ]
  - [  -0.0003180142606632, -0.0477764940339474, -0.0066531499884963 ]
  - [  -0.0000706723474062, -0.0477654303224275, -0.0067311801941880 ]
  - [  -0.0000000156293326, -0.0477839695077287, -0.0067960924009578 ]
  - [   0.0000706815220726, -0.0477653996472265, -0.0067311531479072 ]
  - [   0.0003180045871170, -0.0477764871805600, -0.0066530886857932 ]
  - [  -0.0001727585235782, -0.0481870059614296, -0.0062868140685853 ]
  - [   0.0000000005248576, -0.0477261715751807, -0.0065939096377593 ]
  - [   0.0000257400887858, -0.0477040711968001, -0.0066902572789179 ]
  - [  -0.0002311538970337, -0.0478504636106825, -0.0067204834524237 ]
  - [   0.0001250422331156, -0.0477585598146165, -0.0068181447704725 ]
  - [   0.0000000129578823, -0.0478390179822485, -0.0067437557341657 ]
  - [  -0.0001250186157045, -0.0477585580678002, -0.0068181069659728 ]
  - [   0.0002311411305552, -0.0478504665723460, -0.0067204316365742 ]
  - [  -0.0000257224638881, -0.0477040795320000, -0.0066902110080538 ]
  - [  -0.0000000360391211, -0.0506167435461023, -0.0090958478629937 ]
  - [   0.0061547380366834, -0.0451961893710463, -0.0090169121265030 ]
  - [  -0.0017198005549872, -0.0474893430805204, -0.0074476814101982 ]
  - [   0.0007656311160614, -0.0482444623713926, -0.0065934321414628 ]
  - [   0.0000000115063899, -0.0478300316068680, -0.0070550315089664 ]
  - [  -0.0007656200465328, -0.0482444750502695, -0.0065934853333794 ]
  - [   0.0017197199724797, -0.0474894303712681, -0.0074477690578386 ]
  - [  -0.0061546965402414, -0.0451962516571949, -0.0090168864825762 ]
  - [  -0.0058705702006824,  0.0132129291300854,  0.0335248852669075 ]
  - [   0.0058706222914686,  0.0132129692988031,  0.0335248679748487 ]
  - [  -0.0005810043606356,  0.0155265111909989,  0.0162036936898430 ]
  - [   0.0003167626825135,  0.0147259807336471,  0.0176187879470141 ]
  - [  -0.0003770528839047,  0.0150763308678147,  0.0165594343812257 ]
  - [   0.0003770505808777,  0.0150763512111316,  0.0165594775232900 ]
  - [  -0.0003167853559560,  0.0147260808526811,  0.0176188206812770 ]
  - [   0.0005809779307628,  0.0155265259848582,  0.0162036328983125 ]
  - [   0.0000235814915998,  0.0149919121927007,  0.0168045704418381 ]
  - [  -0.0000236155137948,  0.0149918762847818,  0.0168045661950727 ]
  - [  -0.0000361355034127,  0.0150154610231855,  0.0166125884072960 ]
  - [   0.0001305668735386,  0.0150577988434730,  0.0167018194667087 ]
  - [   0.0000335462969947,  0.0149746357103236,  0.0166668892198869 ]
  - [  -0.0000335365987344,  0.0149746266596794,  0.0166669098036416 ]
  - [  -0.0001305242360704,  0.0150578016913998,  0.0167018682431327 ]
  - [   0.0000360849799396,  0.0150154692436488,  0.0166126052809552 ]
  - [   0.0001446390119140,  0.0148226062846519,  0.0167049256424418 ]
  - [  -0.0001446411259362,  0.0148226573344155,  0.0167049256898193 ]
  - [   0.0000780493971997,  0.0149218376090352,  0.0167174925383000 ]
  - [   0.0000075544044307,  0.0149742534634966,  0.0167489208752608 ]
  - [  -0.0000480494462480,  0.0150524028078353,  0.0166978434723649 ]
  - [   0.0000480672747267,  0.0150523639716453,  0.0166978257703559 ]
  - [  -0.0000075343642902,  0.0149741720532624,  0.0167489349911752 ]
  - [  -0.0000780709492424,  0.0149217381624962,  0.0167175074092905 ]
  - [   0.0068273370903463,  0.0107076669097211,  0.0281533543725620 ]
  - [  -0.0068273447582697,  0.0107077634096429,  0.0281533248405265 ]
  - [   0.0005974320388476,  0.0155864373802192,  0.0163618942154759 ]
  - [   0.0000416615327113,  0.0149408189687388,  0.0166227015202113 ]
  - [  -0.0000125758815895,  0.0150906855217189,  0.0168431433231856 ]
  - [   0.0000125089478058,  0.0150906377759702,  0.0168430720974353 ]
  - [  -0.0000416865057510,  0.0149407643739785,  0.0166226588517482 ]
  - [  -0.0005973523376400,  0.0155863855434042,  0.0163619907823760 ]
  - [   0.0000000173349302,  0.0239459197791905, -0.0132663814276207 ]
  - [  -0.0010962596383473, -0.0151068749126914, -0.0165654054120566 ]
  - [  -0.0001670185868425, -0.0151862111221013, -0.0168191383863187 ]
  - [   0.0000991998801739, -0.0150098521100484, -0.0167196938034432 ]
  - [   0.0000000158844865, -0.0151128747873795, -0.0167417797102025 ]
  - [  -0.0000992042827250, -0.0150099309736137, -0.0167196505236451 ]
  - [   0.0001670869985190, -0.0151862950707535, -0.0168191403150160 ]
  - [   0.0010961853251394, -0.0151068809426234, -0.0165654127676587 ]
  - [   0.0000000065734901, -0.0148824131264183, -0.0167028943058956 ]
  - [  -0.0000645029567545, -0.0150549664120943, -0.0167507328908881 ]
  - [   0.0000669239562077, -0.0150694736531639, -0.0167194057268384 ]
  - [  -0.0000016263678792, -0.0150461973914882, -0.0167473605515419 ]
  - [   0.0000000105853638, -0.0150780811030408, -0.0166894997767959 ]
  - [   0.0000016236896581, -0.0150461820149345, -0.0167473068607739 ]
  - [  -0.0000669292166287, -0.0150695042225479, -0.0167193642985763 ]
  - [   0.0000645037896711, -0.0150549464751552, -0.0167506890228193 ]
  - [  -0.0000000147331663, -0.0151200172306744, -0.0170426096777489 ]
  - [   0.0004395775467190, -0.0149034679134281, -0.0168354936230274 ]
  - [  -0.0001290250313796, -0.0149398033689881, -0.0166410618937318 ]
  - [   0.0000619233846454, -0.0152406111154519, -0.0168880858171549 ]
  - [  -0.0000000002992312, -0.0149291919077173, -0.0166189008050164 ]
  - [  -0.0000618916249144, -0.0152405499985176, -0.0168881304849941 ]
  - [   0.0001290664197939, -0.0149396742726127, -0.0166410640423668 ]
  - [  -0.0004396144824841, -0.0149034147118884, -0.0168355324426236 ]
  - [   0.0000000087785084, -0.0271428650247606, -0.0384590543430734 ]
  - [   0.0268723028236202, -0.0509020475261985, -0.0193635532772286 ]
  - [   0.0028774026657914, -0.0123491864157335, -0.0141199697760564 ]
  - [  -0.0008952684867003, -0.0147717337515563, -0.0167723050024097 ]
  - [   0.0000000506387711, -0.0154611145394693, -0.0167894931983311 ]
  - [   0.0008953059660667, -0.0147717360695368, -0.0167723708602262 ]
  - [  -0.0028775670518729, -0.0123491532550107, -0.0141200467521090 ]
  - [  -0.0268721762950642, -0.0509019746401824, -0.0193636185644252 ]
- atom:  129
  displacement:
    [   0.0369808060789851,  0.0336514484346291,  0.0000000000000000 ]
  forces:
  - [  -0.0003540564821059,  0.0613310763990843,  0.0086083419962874 ]
  - [   0.0031715380796348,  0.0502807509083800,  0.0053540459510030 ]
  - [   0.0077482486385164,  0.0487188934545313,  0.0044631262267319 ]
  - [  -0.0024997286437502,  0.0475038497145807,  0.0074930108690204 ]
  - [   0.0000452316096461,  0.0481178632352156,  0.0069906079610020 ]
  - [  -0.0028274186023811,  0.0484729586921009,  0.0058396127546089 ]
  - [   0.0020662957254278,  0.0496391543626935,  0.0085234337829595 ]
  - [  -0.0008265554015603,  0.0448308010975326,  0.0213330195743105 ]
  - [   0.0561686419095146,  0.1812811201405254, -0.0582830127259516 ]
  - [  -0.0059793965447668,  0.0475296920410652,  0.0046805772820026 ]
  - [   0.0044169738367153,  0.0481193134716510,  0.0070492711374744 ]
  - [   0.0003904127035410,  0.0469963385600034,  0.0069936603352317 ]
  - [  -0.0011189984187633,  0.0476800672744177,  0.0067881416047056 ]
  - [  -0.0009427948550161,  0.0482522770934138,  0.0066502030121648 ]
  - [   0.0007241012027295,  0.0486241385022972,  0.0066369973489127 ]
  - [   0.0003931861173164,  0.0451343468772232,  0.0123534909689520 ]
  - [  -0.0005424768620908,  0.0475169515026599,  0.0067192089492145 ]
  - [  -0.0006396951379557,  0.0474136901528709,  0.0060777443109788 ]
  - [   0.0005757860663680,  0.0475331429886171,  0.0066908380363176 ]
  - [  -0.0005768342256659,  0.0478938518198636,  0.0067738163973690 ]
  - [   0.0004096353911065,  0.0477784362812435,  0.0068102547975443 ]
  - [  -0.0000382145340181,  0.0476930323581703,  0.0067362686615079 ]
  - [  -0.0003148006913688,  0.0477584084256999,  0.0068818153966861 ]
  - [   0.0014564454066980,  0.0477615532470966,  0.0068176498270329 ]
  - [   0.0000865477861844,  0.0479819255292616,  0.0070144017998271 ]
  - [  -0.0002327856008673,  0.0480492253951020,  0.0073964769605160 ]
  - [  -0.0000863035839263,  0.0482921075273178,  0.0070999273070457 ]
  - [   0.0010262749257489,  0.0475262086664459,  0.0068888577173790 ]
  - [  -0.0009979006913660,  0.0475561526295520,  0.0068082402503633 ]
  - [  -0.0005400729915556,  0.0482225956306573,  0.0068860450520301 ]
  - [   0.0012251374407153,  0.0479148807129963,  0.0066190393725612 ]
  - [  -0.0005111138213324,  0.0473450907480742,  0.0062809205658420 ]
  - [  -0.0062944076941884,  0.0065036886394270,  0.0096392256879125 ]
  - [   0.0005415106322658, -0.0006941318201546,  0.0034671623672026 ]
  - [   0.0000022774881691,  0.0023927903026348,  0.0046006351586456 ]
  - [   0.0001006540271428,  0.0014299343010822,  0.0039154029802096 ]
  - [   0.0001735974820604,  0.0018296809391805,  0.0044522636396931 ]
  - [  -0.0000513888586986,  0.0010455891307976,  0.0042332772529504 ]
  - [   0.0004758623676311,  0.0022719616327130,  0.0041982003198830 ]
  - [   0.0108844387752112,  0.0271328078792153,  0.0009084188276676 ]
  - [   0.0154277467169038,  0.0366164931439478,  0.0025919266500859 ]
  - [   0.0000583039022159, -0.0000377592307644,  0.0044033260591712 ]
  - [  -0.0000967523308253,  0.0019664620702875,  0.0042701844278633 ]
  - [   0.0000074561796689,  0.0016833527903730,  0.0041971664753835 ]
  - [   0.0001594257084258,  0.0013848548003911,  0.0042031993994506 ]
  - [   0.0001176863498484,  0.0009084889473460,  0.0042911037675372 ]
  - [  -0.0009302953153863,  0.0006139167194920,  0.0033422342613080 ]
  - [  -0.0126676950805998,  0.0046897166168914,  0.0123169628011713 ]
  - [   0.0000013991212166,  0.0015471380733554,  0.0042210283811176 ]
  - [   0.0000750092016080,  0.0016093340390668,  0.0043501969199360 ]
  - [  -0.0000567479119188,  0.0014656842794204,  0.0042901091513867 ]
  - [  -0.0000190645476172,  0.0014770066283044,  0.0042024366301307 ]
  - [   0.0000293571601288,  0.0014912137745398,  0.0042718818573962 ]
  - [  -0.0000104477886702,  0.0015480811963727,  0.0042694918974651 ]
  - [  -0.0000846753288921,  0.0014328054265205,  0.0042385066362541 ]
  - [  -0.0000630991485533,  0.0014401921304808,  0.0044439583462764 ]
  - [   0.0000352420878655,  0.0015607076675669,  0.0042284664852204 ]
  - [   0.0000028114607790,  0.0014327610691929,  0.0041895601618352 ]
  - [  -0.0000034030688272,  0.0012471205695298,  0.0043076454919479 ]
  - [  -0.0000023899778247,  0.0016626277850386,  0.0043072384938062 ]
  - [  -0.0000162683318169,  0.0014222655053789,  0.0042448919443375 ]
  - [   0.0000315739370694,  0.0014231515024428,  0.0041223248440261 ]
  - [   0.0000017506772761,  0.0018450224003176,  0.0042723536922404 ]
  - [   0.0000576428771131,  0.0014848833691200,  0.0042759162597631 ]
  - [  -0.0088003330397854,  0.0014642432966005,  0.0035587552945967 ]
  - [  -0.0111160619052104, -0.0025951907045550,  0.0007710893767465 ]
  - [  -0.0015506384366355, -0.0058372795080542, -0.0081482540621844 ]
  - [   0.0004442538161659, -0.0013449012103172, -0.0037503225024767 ]
  - [  -0.0000024678496344, -0.0013224344734279, -0.0039864366834063 ]
  - [   0.0002759282416111, -0.0027634883584999, -0.0050339619104934 ]
  - [  -0.0019892124986878,  0.0001859432283293, -0.0041971162030704 ]
  - [   0.0333219078163666,  0.0161749217972924,  0.0371638575565216 ]
  - [  -0.0088804392303243,  0.0207733159170404, -0.0292362955420673 ]
  - [   0.0007888460994017, -0.0015745013776564, -0.0033491999936133 ]
  - [  -0.0000274235761703, -0.0011040364807753, -0.0039765812131660 ]
  - [   0.0000249556702932, -0.0017113080134385, -0.0043320054538627 ]
  - [  -0.0000204491735296, -0.0016217931722758, -0.0041813193296011 ]
  - [  -0.0000031481707107, -0.0013749059000706, -0.0042010600061625 ]
  - [  -0.0000898975213368, -0.0016354658655010, -0.0042859333763347 ]
  - [   0.0005738913281072, -0.0007746798895572, -0.0049334183698178 ]
  - [   0.0000803690059343, -0.0014799893779616, -0.0043468686046432 ]
  - [   0.0000117780996987, -0.0014394266606834, -0.0041590641122422 ]
  - [  -0.0000160418093774, -0.0016240486900788, -0.0042477304138131 ]
  - [  -0.0000142907014884, -0.0014878118207532, -0.0042235129855291 ]
  - [   0.0000188543318408, -0.0014821176991516, -0.0042389574013560 ]
  - [   0.0000138823172697, -0.0016264869760870, -0.0042753356193643 ]
  - [   0.0000340138392973, -0.0013625836186293, -0.0041969302533400 ]
  - [  -0.0000388783505058, -0.0017003315561915, -0.0042798622788570 ]
  - [   0.0000793562454743, -0.0017370867735504, -0.0041662719918141 ]
  - [   0.0001766973404423, -0.0009440697043498, -0.0046170316006522 ]
  - [  -0.0001471114121668, -0.0011176447813528, -0.0041816626980034 ]
  - [   0.0000005511179562, -0.0018869978303023, -0.0041368143093369 ]
  - [   0.0000872674071106, -0.0017552824125435, -0.0043369013408205 ]
  - [   0.0000858934211552, -0.0009346126998546, -0.0040826124642447 ]
  - [  -0.0000123956691272, -0.0015309426932005, -0.0044121131134020 ]
  - [  -0.0000022009972611, -0.0019841648449558, -0.0039923988512253 ]
  - [   0.0031256059213252, -0.0153697608658556, -0.0365420609872179 ]
  - [   0.0519454602103401, -0.0488585431714788,  0.0031380819800635 ]
  - [  -0.0135556719372310, -0.0446849726425976, -0.0078652518800457 ]
  - [  -0.0002567061825081, -0.0498532508308392, -0.0071251925888532 ]
  - [   0.0053797521801394, -0.0472137716568645, -0.0067775370955375 ]
  - [  -0.0126291459800352, -0.0474097733959061, -0.0064679159010721 ]
  - [   0.0228050644180972, -0.0485575982732333, -0.0089800777978054 ]
  - [   0.1826160548498024,  0.0915007007819653,  0.0925672731371779 ]
  - [  -0.0029095521776610, -0.0499298046583872, -0.0054563700113798 ]
  - [  -0.0019437792571760, -0.0480364702851701, -0.0073550787382901 ]
  - [   0.0023846061147543, -0.0479765407560651, -0.0067201428607433 ]
  - [  -0.0006566919326543, -0.0471410144311179, -0.0068224339808335 ]
  - [  -0.0007734404189445, -0.0479417164376395, -0.0068956318477404 ]
  - [   0.0001878255340501, -0.0480240900266408, -0.0067645886318955 ]
  - [   0.0025564328559560, -0.0479212934732184, -0.0062836254631368 ]
  - [   0.0038775607437217, -0.0459570487594391, -0.0180116212358101 ]
  - [  -0.0002337276009652, -0.0478437277203273, -0.0067080862480039 ]
  - [   0.0003761869480030, -0.0476180493068889, -0.0067005696557663 ]
  - [  -0.0003013092410377, -0.0477148855675840, -0.0067807476460304 ]
  - [  -0.0000120951257387, -0.0478472549399460, -0.0068083044082662 ]
  - [   0.0003626228197945, -0.0476387502846017, -0.0068092142314635 ]
  - [  -0.0006406325114917, -0.0478194616336190, -0.0067523766827693 ]
  - [   0.0002648505150835, -0.0477196877874002, -0.0069481896703504 ]
  - [  -0.0003522893905123, -0.0477023603540499, -0.0068495644217068 ]
  - [  -0.0007467308786006, -0.0477047784711491, -0.0064040086711084 ]
  - [  -0.0003239268757560, -0.0484928235906900, -0.0059234846297009 ]
  - [   0.0012903704702874, -0.0479620723341377, -0.0072647357582349 ]
  - [   0.0001213796069633, -0.0469074566127981, -0.0069692825450492 ]
  - [  -0.0019409513229052, -0.0480182162609281, -0.0067596428306580 ]
  - [   0.0014087130967972, -0.0484273012782614, -0.0064761863882038 ]
  - [   0.0001649861439455, -0.0471843506388772, -0.0068597223987011 ]
  - [   0.0003116023558726, -0.0475251567703923, -0.0075547535192126 ]
  - [  -0.4001007242203896, -0.3979776217418871, -0.0047563422238964 ]
  - [   0.0429423300230547, -0.0000448615846958,  0.0057571068559173 ]
  - [  -0.0043412714468810,  0.0161821048798760,  0.0177590108812160 ]
  - [   0.0012876344000549,  0.0153930186666905,  0.0167507246076141 ]
  - [  -0.0002345324545442,  0.0150653593889341,  0.0169846491323169 ]
  - [   0.0011848797156116,  0.0155384445570146,  0.0173666738470834 ]
  - [  -0.0012048786022816,  0.0130802131654393,  0.0172212330094937 ]
  - [   0.0270385240643766,  0.0158081002015621,  0.0178726765687912 ]
  - [  -0.0002444209422950,  0.0155171350418666,  0.0169896025531077 ]
  - [   0.0013792200770300,  0.0158814513242463,  0.0163337287769014 ]
  - [   0.0001942015906404,  0.0148956335122198,  0.0172114863284779 ]
  - [  -0.0004579472620438,  0.0154023253449016,  0.0166835235800491 ]
  - [   0.0004309532093371,  0.0153837660923844,  0.0169324849082091 ]
  - [   0.0000793088941346,  0.0149076705533933,  0.0169727940311912 ]
  - [  -0.0004769937238939,  0.0150225923868621,  0.0166985842145081 ]
  - [  -0.0015302088359504,  0.0160135392231014,  0.0188588421699788 ]
  - [   0.0001813614564723,  0.0151959123117911,  0.0168903767837441 ]
  - [  -0.0000211191606764,  0.0151259437215059,  0.0168528759986498 ]
  - [  -0.0000906843620732,  0.0152569824611055,  0.0168880833415986 ]
  - [   0.0001994997165609,  0.0151611893161389,  0.0168299815492258 ]
  - [  -0.0002181261382004,  0.0151553484955867,  0.0168997723008460 ]
  - [   0.0000961110422504,  0.0152895020875777,  0.0169048822827018 ]
  - [   0.0000847764953789,  0.0151002590604080,  0.0169088077480582 ]
  - [  -0.0000576810793765,  0.0151802137466944,  0.0169074306489953 ]
  - [  -0.0002338671604328,  0.0155174162529558,  0.0172619632530816 ]
  - [   0.0000009726038135,  0.0144419573885104,  0.0174617481812662 ]
  - [  -0.0001230730154118,  0.0146278794167520,  0.0168597285004333 ]
  - [  -0.0004292782498547,  0.0154119356425164,  0.0169935499338537 ]
  - [   0.0004422672938505,  0.0153923771157022,  0.0168624775978137 ]
  - [   0.0000463506660601,  0.0149248267385051,  0.0168401812866628 ]
  - [  -0.0002015081984078,  0.0153701587455694,  0.0167425369059849 ]
  - [  -0.0000974500540140,  0.0175108671873406,  0.0163130798911897 ]
  - [   0.0199652429481933, -0.0065207274270248, -0.0521963820000671 ]
  - [   0.0003930195472196, -0.0129143744157309, -0.0165221737923478 ]
  - [  -0.0007334400194794, -0.0154629234629363, -0.0169746878240469 ]
  - [   0.0000597651060074, -0.0155497599640833, -0.0168381256298509 ]
  - [   0.0003816476696175, -0.0152175390125955, -0.0169302382476678 ]
  - [  -0.0002754698920657, -0.0151114373833944, -0.0166280511726261 ]
  - [  -0.0011399732685339, -0.0145179271430628, -0.0168278298672747 ]
  - [   0.0038415451890357, -0.0240249556690602, -0.0043767057610521 ]
  - [  -0.0001152458553781, -0.0138126965810448, -0.0175509200498018 ]
  - [  -0.0001643746170409, -0.0150543437767753, -0.0171255458122039 ]
  - [   0.0001057857664230, -0.0152642263026794, -0.0168066361242475 ]
  - [  -0.0000568409621540, -0.0151469013639954, -0.0169377861013054 ]
  - [  -0.0001432985632023, -0.0152728470282345, -0.0168049119193622 ]
  - [   0.0000725451612817, -0.0153051918115906, -0.0169415748797348 ]
  - [   0.0000917436270034, -0.0148129103782079, -0.0168294410290582 ]
  - [  -0.0015979391713341, -0.0155588469211079, -0.0154428789104192 ]
  - [  -0.0000450249504831, -0.0153034985635387, -0.0170022104281975 ]
  - [   0.0001058387560088, -0.0151644333606446, -0.0170471974016413 ]
  - [  -0.0002392449224062, -0.0150876326798167, -0.0170046709160140 ]
  - [  -0.0000061634742732, -0.0155403046114010, -0.0167669271151039 ]
  - [   0.0004016175202407, -0.0150858065995205, -0.0169779939628670 ]
  - [  -0.0001367586087227, -0.0150272965369272, -0.0169370664802369 ]
  - [  -0.0000432403050569, -0.0153534339269728, -0.0167785471209187 ]
  - [   0.0000168182506313, -0.0152572812852643, -0.0168423433657336 ]
  - [   0.0019094695564345, -0.0156560387399117, -0.0181331958237375 ]
  - [  -0.0019783824748171, -0.0151235684659440, -0.0171181418297486 ]
  - [  -0.0019561510997350, -0.0169531001650872, -0.0158835085973285 ]
  - [   0.0006221832435422, -0.0152563533043086, -0.0177736738470914 ]
  - [   0.0003764102466690, -0.0155653934338673, -0.0166038864768992 ]
  - [   0.0001510785435460, -0.0146306570944343, -0.0169742422787623 ]
  - [  -0.0006726553280714, -0.0137281641124558, -0.0198412198834324 ]
  - [   0.0013125658109575, -0.0163723656101521, -0.0149349574818108 ]
- atom:  129
  displacement:
    [  -0.0369808060789851, -0.0336514484346291,  0.0000000000000000 ]
  forces:
  - [   0.0000220157025168,  0.0352644786559445,  0.0051062643970348 ]
  - [  -0.0016450533145960,  0.0454119282326192,  0.0087845512025656 ]
  - [  -0.0092455642134966,  0.0474370571199610,  0.0087103158796381 ]
  - [   0.0040785847679074,  0.0481544500522530,  0.0061106487290691 ]
  - [  -0.0011773996041360,  0.0475447386035619,  0.0065465908848151 ]
  - [   0.0031365147638649,  0.0474218491482921,  0.0077239790551330 ]
  - [  -0.0014388598699578,  0.0459787490192930,  0.0049742841044313 ]
  - [  -0.0000525010860654,  0.0511851411377491, -0.0077763669617121 ]
  - [  -0.0543410340179167, -0.0688277679527565,  0.0607285550410887 ]
  - [   0.0056964018916837,  0.0485188808344916,  0.0087228579955742 ]
  - [  -0.0043412506980234,  0.0476778438168580,  0.0064273639981996 ]
  - [  -0.0001371792907165,  0.0486500748502321,  0.0065847625122397 ]
  - [   0.0009612874605815,  0.0480154331246424,  0.0067575011263230 ]
  - [   0.0010386385949559,  0.0474310910446284,  0.0068757940929044 ]
  - [  -0.0011362119054891,  0.0472166698012078,  0.0070130180160479 ]
  - [   0.0007113575967045,  0.0508098099439192,  0.0013209179539717 ]
  - [   0.0005101364750978,  0.0481959261385133,  0.0068024894243102 ]
  - [   0.0006399665904514,  0.0483407681169997,  0.0074346140084917 ]
  - [  -0.0006092947902606,  0.0481512462369136,  0.0068222545068148 ]
  - [   0.0005709197512364,  0.0478779856637285,  0.0067399575220708 ]
  - [  -0.0003757979490985,  0.0478915211753986,  0.0067251936106643 ]
  - [   0.0000148591855921,  0.0480358507163204,  0.0067851288030858 ]
  - [   0.0003218813464925,  0.0479580196118963,  0.0066753650961834 ]
  - [  -0.0014167802613122,  0.0479709419626727,  0.0067658281786632 ]
  - [  -0.0001316620704585,  0.0476759986500634,  0.0064882720502883 ]
  - [   0.0002077032738970,  0.0476737865645519,  0.0061272263762041 ]
  - [   0.0001248170601908,  0.0474364222715568,  0.0064447817212306 ]
  - [  -0.0010448790482629,  0.0481567602473557,  0.0066637177060234 ]
  - [   0.0009459517815511,  0.0481743416209339,  0.0067212461574368 ]
  - [   0.0006147007400183,  0.0474915808793989,  0.0066601708950581 ]
  - [  -0.0012819371466248,  0.0477885223502948,  0.0069121892816625 ]
  - [   0.0006155696807420,  0.0483664971924584,  0.0072375419700489 ]
  - [   0.0059973839757952, -0.0028275727239696, -0.0016560952759287 ]
  - [  -0.0006047903578682,  0.0040486318418322,  0.0046523521529639 ]
  - [  -0.0000247901394146,  0.0005441683093746,  0.0032513894902543 ]
  - [  -0.0001032347847796,  0.0018515097884703,  0.0040944119254634 ]
  - [  -0.0001260682680425,  0.0012459463433095,  0.0034659599773845 ]
  - [  -0.0000535293935736,  0.0020857398184338,  0.0037094979075112 ]
  - [  -0.0004966020105878,  0.0010035632861078,  0.0036451253489168 ]
  - [  -0.0130526284993394, -0.0292145119784434,  0.0067140051178789 ]
  - [  -0.0142033053871875, -0.0292794218456460,  0.0053105374652216 ]
  - [   0.0000012053060813,  0.0029441749975125,  0.0034867996829544 ]
  - [   0.0000289786982504,  0.0011084460547658,  0.0036791955839318 ]
  - [  -0.0000242527865891,  0.0014222660789098,  0.0037454272675328 ]
  - [  -0.0001346841653520,  0.0016765406748770,  0.0037436101946346 ]
  - [  -0.0000986598363898,  0.0022120305582566,  0.0036853462752281 ]
  - [   0.0008942860692950,  0.0023294529104234,  0.0045181569180777 ]
  - [   0.0119068799078581, -0.0020455616976835, -0.0039778822153960 ]
  - [  -0.0000080987425970,  0.0015489969139656,  0.0036896421594872 ]
  - [  -0.0001024761787958,  0.0014907358345989,  0.0035792825636500 ]
  - [   0.0000406227047103,  0.0016150779337631,  0.0036568554425814 ]
  - [   0.0000043162447495,  0.0016169648814525,  0.0037447912997960 ]
  - [  -0.0000201296536905,  0.0016261241006092,  0.0036927244892880 ]
  - [   0.0000262024735216,  0.0015202895279575,  0.0036828798866173 ]
  - [   0.0001136824083087,  0.0016606256401252,  0.0037051525449955 ]
  - [   0.0000669119612789,  0.0016374586864067,  0.0034826079975785 ]
  - [  -0.0000303517625576,  0.0015561907207341,  0.0037017981203155 ]
  - [  -0.0000263555108085,  0.0016889329436383,  0.0037225349303417 ]
  - [  -0.0000214803265449,  0.0018642596195867,  0.0036456348099501 ]
  - [  -0.0000118052314390,  0.0014406362002386,  0.0036519203894486 ]
  - [   0.0000341072143595,  0.0016747031315154,  0.0037205608824321 ]
  - [  -0.0000072862456772,  0.0017086080076956,  0.0038513570085784 ]
  - [   0.0000145226144573,  0.0012403581539172,  0.0036921408377970 ]
  - [  -0.0000677595857188,  0.0016220609517508,  0.0036573246792044 ]
  - [   0.0095594012255221, -0.0050254163622184, -0.0113358438194516 ]
  - [   0.0110809915334367,  0.0007503036842781, -0.0067773337221556 ]
  - [   0.0016427548790614,  0.0025567528124061, -0.0000050110687570 ]
  - [  -0.0004557325804730, -0.0017902664674794, -0.0041481934386012 ]
  - [  -0.0000340959423651, -0.0018861240773949, -0.0039733165043749 ]
  - [  -0.0002737527853866, -0.0003828790383217, -0.0028857095251178 ]
  - [   0.0021670438066412, -0.0032763645753290, -0.0036791895967596 ]
  - [  -0.0366283823788695, -0.0197164570095614, -0.0480651251754872 ]
  - [   0.0079164617321939, -0.0231328895966880,  0.0207265961885723 ]
  - [  -0.0006573188709697, -0.0015709517456932, -0.0044803568254690 ]
  - [   0.0000273327937485, -0.0019916837155852, -0.0039320768036402 ]
  - [  -0.0000228098197737, -0.0013921375601411, -0.0036468599751244 ]
  - [  -0.0000045566145718, -0.0015216025309892, -0.0037826035703144 ]
  - [   0.0000025843737738, -0.0017730561876496, -0.0037786367839336 ]
  - [   0.0000773285422962, -0.0014556608274224, -0.0036636831480095 ]
  - [  -0.0005634938470942, -0.0024202959405247, -0.0029316140034277 ]
  - [  -0.0000647400052961, -0.0016878542220194, -0.0036034275208397 ]
  - [  -0.0000092189512804, -0.0017178179445035, -0.0037708447692074 ]
  - [   0.0000142217139532, -0.0015549203678570, -0.0037183398059142 ]
  - [  -0.0000004733918772, -0.0016794458776338, -0.0037457223405902 ]
  - [  -0.0000273775064767, -0.0016757906962579, -0.0037520638718689 ]
  - [  -0.0000136331408629, -0.0015466119838024, -0.0037046968273548 ]
  - [  -0.0000228914586149, -0.0017993749869717, -0.0037783435160300 ]
  - [   0.0000515967438642, -0.0014672848428177, -0.0036684729035403 ]
  - [  -0.0000783825858646, -0.0014004927492594, -0.0037468882584014 ]
  - [  -0.0002007518330230, -0.0022140279269664, -0.0033031421142662 ]
  - [   0.0001554218290333, -0.0019812745406231, -0.0037730077681368 ]
  - [  -0.0000004025515094, -0.0012209494354322, -0.0038092885543950 ]
  - [  -0.0001037885570784, -0.0013864383179625, -0.0036430136014718 ]
  - [  -0.0000874379303895, -0.0021833908124951, -0.0038636822306227 ]
  - [   0.0000183825485953, -0.0015935054407022, -0.0035602743312897 ]
  - [   0.0000138866230782, -0.0011616983286578, -0.0039173135346513 ]
  - [  -0.0158036905762576, -0.0807873867060568,  0.0218841777684872 ]
  - [  -0.0475719777879966, -0.0468656556894429, -0.0167027878075962 ]
  - [   0.0122995056683106, -0.0509917933255514, -0.0058128107310813 ]
  - [   0.0007701383333113, -0.0459160873017448, -0.0063142627556339 ]
  - [  -0.0053964234181654, -0.0483319580746170, -0.0067899986799411 ]
  - [   0.0125534263451009, -0.0484027329824815, -0.0071722113112090 ]
  - [  -0.0249189116555618, -0.0482832863174923, -0.0051954662228822 ]
  - [  -0.2159919216706401, -0.2224438965524274, -0.1434718374049349 ]
  - [   0.0036370925799808, -0.0450389839850315, -0.0075884601789824 ]
  - [   0.0016469106849595, -0.0475463508212409, -0.0061782434428584 ]
  - [  -0.0022111602813023, -0.0477764376379390, -0.0068247731247590 ]
  - [   0.0007189590714633, -0.0484367769119733, -0.0067313661401296 ]
  - [   0.0008356780423122, -0.0476651381500772, -0.0066897345966966 ]
  - [  -0.0005310876266729, -0.0475652805344527, -0.0067502807719939 ]
  - [  -0.0021181429001761, -0.0477719617772709, -0.0071577369712450 ]
  - [  -0.0041607686407127, -0.0486769782464141,  0.0034839671024210 ]
  - [   0.0002143079826329, -0.0477745326132190, -0.0068290536564288 ]
  - [  -0.0003493516156562, -0.0479764870187289, -0.0068369396975207 ]
  - [   0.0002475873260725, -0.0479030046281138, -0.0067811328065406 ]
  - [   0.0000387497902980, -0.0477674267584152, -0.0067442360448472 ]
  - [  -0.0003876766567913, -0.0479666424936470, -0.0067281976265163 ]
  - [   0.0006658933605826, -0.0477880334415803, -0.0068072699579441 ]
  - [  -0.0002861984752021, -0.0478774905223788, -0.0066030621571250 ]
  - [   0.0003643322219028, -0.0479026307345826, -0.0066983146413190 ]
  - [   0.0008897358041700, -0.0478523897031624, -0.0071120578155075 ]
  - [   0.0002376552220594, -0.0471641395594945, -0.0075490742418368 ]
  - [  -0.0012608987863445, -0.0476972146001328, -0.0062854318218341 ]
  - [  -0.0001083749032012, -0.0486690486024036, -0.0066008987549124 ]
  - [   0.0018947807639658, -0.0476183810442750, -0.0068178675395202 ]
  - [  -0.0013872546815426, -0.0471803309093899, -0.0070579779713171 ]
  - [  -0.0002105744316226, -0.0484053186706363, -0.0067375603217417 ]
  - [  -0.0002704795934889, -0.0481062098809291, -0.0059659038756847 ]
  - [   0.4471780813315595,  0.4442403927876065,  0.0919356127738932 ]
  - [  -0.0401087082725951,  0.0294086098636141,  0.0275153368917885 ]
  - [   0.0040700150868406,  0.0139969430809213,  0.0160427103007835 ]
  - [  -0.0012849751264464,  0.0148136076859223,  0.0167929378628361 ]
  - [   0.0002091569992248,  0.0151999294540007,  0.0166339175279041 ]
  - [  -0.0011904819540185,  0.0147348087365735,  0.0163752189707024 ]
  - [   0.0014084359856847,  0.0172127251392540,  0.0164423485525481 ]
  - [  -0.0290668396707610,  0.0155472521339602,  0.0162301583864194 ]
  - [   0.0002239770461364,  0.0148276865759544,  0.0165381312632061 ]
  - [  -0.0014142912057173,  0.0143908927057118,  0.0169761306647220 ]
  - [  -0.0001581944673166,  0.0153127300982718,  0.0164950520058659 ]
  - [   0.0003648456285136,  0.0148603027570182,  0.0168709078365490 ]
  - [  -0.0004527534055325,  0.0149112206565678,  0.0166892371177073 ]
  - [   0.0000203277669512,  0.0153626782471939,  0.0166333535174740 ]
  - [   0.0004739551283091,  0.0151985917289304,  0.0169174179140111 ]
  - [   0.0013708857211323,  0.0142430105253007,  0.0149843661605261 ]
  - [  -0.0001673323333106,  0.0150530256372689,  0.0167191195379004 ]
  - [   0.0000142710199795,  0.0151195914536142,  0.0167403453413961 ]
  - [   0.0000655036944014,  0.0149960113377335,  0.0167038455410504 ]
  - [  -0.0002013058568472,  0.0150716782076352,  0.0167777138467115 ]
  - [   0.0002110110835830,  0.0150801837140863,  0.0166896758350638 ]
  - [  -0.0000862924279536,  0.0149523264465928,  0.0167108341716824 ]
  - [  -0.0000575267586498,  0.0151564920098934,  0.0167042073733130 ]
  - [   0.0000705984817758,  0.0150631567026826,  0.0167018472675532 ]
  - [   0.0002335252839565,  0.0147619462606716,  0.0164383899798886 ]
  - [  -0.0000581485180015,  0.0159118846912533,  0.0161767817507159 ]
  - [   0.0000824096401495,  0.0156349282977463,  0.0167640297630135 ]
  - [   0.0004069273707928,  0.0148679044534949,  0.0165994542141438 ]
  - [  -0.0004380543803602,  0.0149077138824844,  0.0167630828348468 ]
  - [  -0.0000204972958543,  0.0153621960346813,  0.0167751040408008 ]
  - [   0.0001960860642726,  0.0149249383270663,  0.0169104736975148 ]
  - [   0.0000372893837222,  0.0126920098103763,  0.0173004036079530 ]
  - [  -0.0202163949891961, -0.0241461281230259,  0.0171607508866881 ]
  - [  -0.0000895403187775, -0.0171622127486106, -0.0169917592861159 ]
  - [   0.0006547784995108, -0.0147798032617848, -0.0166410558309940 ]
  - [  -0.0000897474703005, -0.0147603121957641, -0.0167774475198702 ]
  - [  -0.0003905971970656, -0.0150827744135171, -0.0166660983937033 ]
  - [   0.0003640844272436, -0.0152294773506500, -0.0169872024283836 ]
  - [   0.0010835380257677, -0.0157046542399946, -0.0167828144464533 ]
  - [  -0.0042265181060123, -0.0063782300756579, -0.0294056934151127 ]
  - [  -0.0000681352211337, -0.0164547964753080, -0.0161733165311702 ]
  - [   0.0001745107751001, -0.0152172587163905, -0.0165217504177761 ]
  - [  -0.0000892811280870, -0.0150330659573280, -0.0167992245780900 ]
  - [   0.0000337786325148, -0.0151431740766355, -0.0166905845653945 ]
  - [   0.0001403455407562, -0.0150352946018480, -0.0168261656963289 ]
  - [  -0.0000849464708959, -0.0149759107687839, -0.0166514565429309 ]
  - [  -0.0000883076722864, -0.0154859027627340, -0.0167982867067864 ]
  - [   0.0016143369222842, -0.0147430584291763, -0.0181094671492550 ]
  - [   0.0000421853828656, -0.0149959561067771, -0.0165824043494253 ]
  - [  -0.0001056328894347, -0.0151450478858710, -0.0165635669427631 ]
  - [   0.0002036090322751, -0.0151991137126813, -0.0166256623640055 ]
  - [   0.0000109747524493, -0.0147550487034601, -0.0168659511762332 ]
  - [  -0.0004201588309964, -0.0152065016172081, -0.0166574780671543 ]
  - [   0.0001514450296102, -0.0152726988033930, -0.0166882098745137 ]
  - [   0.0000620117076221, -0.0149509407201822, -0.0168162904547825 ]
  - [  -0.0000062251140096, -0.0150544659674465, -0.0167650284757021 ]
  - [  -0.0020125948861306, -0.0146949173846930, -0.0158171043006820 ]
  - [   0.0020602504037611, -0.0150171642613670, -0.0166140777620374 ]
  - [   0.0019227185210382, -0.0133545988188348, -0.0175955736364766 ]
  - [  -0.0006893523986540, -0.0151375366640337, -0.0159763519650016 ]
  - [  -0.0003048136210633, -0.0147209667770335, -0.0169460903340548 ]
  - [  -0.0002029003246430, -0.0156496590001821, -0.0166049135262031 ]
  - [   0.0005308554164276, -0.0167433364503048, -0.0138411666061736 ]
  - [  -0.0011709166721507, -0.0138317910622668, -0.0186044813675877 ]
- atom:  129
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0000152669545353,  0.0707947852015146,  0.0050847828942225 ]
  - [  -0.0097612049341159,  0.0580202462254807,  0.0182308606728937 ]
  - [  -0.0150119725637640,  0.0496088423406898,  0.0037460259979271 ]
  - [   0.0085494059298910,  0.0501647683448070,  0.0067888266242834 ]
  - [  -0.0000014464232675,  0.0462334967159616,  0.0068829788269334 ]
  - [  -0.0085519168303305,  0.0501641565597262,  0.0067902332327803 ]
  - [   0.0150251723776203,  0.0496242423373593,  0.0037514375408511 ]
  - [   0.0097493942942854,  0.0580313559718670,  0.0182223539566217 ]
  - [  -0.0000312833625966, -0.0204524861615270,  0.1327165982060528 ]
  - [  -0.0008216320407892,  0.0495603288711448,  0.0094576262521292 ]
  - [   0.0000642575279529,  0.0479429959581608,  0.0068620737602707 ]
  - [   0.0000634801177712,  0.0476509579277842,  0.0067423366120936 ]
  - [   0.0000003944485891,  0.0481106300555325,  0.0070110783310450 ]
  - [  -0.0000667113649046,  0.0476517478079811,  0.0067423103648232 ]
  - [  -0.0000718065472455,  0.0479439251408152,  0.0068568259634135 ]
  - [   0.0008548514643691,  0.0495529337252564,  0.0094673854995145 ]
  - [  -0.0000017319609417,  0.0482011324348349,  0.0068350688391171 ]
  - [   0.0002721100189366,  0.0477998610664152,  0.0064736841277083 ]
  - [  -0.0000339553789739,  0.0480492755880447,  0.0068648759760473 ]
  - [  -0.0001549212480838,  0.0480136338369678,  0.0067482063780185 ]
  - [  -0.0000001572685104,  0.0478807737159387,  0.0068417811940202 ]
  - [   0.0001552712857425,  0.0480120858670395,  0.0067443684048635 ]
  - [   0.0000321059085886,  0.0480509465945990,  0.0068633703414672 ]
  - [  -0.0002722239650789,  0.0477966674010974,  0.0064764435771702 ]
  - [  -0.0000005022125218,  0.0477751756276866,  0.0068318587070591 ]
  - [  -0.0000079602548339,  0.0477936913476818,  0.0063065429815306 ]
  - [   0.0000369728196974,  0.0480087914947031,  0.0066611323559805 ]
  - [  -0.0004174027057838,  0.0479989760238624,  0.0069758443357651 ]
  - [  -0.0000002387303215,  0.0482143475682358,  0.0068624200873579 ]
  - [   0.0004163383722087,  0.0479988753699923,  0.0069712468508736 ]
  - [  -0.0000370074679613,  0.0480099847777666,  0.0066574055871376 ]
  - [   0.0000067942413221,  0.0477943786991907,  0.0063063876623253 ]
  - [   0.0093777889083111,  0.0009421079505580, -0.0126750555977851 ]
  - [  -0.0002410597817507,  0.0051229679315501,  0.0041457071228344 ]
  - [   0.0002765922660826,  0.0003037461523220,  0.0029149490961225 ]
  - [  -0.0001549451592738,  0.0022231514851814,  0.0038763269610193 ]
  - [   0.0001580985361038,  0.0022242532551553,  0.0038771324797715 ]
  - [  -0.0002722138093680,  0.0003091472898848,  0.0029186602860368 ]
  - [   0.0002255785250350,  0.0051087006196143,  0.0041359370797280 ]
  - [  -0.0093974880180883,  0.0009084744063834, -0.0126631609232488 ]
  - [  -0.0065245836902369,  0.0056461256053974, -0.0074872729835622 ]
  - [  -0.0003317333808081,  0.0007908711655448,  0.0040964262182362 ]
  - [  -0.0001061964949671,  0.0015274460576978,  0.0037949820030721 ]
  - [  -0.0000461283411928,  0.0014657281622575,  0.0035950939686576 ]
  - [   0.0000445756058728,  0.0014642808491888,  0.0035934171218275 ]
  - [   0.0001154508214460,  0.0015253965950738,  0.0037968572252216 ]
  - [   0.0003182396393341,  0.0008090647822992,  0.0041107791631235 ]
  - [   0.0065136561432469,  0.0056116287950084, -0.0075191714179042 ]
  - [  -0.0000022094398531,  0.0015572396723288,  0.0037348451772804 ]
  - [   0.0000368203547861,  0.0017369341542665,  0.0037268323197182 ]
  - [   0.0000234895093970,  0.0014820149222567,  0.0036964886408434 ]
  - [   0.0000213722935860,  0.0016339651817197,  0.0037462330172542 ]
  - [  -0.0000255820297724,  0.0016337011735971,  0.0037452102156377 ]
  - [  -0.0000233791203132,  0.0014802136439004,  0.0036940418544082 ]
  - [  -0.0000351752340577,  0.0017331652124018,  0.0037255488395795 ]
  - [   0.0000016306571657,  0.0015535349734824,  0.0037332421749899 ]
  - [  -0.0000269261011087,  0.0018887751205485,  0.0036585803305457 ]
  - [   0.0000300867735704,  0.0016965516901836,  0.0038336056804581 ]
  - [   0.0000430219418090,  0.0017397411398200,  0.0037395815205380 ]
  - [  -0.0000002642816361,  0.0015156775140392,  0.0037617379047851 ]
  - [  -0.0000050702131134,  0.0015156949880971,  0.0037602077263841 ]
  - [  -0.0000411629374743,  0.0017436837938508,  0.0037378680469829 ]
  - [  -0.0000286018379762,  0.0017016558745478,  0.0038322180588115 ]
  - [   0.0000260039331380,  0.0018896882937882,  0.0036581630910256 ]
  - [   0.0000295756623703,  0.0104248816929909,  0.0165728046960784 ]
  - [  -0.0104726660170932,  0.0125415191287292, -0.0008306638745909 ]
  - [   0.0003857269665093, -0.0027049320109699, -0.0063106283835956 ]
  - [   0.0003581186984583, -0.0015642220166053, -0.0036491579359858 ]
  - [   0.0000007507306596, -0.0016270849020871, -0.0037062104224870 ]
  - [  -0.0003701536231867, -0.0015653515925853, -0.0036521655597880 ]
  - [  -0.0003496180906094, -0.0026913131761482, -0.0062916850989359 ]
  - [   0.0104540093477400,  0.0125461250449003, -0.0007941944898463 ]
  - [  -0.0000059508683567, -0.0094957140961220, -0.0066793819244642 ]
  - [  -0.0006944971859460, -0.0017529833395428, -0.0038465189656265 ]
  - [  -0.0000370070043498, -0.0015511254650646, -0.0036579809539824 ]
  - [  -0.0000690493168714, -0.0015578458156053, -0.0037192375239683 ]
  - [   0.0000024380419811, -0.0016598383811959, -0.0036913185244667 ]
  - [   0.0000623674548016, -0.0015538547282380, -0.0037192722900958 ]
  - [   0.0000441357689376, -0.0015557980774210, -0.0036564360712009 ]
  - [   0.0006935478034802, -0.0017377653387467, -0.0038500447662697 ]
  - [  -0.0000013192853190, -0.0016767115742890, -0.0037421041633328 ]
  - [  -0.0000199779403149, -0.0016162817246052, -0.0036968820406966 ]
  - [  -0.0000614230026281, -0.0016933355696756, -0.0037256540142055 ]
  - [  -0.0000013480509595, -0.0017138648418790, -0.0037016383214605 ]
  - [   0.0000026021868047, -0.0015659706854909, -0.0037595152562513 ]
  - [   0.0000035961234386, -0.0017137830392010, -0.0037038030748186 ]
  - [   0.0000586326860111, -0.0016918797930050, -0.0037272456964027 ]
  - [   0.0000162823480696, -0.0016131790179634, -0.0036985031882368 ]
  - [  -0.0000007759858233, -0.0013629024699634, -0.0034679450857381 ]
  - [  -0.0001907836976020, -0.0018276824135064, -0.0036300103978927 ]
  - [   0.0000319935973508, -0.0019561090318133, -0.0038060068289710 ]
  - [   0.0000602502499440, -0.0013728086547624, -0.0035692719992557 ]
  - [   0.0000022094248830, -0.0016998394966210, -0.0038133895805683 ]
  - [  -0.0000604780883329, -0.0013746725161592, -0.0035702613367042 ]
  - [  -0.0000358733489730, -0.0019639891614710, -0.0038073304277823 ]
  - [   0.0001901947861790, -0.0018256017420166, -0.0036295874043808 ]
  - [  -0.1269625206648894,  0.0019013131172105,  0.1409433928948534 ]
  - [   0.0271535496721859, -0.0464687619653467, -0.0010601326866713 ]
  - [  -0.0058959440155182, -0.0481931644108721, -0.0076657153107718 ]
  - [  -0.0012618864890849, -0.0493670040684077, -0.0064937537968807 ]
  - [   0.0012609799929182, -0.0493676671272743, -0.0064950820296761 ]
  - [   0.0059099058692306, -0.0481903544195844, -0.0076557197139220 ]
  - [  -0.0271462025316182, -0.0464902879668526, -0.0010817273304598 ]
  - [   0.1270195466058824,  0.0019902368602122,  0.1410363364828282 ]
  - [   0.0019502638534458, -0.0558055772594717, -0.0046551020760811 ]
  - [   0.0000942775705504, -0.0484075210348128, -0.0078682056639749 ]
  - [  -0.0000583879262159, -0.0479976149524624, -0.0070343262278746 ]
  - [   0.0001750578370684, -0.0478424224921525, -0.0068807659071640 ]
  - [  -0.0001746328485735, -0.0478440527127171, -0.0068846367979374 ]
  - [   0.0000580748122417, -0.0479966395401593, -0.0070324807321058 ]
  - [  -0.0000999376004630, -0.0484022070388624, -0.0078693411182390 ]
  - [  -0.0019477876256067, -0.0558145330855352, -0.0046673361474509 ]
  - [   0.0002519830624499, -0.0480638670338976, -0.0068246925897804 ]
  - [  -0.0000558801373713, -0.0479164298546373, -0.0066980939556832 ]
  - [  -0.0001519472034304, -0.0478334562104385, -0.0067651479878724 ]
  - [   0.0000911140344536, -0.0478657492351280, -0.0067255100068306 ]
  - [  -0.0000916344529496, -0.0478655989218590, -0.0067273993071749 ]
  - [   0.0001514781726605, -0.0478344620141749, -0.0067695457735185 ]
  - [   0.0000547109241879, -0.0479161899477643, -0.0067014599111311 ]
  - [  -0.0002527568502902, -0.0480636323764957, -0.0068259704221213 ]
  - [   0.0006799489720719, -0.0478618983628064, -0.0063352311428837 ]
  - [   0.0008293163685066, -0.0472246978304265, -0.0073604437338778 ]
  - [  -0.0003015827269638, -0.0481091256739731, -0.0069859788340804 ]
  - [  -0.0000560706736746, -0.0479496880999143, -0.0069182973366235 ]
  - [   0.0000546167250910, -0.0479513595005289, -0.0069214826318657 ]
  - [   0.0003010286657324, -0.0481095478498711, -0.0069873158037572 ]
  - [  -0.0008258410739326, -0.0472222766310353, -0.0073571555423839 ]
  - [  -0.0006838020007349, -0.0478595325289142, -0.0063400920936232 ]
  - [   0.0000833680918310, -0.0499485129029569, -0.4494787580859053 ]
  - [   0.0067761369462576,  0.0076245761622412, -0.0005120880978047 ]
  - [  -0.0002533793955553,  0.0157814747577511,  0.0181891784455149 ]
  - [   0.0003040223655907,  0.0152509425952703,  0.0171898311373592 ]
  - [  -0.0000007918122810,  0.0152067261502312,  0.0160359532463520 ]
  - [  -0.0002973928384683,  0.0152485581964945,  0.0171943767955665 ]
  - [   0.0002056758527959,  0.0157617852136293,  0.0181763556952835 ]
  - [  -0.0068110873732818,  0.0076537408777566, -0.0005415846551826 ]
  - [   0.0000048876895923,  0.0155242025961288,  0.0180840508922818 ]
  - [  -0.0007954925392227,  0.0149459641013446,  0.0160367924415170 ]
  - [  -0.0001253161240764,  0.0148911710530163,  0.0170815814447392 ]
  - [  -0.0000801067054977,  0.0151137109673212,  0.0166886575900060 ]
  - [  -0.0000027387312132,  0.0150091243207952,  0.0168331285097576 ]
  - [   0.0000826079929713,  0.0151114092880822,  0.0166851028667313 ]
  - [   0.0001264068345155,  0.0148831323615276,  0.0170836626816088 ]
  - [   0.0007832626823361,  0.0149670015672309,  0.0160282655017188 ]
  - [   0.0000007842405842,  0.0150258720267518,  0.0168151523183858 ]
  - [   0.0000388279914315,  0.0150137302971374,  0.0167206609779463 ]
  - [   0.0000278019434290,  0.0150337248590843,  0.0166990133882173 ]
  - [   0.0000587421266424,  0.0149756170068626,  0.0168326026813445 ]
  - [  -0.0000024479320739,  0.0150360879189775,  0.0166754991080454 ]
  - [  -0.0000622706190369,  0.0149744829008979,  0.0168287277708186 ]
  - [  -0.0000270509719202,  0.0150330844751210,  0.0166956501637932 ]
  - [  -0.0000374518637141,  0.0150141788180088,  0.0167189800007716 ]
  - [   0.0000090832011719,  0.0152300026507117,  0.0180018818781532 ]
  - [   0.0014154201317517,  0.0161060784774441,  0.0160718538814760 ]
  - [  -0.0003484579010832,  0.0151317635686347,  0.0170818031774150 ]
  - [   0.0001850866030696,  0.0149494373294927,  0.0166755879147625 ]
  - [  -0.0000028648624694,  0.0150604311296660,  0.0168108655091729 ]
  - [  -0.0001822900808456,  0.0149536161662255,  0.0166758766847092 ]
  - [   0.0003518102132181,  0.0151350690188410,  0.0170857968227122 ]
  - [  -0.0014307280917632,  0.0161096188515367,  0.0160573299823562 ]
  - [  -0.0303364778023364, -0.0305428435011788,  0.0267258560156591 ]
  - [   0.0002156586653373, -0.0148195592069786, -0.0161940351351326 ]
  - [  -0.0002306703219268, -0.0149387808687525, -0.0164997716798951 ]
  - [   0.0000616552347607, -0.0150686453516364, -0.0167131229983644 ]
  - [  -0.0000633414050831, -0.0150666790281578, -0.0167132300997869 ]
  - [   0.0002418364800310, -0.0149393676311962, -0.0164978830447770 ]
  - [  -0.0002510014242795, -0.0148164744609941, -0.0162235069559606 ]
  - [   0.0303309501725070, -0.0305242173006677,  0.0267507287367723 ]
  - [  -0.0014031190855952, -0.0144161932098841, -0.0181298733020401 ]
  - [  -0.0001852934381031, -0.0151510487748279, -0.0169337227978037 ]
  - [   0.0000572280764863, -0.0150785706821565, -0.0167266114952650 ]
  - [  -0.0001086262940379, -0.0150540442294356, -0.0167379096042567 ]
  - [   0.0001132151990566, -0.0150542032476073, -0.0167398385080056 ]
  - [  -0.0000629072506209, -0.0150751101992193, -0.0167276186151023 ]
  - [   0.0001862182603078, -0.0151497125498616, -0.0169345234064451 ]
  - [   0.0014003580248323, -0.0144187356777713, -0.0181244147159046 ]
  - [  -0.0001198258943298, -0.0151098726462016, -0.0168975731581329 ]
  - [  -0.0001986453203800, -0.0150850489854047, -0.0166583836312047 ]
  - [  -0.0000722784215959, -0.0151534194172437, -0.0168333222301440 ]
  - [   0.0001309263171437, -0.0149988301460216, -0.0167562721407155 ]
  - [  -0.0001268611547395, -0.0149989540267553, -0.0167579440388220 ]
  - [   0.0000713341074571, -0.0151540884482112, -0.0168379905557176 ]
  - [   0.0001952786580667, -0.0150861728403592, -0.0166617471672287 ]
  - [   0.0001170583897544, -0.0151111355596043, -0.0168985715148250 ]
  - [  -0.0019294585123800, -0.0145239469778165, -0.0176857348337691 ]
  - [   0.0017726754673263, -0.0172472605731891, -0.0188972975058689 ]
  - [   0.0007747584541771, -0.0144408841998009, -0.0154146276391538 ]
  - [  -0.0007434250227991, -0.0154592457522184, -0.0172126670715449 ]
  - [   0.0007422904444975, -0.0154620191309051, -0.0172140496012963 ]
  - [  -0.0007817779073609, -0.0144466318982362, -0.0154157454685620 ]
  - [  -0.0017491543409247, -0.0172277580573266, -0.0188936444617793 ]
  - [   0.0019153893520729, -0.0145575161351071, -0.0176974704485827 ]
- atom:  129
  displacement:
    [  -0.0000000000000000,  0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0000000422895656,  0.0251525421782422,  0.0097396371255155 ]
  - [   0.0122356648926070,  0.0353601447614434, -0.0051570373955981 ]
  - [   0.0161446342367541,  0.0459213896716603,  0.0100792460580483 ]
  - [  -0.0092832964695864,  0.0456164031255977,  0.0066652563076599 ]
  - [  -0.0000000008793427,  0.0497959121778644,  0.0066254888734670 ]
  - [   0.0092832912922543,  0.0456163959259614,  0.0066652822092843 ]
  - [  -0.0161446511964838,  0.0459214158267288,  0.0100792355507101 ]
  - [  -0.0122356242448806,  0.0353601505689315, -0.0051570243270511 ]
  - [  -0.0000000008466230,  0.1293523411154287, -0.1252568740324604 ]
  - [   0.0014163702642408,  0.0459635114991338,  0.0045351928732359 ]
  - [  -0.0002797044084805,  0.0478419964819053,  0.0066950541228515 ]
  - [  -0.0000572500636062,  0.0481474086366746,  0.0067949283672950 ]
  - [  -0.0000000140641226,  0.0476707150460349,  0.0065020855930881 ]
  - [   0.0000572847220849,  0.0481474233269274,  0.0067949795579276 ]
  - [   0.0002796511017637,  0.0478420368283240,  0.0066951362388085 ]
  - [  -0.0014163586166197,  0.0459635420745731,  0.0045351894961260 ]
  - [  -0.0000000032121969,  0.0476032865476426,  0.0067031729554550 ]
  - [  -0.0002338018348167,  0.0480084713615920,  0.0070298305622141 ]
  - [   0.0000046990862075,  0.0477305222378080,  0.0066295443673090 ]
  - [   0.0001841539966096,  0.0477744706737456,  0.0067638490506344 ]
  - [  -0.0000000015068527,  0.0479115874210446,  0.0066543089389504 ]
  - [  -0.0001841449614320,  0.0477744520533545,  0.0067638367108317 ]
  - [  -0.0000046973429051,  0.0477305155636392,  0.0066295252314619 ]
  - [   0.0002338303223622,  0.0480084817157972,  0.0070298183346145 ]
  - [   0.0000000023572372,  0.0480311437810546,  0.0067346566550454 ]
  - [   0.0000209057772087,  0.0480275548980431,  0.0072402390872543 ]
  - [   0.0000077652395110,  0.0477742787749995,  0.0068668044192860 ]
  - [   0.0004154494782655,  0.0477699746347773,  0.0065228793587710 ]
  - [   0.0000000071887126,  0.0475652932513784,  0.0066517067811626 ]
  - [  -0.0004154419179325,  0.0477699431284452,  0.0065228433134346 ]
  - [  -0.0000077913947320,  0.0477742410513463,  0.0068667356242987 ]
  - [  -0.0000208916335964,  0.0480275457634695,  0.0072402012746598 ]
  - [  -0.0099130618096812,  0.0018663872724308,  0.0201138904636586 ]
  - [   0.0001598889135616, -0.0019939075231729,  0.0032838730054767 ]
  - [  -0.0002957215813491,  0.0029631698073948,  0.0045729827479884 ]
  - [   0.0001841175688340,  0.0009721589263766,  0.0035919560352372 ]
  - [  -0.0001841169235367,  0.0009721739205472,  0.0035919606231736 ]
  - [   0.0002957305401002,  0.0029632144349529,  0.0045730566040016 ]
  - [  -0.0001598693233440, -0.0019938583981146,  0.0032839499816349 ]
  - [   0.0099130276040305,  0.0018663969828242,  0.0201138998249567 ]
  - [   0.0060807828862410, -0.0025879788555950,  0.0148349781722325 ]
  - [   0.0001879503775331,  0.0025239156539953,  0.0033038873460807 ]
  - [   0.0001351812871907,  0.0016124093544762,  0.0036237800324658 ]
  - [   0.0000490226800480,  0.0017289831989379,  0.0038718024988498 ]
  - [  -0.0000489484483642,  0.0017289796419334,  0.0038718360848378 ]
  - [  -0.0001352042179017,  0.0016123831083439,  0.0036237353818164 ]
  - [  -0.0001880066127245,  0.0025239681952466,  0.0033038159990542 ]
  - [  -0.0060807796213552, -0.0025879260083875,  0.0148349406687426 ]
  - [  -0.0000009551329060,  0.0016496462859791,  0.0037240552020992 ]
  - [  -0.0000427047953378,  0.0014521518488249,  0.0037328236443993 ]
  - [  -0.0000256503694185,  0.0017285209612113,  0.0037666469456789 ]
  - [  -0.0000291878043873,  0.0015567752512790,  0.0037128184612752 ]
  - [   0.0000291459963473,  0.0015567688284809,  0.0037127906581821 ]
  - [   0.0000256141856261,  0.0017285246881988,  0.0037666295564858 ]
  - [   0.0000427201687660,  0.0014521762369659,  0.0037327880037692 ]
  - [   0.0000009557606945,  0.0016496184580355,  0.0037240464022110 ]
  - [   0.0000329015652036,  0.0012756088319017,  0.0038035360670799 ]
  - [  -0.0000427550500932,  0.0014725532862278,  0.0036304680472406 ]
  - [  -0.0000464577658643,  0.0014531397477937,  0.0037189719696485 ]
  - [  -0.0000074409675550,  0.0016776536369328,  0.0037000212702715 ]
  - [   0.0000073282552862,  0.0016776317963145,  0.0036999820457775 ]
  - [   0.0000464407917039,  0.0014531028996588,  0.0037189259251148 ]
  - [   0.0000427967119756,  0.0014725971783227,  0.0036304446361141 ]
  - [  -0.0000328845845783,  0.0012756137579551,  0.0038035136057734 ]
  - [  -0.0000000330819372, -0.0142879302906456, -0.0255675587174257 ]
  - [   0.0077666734616018, -0.0158464523225663, -0.0051052983608097 ]
  - [  -0.0000466096670755, -0.0004602932684636, -0.0010760043761567 ]
  - [  -0.0003661190604342, -0.0017268227473804, -0.0038228320484880 ]
  - [  -0.0000000220234651, -0.0016637542152211, -0.0037462439756776 ]
  - [   0.0003661270149912, -0.0017268362583328, -0.0038228089239702 ]
  - [   0.0000466253474751, -0.0004603359030818, -0.0010759886647020 ]
  - [  -0.0077665639791883, -0.0158465178353755, -0.0051053937609265 ]
  - [   0.0000000432301291,  0.0047001925046068,  0.0008732924997302 ]
  - [   0.0008161822813844, -0.0013693172468062, -0.0036125271182197 ]
  - [   0.0000575201965480, -0.0016732817521884, -0.0037976817838068 ]
  - [   0.0000621593934765, -0.0016767768835898, -0.0037361116995757 ]
  - [  -0.0000000131125659, -0.0015465691203410, -0.0037717198130361 ]
  - [  -0.0000621494613386, -0.0016767802634885, -0.0037360434547308 ]
  - [  -0.0000575598396654, -0.0016731873767095, -0.0037976404409285 ]
  - [  -0.0008161200078284, -0.0013693009489290, -0.0036124939809473 ]
  - [   0.0000000029620905, -0.0015693214380289, -0.0037272255826521 ]
  - [   0.0000197681331362, -0.0016544221724741, -0.0037677747149452 ]
  - [   0.0000676585139297, -0.0015717241871157, -0.0037307223399656 ]
  - [   0.0000123419971618, -0.0015546291271637, -0.0037610896746188 ]
  - [  -0.0000000293855364, -0.0017020021946840, -0.0037015758225972 ]
  - [  -0.0000123552253126, -0.0015546137495114, -0.0037610675700617 ]
  - [  -0.0000676750744582, -0.0015716818718556, -0.0037306813430210 ]
  - [  -0.0000197161100627, -0.0016543991291138, -0.0037677393048886 ]
  - [  -0.0000000130594074, -0.0018186237993740, -0.0040604087017702 ]
  - [   0.0002007359995911, -0.0013777966255790, -0.0038256129191758 ]
  - [   0.0000046172162184, -0.0012890100195137, -0.0036574554061760 ]
  - [  -0.0000588103736246, -0.0018497997635409, -0.0039125395515920 ]
  - [   0.0000000254313052, -0.0015174006717413, -0.0036261488775902 ]
  - [   0.0000588209105179, -0.0018497966482709, -0.0039125589729223 ]
  - [  -0.0000045984639076, -0.0012890479781368, -0.0036574729514345 ]
  - [  -0.0002007520119713, -0.0013778516116838, -0.0038256374267708 ]
  - [   0.1525128930922353, -0.1076670560225850, -0.1638713509302008 ]
  - [  -0.0327633183843996, -0.0492022997546450, -0.0131810837216872 ]
  - [   0.0073058255057381, -0.0478476919624406, -0.0059592118686377 ]
  - [   0.0011993326923683, -0.0462569074031830, -0.0070586838628569 ]
  - [  -0.0011993524363447, -0.0462569083916927, -0.0070586410260767 ]
  - [  -0.0073057876787665, -0.0478477022335283, -0.0059591681352215 ]
  - [   0.0327633399441365, -0.0492023165088967, -0.0131810202775190 ]
  - [  -0.1525128173638989, -0.1076670536671732, -0.1638713027548268 ]
  - [  -0.0011948449708263, -0.0390286090744139, -0.0089411107990011 ]
  - [  -0.0000532781424995, -0.0472678917798013, -0.0056986670282964 ]
  - [   0.0000159860945998, -0.0477112872896569, -0.0064830691518785 ]
  - [  -0.0002201533059634, -0.0478816317246132, -0.0066193630792336 ]
  - [   0.0002201704327773, -0.0478816194006490, -0.0066193460616984 ]
  - [  -0.0000159808487251, -0.0477112982596117, -0.0064830644234252 ]
  - [   0.0000532742456483, -0.0472678850423945, -0.0056986490098649 ]
  - [   0.0011948273176587, -0.0390286035504348, -0.0089410920843588 ]
  - [  -0.0002571740703012, -0.0476128971745559, -0.0066823792515173 ]
  - [   0.0000203452261887, -0.0477861770559135, -0.0067974634284363 ]
  - [   0.0001952613162257, -0.0478549146252200, -0.0067251787273485 ]
  - [  -0.0001433545946181, -0.0478326597978900, -0.0067781260396437 ]
  - [   0.0001433573254230, -0.0478326480190483, -0.0067781208953257 ]
  - [  -0.0001952434445205, -0.0478548720470182, -0.0067251855820950 ]
  - [  -0.0000203480688881, -0.0477861576275912, -0.0067974552457533 ]
  - [   0.0002571779330220, -0.0476129146161872, -0.0066823689908918 ]
  - [  -0.0006553640844786, -0.0478399271952275, -0.0071345474238931 ]
  - [  -0.0009463101302368, -0.0485109785547417, -0.0061984335798893 ]
  - [   0.0003198771127204, -0.0475567191621704, -0.0064906117919688 ]
  - [  -0.0000663204471144, -0.0477681806228482, -0.0065850227901376 ]
  - [   0.0000662998568004, -0.0477681721862597, -0.0065850402177826 ]
  - [  -0.0003199087729332, -0.0475567201800896, -0.0064906762321796 ]
  - [   0.0009463280469061, -0.0485110116647095, -0.0061984606779617 ]
  - [   0.0006553662343376, -0.0478399284755594, -0.0071345365412067 ]
  - [  -0.0000000263307923,  0.0906053488678451,  0.5090439116755288 ]
  - [  -0.0086107823644246,  0.0228215354399365,  0.0346698973679140 ]
  - [   0.0003822517779008,  0.0141892297179321,  0.0150851985241173 ]
  - [  -0.0003597545049215,  0.0147964085898413,  0.0163406272914945 ]
  - [   0.0000000402265659,  0.0149224901586783,  0.0174653029446160 ]
  - [   0.0003597547247703,  0.0147964232743237,  0.0163406789956274 ]
  - [  -0.0003822781273717,  0.0141892058640074,  0.0150852788148374 ]
  - [   0.0086107534932618,  0.0228215161681765,  0.0346699153908955 ]
  - [   0.0000000039874545,  0.0145034211416747,  0.0154371444392421 ]
  - [   0.0007720827014400,  0.0150026459370921,  0.0173742480911495 ]
  - [   0.0001113278248974,  0.0152347665785911,  0.0163434776454799 ]
  - [   0.0001096063778397,  0.0149809705206558,  0.0167597639649502 ]
  - [  -0.0000000034068942,  0.0150743679269547,  0.0166025889979536 ]
  - [  -0.0001096050054969,  0.0149809311485984,  0.0167597357799538 ]
  - [  -0.0001113393663103,  0.0152347139847424,  0.0163434843135661 ]
  - [  -0.0007720819397151,  0.0150025715023957,  0.0173742466528278 ]
  - [  -0.0000000293894098,  0.0150368015326109,  0.0166268618461264 ]
  - [  -0.0000462631593626,  0.0150484927689568,  0.0167230777340124 ]
  - [  -0.0000295813111513,  0.0150240161161266,  0.0167377581928827 ]
  - [  -0.0000749576409076,  0.0150842739302972,  0.0166038950239135 ]
  - [   0.0000000076486715,  0.0150210358267094,  0.0167569589537772 ]
  - [   0.0000749801146456,  0.0150842652607501,  0.0166038715443603 ]
  - [   0.0000295969511586,  0.0150239950148013,  0.0167377094832539 ]
  - [   0.0000462767544018,  0.0150484526961575,  0.0167230481667496 ]
  - [  -0.0000000625181224,  0.0148489571102342,  0.0153575166119131 ]
  - [  -0.0016251083025127,  0.0139243030278417,  0.0174636798139033 ]
  - [   0.0003269213833567,  0.0149810216259621,  0.0163339801158619 ]
  - [  -0.0001810823833229,  0.0151509998007437,  0.0167627187247741 ]
  - [  -0.0000000345592111,  0.0150421232813062,  0.0166118995739469 ]
  - [   0.0001810750715678,  0.0151510708198475,  0.0167627031268900 ]
  - [  -0.0003269046553052,  0.0149811043876743,  0.0163340301287960 ]
  - [   0.0016251814724325,  0.0139243416839227,  0.0174637086540327 ]
  - [   0.0335272146474472,  0.0021126286483733, -0.0632988933451070 ]
  - [  -0.0002406862881213, -0.0153900861058929, -0.0172871281842824 ]
  - [   0.0002978912870433, -0.0151834263338908, -0.0169217221794975 ]
  - [  -0.0000639734989468, -0.0150537029193029, -0.0167227250226025 ]
  - [   0.0000639141885794, -0.0150537178073064, -0.0167227246323655 ]
  - [  -0.0002979285149315, -0.0151833755637382, -0.0169216415141289 ]
  - [   0.0002407974604019, -0.0153899863003769, -0.0172871855773216 ]
  - [  -0.0335272781472518,  0.0021126645177695, -0.0632991145996016 ]
  - [   0.0013842023945074, -0.0156322209839639, -0.0152736472374388 ]
  - [   0.0001980578567678, -0.0149784691228231, -0.0164903454348795 ]
  - [  -0.0000675268388675, -0.0150644623766367, -0.0167050690024967 ]
  - [   0.0001212923353847, -0.0150805963742788, -0.0166973826220453 ]
  - [  -0.0001212637154779, -0.0150805975280825, -0.0166973738683742 ]
  - [   0.0000675177578472, -0.0150644530778976, -0.0167050664583139 ]
  - [  -0.0001981000250645, -0.0149784797971992, -0.0164903406539391 ]
  - [  -0.0013841993604093, -0.0156321808087048, -0.0152736315162032 ]
  - [   0.0001374649376715, -0.0150087892296570, -0.0165349411221658 ]
  - [   0.0002104805038374, -0.0150385894891327, -0.0167888220527295 ]
  - [   0.0000849252997047, -0.0149737587708191, -0.0165944561193293 ]
  - [  -0.0001230777767046, -0.0151247407817782, -0.0166929691005779 ]
  - [   0.0001231003926226, -0.0151247159756096, -0.0166929375554362 ]
  - [  -0.0000849165532540, -0.0149737188078264, -0.0165944554069821 ]
  - [  -0.0002104989240139, -0.0150385364882397, -0.0167888690131774 ]
  - [  -0.0001374939816034, -0.0150087845924362, -0.0165349853356003 ]
  - [   0.0020979031724056, -0.0156530002690651, -0.0156498491358004 ]
  - [  -0.0018577969345977, -0.0127632014677954, -0.0142079220492399 ]
  - [  -0.0006581817143014, -0.0157053759614380, -0.0182535016750196 ]
  - [   0.0007281803459910, -0.0146782130005685, -0.0161856547032561 ]
  - [  -0.0007281868400532, -0.0146782634705363, -0.0161856389894779 ]
  - [   0.0006581789623372, -0.0157054114240327, -0.0182535000411848 ]
  - [   0.0018577396155208, -0.0127632059736786, -0.0142079619561915 ]
  - [  -0.0020978387304419, -0.0156529535916132, -0.0156498022655332 ]

force_constants:
  format: "compact"
  shape: [ 6, 192 ]
  elements:
  - # (1, 1)
    - [     5.269191368546510,    -0.000000000000000,    -0.000000000000001 ]
    - [    -0.000000000000000,    25.363389207137082,    -3.740571478465001 ]
    - [    -0.000000000000001,    -3.740571478465001,    26.940249591818628 ]
  - # (1, 2)
    - [    11.938314351716590,     0.935477177048933,    -0.616760367740848 ]
    - [    -0.935477177048933,     0.722556735770417,     1.128875169141556 ]
    - [     0.616760367740848,     1.128875169141556,     0.671605802328017 ]
  - # (1, 3)
    - [    -4.483501297106052,    -0.880278599725353,     0.178442655015635 ]
    - [     0.880278599725353,     0.001711265894095,    -0.054937956711041 ]
    - [    -0.178442655015635,    -0.054937956711041,    -0.039411297222951 ]
  - # (1, 4)
    - [     0.579395680922272,     0.345093593902052,    -0.019557408534145 ]
    - [    -0.345093593902052,    -0.118878152556325,    -0.024669825188193 ]
    - [     0.019557408534145,    -0.024669825188193,     0.011310738572299 ]
  - # (1, 5)
    - [     0.296330243479177,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.023127368014920,    -0.007045271282447 ]
    - [     0.000000000000000,    -0.007045271282447,    -0.000085292888741 ]
  - # (1, 6)
    - [     0.579395680922272,    -0.345093593902052,     0.019557408534145 ]
    - [     0.345093593902052,    -0.118878152556325,    -0.024669825188193 ]
    - [    -0.019557408534145,    -0.024669825188193,     0.011310738572299 ]
  - # (1, 7)
    - [    -4.483501297106052,     0.880278599725353,    -0.178442655015635 ]
    - [    -0.880278599725353,     0.001711265894095,    -0.054937956711041 ]
    - [     0.178442655015635,    -0.054937956711041,    -0.039411297222951 ]
  - # (1, 8)
    - [    11.938314351716590,    -0.935477177048933,     0.616760367740848 ]
    - [     0.935477177048933,     0.722556735770417,     1.128875169141556 ]
    - [    -0.616760367740848,     1.128875169141556,     0.671605802328017 ]
  - # (1, 9)
    - [    -0.040931461408501,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.044210346133844,    -0.000719597324728 ]
    - [     0.000000000000000,     0.023882809046893,    -0.004859989878779 ]
  - # (1, 10)
    - [     0.049610875159938,     0.046359576042940,    -0.107138434739204 ]
    - [     0.040853561737755,     0.052560453354133,     0.003138642359396 ]
    - [    -0.111442002430882,     0.001164217690071,    -0.053744771239049 ]
  - # (1, 11)
    - [    -0.026912106061701,     0.053305140071165,     0.032292801900711 ]
    - [    -0.061041773320458,     0.024954493776989,    -0.012591649417626 ]
    - [    -0.009464674710898,     0.000277575156562,    -0.015239812344746 ]
  - # (1, 12)
    - [     0.214539567248526,    -0.069949574275467,    -0.001619678298898 ]
    - [     0.074319989533643,     0.001861385466815,     0.000784117850816 ]
    - [     0.004205651010799,    -0.002420244531728,    -0.008940506381382 ]
  - # (1, 13)
    - [    -0.331306829814765,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.019216214894822,    -0.014298712651706 ]
    - [     0.000000000000000,    -0.007304410797470,    -0.007989834884934 ]
  - # (1, 14)
    - [     0.214539567248526,     0.069949574275467,     0.001619678298898 ]
    - [    -0.074319989533643,     0.001861385466815,     0.000784117850816 ]
    - [    -0.004205651010799,    -0.002420244531728,    -0.008940506381382 ]
  - # (1, 15)
    - [    -0.026912106061701,    -0.053305140071165,    -0.032292801900711 ]
    - [     0.061041773320458,     0.024954493776989,    -0.012591649417626 ]
    - [     0.009464674710898,     0.000277575156562,    -0.015239812344746 ]
  - # (1, 16)
    - [     0.049610875159938,    -0.046359576042940,     0.107138434739204 ]
    - [    -0.040853561737755,     0.052560453354133,     0.003138642359396 ]
    - [     0.111442002430882,     0.001164217690071,    -0.053744771239049 ]
  - # (1, 17)
    - [    -0.003553910903214,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.007414456442682,    -0.006928715678022 ]
    - [     0.000000000000000,    -0.006928715678022,    -0.005211961394787 ]
  - # (1, 18)
    - [    -0.016341769364399,     0.006241384895523,     0.006561444571716 ]
    - [    -0.006241384895523,    -0.009740731767952,     0.002811491163985 ]
    - [    -0.006561444571716,     0.002811491163985,    -0.001032383797612 ]
  - # (1, 19)
    - [     0.031133142741955,    -0.000071304146013,    -0.001129894866360 ]
    - [     0.000071304146013,     0.002145455704764,    -0.001709816472120 ]
    - [     0.001129894866360,    -0.001709816472120,     0.002692945857187 ]
  - # (1, 20)
    - [    -0.025028297706192,    -0.002952381911042,     0.004121419018485 ]
    - [     0.002952381911042,    -0.000320444554423,     0.002080800444891 ]
    - [    -0.004121419018485,     0.002080800444891,    -0.001394149956585 ]
  - # (1, 21)
    - [     0.006255319650963,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000986702035095,    -0.000238370513212 ]
    - [     0.000000000000000,    -0.000238370513212,     0.000794129973597 ]
  - # (1, 22)
    - [    -0.025028297706192,     0.002952381911042,    -0.004121419018485 ]
    - [    -0.002952381911042,    -0.000320444554423,     0.002080800444891 ]
    - [     0.004121419018485,     0.002080800444891,    -0.001394149956585 ]
  - # (1, 23)
    - [     0.031133142741955,     0.000071304146013,     0.001129894866360 ]
    - [    -0.000071304146013,     0.002145455704764,    -0.001709816472120 ]
    - [    -0.001129894866360,    -0.001709816472120,     0.002692945857187 ]
  - # (1, 24)
    - [    -0.016341769364399,    -0.006241384895523,    -0.006561444571716 ]
    - [     0.006241384895523,    -0.009740731767952,     0.002811491163985 ]
    - [     0.006561444571716,     0.002811491163985,    -0.001032383797612 ]
  - # (1, 25)
    - [    -0.040931461408501,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.044210346133844,     0.023882809046893 ]
    - [     0.000000000000000,    -0.000719597324728,    -0.004859989878779 ]
  - # (1, 26)
    - [     0.049610875159938,    -0.040853561737755,     0.111442002430882 ]
    - [    -0.046359576042940,     0.052560453354133,     0.001164217690071 ]
    - [     0.107138434739204,     0.003138642359396,    -0.053744771239049 ]
  - # (1, 27)
    - [    -0.026912106061701,     0.061041773320458,     0.009464674710898 ]
    - [    -0.053305140071165,     0.024954493776989,     0.000277575156562 ]
    - [    -0.032292801900711,    -0.012591649417626,    -0.015239812344746 ]
  - # (1, 28)
    - [     0.214539567248526,    -0.074319989533643,    -0.004205651010799 ]
    - [     0.069949574275467,     0.001861385466815,    -0.002420244531728 ]
    - [     0.001619678298898,     0.000784117850816,    -0.008940506381382 ]
  - # (1, 29)
    - [    -0.331306829814765,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.019216214894822,    -0.007304410797470 ]
    - [     0.000000000000000,    -0.014298712651706,    -0.007989834884934 ]
  - # (1, 30)
    - [     0.214539567248526,     0.074319989533643,     0.004205651010799 ]
    - [    -0.069949574275467,     0.001861385466815,    -0.002420244531728 ]
    - [    -0.001619678298898,     0.000784117850816,    -0.008940506381382 ]
  - # (1, 31)
    - [    -0.026912106061701,    -0.061041773320458,    -0.009464674710898 ]
    - [     0.053305140071165,     0.024954493776989,     0.000277575156562 ]
    - [     0.032292801900711,    -0.012591649417626,    -0.015239812344746 ]
  - # (1, 32)
    - [     0.049610875159938,     0.040853561737755,    -0.111442002430882 ]
    - [     0.046359576042940,     0.052560453354133,     0.001164217690071 ]
    - [    -0.107138434739204,     0.003138642359396,    -0.053744771239049 ]
  - # (1, 33)
    - [    -3.409953394463752,    -2.238462571637559,    -3.937229745573569 ]
    - [    -0.084653193099874,    -0.779777995104716,    -0.584693724900676 ]
    - [    -3.822775180684918,    -1.603150710357389,    -5.348976858436824 ]
  - # (1, 34)
    - [    -0.538657477572268,     0.781774587806526,     0.635745774445019 ]
    - [     0.085014241470303,    -0.317334016744447,    -0.232132026029822 ]
    - [    -0.138939737272138,    -0.046289144709016,    -0.042090826240077 ]
  - # (1, 35)
    - [     0.111084711596987,    -0.149409322608455,    -0.142618302958173 ]
    - [    -0.028732198708070,     0.043903708793443,     0.047338792805968 ]
    - [    -0.015522957953977,    -0.011160469307501,    -0.021574150582521 ]
  - # (1, 36)
    - [    -0.013853496416303,    -0.014627871926071,    -0.006297134281838 ]
    - [    -0.000378195998342,    -0.024931789868242,    -0.008068269890139 ]
    - [     0.001483795155519,     0.000674194631655,     0.002632441219325 ]
  - # (1, 37)
    - [    -0.013853496416303,     0.014627871926071,     0.006297134281838 ]
    - [     0.000378195998342,    -0.024931789868242,    -0.008068269890139 ]
    - [    -0.001483795155519,     0.000674194631655,     0.002632441219325 ]
  - # (1, 38)
    - [     0.111084711596987,     0.149409322608455,     0.142618302958173 ]
    - [     0.028732198708070,     0.043903708793443,     0.047338792805968 ]
    - [     0.015522957953977,    -0.011160469307501,    -0.021574150582521 ]
  - # (1, 39)
    - [    -0.538657477572268,    -0.781774587806526,    -0.635745774445019 ]
    - [    -0.085014241470303,    -0.317334016744446,    -0.232132026029822 ]
    - [     0.138939737272138,    -0.046289144709016,    -0.042090826240077 ]
  - # (1, 40)
    - [    -3.409953394463752,     2.238462571637559,     3.937229745573569 ]
    - [     0.084653193099874,    -0.779777995104717,    -0.584693724900677 ]
    - [     3.822775180684918,    -1.603150710357389,    -5.348976858436824 ]
  - # (1, 41)
    - [     0.003015877599172,    -0.003144800618749,     0.017343036918006 ]
    - [     0.005241449248821,     0.004220150743531,     0.005789995620016 ]
    - [     0.007972526751892,    -0.011818394418154,     0.021439200995041 ]
  - # (1, 42)
    - [    -0.000516548109597,    -0.027270279243056,     0.019311166234825 ]
    - [     0.014423583736070,     0.001115244973549,     0.021704522659448 ]
    - [     0.020915907830106,    -0.009164267071905,     0.009934643556955 ]
  - # (1, 43)
    - [     0.002998429854757,     0.032834314675889,    -0.024932386010440 ]
    - [    -0.003080345201720,    -0.002969242365380,    -0.004508109549182 ]
    - [     0.000887893529865,    -0.002877127927858,     0.002147576502815 ]
  - # (1, 44)
    - [     0.003857063945415,     0.013589517704716,     0.038720355941531 ]
    - [    -0.002016748884261,     0.008457946080211,     0.004299012985486 ]
    - [    -0.000944214819925,    -0.001947235911367,     0.000395332414398 ]
  - # (1, 45)
    - [     0.003857063945415,    -0.013589517704716,    -0.038720355941531 ]
    - [     0.002016748884261,     0.008457946080211,     0.004299012985486 ]
    - [     0.000944214819925,    -0.001947235911367,     0.000395332414398 ]
  - # (1, 46)
    - [     0.002998429854757,    -0.032834314675889,     0.024932386010440 ]
    - [     0.003080345201720,    -0.002969242365380,    -0.004508109549182 ]
    - [    -0.000887893529865,    -0.002877127927858,     0.002147576502815 ]
  - # (1, 47)
    - [    -0.000516548109597,     0.027270279243056,    -0.019311166234825 ]
    - [    -0.014423583736070,     0.001115244973549,     0.021704522659448 ]
    - [    -0.020915907830106,    -0.009164267071905,     0.009934643556955 ]
  - # (1, 48)
    - [     0.003015877599172,     0.003144800618749,    -0.017343036918006 ]
    - [    -0.005241449248821,     0.004220150743531,     0.005789995620016 ]
    - [    -0.007972526751892,    -0.011818394418154,     0.021439200995041 ]
  - # (1, 49)
    - [     0.003034593506615,    -0.000795470070240,    -0.005671541277743 ]
    - [    -0.000862319130976,    -0.001837210221536,     0.000585537490507 ]
    - [     0.000215786324315,    -0.002422981678345,     0.000270032690547 ]
  - # (1, 50)
    - [    -0.002246927225354,    -0.004003285942763,     0.002044741228900 ]
    - [     0.000278294601546,    -0.000272389484048,    -0.000827410354387 ]
    - [     0.001720012965656,    -0.000175086492856,     0.000823611971181 ]
  - # (1, 51)
    - [    -0.000610652702466,     0.003074547575043,     0.001401379642616 ]
    - [    -0.000819189404600,    -0.000805996295346,     0.000164147948415 ]
    - [     0.000640064652185,    -0.001083352307276,     0.000646827360937 ]
  - # (1, 52)
    - [     0.000672011570260,    -0.002397512714424,    -0.001422594916490 ]
    - [    -0.000100490167210,    -0.000526217933308,     0.000032039512237 ]
    - [    -0.000204647944034,    -0.000370826888627,     0.000103158775867 ]
  - # (1, 53)
    - [     0.000672011570260,     0.002397512714424,     0.001422594916490 ]
    - [     0.000100490167210,    -0.000526217933308,     0.000032039512237 ]
    - [     0.000204647944034,    -0.000370826888627,     0.000103158775867 ]
  - # (1, 54)
    - [    -0.000610652702466,    -0.003074547575043,    -0.001401379642616 ]
    - [     0.000819189404600,    -0.000805996295346,     0.000164147948415 ]
    - [    -0.000640064652185,    -0.001083352307276,     0.000646827360937 ]
  - # (1, 55)
    - [    -0.002246927225354,     0.004003285942763,    -0.002044741228900 ]
    - [    -0.000278294601546,    -0.000272389484048,    -0.000827410354387 ]
    - [    -0.001720012965656,    -0.000175086492856,     0.000823611971181 ]
  - # (1, 56)
    - [     0.003034593506615,     0.000795470070240,     0.005671541277743 ]
    - [     0.000862319130977,    -0.001837210221536,     0.000585537490507 ]
    - [    -0.000215786324315,    -0.002422981678345,     0.000270032690547 ]
  - # (1, 57)
    - [     0.006599240608040,    -0.022027658557441,     0.042069741516499 ]
    - [     0.014724806493462,    -0.025321061932021,     0.035594917536355 ]
    - [    -0.028466980355420,     0.046759801639936,    -0.051633324154672 ]
  - # (1, 58)
    - [    -0.009035980862793,    -0.005794768460316,     0.011632100738565 ]
    - [    -0.001611504844009,     0.015486328394313,     0.001509705151995 ]
    - [    -0.006039275183259,     0.010185885237808,     0.014618170901514 ]
  - # (1, 59)
    - [     0.001918595690640,    -0.014954094362588,     0.001049453255885 ]
    - [     0.001851896779357,    -0.012462407364084,    -0.002493544998266 ]
    - [    -0.000382544614072,    -0.004654985923260,     0.002448970397641 ]
  - # (1, 60)
    - [    -0.000438436138640,     0.037979848938601,     0.001166186545256 ]
    - [    -0.000942813353103,     0.007236627621950,     0.000553877359924 ]
    - [     0.000263670041119,     0.000183766580541,     0.000088144472395 ]
  - # (1, 61)
    - [    -0.000438436138640,    -0.037979848938601,    -0.001166186545256 ]
    - [     0.000942813353103,     0.007236627621950,     0.000553877359924 ]
    - [    -0.000263670041119,     0.000183766580541,     0.000088144472395 ]
  - # (1, 62)
    - [     0.001918595690640,     0.014954094362588,    -0.001049453255885 ]
    - [    -0.001851896779357,    -0.012462407364084,    -0.002493544998266 ]
    - [     0.000382544614072,    -0.004654985923260,     0.002448970397641 ]
  - # (1, 63)
    - [    -0.009035980862793,     0.005794768460316,    -0.011632100738565 ]
    - [     0.001611504844009,     0.015486328394313,     0.001509705151996 ]
    - [     0.006039275183259,     0.010185885237808,     0.014618170901514 ]
  - # (1, 64)
    - [     0.006599240608040,     0.022027658557441,    -0.042069741516499 ]
    - [    -0.014724806493462,    -0.025321061932021,     0.035594917536355 ]
    - [     0.028466980355420,     0.046759801639936,    -0.051633324154672 ]
  - # (1, 65)
    - [    -1.290222122144159,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -3.848969971567397,     4.033337521954463 ]
    - [     0.000000000000000,     5.544989689314098,    -7.385126666351748 ]
  - # (1, 66)
    - [    -0.046664583399529,    -0.162319379658176,     0.167377235538488 ]
    - [    -0.027417414096247,     0.078754906388735,     0.078825199931097 ]
    - [    -0.012983941133017,     0.145635287286785,    -0.023484671290177 ]
  - # (1, 67)
    - [     0.002862983619831,     0.017055871757135,    -0.009635545665422 ]
    - [     0.007563082639465,    -0.013449763433257,    -0.040997510526321 ]
    - [    -0.024807877928819,    -0.009524539824787,    -0.009268537609442 ]
  - # (1, 68)
    - [    -0.028979836077712,    -0.012600146610309,    -0.002420696783710 ]
    - [    -0.023802191803482,    -0.002757664151035,    -0.001055097108208 ]
    - [     0.004457186070130,     0.013909270057209,     0.002456760219845 ]
  - # (1, 69)
    - [     0.039164315334147,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.016968722974474,     0.002163741801668 ]
    - [     0.000000000000000,     0.009859389593367,     0.001554577155222 ]
  - # (1, 70)
    - [    -0.028979836077712,     0.012600146610309,     0.002420696783710 ]
    - [     0.023802191803482,    -0.002757664151035,    -0.001055097108208 ]
    - [    -0.004457186070130,     0.013909270057209,     0.002456760219845 ]
  - # (1, 71)
    - [     0.002862983619831,    -0.017055871757135,     0.009635545665422 ]
    - [    -0.007563082639465,    -0.013449763433257,    -0.040997510526321 ]
    - [     0.024807877928819,    -0.009524539824787,    -0.009268537609442 ]
  - # (1, 72)
    - [    -0.046664583399529,     0.162319379658176,    -0.167377235538488 ]
    - [     0.027417414096247,     0.078754906388735,     0.078825199931097 ]
    - [     0.012983941133017,     0.145635287286785,    -0.023484671290177 ]
  - # (1, 73)
    - [     0.005795603711554,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.019471106231275,    -0.010187225593790 ]
    - [     0.000000000000000,     0.030120689510090,    -0.020325354238409 ]
  - # (1, 74)
    - [     0.005865058747595,     0.008061217389553,     0.002903933916991 ]
    - [    -0.002999012241310,     0.004275886924257,    -0.007013790337678 ]
    - [     0.001397260578011,     0.005664503667157,     0.010153616930761 ]
  - # (1, 75)
    - [    -0.003334409030089,     0.018750857928253,    -0.005911031885146 ]
    - [    -0.001242633918492,     0.002247443407947,     0.000887885878786 ]
    - [    -0.002380762316222,    -0.000838884957042,     0.002136269134251 ]
  - # (1, 76)
    - [     0.002552550345039,    -0.015211935838294,    -0.001478156597843 ]
    - [     0.000602717882019,     0.002634960429247,     0.001052152991080 ]
    - [     0.000430568143898,     0.002099263758780,     0.000435229316454 ]
  - # (1, 77)
    - [    -0.001821764083830,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.008306801894764,     0.000622834775601 ]
    - [     0.000000000000000,    -0.002206996070402,    -0.000664324126406 ]
  - # (1, 78)
    - [     0.002552550345039,     0.015211935838294,     0.001478156597843 ]
    - [    -0.000602717882019,     0.002634960429247,     0.001052152991080 ]
    - [    -0.000430568143898,     0.002099263758780,     0.000435229316454 ]
  - # (1, 79)
    - [    -0.003334409030089,    -0.018750857928253,     0.005911031885146 ]
    - [     0.001242633918492,     0.002247443407947,     0.000887885878786 ]
    - [     0.002380762316222,    -0.000838884957042,     0.002136269134251 ]
  - # (1, 80)
    - [     0.005865058747595,    -0.008061217389553,    -0.002903933916991 ]
    - [     0.002999012241310,     0.004275886924257,    -0.007013790337678 ]
    - [    -0.001397260578011,     0.005664503667157,     0.010153616930761 ]
  - # (1, 81)
    - [     0.002037755770042,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.001907014304129,     0.001789009163504 ]
    - [     0.000000000000000,     0.002831753591280,     0.003216889258687 ]
  - # (1, 82)
    - [     0.001003001003838,     0.008294892056251,     0.000342361418277 ]
    - [    -0.001465896144629,     0.001891776883449,     0.002161329369484 ]
    - [    -0.000052654884049,    -0.001480297551088,     0.001420625802564 ]
  - # (1, 83)
    - [    -0.003803387760960,    -0.005378924243458,    -0.004133844889363 ]
    - [    -0.001292445948344,     0.001401401547626,    -0.000559931339091 ]
    - [     0.001721285718061,     0.003715238385726,     0.000546971184224 ]
  - # (1, 84)
    - [     0.001939601508789,     0.001096352894689,     0.002368098406620 ]
    - [    -0.001231179595531,     0.004521427642156,     0.001154891475819 ]
    - [     0.001602651587172,    -0.001904822572491,    -0.001238242524748 ]
  - # (1, 85)
    - [     0.001458444551005,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.003773707231749,    -0.000488608127647 ]
    - [     0.000000000000000,     0.003098895270791,     0.000189574583388 ]
  - # (1, 86)
    - [     0.001939601508789,    -0.001096352894689,    -0.002368098406620 ]
    - [     0.001231179595531,     0.004521427642156,     0.001154891475819 ]
    - [    -0.001602651587172,    -0.001904822572491,    -0.001238242524748 ]
  - # (1, 87)
    - [    -0.003803387760960,     0.005378924243458,     0.004133844889363 ]
    - [     0.001292445948344,     0.001401401547626,    -0.000559931339091 ]
    - [    -0.001721285718061,     0.003715238385726,     0.000546971184224 ]
  - # (1, 88)
    - [     0.001003001003838,    -0.008294892056251,    -0.000342361418277 ]
    - [     0.001465896144629,     0.001891776883450,     0.002161329369484 ]
    - [     0.000052654884049,    -0.001480297551088,     0.001420625802564 ]
  - # (1, 89)
    - [     0.122369387465764,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.018075324806789,    -0.059381772994537 ]
    - [     0.000000000000000,     0.024703956600190,    -0.046994828927959 ]
  - # (1, 90)
    - [    -0.090042303593332,     0.141280948157823,     0.122017239274220 ]
    - [     0.020120555903754,    -0.032734077745436,     0.052612974354787 ]
    - [     0.024064851639600,    -0.026045179864629,    -0.040668901982676 ]
  - # (1, 91)
    - [    -0.005956519846290,    -0.057796355810251,    -0.031957901704872 ]
    - [    -0.011230401265796,     0.017961749773125,     0.007180887466110 ]
    - [     0.014402039794043,    -0.019990395960485,    -0.012717217730465 ]
  - # (1, 92)
    - [    -0.002603058780127,    -0.007654778933440,     0.014512883180612 ]
    - [    -0.005568172445299,    -0.015855868080267,    -0.008123828282130 ]
    - [     0.000150666701240,    -0.003798689401162,     0.003326419316382 ]
  - # (1, 93)
    - [     0.012644492814052,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.010399244909284,    -0.000448425825343 ]
    - [     0.000000000000000,     0.000342059604248,    -0.006073187559910 ]
  - # (1, 94)
    - [    -0.002603058780127,     0.007654778933440,    -0.014512883180612 ]
    - [     0.005568172445299,    -0.015855868080267,    -0.008123828282130 ]
    - [    -0.000150666701240,    -0.003798689401162,     0.003326419316382 ]
  - # (1, 95)
    - [    -0.005956519846290,     0.057796355810251,     0.031957901704872 ]
    - [     0.011230401265796,     0.017961749773125,     0.007180887466110 ]
    - [    -0.014402039794043,    -0.019990395960485,    -0.012717217730465 ]
  - # (1, 96)
    - [    -0.090042303593332,    -0.141280948157823,    -0.122017239274220 ]
    - [    -0.020120555903754,    -0.032734077745436,     0.052612974354787 ]
    - [    -0.024064851639600,    -0.026045179864629,    -0.040668901982676 ]
  - # (1, 97)
    - [    -1.089827763745081,    -3.206556191559000,     0.534076177435297 ]
    - [    -3.206556191559000,    -4.420890479065277,     0.452394553677174 ]
    - [     0.534076177435297,     0.452394553677174,    -0.171053733977310 ]
  - # (1, 98)
    - [    -1.089532072873171,     0.039266356376476,     0.563136731561906 ]
    - [     0.039266356376476,    -0.066416229092897,    -0.067499818655669 ]
    - [     0.563136731561906,    -0.067499818655669,    -0.244936440425564 ]
  - # (1, 99)
    - [     0.851395955000628,    -0.038146290844868,    -0.165059062733653 ]
    - [    -0.038146290844868,     0.068620864073639,     0.043145821744325 ]
    - [    -0.165059062733653,     0.043145821744325,    -0.039055732143550 ]
  - # (1, 100)
    - [    -0.354718458952462,     0.141534907694535,    -0.004415349495635 ]
    - [     0.141534907694535,     0.058054783034412,    -0.027197328652174 ]
    - [    -0.004415349495635,    -0.027197328652174,     0.002467432319514 ]
  - # (1, 101)
    - [    -0.354718458952462,    -0.141534907694535,     0.004415349495635 ]
    - [    -0.141534907694535,     0.058054783034412,    -0.027197328652174 ]
    - [     0.004415349495635,    -0.027197328652174,     0.002467432319514 ]
  - # (1, 102)
    - [     0.851395955000627,     0.038146290844868,     0.165059062733653 ]
    - [     0.038146290844868,     0.068620864073639,     0.043145821744325 ]
    - [     0.165059062733653,     0.043145821744325,    -0.039055732143550 ]
  - # (1, 103)
    - [    -1.089532072873171,    -0.039266356376475,    -0.563136731561906 ]
    - [    -0.039266356376475,    -0.066416229092897,    -0.067499818655669 ]
    - [    -0.563136731561906,    -0.067499818655669,    -0.244936440425564 ]
  - # (1, 104)
    - [    -1.089827763745081,     3.206556191559000,    -0.534076177435297 ]
    - [     3.206556191559000,    -4.420890479065278,     0.452394553677174 ]
    - [    -0.534076177435297,     0.452394553677174,    -0.171053733977310 ]
  - # (1, 105)
    - [    -0.023097901915686,     0.005876459203134,    -0.022331567145147 ]
    - [     0.005876459203134,     0.002615777621774,    -0.027087032749986 ]
    - [    -0.022331567145147,    -0.027087032749986,    -0.039879116262268 ]
  - # (1, 106)
    - [    -0.028291266530389,    -0.039111666425510,     0.020341367079641 ]
    - [    -0.039111666425510,    -0.018612629845409,     0.012693431168369 ]
    - [     0.020341367079641,     0.012693431168369,     0.008867097160154 ]
  - # (1, 107)
    - [     0.069561012203994,     0.013491854376025,    -0.014349619566134 ]
    - [     0.013491854376025,    -0.013707872653631,     0.001924165081749 ]
    - [    -0.014349619566134,     0.001924165081749,     0.002265014710508 ]
  - # (1, 108)
    - [    -0.047169925967136,     0.026633006146375,     0.018052889669627 ]
    - [     0.026633006146375,     0.012003960881417,     0.008358448810003 ]
    - [     0.018052889669627,     0.008358448810003,     0.004211935448722 ]
  - # (1, 109)
    - [    -0.047169925967136,    -0.026633006146375,    -0.018052889669627 ]
    - [    -0.026633006146375,     0.012003960881417,     0.008358448810003 ]
    - [    -0.018052889669627,     0.008358448810003,     0.004211935448722 ]
  - # (1, 110)
    - [     0.069561012203994,    -0.013491854376025,     0.014349619566134 ]
    - [    -0.013491854376025,    -0.013707872653631,     0.001924165081749 ]
    - [     0.014349619566134,     0.001924165081749,     0.002265014710508 ]
  - # (1, 111)
    - [    -0.028291266530389,     0.039111666425510,    -0.020341367079641 ]
    - [     0.039111666425510,    -0.018612629845409,     0.012693431168369 ]
    - [    -0.020341367079641,     0.012693431168369,     0.008867097160154 ]
  - # (1, 112)
    - [    -0.023097901915686,    -0.005876459203134,     0.022331567145147 ]
    - [    -0.005876459203134,     0.002615777621773,    -0.027087032749986 ]
    - [     0.022331567145147,    -0.027087032749986,    -0.039879116262268 ]
  - # (1, 113)
    - [    -0.032242553869544,    -0.012960807530496,     0.019379255496984 ]
    - [    -0.012960807530496,     0.007087825658166,    -0.004720412306006 ]
    - [     0.019379255496984,    -0.004720412306006,    -0.007158528496811 ]
  - # (1, 114)
    - [     0.077919538877994,     0.010642897262547,    -0.010876884165268 ]
    - [     0.010642897262547,     0.001329613772988,    -0.004403897597900 ]
    - [    -0.010876884165268,    -0.004403897597900,    -0.004378325804267 ]
  - # (1, 115)
    - [    -0.052562245967719,     0.005591306395415,     0.005254207295333 ]
    - [     0.005591306395415,    -0.003892531772628,    -0.001045694799716 ]
    - [     0.005254207295333,    -0.001045694799716,    -0.001639299075150 ]
  - # (1, 116)
    - [     0.018717455537995,    -0.005749669341326,    -0.009840076213722 ]
    - [    -0.005749669341326,     0.000462612481112,    -0.001111441824068 ]
    - [    -0.009840076213722,    -0.001111441824068,    -0.000330432423338 ]
  - # (1, 117)
    - [     0.018717455537995,     0.005749669341326,     0.009840076213722 ]
    - [     0.005749669341326,     0.000462612481112,    -0.001111441824068 ]
    - [     0.009840076213722,    -0.001111441824068,    -0.000330432423338 ]
  - # (1, 118)
    - [    -0.052562245967719,    -0.005591306395415,    -0.005254207295333 ]
    - [    -0.005591306395415,    -0.003892531772628,    -0.001045694799716 ]
    - [    -0.005254207295333,    -0.001045694799716,    -0.001639299075150 ]
  - # (1, 119)
    - [     0.077919538877994,    -0.010642897262547,     0.010876884165268 ]
    - [    -0.010642897262547,     0.001329613772988,    -0.004403897597900 ]
    - [     0.010876884165268,    -0.004403897597900,    -0.004378325804267 ]
  - # (1, 120)
    - [    -0.032242553869544,     0.012960807530496,    -0.019379255496984 ]
    - [     0.012960807530496,     0.007087825658166,    -0.004720412306006 ]
    - [    -0.019379255496984,    -0.004720412306006,    -0.007158528496811 ]
  - # (1, 121)
    - [    -0.429881216095667,     0.583894428432980,    -0.227361503297786 ]
    - [     0.583894428432980,    -1.260212714555339,    -0.213719859087583 ]
    - [    -0.227361503297786,    -0.213719859087583,     0.352537128731770 ]
  - # (1, 122)
    - [     0.142860273261163,     0.008343615421127,    -0.019915318294102 ]
    - [     0.008343615421127,    -0.050079947381328,     0.008881331874650 ]
    - [    -0.019915318294102,     0.008881331874650,     0.024718506903554 ]
  - # (1, 123)
    - [     0.088232648669694,     0.044202072585510,    -0.025190667038670 ]
    - [     0.044202072585510,    -0.006013210028636,     0.021822529233409 ]
    - [    -0.025190667038670,     0.021822529233409,     0.010006008017125 ]
  - # (1, 124)
    - [    -0.080509168862449,     0.020331689360636,     0.012962066924207 ]
    - [     0.020331689360636,     0.012565915573525,     0.007342880291710 ]
    - [     0.012962066924207,     0.007342880291710,     0.008304697822329 ]
  - # (1, 125)
    - [    -0.080509168862449,    -0.020331689360636,    -0.012962066924207 ]
    - [    -0.020331689360636,     0.012565915573525,     0.007342880291710 ]
    - [    -0.012962066924207,     0.007342880291710,     0.008304697822329 ]
  - # (1, 126)
    - [     0.088232648669694,    -0.044202072585510,     0.025190667038670 ]
    - [    -0.044202072585510,    -0.006013210028636,     0.021822529233409 ]
    - [     0.025190667038670,     0.021822529233409,     0.010006008017125 ]
  - # (1, 127)
    - [     0.142860273261163,    -0.008343615421127,     0.019915318294102 ]
    - [    -0.008343615421127,    -0.050079947381328,     0.008881331874650 ]
    - [     0.019915318294102,     0.008881331874650,     0.024718506903554 ]
  - # (1, 128)
    - [    -0.429881216095667,    -0.583894428432980,     0.227361503297786 ]
    - [    -0.583894428432980,    -1.260212714555339,    -0.213719859087583 ]
    - [     0.227361503297786,    -0.213719859087583,     0.352537128731770 ]
  - # (1, 129)
    - [     0.004988869868897,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.387809819249935,    -0.452916050129313 ]
    - [     0.000000000000000,    -0.051619003862408,     0.046922128649883 ]
  - # (1, 130)
    - [    -0.027486858829857,     0.041895529883197,    -0.222478910742485 ]
    - [     0.075144475766747,     0.012129499950205,    -0.226436608372868 ]
    - [    -0.220276052846242,    -0.190193996451841,    -0.234124539252893 ]
  - # (1, 131)
    - [    -0.137078184213353,     0.099196105562688,    -0.308460064064699 ]
    - [    -0.015843318842720,    -0.037053590606070,    -0.036862230304545 ]
    - [    -0.052597565545360,     0.005595446999631,     0.063403987792722 ]
  - # (1, 132)
    - [     0.083886345405590,    -0.004425559680766,     0.176583743615177 ]
    - [    -0.011400631084212,    -0.003151462482005,    -0.044772753564263 ]
    - [     0.021999634996171,     0.003973738967357,    -0.001388341718318 ]
  - # (1, 133)
    - [    -0.016277020641769,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.009022002724808,     0.034868304741464 ]
    - [    -0.000000000000000,    -0.006259836633248,    -0.002698949006444 ]
  - # (1, 134)
    - [     0.083886345405590,     0.004425559680766,    -0.176583743615177 ]
    - [     0.011400631084212,    -0.003151462482005,    -0.044772753564263 ]
    - [    -0.021999634996171,     0.003973738967357,    -0.001388341718318 ]
  - # (1, 135)
    - [    -0.137078184213353,    -0.099196105562688,     0.308460064064699 ]
    - [     0.015843318842720,    -0.037053590606070,    -0.036862230304546 ]
    - [     0.052597565545360,     0.005595446999631,     0.063403987792722 ]
  - # (1, 136)
    - [    -0.027486858829857,    -0.041895529883197,     0.222478910742485 ]
    - [    -0.075144475766747,     0.012129499950205,    -0.226436608372868 ]
    - [     0.220276052846242,    -0.190193996451841,    -0.234124539252893 ]
  - # (1, 137)
    - [    -0.002750736229375,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.004981303636020,     0.002422722863248 ]
    - [    -0.000000000000000,    -0.007523781604089,    -0.001141364118468 ]
  - # (1, 138)
    - [     0.010484760962946,     0.005084714087833,    -0.000394424560613 ]
    - [     0.009416038475455,     0.004323971610987,     0.002156956392934 ]
    - [     0.015014276263446,    -0.002022266604288,     0.009161200168241 ]
  - # (1, 139)
    - [    -0.015385339441298,    -0.019809613407757,     0.000246111259948 ]
    - [     0.004771909979403,    -0.007799794003150,    -0.002507424957574 ]
    - [     0.006347834716777,    -0.002371993494659,     0.002002691399436 ]
  - # (1, 140)
    - [    -0.006046615623977,     0.023775791606755,    -0.008228993831596 ]
    - [    -0.009102995632407,    -0.001257896787191,    -0.002316625298035 ]
    - [    -0.000066993219664,    -0.003018245611393,    -0.004354129374243 ]
  - # (1, 141)
    - [     0.025909528055593,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.008537218131811,    -0.006489744150784 ]
    - [     0.000000000000000,    -0.000934485459749,    -0.001861651240929 ]
  - # (1, 142)
    - [    -0.006046615623977,    -0.023775791606755,     0.008228993831596 ]
    - [     0.009102995632407,    -0.001257896787191,    -0.002316625298035 ]
    - [     0.000066993219664,    -0.003018245611393,    -0.004354129374243 ]
  - # (1, 143)
    - [    -0.015385339441298,     0.019809613407757,    -0.000246111259948 ]
    - [    -0.004771909979403,    -0.007799794003150,    -0.002507424957574 ]
    - [    -0.006347834716777,    -0.002371993494659,     0.002002691399436 ]
  - # (1, 144)
    - [     0.010484760962946,    -0.005084714087833,     0.000394424560613 ]
    - [    -0.009416038475455,     0.004323971610987,     0.002156956392934 ]
    - [    -0.015014276263446,    -0.002022266604287,     0.009161200168241 ]
  - # (1, 145)
    - [     0.014175236379502,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.009512232412845,    -0.006246774667654 ]
    - [     0.000000000000000,     0.001530101679940,    -0.001406553360111 ]
  - # (1, 146)
    - [    -0.010581453751099,    -0.030531549482616,     0.005011850943086 ]
    - [    -0.004711834787323,     0.007922369589847,     0.001817676489237 ]
    - [    -0.009577260802974,     0.010002493171109,     0.005486279956801 ]
  - # (1, 147)
    - [    -0.003695006552456,     0.013330571237503,    -0.000247288394120 ]
    - [    -0.002818572081802,     0.005596128258822,    -0.003363653031002 ]
    - [    -0.002366557912068,    -0.000153936571130,    -0.002571061348090 ]
  - # (1, 148)
    - [     0.008005727417502,    -0.007946774891498,    -0.003322081912188 ]
    - [     0.002416459583848,     0.001927930204126,    -0.002501272828037 ]
    - [     0.000529202927928,     0.000479849910950,     0.000207243605802 ]
  - # (1, 149)
    - [    -0.010443585997511,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.001284913435620,     0.000287815088884 ]
    - [    -0.000000000000000,    -0.000896646991853,    -0.001691615341967 ]
  - # (1, 150)
    - [     0.008005727417502,     0.007946774891498,     0.003322081912188 ]
    - [    -0.002416459583848,     0.001927930204126,    -0.002501272828037 ]
    - [    -0.000529202927928,     0.000479849910950,     0.000207243605802 ]
  - # (1, 151)
    - [    -0.003695006552456,    -0.013330571237503,     0.000247288394120 ]
    - [     0.002818572081802,     0.005596128258822,    -0.003363653031002 ]
    - [     0.002366557912068,    -0.000153936571130,    -0.002571061348090 ]
  - # (1, 152)
    - [    -0.010581453751099,     0.030531549482616,    -0.005011850943086 ]
    - [     0.004711834787323,     0.007922369589847,     0.001817676489237 ]
    - [     0.009577260802974,     0.010002493171109,     0.005486279956801 ]
  - # (1, 153)
    - [    -1.492440387087913,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -3.714725162197454,     1.501597067698878 ]
    - [     0.000000000000000,     1.764165081438855,    -2.577979439023081 ]
  - # (1, 154)
    - [     0.079653896965659,    -0.083133768374225,    -0.022030883561831 ]
    - [     0.032327375089575,     0.048935359347898,    -0.035860267637095 ]
    - [    -0.101915336882265,    -0.051446819581043,    -0.049139016790097 ]
  - # (1, 155)
    - [    -0.071181682723657,     0.051098823999336,     0.003557250215614 ]
    - [    -0.006567988015032,    -0.013948796446210,    -0.001185031464436 ]
    - [     0.006691503828958,    -0.001469783917320,    -0.001787520913338 ]
  - # (1, 156)
    - [     0.009915759886176,     0.018382964985102,     0.001210767629846 ]
    - [    -0.016566284955384,     0.005651059055795,     0.004717872286348 ]
    - [     0.004198751329275,    -0.001026748417713,     0.000330967451474 ]
  - # (1, 157)
    - [     0.027828140464102,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.004478407028012,    -0.004546966692805 ]
    - [    -0.000000000000000,    -0.000041879990671,    -0.005140855616227 ]
  - # (1, 158)
    - [     0.009915759886176,    -0.018382964985102,    -0.001210767629846 ]
    - [     0.016566284955384,     0.005651059055795,     0.004717872286348 ]
    - [    -0.004198751329275,    -0.001026748417713,     0.000330967451474 ]
  - # (1, 159)
    - [    -0.071181682723657,    -0.051098823999336,    -0.003557250215614 ]
    - [     0.006567988015032,    -0.013948796446210,    -0.001185031464436 ]
    - [    -0.006691503828958,    -0.001469783917320,    -0.001787520913338 ]
  - # (1, 160)
    - [     0.079653896965659,     0.083133768374225,     0.022030883561831 ]
    - [    -0.032327375089575,     0.048935359347898,    -0.035860267637095 ]
    - [     0.101915336882265,    -0.051446819581043,    -0.049139016790097 ]
  - # (1, 161)
    - [    -0.010152789763962,     0.108624959227765,    -0.031741331359867 ]
    - [     0.051791877276251,     0.016444571981174,     0.168417554574154 ]
    - [    -0.159812725626757,     0.143051190120972,    -0.043102695976073 ]
  - # (1, 162)
    - [    -0.007358731400611,     0.060751916402625,    -0.001338399355193 ]
    - [     0.002100947251991,     0.004739673167113,     0.011209137005286 ]
    - [     0.014014946081801,     0.001954355404221,     0.021730103631576 ]
  - # (1, 163)
    - [    -0.035597304638147,    -0.028571047965965,     0.000673866020651 ]
    - [    -0.001675401068300,     0.005005464736215,     0.002936600810567 ]
    - [    -0.000755287820343,    -0.000941293231934,     0.005363008191120 ]
  - # (1, 164)
    - [     0.020024314907010,    -0.001780539584556,    -0.003882490462915 ]
    - [    -0.010613492310056,    -0.007392567277803,    -0.000331296274736 ]
    - [    -0.000758817305959,     0.002089459979763,     0.002648980834058 ]
  - # (1, 165)
    - [     0.020024314907010,     0.001780539584556,     0.003882490462915 ]
    - [     0.010613492310056,    -0.007392567277803,    -0.000331296274736 ]
    - [     0.000758817305959,     0.002089459979763,     0.002648980834058 ]
  - # (1, 166)
    - [    -0.035597304638147,     0.028571047965965,    -0.000673866020651 ]
    - [     0.001675401068300,     0.005005464736215,     0.002936600810567 ]
    - [     0.000755287820343,    -0.000941293231934,     0.005363008191120 ]
  - # (1, 167)
    - [    -0.007358731400611,    -0.060751916402625,     0.001338399355193 ]
    - [    -0.002100947251991,     0.004739673167113,     0.011209137005286 ]
    - [    -0.014014946081801,     0.001954355404221,     0.021730103631576 ]
  - # (1, 168)
    - [    -0.010152789763962,    -0.108624959227765,     0.031741331359867 ]
    - [    -0.051791877276251,     0.016444571981174,     0.168417554574154 ]
    - [     0.159812725626757,     0.143051190120972,    -0.043102695976073 ]
  - # (1, 169)
    - [     0.007848621526934,    -0.002060361850311,    -0.005065205527268 ]
    - [     0.001808123912978,    -0.000699630638612,     0.004464242970360 ]
    - [    -0.001840485966194,     0.000041090125137,     0.001250504880286 ]
  - # (1, 170)
    - [    -0.008438170017199,    -0.001409164092530,     0.000780055997783 ]
    - [    -0.001309277021913,    -0.003546025762130,     0.001316979305647 ]
    - [    -0.003228096239681,     0.001393382263485,    -0.001024720063008 ]
  - # (1, 171)
    - [     0.012372868908938,    -0.005598875063847,     0.003410789563512 ]
    - [    -0.001474050096262,    -0.000809859302940,    -0.000252720252339 ]
    - [     0.000372548416048,    -0.000498465953993,     0.000607116392565 ]
  - # (1, 172)
    - [    -0.004665506066562,     0.005793494702494,    -0.002232468576610 ]
    - [     0.002744124252176,    -0.001545225695508,     0.000358253766250 ]
    - [    -0.000104627701541,     0.001041199334487,    -0.000163561837566 ]
  - # (1, 173)
    - [    -0.004665506066562,    -0.005793494702494,     0.002232468576610 ]
    - [    -0.002744124252176,    -0.001545225695508,     0.000358253766250 ]
    - [     0.000104627701541,     0.001041199334487,    -0.000163561837566 ]
  - # (1, 174)
    - [     0.012372868908938,     0.005598875063847,    -0.003410789563512 ]
    - [     0.001474050096262,    -0.000809859302940,    -0.000252720252339 ]
    - [    -0.000372548416048,    -0.000498465953993,     0.000607116392565 ]
  - # (1, 175)
    - [    -0.008438170017199,     0.001409164092530,    -0.000780055997783 ]
    - [     0.001309277021913,    -0.003546025762130,     0.001316979305647 ]
    - [     0.003228096239681,     0.001393382263485,    -0.001024720063008 ]
  - # (1, 176)
    - [     0.007848621526934,     0.002060361850311,     0.005065205527268 ]
    - [    -0.001808123912978,    -0.000699630638612,     0.004464242970360 ]
    - [     0.001840485966194,     0.000041090125137,     0.001250504880286 ]
  - # (1, 177)
    - [     0.007182651526087,     0.016396870359878,    -0.013441628408633 ]
    - [     0.002961281506976,    -0.005095546760920,     0.000364290762323 ]
    - [    -0.015571955460147,     0.006248575210905,    -0.008017903347997 ]
  - # (1, 178)
    - [     0.001182765496960,     0.006988613304983,    -0.017742930827097 ]
    - [     0.017163941040027,     0.001122889397108,    -0.012811774754321 ]
    - [    -0.011725493521245,    -0.011631103540911,     0.011636611308360 ]
  - # (1, 179)
    - [    -0.035708849339729,     0.001640137293591,     0.006077454332608 ]
    - [    -0.006666920221431,     0.011601265512116,     0.005374788608405 ]
    - [     0.010600135356389,     0.002660726778505,     0.004904400878966 ]
  - # (1, 180)
    - [     0.024148810840356,    -0.029810110606341,    -0.000040354933664 ]
    - [    -0.014538466675362,    -0.009559094118211,     0.001846301617572 ]
    - [     0.002903476995928,     0.002134141545949,     0.003441068621496 ]
  - # (1, 181)
    - [     0.024148810840356,     0.029810110606341,     0.000040354933664 ]
    - [     0.014538466675362,    -0.009559094118211,     0.001846301617572 ]
    - [    -0.002903476995928,     0.002134141545949,     0.003441068621496 ]
  - # (1, 182)
    - [    -0.035708849339729,    -0.001640137293591,    -0.006077454332608 ]
    - [     0.006666920221431,     0.011601265512116,     0.005374788608405 ]
    - [    -0.010600135356389,     0.002660726778505,     0.004904400878966 ]
  - # (1, 183)
    - [     0.001182765496960,    -0.006988613304983,     0.017742930827097 ]
    - [    -0.017163941040027,     0.001122889397108,    -0.012811774754321 ]
    - [     0.011725493521245,    -0.011631103540911,     0.011636611308360 ]
  - # (1, 184)
    - [     0.007182651526087,    -0.016396870359878,     0.013441628408633 ]
    - [    -0.002961281506976,    -0.005095546760920,     0.000364290762323 ]
    - [     0.015571955460147,     0.006248575210905,    -0.008017903347997 ]
  - # (1, 185)
    - [    -2.825166645795145,     2.809790777980186,     2.792611924518482 ]
    - [     1.685021308867469,    -2.818269379459472,    -1.107630514297640 ]
    - [     1.984655539622167,    -1.312833031904800,    -3.048768855354011 ]
  - # (1, 186)
    - [    -0.985495452342772,    -0.382700715603852,    -0.594471942022002 ]
    - [     0.012402156876232,     0.015811060477789,    -0.028814837354380 ]
    - [    -0.159698600174112,    -0.119794466886538,    -0.121660956353891 ]
  - # (1, 187)
    - [     0.341415148266819,     0.005402964720641,     0.131122295863049 ]
    - [    -0.035262374031468,    -0.053439890190906,     0.003971561679097 ]
    - [     0.018741496752586,     0.009725728367510,     0.017047905262042 ]
  - # (1, 188)
    - [    -0.065173880177283,     0.086660069412513,     0.024081222631487 ]
    - [     0.033577549872501,     0.020886134709310,     0.030705679893331 ]
    - [     0.005576029462021,     0.005687577203211,    -0.005770328370728 ]
  - # (1, 189)
    - [    -0.065173880177283,    -0.086660069412513,    -0.024081222631487 ]
    - [    -0.033577549872501,     0.020886134709310,     0.030705679893331 ]
    - [    -0.005576029462021,     0.005687577203211,    -0.005770328370728 ]
  - # (1, 190)
    - [     0.341415148266819,    -0.005402964720641,    -0.131122295863049 ]
    - [     0.035262374031468,    -0.053439890190906,     0.003971561679097 ]
    - [    -0.018741496752586,     0.009725728367510,     0.017047905262042 ]
  - # (1, 191)
    - [    -0.985495452342772,     0.382700715603852,     0.594471942022002 ]
    - [    -0.012402156876232,     0.015811060477789,    -0.028814837354380 ]
    - [     0.159698600174112,    -0.119794466886538,    -0.121660956353891 ]
  - # (1, 192)
    - [    -2.825166645795146,    -2.809790777980186,    -2.792611924518482 ]
    - [    -1.685021308867469,    -2.818269379459472,    -1.107630514297640 ]
    - [    -1.984655539622167,    -1.312833031904800,    -3.048768855354011 ]
  - # (2, 1)
    - [    -3.409953394463752,    -0.084653193099874,    -3.822775180684918 ]
    - [    -2.238462571637559,    -0.779777995104716,    -1.603150710357389 ]
    - [    -3.937229745573569,    -0.584693724900676,    -5.348976858436824 ]
  - # (2, 2)
    - [    -3.409953394463752,     0.084653193099874,     3.822775180684918 ]
    - [     2.238462571637559,    -0.779777995104717,    -1.603150710357389 ]
    - [     3.937229745573569,    -0.584693724900677,    -5.348976858436824 ]
  - # (2, 3)
    - [    -0.538657477572268,    -0.085014241470303,     0.138939737272138 ]
    - [    -0.781774587806526,    -0.317334016744446,    -0.046289144709016 ]
    - [    -0.635745774445019,    -0.232132026029822,    -0.042090826240077 ]
  - # (2, 4)
    - [     0.111084711596987,     0.028732198708070,     0.015522957953977 ]
    - [     0.149409322608455,     0.043903708793443,    -0.011160469307501 ]
    - [     0.142618302958173,     0.047338792805968,    -0.021574150582521 ]
  - # (2, 5)
    - [    -0.013853496416303,     0.000378195998342,    -0.001483795155519 ]
    - [     0.014627871926071,    -0.024931789868242,     0.000674194631655 ]
    - [     0.006297134281838,    -0.008068269890139,     0.002632441219325 ]
  - # (2, 6)
    - [    -0.013853496416303,    -0.000378195998342,     0.001483795155519 ]
    - [    -0.014627871926071,    -0.024931789868242,     0.000674194631655 ]
    - [    -0.006297134281838,    -0.008068269890139,     0.002632441219325 ]
  - # (2, 7)
    - [     0.111084711596987,    -0.028732198708070,    -0.015522957953977 ]
    - [    -0.149409322608455,     0.043903708793443,    -0.011160469307501 ]
    - [    -0.142618302958173,     0.047338792805968,    -0.021574150582521 ]
  - # (2, 8)
    - [    -0.538657477572268,     0.085014241470303,    -0.138939737272138 ]
    - [     0.781774587806526,    -0.317334016744447,    -0.046289144709016 ]
    - [     0.635745774445019,    -0.232132026029822,    -0.042090826240077 ]
  - # (2, 9)
    - [     0.006599240608040,     0.014724806493462,    -0.028466980355420 ]
    - [    -0.022027658557441,    -0.025321061932021,     0.046759801639936 ]
    - [     0.042069741516499,     0.035594917536355,    -0.051633324154672 ]
  - # (2, 10)
    - [     0.006599240608040,    -0.014724806493462,     0.028466980355420 ]
    - [     0.022027658557441,    -0.025321061932021,     0.046759801639936 ]
    - [    -0.042069741516499,     0.035594917536355,    -0.051633324154672 ]
  - # (2, 11)
    - [    -0.009035980862793,     0.001611504844009,     0.006039275183259 ]
    - [     0.005794768460316,     0.015486328394313,     0.010185885237808 ]
    - [    -0.011632100738565,     0.001509705151996,     0.014618170901514 ]
  - # (2, 12)
    - [     0.001918595690640,    -0.001851896779357,     0.000382544614072 ]
    - [     0.014954094362588,    -0.012462407364084,    -0.004654985923260 ]
    - [    -0.001049453255885,    -0.002493544998266,     0.002448970397641 ]
  - # (2, 13)
    - [    -0.000438436138640,     0.000942813353103,    -0.000263670041119 ]
    - [    -0.037979848938601,     0.007236627621950,     0.000183766580541 ]
    - [    -0.001166186545256,     0.000553877359924,     0.000088144472395 ]
  - # (2, 14)
    - [    -0.000438436138640,    -0.000942813353103,     0.000263670041119 ]
    - [     0.037979848938601,     0.007236627621950,     0.000183766580541 ]
    - [     0.001166186545256,     0.000553877359924,     0.000088144472395 ]
  - # (2, 15)
    - [     0.001918595690640,     0.001851896779357,    -0.000382544614072 ]
    - [    -0.014954094362588,    -0.012462407364084,    -0.004654985923260 ]
    - [     0.001049453255885,    -0.002493544998266,     0.002448970397641 ]
  - # (2, 16)
    - [    -0.009035980862793,    -0.001611504844009,    -0.006039275183259 ]
    - [    -0.005794768460316,     0.015486328394313,     0.010185885237808 ]
    - [     0.011632100738565,     0.001509705151995,     0.014618170901514 ]
  - # (2, 17)
    - [     0.003034593506615,    -0.000862319130976,     0.000215786324315 ]
    - [    -0.000795470070240,    -0.001837210221536,    -0.002422981678345 ]
    - [    -0.005671541277743,     0.000585537490507,     0.000270032690547 ]
  - # (2, 18)
    - [     0.003034593506615,     0.000862319130977,    -0.000215786324315 ]
    - [     0.000795470070240,    -0.001837210221536,    -0.002422981678345 ]
    - [     0.005671541277743,     0.000585537490507,     0.000270032690547 ]
  - # (2, 19)
    - [    -0.002246927225354,    -0.000278294601546,    -0.001720012965656 ]
    - [     0.004003285942763,    -0.000272389484048,    -0.000175086492856 ]
    - [    -0.002044741228900,    -0.000827410354387,     0.000823611971181 ]
  - # (2, 20)
    - [    -0.000610652702466,     0.000819189404600,    -0.000640064652185 ]
    - [    -0.003074547575043,    -0.000805996295346,    -0.001083352307276 ]
    - [    -0.001401379642616,     0.000164147948415,     0.000646827360937 ]
  - # (2, 21)
    - [     0.000672011570260,     0.000100490167210,     0.000204647944034 ]
    - [     0.002397512714424,    -0.000526217933308,    -0.000370826888627 ]
    - [     0.001422594916490,     0.000032039512237,     0.000103158775867 ]
  - # (2, 22)
    - [     0.000672011570260,    -0.000100490167210,    -0.000204647944034 ]
    - [    -0.002397512714424,    -0.000526217933308,    -0.000370826888627 ]
    - [    -0.001422594916490,     0.000032039512237,     0.000103158775867 ]
  - # (2, 23)
    - [    -0.000610652702466,    -0.000819189404600,     0.000640064652185 ]
    - [     0.003074547575043,    -0.000805996295346,    -0.001083352307276 ]
    - [     0.001401379642616,     0.000164147948415,     0.000646827360937 ]
  - # (2, 24)
    - [    -0.002246927225354,     0.000278294601546,     0.001720012965656 ]
    - [    -0.004003285942763,    -0.000272389484048,    -0.000175086492856 ]
    - [     0.002044741228900,    -0.000827410354387,     0.000823611971181 ]
  - # (2, 25)
    - [     0.003015877599172,     0.005241449248821,     0.007972526751892 ]
    - [    -0.003144800618749,     0.004220150743531,    -0.011818394418154 ]
    - [     0.017343036918006,     0.005789995620016,     0.021439200995041 ]
  - # (2, 26)
    - [     0.003015877599172,    -0.005241449248821,    -0.007972526751892 ]
    - [     0.003144800618749,     0.004220150743531,    -0.011818394418154 ]
    - [    -0.017343036918006,     0.005789995620016,     0.021439200995041 ]
  - # (2, 27)
    - [    -0.000516548109597,    -0.014423583736070,    -0.020915907830106 ]
    - [     0.027270279243056,     0.001115244973549,    -0.009164267071905 ]
    - [    -0.019311166234825,     0.021704522659448,     0.009934643556955 ]
  - # (2, 28)
    - [     0.002998429854757,     0.003080345201720,    -0.000887893529865 ]
    - [    -0.032834314675889,    -0.002969242365380,    -0.002877127927858 ]
    - [     0.024932386010440,    -0.004508109549182,     0.002147576502815 ]
  - # (2, 29)
    - [     0.003857063945415,     0.002016748884261,     0.000944214819925 ]
    - [    -0.013589517704716,     0.008457946080211,    -0.001947235911367 ]
    - [    -0.038720355941531,     0.004299012985486,     0.000395332414398 ]
  - # (2, 30)
    - [     0.003857063945415,    -0.002016748884261,    -0.000944214819925 ]
    - [     0.013589517704716,     0.008457946080211,    -0.001947235911367 ]
    - [     0.038720355941531,     0.004299012985486,     0.000395332414398 ]
  - # (2, 31)
    - [     0.002998429854757,    -0.003080345201720,     0.000887893529865 ]
    - [     0.032834314675889,    -0.002969242365380,    -0.002877127927858 ]
    - [    -0.024932386010440,    -0.004508109549182,     0.002147576502815 ]
  - # (2, 32)
    - [    -0.000516548109597,     0.014423583736070,     0.020915907830106 ]
    - [    -0.027270279243056,     0.001115244973549,    -0.009164267071905 ]
    - [     0.019311166234825,     0.021704522659448,     0.009934643556955 ]
  - # (2, 33)
    - [    11.312031061025685,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     8.385913044799441,    -2.119508337140862 ]
    - [    -0.000000000000000,    -2.119508337140862,    17.336398915007251 ]
  - # (2, 34)
    - [    -0.983031496107983,     0.063161825169382,     0.123890863176998 ]
    - [    -0.063161825169382,     0.355170521610488,     0.166880815025116 ]
    - [    -0.123890863176998,     0.166880815025116,     0.388259422405979 ]
  - # (2, 35)
    - [     0.006648200930813,    -0.024760263820917,    -0.020603584524262 ]
    - [     0.024760263820917,    -0.005012752523486,    -0.017032724804342 ]
    - [     0.020603584524262,    -0.017032724804342,     0.006701981093732 ]
  - # (2, 36)
    - [    -0.007634784848095,     0.001618459489422,     0.000158670347425 ]
    - [    -0.001618459489422,    -0.001765887891073,     0.002313671026478 ]
    - [    -0.000158670347425,     0.002313671026478,     0.010290563734733 ]
  - # (2, 37)
    - [    -0.003712448128026,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.004030706049022,     0.003529304818751 ]
    - [    -0.000000000000000,     0.003529304818751,    -0.000330928095209 ]
  - # (2, 38)
    - [    -0.007634784848095,    -0.001618459489422,    -0.000158670347425 ]
    - [     0.001618459489422,    -0.001765887891073,     0.002313671026478 ]
    - [     0.000158670347425,     0.002313671026478,     0.010290563734733 ]
  - # (2, 39)
    - [     0.006648200930813,     0.024760263820917,     0.020603584524262 ]
    - [    -0.024760263820917,    -0.005012752523486,    -0.017032724804342 ]
    - [    -0.020603584524262,    -0.017032724804342,     0.006701981093732 ]
  - # (2, 40)
    - [    -0.983031496107983,    -0.063161825169382,    -0.123890863176998 ]
    - [     0.063161825169382,     0.355170521610488,     0.166880815025116 ]
    - [     0.123890863176998,     0.166880815025116,     0.388259422405979 ]
  - # (2, 41)
    - [    -0.011626464002177,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.015593416283073,     0.002343623752199 ]
    - [     0.000000000000000,    -0.011218060911125,    -0.008150092782688 ]
  - # (2, 42)
    - [     0.005694157650028,     0.007264625436291,    -0.001720343495281 ]
    - [    -0.017578150072822,     0.009993512496849,    -0.022882399861212 ]
    - [     0.017429547751069,     0.001914962378604,     0.008761318461499 ]
  - # (2, 43)
    - [    -0.000629121952033,    -0.001870109619852,    -0.001706852911447 ]
    - [    -0.003320500517691,     0.007247567863207,    -0.004787959284032 ]
    - [     0.002789056770332,     0.004202308001503,    -0.001337775537739 ]
  - # (2, 44)
    - [    -0.000601480264066,     0.000378730705849,    -0.000310725037139 ]
    - [     0.001126750425519,     0.002037905159458,     0.005262609735613 ]
    - [    -0.000059121964749,    -0.002657741760037,     0.000727086493692 ]
  - # (2, 45)
    - [    -0.000345360214959,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002883608460177,    -0.004290450110296 ]
    - [     0.000000000000000,     0.001103478484230,    -0.001412193785965 ]
  - # (2, 46)
    - [    -0.000601480264066,    -0.000378730705849,     0.000310725037139 ]
    - [    -0.001126750425519,     0.002037905159458,     0.005262609735613 ]
    - [     0.000059121964749,    -0.002657741760037,     0.000727086493692 ]
  - # (2, 47)
    - [    -0.000629121952033,     0.001870109619852,     0.001706852911447 ]
    - [     0.003320500517691,     0.007247567863207,    -0.004787959284032 ]
    - [    -0.002789056770332,     0.004202308001503,    -0.001337775537739 ]
  - # (2, 48)
    - [     0.005694157650028,    -0.007264625436291,     0.001720343495281 ]
    - [     0.017578150072822,     0.009993512496849,    -0.022882399861212 ]
    - [    -0.017429547751069,     0.001914962378604,     0.008761318461499 ]
  - # (2, 49)
    - [    -0.001111213751724,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.001763601451642,    -0.001201590468499 ]
    - [     0.000000000000000,    -0.001201590468499,    -0.000208190611764 ]
  - # (2, 50)
    - [    -0.000801536403266,     0.000728426468758,     0.000097320152498 ]
    - [    -0.000728426468758,    -0.000075880147704,     0.000086533109865 ]
    - [    -0.000097320152498,     0.000086533109865,     0.000283249580192 ]
  - # (2, 51)
    - [     0.000314033552827,     0.000945577964248,    -0.000674605471346 ]
    - [    -0.000945577964248,     0.000720327472583,    -0.000076154966805 ]
    - [     0.000674605471346,    -0.000076154966805,     0.000326690685264 ]
  - # (2, 52)
    - [     0.000088771100405,     0.000131562892084,     0.000038586383632 ]
    - [    -0.000131562892084,    -0.000670267682512,    -0.000856737062725 ]
    - [    -0.000038586383632,    -0.000856737062725,    -0.000699958381439 ]
  - # (2, 53)
    - [    -0.000018200627480,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.002180408913436,    -0.000393147608761 ]
    - [     0.000000000000000,    -0.000393147608761,    -0.000355134330219 ]
  - # (2, 54)
    - [     0.000088771100405,    -0.000131562892084,    -0.000038586383632 ]
    - [     0.000131562892084,    -0.000670267682512,    -0.000856737062725 ]
    - [     0.000038586383632,    -0.000856737062725,    -0.000699958381439 ]
  - # (2, 55)
    - [     0.000314033552827,    -0.000945577964248,     0.000674605471346 ]
    - [     0.000945577964248,     0.000720327472583,    -0.000076154966805 ]
    - [    -0.000674605471346,    -0.000076154966805,     0.000326690685264 ]
  - # (2, 56)
    - [    -0.000801536403266,    -0.000728426468758,    -0.000097320152498 ]
    - [     0.000728426468758,    -0.000075880147704,     0.000086533109865 ]
    - [     0.000097320152498,     0.000086533109865,     0.000283249580192 ]
  - # (2, 57)
    - [    -0.011626464002177,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.015593416283073,    -0.011218060911125 ]
    - [     0.000000000000000,     0.002343623752199,    -0.008150092782688 ]
  - # (2, 58)
    - [     0.005694157650028,     0.017578150072822,    -0.017429547751069 ]
    - [    -0.007264625436291,     0.009993512496849,     0.001914962378604 ]
    - [     0.001720343495281,    -0.022882399861212,     0.008761318461499 ]
  - # (2, 59)
    - [    -0.000629121952033,     0.003320500517691,    -0.002789056770332 ]
    - [     0.001870109619852,     0.007247567863207,     0.004202308001503 ]
    - [     0.001706852911447,    -0.004787959284032,    -0.001337775537739 ]
  - # (2, 60)
    - [    -0.000601480264066,    -0.001126750425519,     0.000059121964749 ]
    - [    -0.000378730705849,     0.002037905159458,    -0.002657741760037 ]
    - [     0.000310725037139,     0.005262609735613,     0.000727086493692 ]
  - # (2, 61)
    - [    -0.000345360214959,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002883608460177,     0.001103478484230 ]
    - [     0.000000000000000,    -0.004290450110296,    -0.001412193785965 ]
  - # (2, 62)
    - [    -0.000601480264066,     0.001126750425519,    -0.000059121964749 ]
    - [     0.000378730705849,     0.002037905159458,    -0.002657741760037 ]
    - [    -0.000310725037139,     0.005262609735613,     0.000727086493692 ]
  - # (2, 63)
    - [    -0.000629121952033,    -0.003320500517691,     0.002789056770332 ]
    - [    -0.001870109619852,     0.007247567863207,     0.004202308001503 ]
    - [    -0.001706852911447,    -0.004787959284032,    -0.001337775537739 ]
  - # (2, 64)
    - [     0.005694157650028,    -0.017578150072822,     0.017429547751069 ]
    - [     0.007264625436291,     0.009993512496849,     0.001914962378604 ]
    - [    -0.001720343495281,    -0.022882399861212,     0.008761318461499 ]
  - # (2, 65)
    - [     0.116160830860952,    -0.063658986946293,    -0.093262499629533 ]
    - [    -0.063658986946293,    -0.049621144580924,     0.072577656242947 ]
    - [    -0.093262499629533,     0.072577656242947,    -0.264559613367758 ]
  - # (2, 66)
    - [     0.116160830860952,     0.063658986946293,     0.093262499629533 ]
    - [     0.063658986946293,    -0.049621144580924,     0.072577656242947 ]
    - [     0.093262499629533,     0.072577656242947,    -0.264559613367758 ]
  - # (2, 67)
    - [    -0.005732044087811,     0.022504366232425,    -0.001803549436516 ]
    - [     0.022504366232425,    -0.003649194326849,    -0.001526284984463 ]
    - [    -0.001803549436516,    -0.001526284984463,    -0.023111294654576 ]
  - # (2, 68)
    - [    -0.003414054140406,    -0.003319438839219,    -0.006303274541378 ]
    - [    -0.003319438839219,     0.008282678758063,     0.002715985490895 ]
    - [    -0.006303274541378,     0.002715985490895,     0.000189453815882 ]
  - # (2, 69)
    - [    -0.000332210028723,     0.004105104067285,     0.001166076249071 ]
    - [     0.004105104067285,    -0.001145453727336,    -0.001775700574264 ]
    - [     0.001166076249071,    -0.001775700574264,    -0.000102256169688 ]
  - # (2, 70)
    - [    -0.000332210028723,    -0.004105104067285,    -0.001166076249071 ]
    - [    -0.004105104067285,    -0.001145453727336,    -0.001775700574264 ]
    - [    -0.001166076249071,    -0.001775700574264,    -0.000102256169689 ]
  - # (2, 71)
    - [    -0.003414054140406,     0.003319438839219,     0.006303274541378 ]
    - [     0.003319438839219,     0.008282678758063,     0.002715985490895 ]
    - [     0.006303274541378,     0.002715985490895,     0.000189453815882 ]
  - # (2, 72)
    - [    -0.005732044087811,    -0.022504366232425,     0.001803549436516 ]
    - [    -0.022504366232425,    -0.003649194326849,    -0.001526284984463 ]
    - [     0.001803549436516,    -0.001526284984463,    -0.023111294654576 ]
  - # (2, 73)
    - [    -0.000749295262768,    -0.003467157744678,    -0.000470072784678 ]
    - [    -0.003467157744678,    -0.018267979444754,     0.001873267745374 ]
    - [    -0.000470072784678,     0.001873267745374,     0.018636607734276 ]
  - # (2, 74)
    - [    -0.000749295262768,     0.003467157744678,     0.000470072784678 ]
    - [     0.003467157744678,    -0.018267979444754,     0.001873267745374 ]
    - [     0.000470072784678,     0.001873267745374,     0.018636607734276 ]
  - # (2, 75)
    - [     0.000207275476248,     0.000930357057549,    -0.002388056927671 ]
    - [     0.000930357057549,     0.002814909902614,    -0.001588493962789 ]
    - [    -0.002388056927671,    -0.001588493962789,    -0.001978924103419 ]
  - # (2, 76)
    - [     0.000319133061582,     0.001206816506680,     0.000169744862637 ]
    - [     0.001206816506680,    -0.003550005107474,     0.000584120260029 ]
    - [     0.000169744862637,     0.000584120260029,    -0.000265479817779 ]
  - # (2, 77)
    - [    -0.000223334491118,    -0.000531749306467,     0.000460393936475 ]
    - [    -0.000531749306467,     0.001563276079683,     0.000941060950101 ]
    - [     0.000460393936475,     0.000941060950101,    -0.000090150832618 ]
  - # (2, 78)
    - [    -0.000223334491118,     0.000531749306467,    -0.000460393936475 ]
    - [     0.000531749306467,     0.001563276079683,     0.000941060950101 ]
    - [    -0.000460393936475,     0.000941060950101,    -0.000090150832618 ]
  - # (2, 79)
    - [     0.000319133061582,    -0.001206816506680,    -0.000169744862637 ]
    - [    -0.001206816506680,    -0.003550005107474,     0.000584120260029 ]
    - [    -0.000169744862637,     0.000584120260029,    -0.000265479817779 ]
  - # (2, 80)
    - [     0.000207275476248,    -0.000930357057549,     0.002388056927671 ]
    - [    -0.000930357057549,     0.002814909902614,    -0.001588493962789 ]
    - [     0.002388056927671,    -0.001588493962789,    -0.001978924103419 ]
  - # (2, 81)
    - [    -0.000077217119672,     0.000592349355421,     0.000168453596556 ]
    - [     0.000592349355421,    -0.000562397082748,     0.000844276931888 ]
    - [     0.000168453596556,     0.000844276931888,     0.000019919432614 ]
  - # (2, 82)
    - [    -0.000077217119672,    -0.000592349355421,    -0.000168453596556 ]
    - [    -0.000592349355421,    -0.000562397082748,     0.000844276931888 ]
    - [    -0.000168453596556,     0.000844276931888,     0.000019919432614 ]
  - # (2, 83)
    - [     0.000198809733055,    -0.002162894962778,     0.000514245528939 ]
    - [    -0.002162894962778,     0.000171106819903,     0.000893038265924 ]
    - [     0.000514245528939,     0.000893038265924,    -0.001059296365768 ]
  - # (2, 84)
    - [    -0.000267352164725,     0.000591054800886,     0.000308158636151 ]
    - [     0.000591054800886,    -0.002720618867152,     0.000036114094032 ]
    - [     0.000308158636151,     0.000036114094032,     0.000256277675011 ]
  - # (2, 85)
    - [    -0.000366178330848,     0.000664038386451,     0.000051499360260 ]
    - [     0.000664038386451,     0.001062023280470,    -0.000249287584016 ]
    - [     0.000051499360260,    -0.000249287584016,    -0.000694848256059 ]
  - # (2, 86)
    - [    -0.000366178330848,    -0.000664038386451,    -0.000051499360260 ]
    - [    -0.000664038386451,     0.001062023280470,    -0.000249287584016 ]
    - [    -0.000051499360260,    -0.000249287584016,    -0.000694848256059 ]
  - # (2, 87)
    - [    -0.000267352164725,    -0.000591054800886,    -0.000308158636151 ]
    - [    -0.000591054800886,    -0.002720618867152,     0.000036114094032 ]
    - [    -0.000308158636151,     0.000036114094032,     0.000256277675011 ]
  - # (2, 88)
    - [     0.000198809733055,     0.002162894962778,    -0.000514245528939 ]
    - [     0.002162894962778,     0.000171106819903,     0.000893038265924 ]
    - [    -0.000514245528939,     0.000893038265924,    -0.001059296365768 ]
  - # (2, 89)
    - [    -0.027217961320876,     0.026443375363265,     0.003979311171782 ]
    - [     0.026443375363265,     0.011557136160340,     0.017501024001286 ]
    - [     0.003979311171782,     0.017501024001286,    -0.000917877027298 ]
  - # (2, 90)
    - [    -0.027217961320876,    -0.026443375363265,    -0.003979311171782 ]
    - [    -0.026443375363265,     0.011557136160340,     0.017501024001286 ]
    - [    -0.003979311171782,     0.017501024001286,    -0.000917877027298 ]
  - # (2, 91)
    - [     0.006054823277373,     0.028296424914811,    -0.004914482315977 ]
    - [     0.028296424914811,    -0.052309188060540,    -0.018976203619533 ]
    - [    -0.004914482315977,    -0.018976203619533,     0.022058112236259 ]
  - # (2, 92)
    - [     0.003284849892826,     0.004059803270237,     0.001542529911470 ]
    - [     0.004059803270237,     0.008514352271826,     0.006281997381403 ]
    - [     0.001542529911470,     0.006281997381403,    -0.002124439070480 ]
  - # (2, 93)
    - [    -0.000021432567906,     0.000918060080325,    -0.000374859528600 ]
    - [     0.000918060080325,     0.004496554032778,     0.000800570352770 ]
    - [    -0.000374859528600,     0.000800570352770,     0.000801236669090 ]
  - # (2, 94)
    - [    -0.000021432567906,    -0.000918060080325,     0.000374859528600 ]
    - [    -0.000918060080325,     0.004496554032778,     0.000800570352770 ]
    - [     0.000374859528600,     0.000800570352770,     0.000801236669090 ]
  - # (2, 95)
    - [     0.003284849892826,    -0.004059803270237,    -0.001542529911470 ]
    - [    -0.004059803270237,     0.008514352271826,     0.006281997381403 ]
    - [    -0.001542529911470,     0.006281997381403,    -0.002124439070480 ]
  - # (2, 96)
    - [     0.006054823277373,    -0.028296424914811,     0.004914482315977 ]
    - [    -0.028296424914811,    -0.052309188060540,    -0.018976203619533 ]
    - [     0.004914482315977,    -0.018976203619533,     0.022058112236259 ]
  - # (2, 97)
    - [    -1.290222122144159,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -3.848969971567397,     5.544989689314098 ]
    - [    -0.000000000000000,     4.033337521954463,    -7.385126666351748 ]
  - # (2, 98)
    - [    -0.046664583399529,    -0.027417414096247,    -0.012983941133017 ]
    - [    -0.162319379658176,     0.078754906388735,     0.145635287286785 ]
    - [     0.167377235538488,     0.078825199931097,    -0.023484671290177 ]
  - # (2, 99)
    - [     0.002862983619831,     0.007563082639465,    -0.024807877928819 ]
    - [     0.017055871757134,    -0.013449763433257,    -0.009524539824787 ]
    - [    -0.009635545665422,    -0.040997510526321,    -0.009268537609442 ]
  - # (2, 100)
    - [    -0.028979836077712,    -0.023802191803482,     0.004457186070130 ]
    - [    -0.012600146610309,    -0.002757664151035,     0.013909270057209 ]
    - [    -0.002420696783710,    -0.001055097108208,     0.002456760219845 ]
  - # (2, 101)
    - [     0.039164315334147,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.016968722974474,     0.009859389593367 ]
    - [    -0.000000000000000,     0.002163741801668,     0.001554577155222 ]
  - # (2, 102)
    - [    -0.028979836077712,     0.023802191803482,    -0.004457186070130 ]
    - [     0.012600146610309,    -0.002757664151035,     0.013909270057209 ]
    - [     0.002420696783710,    -0.001055097108208,     0.002456760219845 ]
  - # (2, 103)
    - [     0.002862983619831,    -0.007563082639465,     0.024807877928819 ]
    - [    -0.017055871757135,    -0.013449763433257,    -0.009524539824787 ]
    - [     0.009635545665422,    -0.040997510526321,    -0.009268537609442 ]
  - # (2, 104)
    - [    -0.046664583399529,     0.027417414096247,     0.012983941133017 ]
    - [     0.162319379658176,     0.078754906388735,     0.145635287286785 ]
    - [    -0.167377235538488,     0.078825199931097,    -0.023484671290177 ]
  - # (2, 105)
    - [     0.005795603711554,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.019471106231275,     0.030120689510090 ]
    - [    -0.000000000000000,    -0.010187225593790,    -0.020325354238409 ]
  - # (2, 106)
    - [     0.005865058747595,    -0.002999012241310,     0.001397260578011 ]
    - [     0.008061217389553,     0.004275886924257,     0.005664503667157 ]
    - [     0.002903933916991,    -0.007013790337678,     0.010153616930761 ]
  - # (2, 107)
    - [    -0.003334409030089,    -0.001242633918492,    -0.002380762316222 ]
    - [     0.018750857928253,     0.002247443407947,    -0.000838884957042 ]
    - [    -0.005911031885146,     0.000887885878786,     0.002136269134251 ]
  - # (2, 108)
    - [     0.002552550345039,     0.000602717882019,     0.000430568143898 ]
    - [    -0.015211935838294,     0.002634960429246,     0.002099263758780 ]
    - [    -0.001478156597843,     0.001052152991080,     0.000435229316454 ]
  - # (2, 109)
    - [    -0.001821764083830,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.008306801894764,    -0.002206996070402 ]
    - [    -0.000000000000000,     0.000622834775601,    -0.000664324126406 ]
  - # (2, 110)
    - [     0.002552550345039,    -0.000602717882019,    -0.000430568143898 ]
    - [     0.015211935838294,     0.002634960429246,     0.002099263758780 ]
    - [     0.001478156597843,     0.001052152991080,     0.000435229316454 ]
  - # (2, 111)
    - [    -0.003334409030089,     0.001242633918492,     0.002380762316222 ]
    - [    -0.018750857928253,     0.002247443407947,    -0.000838884957042 ]
    - [     0.005911031885146,     0.000887885878786,     0.002136269134251 ]
  - # (2, 112)
    - [     0.005865058747595,     0.002999012241310,    -0.001397260578011 ]
    - [    -0.008061217389553,     0.004275886924257,     0.005664503667157 ]
    - [    -0.002903933916991,    -0.007013790337678,     0.010153616930761 ]
  - # (2, 113)
    - [     0.002037755770042,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.001907014304129,     0.002831753591280 ]
    - [    -0.000000000000000,     0.001789009163504,     0.003216889258687 ]
  - # (2, 114)
    - [     0.001003001003838,    -0.001465896144629,    -0.000052654884049 ]
    - [     0.008294892056251,     0.001891776883449,    -0.001480297551088 ]
    - [     0.000342361418277,     0.002161329369484,     0.001420625802564 ]
  - # (2, 115)
    - [    -0.003803387760960,    -0.001292445948344,     0.001721285718061 ]
    - [    -0.005378924243458,     0.001401401547626,     0.003715238385726 ]
    - [    -0.004133844889363,    -0.000559931339091,     0.000546971184224 ]
  - # (2, 116)
    - [     0.001939601508789,    -0.001231179595531,     0.001602651587172 ]
    - [     0.001096352894689,     0.004521427642156,    -0.001904822572491 ]
    - [     0.002368098406620,     0.001154891475819,    -0.001238242524748 ]
  - # (2, 117)
    - [     0.001458444551005,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.003773707231749,     0.003098895270791 ]
    - [    -0.000000000000000,    -0.000488608127647,     0.000189574583388 ]
  - # (2, 118)
    - [     0.001939601508789,     0.001231179595531,    -0.001602651587172 ]
    - [    -0.001096352894689,     0.004521427642156,    -0.001904822572491 ]
    - [    -0.002368098406620,     0.001154891475819,    -0.001238242524748 ]
  - # (2, 119)
    - [    -0.003803387760960,     0.001292445948344,    -0.001721285718061 ]
    - [     0.005378924243458,     0.001401401547626,     0.003715238385726 ]
    - [     0.004133844889363,    -0.000559931339091,     0.000546971184224 ]
  - # (2, 120)
    - [     0.001003001003838,     0.001465896144629,     0.000052654884049 ]
    - [    -0.008294892056251,     0.001891776883449,    -0.001480297551088 ]
    - [    -0.000342361418277,     0.002161329369484,     0.001420625802564 ]
  - # (2, 121)
    - [     0.122369387465764,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.018075324806789,     0.024703956600190 ]
    - [    -0.000000000000000,    -0.059381772994537,    -0.046994828927959 ]
  - # (2, 122)
    - [    -0.090042303593332,     0.020120555903754,     0.024064851639600 ]
    - [     0.141280948157823,    -0.032734077745436,    -0.026045179864629 ]
    - [     0.122017239274220,     0.052612974354787,    -0.040668901982676 ]
  - # (2, 123)
    - [    -0.005956519846290,    -0.011230401265796,     0.014402039794043 ]
    - [    -0.057796355810251,     0.017961749773125,    -0.019990395960485 ]
    - [    -0.031957901704872,     0.007180887466110,    -0.012717217730465 ]
  - # (2, 124)
    - [    -0.002603058780127,    -0.005568172445299,     0.000150666701240 ]
    - [    -0.007654778933440,    -0.015855868080267,    -0.003798689401162 ]
    - [     0.014512883180612,    -0.008123828282130,     0.003326419316382 ]
  - # (2, 125)
    - [     0.012644492814052,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.010399244909285,     0.000342059604248 ]
    - [    -0.000000000000000,    -0.000448425825343,    -0.006073187559910 ]
  - # (2, 126)
    - [    -0.002603058780127,     0.005568172445299,    -0.000150666701240 ]
    - [     0.007654778933440,    -0.015855868080268,    -0.003798689401162 ]
    - [    -0.014512883180612,    -0.008123828282130,     0.003326419316382 ]
  - # (2, 127)
    - [    -0.005956519846290,     0.011230401265796,    -0.014402039794043 ]
    - [     0.057796355810251,     0.017961749773125,    -0.019990395960485 ]
    - [     0.031957901704872,     0.007180887466110,    -0.012717217730465 ]
  - # (2, 128)
    - [    -0.090042303593332,    -0.020120555903754,    -0.024064851639600 ]
    - [    -0.141280948157823,    -0.032734077745436,    -0.026045179864629 ]
    - [    -0.122017239274220,     0.052612974354787,    -0.040668901982676 ]
  - # (2, 129)
    - [    -0.078845538787108,     0.268355520148442,    -0.193478316829659 ]
    - [     0.316630130822439,    -0.487078356329752,     0.010444654361884 ]
    - [    -0.116240430979870,    -0.035971904118531,     0.328236429264511 ]
  - # (2, 130)
    - [    -0.078845538787108,    -0.268355520148441,     0.193478316829659 ]
    - [    -0.316630130822439,    -0.487078356329752,     0.010444654361884 ]
    - [     0.116240430979870,    -0.035971904118531,     0.328236429264511 ]
  - # (2, 131)
    - [    -0.013899910396513,     0.002118845168042,    -0.004111862463757 ]
    - [    -0.040809592501870,     0.024728285072534,    -0.071466819108391 ]
    - [    -0.011886034756673,     0.007939425591273,    -0.008554480193803 ]
  - # (2, 132)
    - [    -0.000191411491495,     0.000157792953251,     0.006384636453532 ]
    - [     0.019869751191704,    -0.006558614714077,     0.026816341393389 ]
    - [     0.006194445809373,    -0.010336005143142,     0.016575032796163 ]
  - # (2, 133)
    - [    -0.003754527862186,    -0.000811972740558,    -0.003318442607461 ]
    - [    -0.006969864857909,    -0.002036287032428,    -0.012421788402081 ]
    - [    -0.007865167933848,    -0.002568620664452,    -0.002973705084244 ]
  - # (2, 134)
    - [    -0.003754527862186,     0.000811972740558,     0.003318442607461 ]
    - [     0.006969864857909,    -0.002036287032428,    -0.012421788402081 ]
    - [     0.007865167933848,    -0.002568620664452,    -0.002973705084244 ]
  - # (2, 135)
    - [    -0.000191411491495,    -0.000157792953251,    -0.006384636453532 ]
    - [    -0.019869751191704,    -0.006558614714077,     0.026816341393389 ]
    - [    -0.006194445809373,    -0.010336005143142,     0.016575032796163 ]
  - # (2, 136)
    - [    -0.013899910396513,    -0.002118845168042,     0.004111862463757 ]
    - [     0.040809592501870,     0.024728285072534,    -0.071466819108391 ]
    - [     0.011886034756673,     0.007939425591273,    -0.008554480193803 ]
  - # (2, 137)
    - [    -0.001290946553722,     0.000458260993851,     0.000522446718329 ]
    - [    -0.001054601126363,     0.000386847361194,    -0.005382634982675 ]
    - [     0.000595906340639,    -0.004706847414771,     0.001513505089443 ]
  - # (2, 138)
    - [    -0.001290946553722,    -0.000458260993851,    -0.000522446718329 ]
    - [     0.001054601126363,     0.000386847361194,    -0.005382634982675 ]
    - [    -0.000595906340639,    -0.004706847414771,     0.001513505089443 ]
  - # (2, 139)
    - [    -0.000187331481275,     0.000255147378749,     0.000651135949976 ]
    - [    -0.005921027915943,    -0.003509623427176,    -0.001814262060287 ]
    - [    -0.000738551999509,    -0.004124219151463,    -0.002057303710385 ]
  - # (2, 140)
    - [    -0.000505679474831,    -0.000188232258766,     0.000660204152493 ]
    - [    -0.002585706085218,     0.005699009145209,    -0.002915843936780 ]
    - [     0.002488463542253,    -0.003338484710503,    -0.000306346180705 ]
  - # (2, 141)
    - [     0.000106870788814,     0.000424036395333,    -0.000055870681534 ]
    - [     0.003014687054002,    -0.000551267059769,     0.001305957808996 ]
    - [     0.000756508615138,    -0.005048648948794,    -0.000855433256171 ]
  - # (2, 142)
    - [     0.000106870788814,    -0.000424036395333,     0.000055870681534 ]
    - [    -0.003014687054002,    -0.000551267059769,     0.001305957808996 ]
    - [    -0.000756508615138,    -0.005048648948794,    -0.000855433256171 ]
  - # (2, 143)
    - [    -0.000505679474831,     0.000188232258766,    -0.000660204152493 ]
    - [     0.002585706085218,     0.005699009145209,    -0.002915843936780 ]
    - [    -0.002488463542253,    -0.003338484710503,    -0.000306346180705 ]
  - # (2, 144)
    - [    -0.000187331481275,    -0.000255147378749,    -0.000651135949976 ]
    - [     0.005921027915943,    -0.003509623427176,    -0.001814262060287 ]
    - [     0.000738551999509,    -0.004124219151463,    -0.002057303710385 ]
  - # (2, 145)
    - [     0.000933064569773,    -0.001056088108394,    -0.000051025929673 ]
    - [    -0.001360124139288,     0.000397494059500,     0.000607167456542 ]
    - [     0.002770549407963,    -0.007603945769813,    -0.000180587918428 ]
  - # (2, 146)
    - [     0.000933064569773,     0.001056088108394,     0.000051025929673 ]
    - [     0.001360124139288,     0.000397494059500,     0.000607167456542 ]
    - [    -0.002770549407963,    -0.007603945769813,    -0.000180587918428 ]
  - # (2, 147)
    - [     0.000030426901211,     0.003028777118156,     0.000902762057744 ]
    - [     0.002343488924530,    -0.000008264055485,    -0.003010680187686 ]
    - [     0.001613761783826,    -0.005923244177515,     0.000013784609056 ]
  - # (2, 148)
    - [     0.000709952914893,    -0.000342747912816,     0.000311787319451 ]
    - [    -0.001382317327042,     0.000297937975409,     0.002500601524751 ]
    - [     0.000211939778904,    -0.005008431425820,     0.000687603859652 ]
  - # (2, 149)
    - [    -0.000341813412056,    -0.000520636562500,     0.000388022319314 ]
    - [    -0.000125444151158,     0.001326204736081,    -0.000809575484619 ]
    - [    -0.000922735656203,    -0.003546574722052,    -0.000386946902840 ]
  - # (2, 150)
    - [    -0.000341813412056,     0.000520636562500,    -0.000388022319314 ]
    - [     0.000125444151158,     0.001326204736081,    -0.000809575484619 ]
    - [     0.000922735656203,    -0.003546574722052,    -0.000386946902840 ]
  - # (2, 151)
    - [     0.000709952914893,     0.000342747912816,    -0.000311787319451 ]
    - [     0.001382317327042,     0.000297937975409,     0.002500601524751 ]
    - [    -0.000211939778904,    -0.005008431425820,     0.000687603859652 ]
  - # (2, 152)
    - [     0.000030426901211,    -0.003028777118156,    -0.000902762057744 ]
    - [    -0.002343488924530,    -0.000008264055485,    -0.003010680187686 ]
    - [    -0.001613761783826,    -0.005923244177515,     0.000013784609056 ]
  - # (2, 153)
    - [    -0.034140968993523,    -0.402623345428804,     0.124516236493112 ]
    - [    -0.398316557893235,    -0.538915449129186,    -0.083029927742975 ]
    - [     0.128033531622116,    -0.098094477622617,     0.223386537629960 ]
  - # (2, 154)
    - [    -0.034140968993523,     0.402623345428804,    -0.124516236493112 ]
    - [     0.398316557893235,    -0.538915449129186,    -0.083029927742975 ]
    - [    -0.128033531622116,    -0.098094477622617,     0.223386537629960 ]
  - # (2, 155)
    - [     0.011528985938205,     0.014427812870219,    -0.006421486454647 ]
    - [    -0.008166840559639,     0.033446812035697,     0.018098704202784 ]
    - [     0.013714901136425,     0.005632311323505,    -0.007591517011001 ]
  - # (2, 156)
    - [    -0.000496578555826,    -0.002534598405567,    -0.001747097968283 ]
    - [     0.014354757228034,     0.002386986888149,     0.000690005705041 ]
    - [     0.000337724843472,    -0.005384434242179,    -0.001722797980412 ]
  - # (2, 157)
    - [    -0.002522259589564,    -0.001931320280058,    -0.000972324189328 ]
    - [     0.003588599537337,    -0.000491530308629,     0.002655643984263 ]
    - [    -0.000092747967857,    -0.002886481907456,     0.002723391795111 ]
  - # (2, 158)
    - [    -0.002522259589564,     0.001931320280058,     0.000972324189328 ]
    - [    -0.003588599537337,    -0.000491530308629,     0.002655643984263 ]
    - [     0.000092747967857,    -0.002886481907456,     0.002723391795111 ]
  - # (2, 159)
    - [    -0.000496578555826,     0.002534598405567,     0.001747097968283 ]
    - [    -0.014354757228034,     0.002386986888149,     0.000690005705041 ]
    - [    -0.000337724843472,    -0.005384434242179,    -0.001722797980412 ]
  - # (2, 160)
    - [     0.011528985938205,    -0.014427812870219,     0.006421486454647 ]
    - [     0.008166840559639,     0.033446812035697,     0.018098704202784 ]
    - [    -0.013714901136425,     0.005632311323505,    -0.007591517011001 ]
  - # (2, 161)
    - [     0.228417216129911,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.651264792136356,     0.142757335313150 ]
    - [     0.000000000000000,     0.739608048595631,     0.075352474167495 ]
  - # (2, 162)
    - [    -0.018605487796153,    -0.003029252809974,     0.015041203246175 ]
    - [     0.011207456742396,    -0.011196453472075,     0.003681990116862 ]
    - [    -0.021236658059734,     0.002671941190270,     0.002369016778122 ]
  - # (2, 163)
    - [     0.001386496169859,    -0.001065608634315,     0.001052815794095 ]
    - [    -0.007536186694094,    -0.004704506401005,    -0.001586613000096 ]
    - [    -0.003776430787057,     0.001231783186429,    -0.001787647880515 ]
  - # (2, 164)
    - [    -0.000179064867064,    -0.000386629601357,     0.001259560341491 ]
    - [     0.005015531320914,     0.000049127886984,    -0.001241812918717 ]
    - [     0.001921082200935,     0.004733642924592,    -0.000072884316532 ]
  - # (2, 165)
    - [     0.000200983141830,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.002286206780618,     0.000832351557263 ]
    - [     0.000000000000000,     0.002571296511056,    -0.000668082671279 ]
  - # (2, 166)
    - [    -0.000179064867064,     0.000386629601357,    -0.001259560341491 ]
    - [    -0.005015531320914,     0.000049127886984,    -0.001241812918717 ]
    - [    -0.001921082200935,     0.004733642924592,    -0.000072884316532 ]
  - # (2, 167)
    - [     0.001386496169859,     0.001065608634315,    -0.001052815794095 ]
    - [     0.007536186694094,    -0.004704506401005,    -0.001586613000096 ]
    - [     0.003776430787057,     0.001231783186429,    -0.001787647880515 ]
  - # (2, 168)
    - [    -0.018605487796153,     0.003029252809974,    -0.015041203246175 ]
    - [    -0.011207456742396,    -0.011196453472075,     0.003681990116862 ]
    - [     0.021236658059734,     0.002671941190270,     0.002369016778122 ]
  - # (2, 169)
    - [    -0.002040260190397,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002063236282128,     0.001320258312624 ]
    - [     0.000000000000000,     0.007432941489467,     0.000216304402301 ]
  - # (2, 170)
    - [     0.000371324432076,    -0.000906454565263,     0.000272545493581 ]
    - [    -0.003372479811127,     0.000801803393305,    -0.000253834907413 ]
    - [    -0.001359325080338,     0.003866311968305,    -0.000649630311427 ]
  - # (2, 171)
    - [    -0.000205766064240,     0.000573321888707,     0.000927271493470 ]
    - [     0.003705960067815,    -0.001541355705643,     0.001089292108391 ]
    - [     0.001119636627424,     0.003543574753744,    -0.000036107777232 ]
  - # (2, 172)
    - [    -0.000209951059555,     0.000220422522392,    -0.000139371980786 ]
    - [    -0.001616843972650,     0.000099132191870,     0.001225069889927 ]
    - [    -0.000295162909417,     0.004205047777341,    -0.000618730317118 ]
  - # (2, 173)
    - [    -0.000792674106127,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002101884671523,    -0.001820037039792 ]
    - [    -0.000000000000000,     0.003566694916758,     0.000512817330758 ]
  - # (2, 174)
    - [    -0.000209951059555,    -0.000220422522392,     0.000139371980786 ]
    - [     0.001616843972650,     0.000099132191870,     0.001225069889927 ]
    - [     0.000295162909417,     0.004205047777341,    -0.000618730317118 ]
  - # (2, 175)
    - [    -0.000205766064240,    -0.000573321888707,    -0.000927271493470 ]
    - [    -0.003705960067815,    -0.001541355705643,     0.001089292108391 ]
    - [    -0.001119636627424,     0.003543574753744,    -0.000036107777233 ]
  - # (2, 176)
    - [     0.000371324432076,     0.000906454565263,    -0.000272545493581 ]
    - [     0.003372479811127,     0.000801803393305,    -0.000253834907413 ]
    - [     0.001359325080338,     0.003866311968305,    -0.000649630311427 ]
  - # (2, 177)
    - [    -0.002090561587195,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.006195055851484,    -0.004704525658906 ]
    - [     0.000000000000000,     0.002575821493127,    -0.006026116943816 ]
  - # (2, 178)
    - [    -0.002696832347336,    -0.002688730195124,     0.003967396721867 ]
    - [    -0.014126930816114,    -0.002309369961716,     0.004226739592737 ]
    - [     0.008452094585222,     0.006778857914053,    -0.002008681302934 ]
  - # (2, 179)
    - [     0.002178311919579,     0.001628428813529,    -0.000307220092318 ]
    - [    -0.005379534720107,    -0.005910976561232,     0.006671321115308 ]
    - [    -0.002827186202832,     0.005736395274300,     0.001533720768544 ]
  - # (2, 180)
    - [    -0.001188038462988,     0.001055684917055,    -0.001393697678142 ]
    - [     0.013032673242031,    -0.003429183975150,    -0.004636555585227 ]
    - [     0.000975480942650,     0.000209329636075,    -0.003391909811341 ]
  - # (2, 181)
    - [    -0.002662181166279,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006410819993665,     0.001854557048877 ]
    - [     0.000000000000000,     0.006452194343405,     0.001868468250033 ]
  - # (2, 182)
    - [    -0.001188038462988,    -0.001055684917055,     0.001393697678142 ]
    - [    -0.013032673242031,    -0.003429183975150,    -0.004636555585227 ]
    - [    -0.000975480942650,     0.000209329636075,    -0.003391909811341 ]
  - # (2, 183)
    - [     0.002178311919579,    -0.001628428813529,     0.000307220092318 ]
    - [     0.005379534720107,    -0.005910976561232,     0.006671321115308 ]
    - [     0.002827186202832,     0.005736395274300,     0.001533720768544 ]
  - # (2, 184)
    - [    -0.002696832347336,     0.002688730195124,    -0.003967396721867 ]
    - [     0.014126930816114,    -0.002309369961716,     0.004226739592737 ]
    - [    -0.008452094585222,     0.006778857914053,    -0.002008681302934 ]
  - # (2, 185)
    - [     0.247831142248368,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.094212299437539,    -0.247090886597032 ]
    - [     0.000000000000000,    -0.225015576578820,    -0.420752270752837 ]
  - # (2, 186)
    - [    -0.321427997584690,     0.684287346593196,     0.183800308922213 ]
    - [     0.266077825760520,    -0.239671990873249,    -0.284951388059223 ]
    - [     0.524409523894483,    -0.691949323319906,    -0.043335366448457 ]
  - # (2, 187)
    - [     0.048487737108448,    -0.007328479486140,    -0.004617330558345 ]
    - [     0.080215571672763,     0.037768198291679,     0.022654247664037 ]
    - [     0.052323206516777,     0.060925434782893,     0.051999152331258 ]
  - # (2, 188)
    - [    -0.009665480996354,    -0.002841126640888,    -0.007105288530814 ]
    - [    -0.019197196976769,     0.014948812614404,    -0.001523620842258 ]
    - [    -0.017391688772517,     0.009495749636894,    -0.001577912475075 ]
  - # (2, 189)
    - [    -0.000373796900645,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.007830400084915,    -0.000345073436989 ]
    - [     0.000000000000000,    -0.003482819925358,    -0.000304551419786 ]
  - # (2, 190)
    - [    -0.009665480996354,     0.002841126640888,     0.007105288530814 ]
    - [     0.019197196976769,     0.014948812614404,    -0.001523620842258 ]
    - [     0.017391688772517,     0.009495749636894,    -0.001577912475075 ]
  - # (2, 191)
    - [     0.048487737108448,     0.007328479486140,     0.004617330558345 ]
    - [    -0.080215571672763,     0.037768198291679,     0.022654247664037 ]
    - [    -0.052323206516777,     0.060925434782893,     0.051999152331258 ]
  - # (2, 192)
    - [    -0.321427997584690,    -0.684287346593196,    -0.183800308922213 ]
    - [    -0.266077825760520,    -0.239671990873249,    -0.284951388059222 ]
    - [    -0.524409523894483,    -0.691949323319906,    -0.043335366448457 ]
  - # (3, 1)
    - [    -1.290222122144159,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -3.848969971567397,     5.544989689314098 ]
    - [     0.000000000000000,     4.033337521954463,    -7.385126666351748 ]
  - # (3, 2)
    - [    -0.046664583399529,     0.027417414096247,     0.012983941133017 ]
    - [     0.162319379658176,     0.078754906388735,     0.145635287286785 ]
    - [    -0.167377235538488,     0.078825199931097,    -0.023484671290177 ]
  - # (3, 3)
    - [     0.002862983619831,    -0.007563082639465,     0.024807877928819 ]
    - [    -0.017055871757135,    -0.013449763433257,    -0.009524539824787 ]
    - [     0.009635545665422,    -0.040997510526321,    -0.009268537609442 ]
  - # (3, 4)
    - [    -0.028979836077712,     0.023802191803482,    -0.004457186070130 ]
    - [     0.012600146610309,    -0.002757664151035,     0.013909270057209 ]
    - [     0.002420696783710,    -0.001055097108208,     0.002456760219845 ]
  - # (3, 5)
    - [     0.039164315334147,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.016968722974474,     0.009859389593367 ]
    - [     0.000000000000000,     0.002163741801668,     0.001554577155222 ]
  - # (3, 6)
    - [    -0.028979836077712,    -0.023802191803482,     0.004457186070130 ]
    - [    -0.012600146610309,    -0.002757664151035,     0.013909270057209 ]
    - [    -0.002420696783710,    -0.001055097108208,     0.002456760219845 ]
  - # (3, 7)
    - [     0.002862983619831,     0.007563082639465,    -0.024807877928819 ]
    - [     0.017055871757135,    -0.013449763433257,    -0.009524539824787 ]
    - [    -0.009635545665422,    -0.040997510526321,    -0.009268537609442 ]
  - # (3, 8)
    - [    -0.046664583399529,    -0.027417414096247,    -0.012983941133017 ]
    - [    -0.162319379658176,     0.078754906388735,     0.145635287286785 ]
    - [     0.167377235538488,     0.078825199931097,    -0.023484671290177 ]
  - # (3, 9)
    - [     0.122369387465764,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.018075324806789,     0.024703956600190 ]
    - [     0.000000000000000,    -0.059381772994537,    -0.046994828927959 ]
  - # (3, 10)
    - [    -0.090042303593332,    -0.020120555903754,    -0.024064851639600 ]
    - [    -0.141280948157823,    -0.032734077745436,    -0.026045179864629 ]
    - [    -0.122017239274220,     0.052612974354787,    -0.040668901982676 ]
  - # (3, 11)
    - [    -0.005956519846290,     0.011230401265796,    -0.014402039794043 ]
    - [     0.057796355810251,     0.017961749773125,    -0.019990395960485 ]
    - [     0.031957901704872,     0.007180887466110,    -0.012717217730465 ]
  - # (3, 12)
    - [    -0.002603058780127,     0.005568172445299,    -0.000150666701240 ]
    - [     0.007654778933440,    -0.015855868080267,    -0.003798689401162 ]
    - [    -0.014512883180612,    -0.008123828282130,     0.003326419316382 ]
  - # (3, 13)
    - [     0.012644492814052,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.010399244909284,     0.000342059604248 ]
    - [     0.000000000000000,    -0.000448425825343,    -0.006073187559910 ]
  - # (3, 14)
    - [    -0.002603058780127,    -0.005568172445299,     0.000150666701240 ]
    - [    -0.007654778933440,    -0.015855868080267,    -0.003798689401162 ]
    - [     0.014512883180612,    -0.008123828282130,     0.003326419316382 ]
  - # (3, 15)
    - [    -0.005956519846290,    -0.011230401265796,     0.014402039794043 ]
    - [    -0.057796355810251,     0.017961749773125,    -0.019990395960485 ]
    - [    -0.031957901704872,     0.007180887466110,    -0.012717217730465 ]
  - # (3, 16)
    - [    -0.090042303593332,     0.020120555903754,     0.024064851639600 ]
    - [     0.141280948157823,    -0.032734077745436,    -0.026045179864629 ]
    - [     0.122017239274220,     0.052612974354787,    -0.040668901982676 ]
  - # (3, 17)
    - [     0.002037755770042,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.001907014304129,     0.002831753591280 ]
    - [     0.000000000000000,     0.001789009163504,     0.003216889258687 ]
  - # (3, 18)
    - [     0.001003001003838,     0.001465896144629,     0.000052654884049 ]
    - [    -0.008294892056251,     0.001891776883450,    -0.001480297551088 ]
    - [    -0.000342361418277,     0.002161329369484,     0.001420625802564 ]
  - # (3, 19)
    - [    -0.003803387760960,     0.001292445948344,    -0.001721285718061 ]
    - [     0.005378924243458,     0.001401401547626,     0.003715238385726 ]
    - [     0.004133844889363,    -0.000559931339091,     0.000546971184224 ]
  - # (3, 20)
    - [     0.001939601508789,     0.001231179595531,    -0.001602651587172 ]
    - [    -0.001096352894689,     0.004521427642156,    -0.001904822572491 ]
    - [    -0.002368098406620,     0.001154891475819,    -0.001238242524748 ]
  - # (3, 21)
    - [     0.001458444551005,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.003773707231749,     0.003098895270791 ]
    - [     0.000000000000000,    -0.000488608127647,     0.000189574583388 ]
  - # (3, 22)
    - [     0.001939601508789,    -0.001231179595531,     0.001602651587172 ]
    - [     0.001096352894689,     0.004521427642156,    -0.001904822572491 ]
    - [     0.002368098406620,     0.001154891475819,    -0.001238242524748 ]
  - # (3, 23)
    - [    -0.003803387760960,    -0.001292445948344,     0.001721285718061 ]
    - [    -0.005378924243458,     0.001401401547626,     0.003715238385726 ]
    - [    -0.004133844889363,    -0.000559931339091,     0.000546971184224 ]
  - # (3, 24)
    - [     0.001003001003838,    -0.001465896144629,    -0.000052654884049 ]
    - [     0.008294892056251,     0.001891776883449,    -0.001480297551088 ]
    - [     0.000342361418277,     0.002161329369484,     0.001420625802564 ]
  - # (3, 25)
    - [     0.005795603711554,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.019471106231275,     0.030120689510090 ]
    - [     0.000000000000000,    -0.010187225593790,    -0.020325354238409 ]
  - # (3, 26)
    - [     0.005865058747595,     0.002999012241310,    -0.001397260578011 ]
    - [    -0.008061217389553,     0.004275886924257,     0.005664503667157 ]
    - [    -0.002903933916991,    -0.007013790337678,     0.010153616930761 ]
  - # (3, 27)
    - [    -0.003334409030089,     0.001242633918492,     0.002380762316222 ]
    - [    -0.018750857928253,     0.002247443407947,    -0.000838884957042 ]
    - [     0.005911031885146,     0.000887885878786,     0.002136269134251 ]
  - # (3, 28)
    - [     0.002552550345039,    -0.000602717882019,    -0.000430568143898 ]
    - [     0.015211935838294,     0.002634960429247,     0.002099263758780 ]
    - [     0.001478156597843,     0.001052152991080,     0.000435229316454 ]
  - # (3, 29)
    - [    -0.001821764083830,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.008306801894764,    -0.002206996070402 ]
    - [     0.000000000000000,     0.000622834775601,    -0.000664324126406 ]
  - # (3, 30)
    - [     0.002552550345039,     0.000602717882019,     0.000430568143898 ]
    - [    -0.015211935838294,     0.002634960429247,     0.002099263758780 ]
    - [    -0.001478156597843,     0.001052152991080,     0.000435229316454 ]
  - # (3, 31)
    - [    -0.003334409030089,    -0.001242633918492,    -0.002380762316222 ]
    - [     0.018750857928253,     0.002247443407947,    -0.000838884957042 ]
    - [    -0.005911031885146,     0.000887885878786,     0.002136269134251 ]
  - # (3, 32)
    - [     0.005865058747595,    -0.002999012241310,     0.001397260578011 ]
    - [     0.008061217389553,     0.004275886924257,     0.005664503667157 ]
    - [     0.002903933916991,    -0.007013790337678,     0.010153616930761 ]
  - # (3, 33)
    - [     0.116160830860952,    -0.063658986946293,    -0.093262499629533 ]
    - [    -0.063658986946293,    -0.049621144580924,     0.072577656242947 ]
    - [    -0.093262499629533,     0.072577656242947,    -0.264559613367758 ]
  - # (3, 34)
    - [    -0.005732044087811,    -0.022504366232425,     0.001803549436516 ]
    - [    -0.022504366232425,    -0.003649194326849,    -0.001526284984463 ]
    - [     0.001803549436516,    -0.001526284984463,    -0.023111294654576 ]
  - # (3, 35)
    - [    -0.003414054140406,     0.003319438839219,     0.006303274541378 ]
    - [     0.003319438839219,     0.008282678758063,     0.002715985490895 ]
    - [     0.006303274541378,     0.002715985490895,     0.000189453815882 ]
  - # (3, 36)
    - [    -0.000332210028723,    -0.004105104067285,    -0.001166076249071 ]
    - [    -0.004105104067285,    -0.001145453727336,    -0.001775700574264 ]
    - [    -0.001166076249071,    -0.001775700574264,    -0.000102256169689 ]
  - # (3, 37)
    - [    -0.000332210028723,     0.004105104067285,     0.001166076249071 ]
    - [     0.004105104067285,    -0.001145453727336,    -0.001775700574264 ]
    - [     0.001166076249071,    -0.001775700574264,    -0.000102256169688 ]
  - # (3, 38)
    - [    -0.003414054140406,    -0.003319438839219,    -0.006303274541378 ]
    - [    -0.003319438839219,     0.008282678758063,     0.002715985490895 ]
    - [    -0.006303274541378,     0.002715985490895,     0.000189453815882 ]
  - # (3, 39)
    - [    -0.005732044087811,     0.022504366232425,    -0.001803549436516 ]
    - [     0.022504366232425,    -0.003649194326849,    -0.001526284984463 ]
    - [    -0.001803549436516,    -0.001526284984463,    -0.023111294654576 ]
  - # (3, 40)
    - [     0.116160830860952,     0.063658986946293,     0.093262499629533 ]
    - [     0.063658986946293,    -0.049621144580924,     0.072577656242947 ]
    - [     0.093262499629533,     0.072577656242947,    -0.264559613367758 ]
  - # (3, 41)
    - [    -0.027217961320876,     0.026443375363265,     0.003979311171782 ]
    - [     0.026443375363265,     0.011557136160340,     0.017501024001286 ]
    - [     0.003979311171782,     0.017501024001286,    -0.000917877027298 ]
  - # (3, 42)
    - [     0.006054823277373,    -0.028296424914811,     0.004914482315977 ]
    - [    -0.028296424914811,    -0.052309188060540,    -0.018976203619533 ]
    - [     0.004914482315977,    -0.018976203619533,     0.022058112236259 ]
  - # (3, 43)
    - [     0.003284849892826,    -0.004059803270237,    -0.001542529911470 ]
    - [    -0.004059803270237,     0.008514352271826,     0.006281997381403 ]
    - [    -0.001542529911470,     0.006281997381403,    -0.002124439070480 ]
  - # (3, 44)
    - [    -0.000021432567906,    -0.000918060080325,     0.000374859528600 ]
    - [    -0.000918060080325,     0.004496554032778,     0.000800570352770 ]
    - [     0.000374859528600,     0.000800570352770,     0.000801236669090 ]
  - # (3, 45)
    - [    -0.000021432567906,     0.000918060080325,    -0.000374859528600 ]
    - [     0.000918060080325,     0.004496554032778,     0.000800570352770 ]
    - [    -0.000374859528600,     0.000800570352770,     0.000801236669090 ]
  - # (3, 46)
    - [     0.003284849892826,     0.004059803270237,     0.001542529911470 ]
    - [     0.004059803270237,     0.008514352271826,     0.006281997381403 ]
    - [     0.001542529911470,     0.006281997381403,    -0.002124439070480 ]
  - # (3, 47)
    - [     0.006054823277373,     0.028296424914811,    -0.004914482315977 ]
    - [     0.028296424914811,    -0.052309188060540,    -0.018976203619533 ]
    - [    -0.004914482315977,    -0.018976203619533,     0.022058112236259 ]
  - # (3, 48)
    - [    -0.027217961320876,    -0.026443375363265,    -0.003979311171782 ]
    - [    -0.026443375363265,     0.011557136160340,     0.017501024001286 ]
    - [    -0.003979311171782,     0.017501024001286,    -0.000917877027298 ]
  - # (3, 49)
    - [    -0.000077217119672,     0.000592349355421,     0.000168453596556 ]
    - [     0.000592349355421,    -0.000562397082748,     0.000844276931888 ]
    - [     0.000168453596556,     0.000844276931888,     0.000019919432614 ]
  - # (3, 50)
    - [     0.000198809733055,     0.002162894962778,    -0.000514245528939 ]
    - [     0.002162894962778,     0.000171106819903,     0.000893038265924 ]
    - [    -0.000514245528939,     0.000893038265924,    -0.001059296365768 ]
  - # (3, 51)
    - [    -0.000267352164725,    -0.000591054800886,    -0.000308158636151 ]
    - [    -0.000591054800886,    -0.002720618867152,     0.000036114094032 ]
    - [    -0.000308158636151,     0.000036114094032,     0.000256277675011 ]
  - # (3, 52)
    - [    -0.000366178330848,    -0.000664038386451,    -0.000051499360260 ]
    - [    -0.000664038386451,     0.001062023280470,    -0.000249287584016 ]
    - [    -0.000051499360260,    -0.000249287584016,    -0.000694848256059 ]
  - # (3, 53)
    - [    -0.000366178330848,     0.000664038386451,     0.000051499360260 ]
    - [     0.000664038386451,     0.001062023280470,    -0.000249287584016 ]
    - [     0.000051499360260,    -0.000249287584016,    -0.000694848256059 ]
  - # (3, 54)
    - [    -0.000267352164725,     0.000591054800886,     0.000308158636151 ]
    - [     0.000591054800886,    -0.002720618867152,     0.000036114094032 ]
    - [     0.000308158636151,     0.000036114094032,     0.000256277675011 ]
  - # (3, 55)
    - [     0.000198809733055,    -0.002162894962778,     0.000514245528939 ]
    - [    -0.002162894962778,     0.000171106819903,     0.000893038265924 ]
    - [     0.000514245528939,     0.000893038265924,    -0.001059296365768 ]
  - # (3, 56)
    - [    -0.000077217119672,    -0.000592349355421,    -0.000168453596556 ]
    - [    -0.000592349355421,    -0.000562397082748,     0.000844276931888 ]
    - [    -0.000168453596556,     0.000844276931888,     0.000019919432614 ]
  - # (3, 57)
    - [    -0.000749295262768,    -0.003467157744678,    -0.000470072784678 ]
    - [    -0.003467157744678,    -0.018267979444754,     0.001873267745374 ]
    - [    -0.000470072784678,     0.001873267745374,     0.018636607734276 ]
  - # (3, 58)
    - [     0.000207275476248,    -0.000930357057549,     0.002388056927671 ]
    - [    -0.000930357057549,     0.002814909902614,    -0.001588493962789 ]
    - [     0.002388056927671,    -0.001588493962789,    -0.001978924103419 ]
  - # (3, 59)
    - [     0.000319133061582,    -0.001206816506680,    -0.000169744862637 ]
    - [    -0.001206816506680,    -0.003550005107474,     0.000584120260029 ]
    - [    -0.000169744862637,     0.000584120260029,    -0.000265479817779 ]
  - # (3, 60)
    - [    -0.000223334491118,     0.000531749306467,    -0.000460393936475 ]
    - [     0.000531749306467,     0.001563276079683,     0.000941060950101 ]
    - [    -0.000460393936475,     0.000941060950101,    -0.000090150832618 ]
  - # (3, 61)
    - [    -0.000223334491118,    -0.000531749306467,     0.000460393936475 ]
    - [    -0.000531749306467,     0.001563276079683,     0.000941060950101 ]
    - [     0.000460393936475,     0.000941060950101,    -0.000090150832618 ]
  - # (3, 62)
    - [     0.000319133061582,     0.001206816506680,     0.000169744862637 ]
    - [     0.001206816506680,    -0.003550005107474,     0.000584120260029 ]
    - [     0.000169744862637,     0.000584120260029,    -0.000265479817779 ]
  - # (3, 63)
    - [     0.000207275476248,     0.000930357057549,    -0.002388056927671 ]
    - [     0.000930357057549,     0.002814909902614,    -0.001588493962789 ]
    - [    -0.002388056927671,    -0.001588493962789,    -0.001978924103419 ]
  - # (3, 64)
    - [    -0.000749295262768,     0.003467157744678,     0.000470072784678 ]
    - [     0.003467157744678,    -0.018267979444754,     0.001873267745374 ]
    - [     0.000470072784678,     0.001873267745374,     0.018636607734276 ]
  - # (3, 65)
    - [    11.312031061025692,     0.000000000000000,    -0.000000000000001 ]
    - [     0.000000000000000,     8.385913044799437,    -2.119508337140859 ]
    - [    -0.000000000000001,    -2.119508337140859,    17.336398915007241 ]
  - # (3, 66)
    - [    -0.983031496107983,    -0.063161825169382,    -0.123890863176998 ]
    - [     0.063161825169382,     0.355170521610488,     0.166880815025116 ]
    - [     0.123890863176998,     0.166880815025116,     0.388259422405979 ]
  - # (3, 67)
    - [     0.006648200930813,     0.024760263820917,     0.020603584524262 ]
    - [    -0.024760263820917,    -0.005012752523485,    -0.017032724804342 ]
    - [    -0.020603584524262,    -0.017032724804342,     0.006701981093732 ]
  - # (3, 68)
    - [    -0.007634784848095,    -0.001618459489422,    -0.000158670347425 ]
    - [     0.001618459489422,    -0.001765887891073,     0.002313671026478 ]
    - [     0.000158670347425,     0.002313671026478,     0.010290563734733 ]
  - # (3, 69)
    - [    -0.003712448128026,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.004030706049022,     0.003529304818751 ]
    - [     0.000000000000000,     0.003529304818751,    -0.000330928095209 ]
  - # (3, 70)
    - [    -0.007634784848095,     0.001618459489422,     0.000158670347425 ]
    - [    -0.001618459489422,    -0.001765887891073,     0.002313671026478 ]
    - [    -0.000158670347425,     0.002313671026478,     0.010290563734733 ]
  - # (3, 71)
    - [     0.006648200930813,    -0.024760263820917,    -0.020603584524262 ]
    - [     0.024760263820917,    -0.005012752523485,    -0.017032724804342 ]
    - [     0.020603584524262,    -0.017032724804342,     0.006701981093732 ]
  - # (3, 72)
    - [    -0.983031496107983,     0.063161825169382,     0.123890863176998 ]
    - [    -0.063161825169382,     0.355170521610488,     0.166880815025116 ]
    - [    -0.123890863176998,     0.166880815025116,     0.388259422405979 ]
  - # (3, 73)
    - [    -0.011626464002177,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.015593416283073,    -0.011218060911125 ]
    - [     0.000000000000000,     0.002343623752199,    -0.008150092782688 ]
  - # (3, 74)
    - [     0.005694157650028,    -0.017578150072822,     0.017429547751069 ]
    - [     0.007264625436291,     0.009993512496849,     0.001914962378604 ]
    - [    -0.001720343495281,    -0.022882399861212,     0.008761318461499 ]
  - # (3, 75)
    - [    -0.000629121952033,    -0.003320500517691,     0.002789056770332 ]
    - [    -0.001870109619852,     0.007247567863207,     0.004202308001503 ]
    - [    -0.001706852911447,    -0.004787959284032,    -0.001337775537739 ]
  - # (3, 76)
    - [    -0.000601480264066,     0.001126750425519,    -0.000059121964749 ]
    - [     0.000378730705849,     0.002037905159458,    -0.002657741760037 ]
    - [    -0.000310725037139,     0.005262609735613,     0.000727086493692 ]
  - # (3, 77)
    - [    -0.000345360214959,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002883608460177,     0.001103478484230 ]
    - [     0.000000000000000,    -0.004290450110296,    -0.001412193785965 ]
  - # (3, 78)
    - [    -0.000601480264066,    -0.001126750425519,     0.000059121964749 ]
    - [    -0.000378730705849,     0.002037905159458,    -0.002657741760037 ]
    - [     0.000310725037139,     0.005262609735613,     0.000727086493692 ]
  - # (3, 79)
    - [    -0.000629121952033,     0.003320500517691,    -0.002789056770332 ]
    - [     0.001870109619852,     0.007247567863207,     0.004202308001503 ]
    - [     0.001706852911447,    -0.004787959284032,    -0.001337775537739 ]
  - # (3, 80)
    - [     0.005694157650028,     0.017578150072822,    -0.017429547751069 ]
    - [    -0.007264625436291,     0.009993512496849,     0.001914962378604 ]
    - [     0.001720343495281,    -0.022882399861212,     0.008761318461499 ]
  - # (3, 81)
    - [    -0.001111213751724,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.001763601451642,    -0.001201590468499 ]
    - [     0.000000000000000,    -0.001201590468499,    -0.000208190611764 ]
  - # (3, 82)
    - [    -0.000801536403266,    -0.000728426468758,    -0.000097320152498 ]
    - [     0.000728426468758,    -0.000075880147704,     0.000086533109865 ]
    - [     0.000097320152498,     0.000086533109865,     0.000283249580192 ]
  - # (3, 83)
    - [     0.000314033552827,    -0.000945577964248,     0.000674605471346 ]
    - [     0.000945577964248,     0.000720327472583,    -0.000076154966805 ]
    - [    -0.000674605471346,    -0.000076154966805,     0.000326690685264 ]
  - # (3, 84)
    - [     0.000088771100405,    -0.000131562892084,    -0.000038586383632 ]
    - [     0.000131562892084,    -0.000670267682512,    -0.000856737062725 ]
    - [     0.000038586383632,    -0.000856737062725,    -0.000699958381439 ]
  - # (3, 85)
    - [    -0.000018200627480,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.002180408913436,    -0.000393147608761 ]
    - [     0.000000000000000,    -0.000393147608761,    -0.000355134330219 ]
  - # (3, 86)
    - [     0.000088771100405,     0.000131562892084,     0.000038586383632 ]
    - [    -0.000131562892084,    -0.000670267682512,    -0.000856737062725 ]
    - [    -0.000038586383632,    -0.000856737062725,    -0.000699958381439 ]
  - # (3, 87)
    - [     0.000314033552827,     0.000945577964248,    -0.000674605471346 ]
    - [    -0.000945577964248,     0.000720327472583,    -0.000076154966805 ]
    - [     0.000674605471346,    -0.000076154966805,     0.000326690685264 ]
  - # (3, 88)
    - [    -0.000801536403266,     0.000728426468758,     0.000097320152498 ]
    - [    -0.000728426468758,    -0.000075880147704,     0.000086533109865 ]
    - [    -0.000097320152498,     0.000086533109865,     0.000283249580192 ]
  - # (3, 89)
    - [    -0.011626464002177,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.015593416283073,     0.002343623752199 ]
    - [     0.000000000000000,    -0.011218060911125,    -0.008150092782688 ]
  - # (3, 90)
    - [     0.005694157650028,    -0.007264625436291,     0.001720343495281 ]
    - [     0.017578150072822,     0.009993512496849,    -0.022882399861212 ]
    - [    -0.017429547751069,     0.001914962378604,     0.008761318461499 ]
  - # (3, 91)
    - [    -0.000629121952033,     0.001870109619852,     0.001706852911447 ]
    - [     0.003320500517691,     0.007247567863207,    -0.004787959284032 ]
    - [    -0.002789056770332,     0.004202308001503,    -0.001337775537739 ]
  - # (3, 92)
    - [    -0.000601480264066,    -0.000378730705849,     0.000310725037139 ]
    - [    -0.001126750425519,     0.002037905159458,     0.005262609735613 ]
    - [     0.000059121964749,    -0.002657741760037,     0.000727086493692 ]
  - # (3, 93)
    - [    -0.000345360214959,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002883608460177,    -0.004290450110296 ]
    - [     0.000000000000000,     0.001103478484230,    -0.001412193785965 ]
  - # (3, 94)
    - [    -0.000601480264066,     0.000378730705849,    -0.000310725037139 ]
    - [     0.001126750425519,     0.002037905159458,     0.005262609735613 ]
    - [    -0.000059121964749,    -0.002657741760037,     0.000727086493692 ]
  - # (3, 95)
    - [    -0.000629121952033,    -0.001870109619852,    -0.001706852911447 ]
    - [    -0.003320500517691,     0.007247567863207,    -0.004787959284032 ]
    - [     0.002789056770332,     0.004202308001503,    -0.001337775537739 ]
  - # (3, 96)
    - [     0.005694157650028,     0.007264625436291,    -0.001720343495281 ]
    - [    -0.017578150072822,     0.009993512496849,    -0.022882399861212 ]
    - [     0.017429547751069,     0.001914962378604,     0.008761318461499 ]
  - # (3, 97)
    - [    -3.409953394463752,    -0.084653193099874,    -3.822775180684918 ]
    - [    -2.238462571637559,    -0.779777995104717,    -1.603150710357389 ]
    - [    -3.937229745573569,    -0.584693724900676,    -5.348976858436824 ]
  - # (3, 98)
    - [    -0.538657477572268,     0.085014241470303,    -0.138939737272138 ]
    - [     0.781774587806526,    -0.317334016744447,    -0.046289144709016 ]
    - [     0.635745774445019,    -0.232132026029822,    -0.042090826240077 ]
  - # (3, 99)
    - [     0.111084711596987,    -0.028732198708070,    -0.015522957953977 ]
    - [    -0.149409322608455,     0.043903708793443,    -0.011160469307501 ]
    - [    -0.142618302958173,     0.047338792805968,    -0.021574150582521 ]
  - # (3, 100)
    - [    -0.013853496416303,    -0.000378195998342,     0.001483795155519 ]
    - [    -0.014627871926071,    -0.024931789868242,     0.000674194631655 ]
    - [    -0.006297134281838,    -0.008068269890139,     0.002632441219325 ]
  - # (3, 101)
    - [    -0.013853496416303,     0.000378195998342,    -0.001483795155519 ]
    - [     0.014627871926071,    -0.024931789868242,     0.000674194631655 ]
    - [     0.006297134281838,    -0.008068269890139,     0.002632441219325 ]
  - # (3, 102)
    - [     0.111084711596987,     0.028732198708070,     0.015522957953977 ]
    - [     0.149409322608455,     0.043903708793442,    -0.011160469307501 ]
    - [     0.142618302958173,     0.047338792805968,    -0.021574150582521 ]
  - # (3, 103)
    - [    -0.538657477572268,    -0.085014241470303,     0.138939737272138 ]
    - [    -0.781774587806526,    -0.317334016744446,    -0.046289144709016 ]
    - [    -0.635745774445019,    -0.232132026029822,    -0.042090826240077 ]
  - # (3, 104)
    - [    -3.409953394463752,     0.084653193099874,     3.822775180684918 ]
    - [     2.238462571637559,    -0.779777995104717,    -1.603150710357389 ]
    - [     3.937229745573569,    -0.584693724900677,    -5.348976858436824 ]
  - # (3, 105)
    - [     0.003015877599172,     0.005241449248821,     0.007972526751892 ]
    - [    -0.003144800618749,     0.004220150743531,    -0.011818394418154 ]
    - [     0.017343036918006,     0.005789995620016,     0.021439200995041 ]
  - # (3, 106)
    - [    -0.000516548109597,     0.014423583736070,     0.020915907830106 ]
    - [    -0.027270279243056,     0.001115244973549,    -0.009164267071905 ]
    - [     0.019311166234825,     0.021704522659448,     0.009934643556955 ]
  - # (3, 107)
    - [     0.002998429854757,    -0.003080345201720,     0.000887893529865 ]
    - [     0.032834314675889,    -0.002969242365380,    -0.002877127927858 ]
    - [    -0.024932386010440,    -0.004508109549182,     0.002147576502815 ]
  - # (3, 108)
    - [     0.003857063945415,    -0.002016748884261,    -0.000944214819925 ]
    - [     0.013589517704716,     0.008457946080210,    -0.001947235911367 ]
    - [     0.038720355941531,     0.004299012985486,     0.000395332414398 ]
  - # (3, 109)
    - [     0.003857063945415,     0.002016748884261,     0.000944214819925 ]
    - [    -0.013589517704716,     0.008457946080210,    -0.001947235911367 ]
    - [    -0.038720355941531,     0.004299012985486,     0.000395332414398 ]
  - # (3, 110)
    - [     0.002998429854757,     0.003080345201720,    -0.000887893529865 ]
    - [    -0.032834314675889,    -0.002969242365380,    -0.002877127927858 ]
    - [     0.024932386010440,    -0.004508109549182,     0.002147576502815 ]
  - # (3, 111)
    - [    -0.000516548109597,    -0.014423583736070,    -0.020915907830106 ]
    - [     0.027270279243056,     0.001115244973549,    -0.009164267071905 ]
    - [    -0.019311166234825,     0.021704522659448,     0.009934643556955 ]
  - # (3, 112)
    - [     0.003015877599172,    -0.005241449248821,    -0.007972526751892 ]
    - [     0.003144800618749,     0.004220150743531,    -0.011818394418154 ]
    - [    -0.017343036918006,     0.005789995620016,     0.021439200995041 ]
  - # (3, 113)
    - [     0.003034593506615,    -0.000862319130976,     0.000215786324315 ]
    - [    -0.000795470070240,    -0.001837210221536,    -0.002422981678345 ]
    - [    -0.005671541277743,     0.000585537490507,     0.000270032690547 ]
  - # (3, 114)
    - [    -0.002246927225354,     0.000278294601546,     0.001720012965656 ]
    - [    -0.004003285942763,    -0.000272389484048,    -0.000175086492856 ]
    - [     0.002044741228900,    -0.000827410354387,     0.000823611971181 ]
  - # (3, 115)
    - [    -0.000610652702466,    -0.000819189404600,     0.000640064652185 ]
    - [     0.003074547575043,    -0.000805996295347,    -0.001083352307276 ]
    - [     0.001401379642616,     0.000164147948415,     0.000646827360937 ]
  - # (3, 116)
    - [     0.000672011570260,    -0.000100490167210,    -0.000204647944034 ]
    - [    -0.002397512714424,    -0.000526217933308,    -0.000370826888627 ]
    - [    -0.001422594916490,     0.000032039512237,     0.000103158775867 ]
  - # (3, 117)
    - [     0.000672011570260,     0.000100490167210,     0.000204647944034 ]
    - [     0.002397512714424,    -0.000526217933308,    -0.000370826888627 ]
    - [     0.001422594916490,     0.000032039512237,     0.000103158775867 ]
  - # (3, 118)
    - [    -0.000610652702466,     0.000819189404600,    -0.000640064652185 ]
    - [    -0.003074547575043,    -0.000805996295347,    -0.001083352307276 ]
    - [    -0.001401379642616,     0.000164147948415,     0.000646827360937 ]
  - # (3, 119)
    - [    -0.002246927225354,    -0.000278294601546,    -0.001720012965656 ]
    - [     0.004003285942763,    -0.000272389484048,    -0.000175086492856 ]
    - [    -0.002044741228900,    -0.000827410354387,     0.000823611971181 ]
  - # (3, 120)
    - [     0.003034593506615,     0.000862319130977,    -0.000215786324315 ]
    - [     0.000795470070240,    -0.001837210221536,    -0.002422981678345 ]
    - [     0.005671541277743,     0.000585537490507,     0.000270032690547 ]
  - # (3, 121)
    - [     0.006599240608040,     0.014724806493462,    -0.028466980355420 ]
    - [    -0.022027658557441,    -0.025321061932021,     0.046759801639936 ]
    - [     0.042069741516499,     0.035594917536355,    -0.051633324154672 ]
  - # (3, 122)
    - [    -0.009035980862793,    -0.001611504844009,    -0.006039275183259 ]
    - [    -0.005794768460316,     0.015486328394313,     0.010185885237808 ]
    - [     0.011632100738565,     0.001509705151995,     0.014618170901514 ]
  - # (3, 123)
    - [     0.001918595690640,     0.001851896779357,    -0.000382544614072 ]
    - [    -0.014954094362588,    -0.012462407364084,    -0.004654985923260 ]
    - [     0.001049453255885,    -0.002493544998266,     0.002448970397641 ]
  - # (3, 124)
    - [    -0.000438436138640,    -0.000942813353103,     0.000263670041119 ]
    - [     0.037979848938601,     0.007236627621950,     0.000183766580541 ]
    - [     0.001166186545256,     0.000553877359924,     0.000088144472395 ]
  - # (3, 125)
    - [    -0.000438436138640,     0.000942813353103,    -0.000263670041119 ]
    - [    -0.037979848938601,     0.007236627621950,     0.000183766580541 ]
    - [    -0.001166186545256,     0.000553877359924,     0.000088144472395 ]
  - # (3, 126)
    - [     0.001918595690640,    -0.001851896779357,     0.000382544614072 ]
    - [     0.014954094362588,    -0.012462407364084,    -0.004654985923260 ]
    - [    -0.001049453255885,    -0.002493544998266,     0.002448970397641 ]
  - # (3, 127)
    - [    -0.009035980862793,     0.001611504844009,     0.006039275183259 ]
    - [     0.005794768460316,     0.015486328394313,     0.010185885237808 ]
    - [    -0.011632100738565,     0.001509705151996,     0.014618170901514 ]
  - # (3, 128)
    - [     0.006599240608040,    -0.014724806493462,     0.028466980355420 ]
    - [     0.022027658557441,    -0.025321061932021,     0.046759801639936 ]
    - [    -0.042069741516499,     0.035594917536355,    -0.051633324154672 ]
  - # (3, 129)
    - [     0.247831142248368,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.094212299437539,    -0.247090886597032 ]
    - [     0.000000000000000,    -0.225015576578820,    -0.420752270752837 ]
  - # (3, 130)
    - [    -0.321427997584690,    -0.684287346593196,    -0.183800308922213 ]
    - [    -0.266077825760520,    -0.239671990873249,    -0.284951388059222 ]
    - [    -0.524409523894483,    -0.691949323319906,    -0.043335366448457 ]
  - # (3, 131)
    - [     0.048487737108448,     0.007328479486140,     0.004617330558345 ]
    - [    -0.080215571672763,     0.037768198291679,     0.022654247664037 ]
    - [    -0.052323206516777,     0.060925434782893,     0.051999152331258 ]
  - # (3, 132)
    - [    -0.009665480996354,     0.002841126640888,     0.007105288530814 ]
    - [     0.019197196976769,     0.014948812614404,    -0.001523620842258 ]
    - [     0.017391688772517,     0.009495749636894,    -0.001577912475075 ]
  - # (3, 133)
    - [    -0.000373796900645,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.007830400084915,    -0.000345073436989 ]
    - [     0.000000000000000,    -0.003482819925358,    -0.000304551419786 ]
  - # (3, 134)
    - [    -0.009665480996354,    -0.002841126640888,    -0.007105288530814 ]
    - [    -0.019197196976769,     0.014948812614404,    -0.001523620842258 ]
    - [    -0.017391688772517,     0.009495749636894,    -0.001577912475075 ]
  - # (3, 135)
    - [     0.048487737108448,    -0.007328479486140,    -0.004617330558345 ]
    - [     0.080215571672763,     0.037768198291679,     0.022654247664037 ]
    - [     0.052323206516777,     0.060925434782893,     0.051999152331258 ]
  - # (3, 136)
    - [    -0.321427997584690,     0.684287346593196,     0.183800308922213 ]
    - [     0.266077825760520,    -0.239671990873249,    -0.284951388059223 ]
    - [     0.524409523894483,    -0.691949323319906,    -0.043335366448457 ]
  - # (3, 137)
    - [    -0.002090561587195,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.006195055851484,    -0.004704525658906 ]
    - [     0.000000000000000,     0.002575821493127,    -0.006026116943816 ]
  - # (3, 138)
    - [    -0.002696832347336,     0.002688730195124,    -0.003967396721867 ]
    - [     0.014126930816114,    -0.002309369961716,     0.004226739592737 ]
    - [    -0.008452094585222,     0.006778857914053,    -0.002008681302934 ]
  - # (3, 139)
    - [     0.002178311919579,    -0.001628428813529,     0.000307220092318 ]
    - [     0.005379534720107,    -0.005910976561232,     0.006671321115308 ]
    - [     0.002827186202832,     0.005736395274300,     0.001533720768544 ]
  - # (3, 140)
    - [    -0.001188038462988,    -0.001055684917055,     0.001393697678142 ]
    - [    -0.013032673242031,    -0.003429183975150,    -0.004636555585227 ]
    - [    -0.000975480942650,     0.000209329636075,    -0.003391909811341 ]
  - # (3, 141)
    - [    -0.002662181166279,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006410819993665,     0.001854557048877 ]
    - [     0.000000000000000,     0.006452194343405,     0.001868468250033 ]
  - # (3, 142)
    - [    -0.001188038462988,     0.001055684917055,    -0.001393697678142 ]
    - [     0.013032673242031,    -0.003429183975150,    -0.004636555585227 ]
    - [     0.000975480942650,     0.000209329636075,    -0.003391909811341 ]
  - # (3, 143)
    - [     0.002178311919579,     0.001628428813529,    -0.000307220092318 ]
    - [    -0.005379534720107,    -0.005910976561232,     0.006671321115308 ]
    - [    -0.002827186202832,     0.005736395274300,     0.001533720768544 ]
  - # (3, 144)
    - [    -0.002696832347336,    -0.002688730195124,     0.003967396721867 ]
    - [    -0.014126930816114,    -0.002309369961716,     0.004226739592737 ]
    - [     0.008452094585222,     0.006778857914053,    -0.002008681302934 ]
  - # (3, 145)
    - [    -0.002040260190397,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002063236282127,     0.001320258312624 ]
    - [     0.000000000000000,     0.007432941489467,     0.000216304402301 ]
  - # (3, 146)
    - [     0.000371324432076,     0.000906454565263,    -0.000272545493581 ]
    - [     0.003372479811127,     0.000801803393305,    -0.000253834907413 ]
    - [     0.001359325080338,     0.003866311968305,    -0.000649630311427 ]
  - # (3, 147)
    - [    -0.000205766064240,    -0.000573321888707,    -0.000927271493470 ]
    - [    -0.003705960067815,    -0.001541355705643,     0.001089292108391 ]
    - [    -0.001119636627424,     0.003543574753744,    -0.000036107777233 ]
  - # (3, 148)
    - [    -0.000209951059555,    -0.000220422522392,     0.000139371980786 ]
    - [     0.001616843972650,     0.000099132191870,     0.001225069889927 ]
    - [     0.000295162909417,     0.004205047777341,    -0.000618730317118 ]
  - # (3, 149)
    - [    -0.000792674106127,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002101884671523,    -0.001820037039792 ]
    - [    -0.000000000000000,     0.003566694916758,     0.000512817330758 ]
  - # (3, 150)
    - [    -0.000209951059555,     0.000220422522392,    -0.000139371980786 ]
    - [    -0.001616843972650,     0.000099132191870,     0.001225069889927 ]
    - [    -0.000295162909417,     0.004205047777341,    -0.000618730317118 ]
  - # (3, 151)
    - [    -0.000205766064240,     0.000573321888707,     0.000927271493470 ]
    - [     0.003705960067815,    -0.001541355705643,     0.001089292108391 ]
    - [     0.001119636627424,     0.003543574753744,    -0.000036107777233 ]
  - # (3, 152)
    - [     0.000371324432076,    -0.000906454565263,     0.000272545493581 ]
    - [    -0.003372479811127,     0.000801803393305,    -0.000253834907413 ]
    - [    -0.001359325080338,     0.003866311968305,    -0.000649630311427 ]
  - # (3, 153)
    - [     0.228417216129911,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.651264792136356,     0.142757335313150 ]
    - [     0.000000000000000,     0.739608048595631,     0.075352474167495 ]
  - # (3, 154)
    - [    -0.018605487796153,     0.003029252809974,    -0.015041203246175 ]
    - [    -0.011207456742396,    -0.011196453472075,     0.003681990116862 ]
    - [     0.021236658059734,     0.002671941190270,     0.002369016778122 ]
  - # (3, 155)
    - [     0.001386496169859,     0.001065608634315,    -0.001052815794095 ]
    - [     0.007536186694094,    -0.004704506401005,    -0.001586613000096 ]
    - [     0.003776430787057,     0.001231783186429,    -0.001787647880515 ]
  - # (3, 156)
    - [    -0.000179064867064,     0.000386629601357,    -0.001259560341491 ]
    - [    -0.005015531320914,     0.000049127886984,    -0.001241812918717 ]
    - [    -0.001921082200935,     0.004733642924592,    -0.000072884316532 ]
  - # (3, 157)
    - [     0.000200983141830,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.002286206780618,     0.000832351557263 ]
    - [     0.000000000000000,     0.002571296511056,    -0.000668082671279 ]
  - # (3, 158)
    - [    -0.000179064867064,    -0.000386629601357,     0.001259560341491 ]
    - [     0.005015531320914,     0.000049127886984,    -0.001241812918717 ]
    - [     0.001921082200935,     0.004733642924592,    -0.000072884316532 ]
  - # (3, 159)
    - [     0.001386496169859,    -0.001065608634315,     0.001052815794095 ]
    - [    -0.007536186694094,    -0.004704506401005,    -0.001586613000096 ]
    - [    -0.003776430787057,     0.001231783186429,    -0.001787647880515 ]
  - # (3, 160)
    - [    -0.018605487796153,    -0.003029252809974,     0.015041203246175 ]
    - [     0.011207456742396,    -0.011196453472075,     0.003681990116862 ]
    - [    -0.021236658059734,     0.002671941190270,     0.002369016778122 ]
  - # (3, 161)
    - [    -0.034140968993523,    -0.402623345428804,     0.124516236493112 ]
    - [    -0.398316557893235,    -0.538915449129186,    -0.083029927742975 ]
    - [     0.128033531622116,    -0.098094477622617,     0.223386537629960 ]
  - # (3, 162)
    - [     0.011528985938205,    -0.014427812870219,     0.006421486454647 ]
    - [     0.008166840559639,     0.033446812035697,     0.018098704202784 ]
    - [    -0.013714901136425,     0.005632311323505,    -0.007591517011001 ]
  - # (3, 163)
    - [    -0.000496578555826,     0.002534598405567,     0.001747097968283 ]
    - [    -0.014354757228034,     0.002386986888149,     0.000690005705041 ]
    - [    -0.000337724843472,    -0.005384434242179,    -0.001722797980412 ]
  - # (3, 164)
    - [    -0.002522259589564,     0.001931320280058,     0.000972324189328 ]
    - [    -0.003588599537337,    -0.000491530308629,     0.002655643984263 ]
    - [     0.000092747967857,    -0.002886481907456,     0.002723391795111 ]
  - # (3, 165)
    - [    -0.002522259589564,    -0.001931320280058,    -0.000972324189328 ]
    - [     0.003588599537337,    -0.000491530308629,     0.002655643984263 ]
    - [    -0.000092747967857,    -0.002886481907456,     0.002723391795111 ]
  - # (3, 166)
    - [    -0.000496578555826,    -0.002534598405567,    -0.001747097968283 ]
    - [     0.014354757228034,     0.002386986888149,     0.000690005705041 ]
    - [     0.000337724843472,    -0.005384434242179,    -0.001722797980412 ]
  - # (3, 167)
    - [     0.011528985938205,     0.014427812870219,    -0.006421486454647 ]
    - [    -0.008166840559639,     0.033446812035697,     0.018098704202784 ]
    - [     0.013714901136425,     0.005632311323505,    -0.007591517011001 ]
  - # (3, 168)
    - [    -0.034140968993523,     0.402623345428804,    -0.124516236493112 ]
    - [     0.398316557893235,    -0.538915449129186,    -0.083029927742975 ]
    - [    -0.128033531622116,    -0.098094477622617,     0.223386537629960 ]
  - # (3, 169)
    - [     0.000933064569773,    -0.001056088108394,    -0.000051025929673 ]
    - [    -0.001360124139288,     0.000397494059500,     0.000607167456542 ]
    - [     0.002770549407963,    -0.007603945769813,    -0.000180587918428 ]
  - # (3, 170)
    - [     0.000030426901211,    -0.003028777118156,    -0.000902762057744 ]
    - [    -0.002343488924530,    -0.000008264055485,    -0.003010680187686 ]
    - [    -0.001613761783826,    -0.005923244177515,     0.000013784609056 ]
  - # (3, 171)
    - [     0.000709952914893,     0.000342747912816,    -0.000311787319451 ]
    - [     0.001382317327042,     0.000297937975409,     0.002500601524751 ]
    - [    -0.000211939778904,    -0.005008431425820,     0.000687603859652 ]
  - # (3, 172)
    - [    -0.000341813412056,     0.000520636562500,    -0.000388022319314 ]
    - [     0.000125444151158,     0.001326204736081,    -0.000809575484619 ]
    - [     0.000922735656203,    -0.003546574722052,    -0.000386946902840 ]
  - # (3, 173)
    - [    -0.000341813412056,    -0.000520636562500,     0.000388022319314 ]
    - [    -0.000125444151158,     0.001326204736081,    -0.000809575484619 ]
    - [    -0.000922735656203,    -0.003546574722052,    -0.000386946902840 ]
  - # (3, 174)
    - [     0.000709952914893,    -0.000342747912816,     0.000311787319451 ]
    - [    -0.001382317327042,     0.000297937975409,     0.002500601524751 ]
    - [     0.000211939778904,    -0.005008431425820,     0.000687603859652 ]
  - # (3, 175)
    - [     0.000030426901211,     0.003028777118156,     0.000902762057744 ]
    - [     0.002343488924530,    -0.000008264055485,    -0.003010680187686 ]
    - [     0.001613761783826,    -0.005923244177515,     0.000013784609056 ]
  - # (3, 176)
    - [     0.000933064569773,     0.001056088108394,     0.000051025929673 ]
    - [     0.001360124139288,     0.000397494059500,     0.000607167456542 ]
    - [    -0.002770549407963,    -0.007603945769813,    -0.000180587918428 ]
  - # (3, 177)
    - [    -0.001290946553722,     0.000458260993851,     0.000522446718329 ]
    - [    -0.001054601126363,     0.000386847361194,    -0.005382634982675 ]
    - [     0.000595906340639,    -0.004706847414771,     0.001513505089443 ]
  - # (3, 178)
    - [    -0.000187331481275,    -0.000255147378749,    -0.000651135949976 ]
    - [     0.005921027915943,    -0.003509623427176,    -0.001814262060287 ]
    - [     0.000738551999509,    -0.004124219151463,    -0.002057303710386 ]
  - # (3, 179)
    - [    -0.000505679474831,     0.000188232258766,    -0.000660204152493 ]
    - [     0.002585706085218,     0.005699009145209,    -0.002915843936780 ]
    - [    -0.002488463542253,    -0.003338484710503,    -0.000306346180705 ]
  - # (3, 180)
    - [     0.000106870788814,    -0.000424036395333,     0.000055870681534 ]
    - [    -0.003014687054002,    -0.000551267059769,     0.001305957808996 ]
    - [    -0.000756508615138,    -0.005048648948794,    -0.000855433256171 ]
  - # (3, 181)
    - [     0.000106870788814,     0.000424036395333,    -0.000055870681534 ]
    - [     0.003014687054002,    -0.000551267059769,     0.001305957808996 ]
    - [     0.000756508615138,    -0.005048648948794,    -0.000855433256171 ]
  - # (3, 182)
    - [    -0.000505679474831,    -0.000188232258766,     0.000660204152493 ]
    - [    -0.002585706085218,     0.005699009145209,    -0.002915843936780 ]
    - [     0.002488463542253,    -0.003338484710503,    -0.000306346180705 ]
  - # (3, 183)
    - [    -0.000187331481275,     0.000255147378749,     0.000651135949976 ]
    - [    -0.005921027915943,    -0.003509623427176,    -0.001814262060287 ]
    - [    -0.000738551999509,    -0.004124219151463,    -0.002057303710385 ]
  - # (3, 184)
    - [    -0.001290946553722,    -0.000458260993851,    -0.000522446718329 ]
    - [     0.001054601126363,     0.000386847361194,    -0.005382634982675 ]
    - [    -0.000595906340639,    -0.004706847414771,     0.001513505089443 ]
  - # (3, 185)
    - [    -0.078845538787108,     0.268355520148442,    -0.193478316829659 ]
    - [     0.316630130822439,    -0.487078356329752,     0.010444654361884 ]
    - [    -0.116240430979870,    -0.035971904118532,     0.328236429264511 ]
  - # (3, 186)
    - [    -0.013899910396513,    -0.002118845168042,     0.004111862463757 ]
    - [     0.040809592501870,     0.024728285072534,    -0.071466819108391 ]
    - [     0.011886034756673,     0.007939425591273,    -0.008554480193803 ]
  - # (3, 187)
    - [    -0.000191411491495,    -0.000157792953251,    -0.006384636453532 ]
    - [    -0.019869751191704,    -0.006558614714077,     0.026816341393389 ]
    - [    -0.006194445809373,    -0.010336005143142,     0.016575032796163 ]
  - # (3, 188)
    - [    -0.003754527862186,     0.000811972740558,     0.003318442607461 ]
    - [     0.006969864857909,    -0.002036287032428,    -0.012421788402081 ]
    - [     0.007865167933848,    -0.002568620664452,    -0.002973705084244 ]
  - # (3, 189)
    - [    -0.003754527862186,    -0.000811972740558,    -0.003318442607461 ]
    - [    -0.006969864857909,    -0.002036287032428,    -0.012421788402081 ]
    - [    -0.007865167933848,    -0.002568620664452,    -0.002973705084244 ]
  - # (3, 190)
    - [    -0.000191411491495,     0.000157792953251,     0.006384636453532 ]
    - [     0.019869751191704,    -0.006558614714077,     0.026816341393389 ]
    - [     0.006194445809373,    -0.010336005143142,     0.016575032796163 ]
  - # (3, 191)
    - [    -0.013899910396513,     0.002118845168042,    -0.004111862463757 ]
    - [    -0.040809592501870,     0.024728285072534,    -0.071466819108391 ]
    - [    -0.011886034756673,     0.007939425591273,    -0.008554480193803 ]
  - # (3, 192)
    - [    -0.078845538787108,    -0.268355520148441,     0.193478316829659 ]
    - [    -0.316630130822439,    -0.487078356329752,     0.010444654361884 ]
    - [     0.116240430979870,    -0.035971904118532,     0.328236429264511 ]
  - # (4, 1)
    - [    -1.089827763745081,    -3.206556191559000,     0.534076177435297 ]
    - [    -3.206556191559000,    -4.420890479065277,     0.452394553677174 ]
    - [     0.534076177435297,     0.452394553677174,    -0.171053733977310 ]
  - # (4, 2)
    - [    -1.089827763745081,     3.206556191559000,    -0.534076177435297 ]
    - [     3.206556191559000,    -4.420890479065278,     0.452394553677174 ]
    - [    -0.534076177435297,     0.452394553677174,    -0.171053733977310 ]
  - # (4, 3)
    - [    -1.089532072873171,    -0.039266356376475,    -0.563136731561906 ]
    - [    -0.039266356376475,    -0.066416229092897,    -0.067499818655669 ]
    - [    -0.563136731561906,    -0.067499818655669,    -0.244936440425564 ]
  - # (4, 4)
    - [     0.851395955000627,     0.038146290844868,     0.165059062733653 ]
    - [     0.038146290844868,     0.068620864073639,     0.043145821744325 ]
    - [     0.165059062733653,     0.043145821744325,    -0.039055732143550 ]
  - # (4, 5)
    - [    -0.354718458952462,    -0.141534907694535,     0.004415349495635 ]
    - [    -0.141534907694535,     0.058054783034412,    -0.027197328652174 ]
    - [     0.004415349495635,    -0.027197328652174,     0.002467432319514 ]
  - # (4, 6)
    - [    -0.354718458952462,     0.141534907694535,    -0.004415349495635 ]
    - [     0.141534907694535,     0.058054783034412,    -0.027197328652174 ]
    - [    -0.004415349495635,    -0.027197328652174,     0.002467432319514 ]
  - # (4, 7)
    - [     0.851395955000628,    -0.038146290844868,    -0.165059062733653 ]
    - [    -0.038146290844868,     0.068620864073639,     0.043145821744325 ]
    - [    -0.165059062733653,     0.043145821744325,    -0.039055732143550 ]
  - # (4, 8)
    - [    -1.089532072873171,     0.039266356376476,     0.563136731561906 ]
    - [     0.039266356376476,    -0.066416229092897,    -0.067499818655669 ]
    - [     0.563136731561906,    -0.067499818655669,    -0.244936440425564 ]
  - # (4, 9)
    - [    -0.429881216095667,     0.583894428432980,    -0.227361503297786 ]
    - [     0.583894428432980,    -1.260212714555339,    -0.213719859087583 ]
    - [    -0.227361503297786,    -0.213719859087583,     0.352537128731770 ]
  - # (4, 10)
    - [    -0.429881216095667,    -0.583894428432980,     0.227361503297786 ]
    - [    -0.583894428432980,    -1.260212714555339,    -0.213719859087583 ]
    - [     0.227361503297786,    -0.213719859087583,     0.352537128731770 ]
  - # (4, 11)
    - [     0.142860273261163,    -0.008343615421127,     0.019915318294102 ]
    - [    -0.008343615421127,    -0.050079947381328,     0.008881331874650 ]
    - [     0.019915318294102,     0.008881331874650,     0.024718506903554 ]
  - # (4, 12)
    - [     0.088232648669694,    -0.044202072585510,     0.025190667038670 ]
    - [    -0.044202072585510,    -0.006013210028636,     0.021822529233409 ]
    - [     0.025190667038670,     0.021822529233409,     0.010006008017125 ]
  - # (4, 13)
    - [    -0.080509168862449,    -0.020331689360636,    -0.012962066924207 ]
    - [    -0.020331689360636,     0.012565915573525,     0.007342880291710 ]
    - [    -0.012962066924207,     0.007342880291710,     0.008304697822329 ]
  - # (4, 14)
    - [    -0.080509168862449,     0.020331689360636,     0.012962066924207 ]
    - [     0.020331689360636,     0.012565915573525,     0.007342880291710 ]
    - [     0.012962066924207,     0.007342880291710,     0.008304697822329 ]
  - # (4, 15)
    - [     0.088232648669694,     0.044202072585510,    -0.025190667038670 ]
    - [     0.044202072585510,    -0.006013210028636,     0.021822529233409 ]
    - [    -0.025190667038670,     0.021822529233409,     0.010006008017125 ]
  - # (4, 16)
    - [     0.142860273261163,     0.008343615421127,    -0.019915318294102 ]
    - [     0.008343615421127,    -0.050079947381328,     0.008881331874650 ]
    - [    -0.019915318294102,     0.008881331874650,     0.024718506903554 ]
  - # (4, 17)
    - [    -0.032242553869544,    -0.012960807530496,     0.019379255496984 ]
    - [    -0.012960807530496,     0.007087825658166,    -0.004720412306006 ]
    - [     0.019379255496984,    -0.004720412306006,    -0.007158528496811 ]
  - # (4, 18)
    - [    -0.032242553869544,     0.012960807530496,    -0.019379255496984 ]
    - [     0.012960807530496,     0.007087825658166,    -0.004720412306006 ]
    - [    -0.019379255496984,    -0.004720412306006,    -0.007158528496811 ]
  - # (4, 19)
    - [     0.077919538877994,    -0.010642897262547,     0.010876884165268 ]
    - [    -0.010642897262547,     0.001329613772988,    -0.004403897597900 ]
    - [     0.010876884165268,    -0.004403897597900,    -0.004378325804267 ]
  - # (4, 20)
    - [    -0.052562245967719,    -0.005591306395415,    -0.005254207295333 ]
    - [    -0.005591306395415,    -0.003892531772628,    -0.001045694799716 ]
    - [    -0.005254207295333,    -0.001045694799716,    -0.001639299075150 ]
  - # (4, 21)
    - [     0.018717455537995,     0.005749669341326,     0.009840076213722 ]
    - [     0.005749669341326,     0.000462612481112,    -0.001111441824068 ]
    - [     0.009840076213722,    -0.001111441824068,    -0.000330432423338 ]
  - # (4, 22)
    - [     0.018717455537995,    -0.005749669341326,    -0.009840076213722 ]
    - [    -0.005749669341326,     0.000462612481112,    -0.001111441824068 ]
    - [    -0.009840076213722,    -0.001111441824068,    -0.000330432423338 ]
  - # (4, 23)
    - [    -0.052562245967719,     0.005591306395415,     0.005254207295333 ]
    - [     0.005591306395415,    -0.003892531772628,    -0.001045694799716 ]
    - [     0.005254207295333,    -0.001045694799716,    -0.001639299075150 ]
  - # (4, 24)
    - [     0.077919538877994,     0.010642897262547,    -0.010876884165268 ]
    - [     0.010642897262547,     0.001329613772988,    -0.004403897597900 ]
    - [    -0.010876884165268,    -0.004403897597900,    -0.004378325804267 ]
  - # (4, 25)
    - [    -0.023097901915686,     0.005876459203134,    -0.022331567145147 ]
    - [     0.005876459203134,     0.002615777621774,    -0.027087032749986 ]
    - [    -0.022331567145147,    -0.027087032749986,    -0.039879116262268 ]
  - # (4, 26)
    - [    -0.023097901915686,    -0.005876459203134,     0.022331567145147 ]
    - [    -0.005876459203134,     0.002615777621773,    -0.027087032749986 ]
    - [     0.022331567145147,    -0.027087032749986,    -0.039879116262268 ]
  - # (4, 27)
    - [    -0.028291266530389,     0.039111666425510,    -0.020341367079641 ]
    - [     0.039111666425510,    -0.018612629845409,     0.012693431168369 ]
    - [    -0.020341367079641,     0.012693431168369,     0.008867097160154 ]
  - # (4, 28)
    - [     0.069561012203994,    -0.013491854376025,     0.014349619566134 ]
    - [    -0.013491854376025,    -0.013707872653631,     0.001924165081749 ]
    - [     0.014349619566134,     0.001924165081749,     0.002265014710508 ]
  - # (4, 29)
    - [    -0.047169925967136,    -0.026633006146375,    -0.018052889669627 ]
    - [    -0.026633006146375,     0.012003960881417,     0.008358448810003 ]
    - [    -0.018052889669627,     0.008358448810003,     0.004211935448722 ]
  - # (4, 30)
    - [    -0.047169925967136,     0.026633006146375,     0.018052889669627 ]
    - [     0.026633006146375,     0.012003960881417,     0.008358448810003 ]
    - [     0.018052889669627,     0.008358448810003,     0.004211935448722 ]
  - # (4, 31)
    - [     0.069561012203994,     0.013491854376025,    -0.014349619566134 ]
    - [     0.013491854376025,    -0.013707872653631,     0.001924165081749 ]
    - [    -0.014349619566134,     0.001924165081749,     0.002265014710508 ]
  - # (4, 32)
    - [    -0.028291266530389,    -0.039111666425510,     0.020341367079641 ]
    - [    -0.039111666425510,    -0.018612629845409,     0.012693431168369 ]
    - [     0.020341367079641,     0.012693431168369,     0.008867097160154 ]
  - # (4, 33)
    - [    -1.290222122144159,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -3.848969971567397,     4.033337521954463 ]
    - [     0.000000000000000,     5.544989689314098,    -7.385126666351748 ]
  - # (4, 34)
    - [    -0.046664583399529,     0.162319379658176,    -0.167377235538488 ]
    - [     0.027417414096247,     0.078754906388735,     0.078825199931097 ]
    - [     0.012983941133017,     0.145635287286785,    -0.023484671290177 ]
  - # (4, 35)
    - [     0.002862983619831,    -0.017055871757135,     0.009635545665422 ]
    - [    -0.007563082639465,    -0.013449763433257,    -0.040997510526321 ]
    - [     0.024807877928819,    -0.009524539824787,    -0.009268537609442 ]
  - # (4, 36)
    - [    -0.028979836077712,     0.012600146610309,     0.002420696783710 ]
    - [     0.023802191803482,    -0.002757664151035,    -0.001055097108208 ]
    - [    -0.004457186070130,     0.013909270057209,     0.002456760219845 ]
  - # (4, 37)
    - [     0.039164315334147,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.016968722974474,     0.002163741801668 ]
    - [     0.000000000000000,     0.009859389593367,     0.001554577155222 ]
  - # (4, 38)
    - [    -0.028979836077712,    -0.012600146610309,    -0.002420696783710 ]
    - [    -0.023802191803482,    -0.002757664151035,    -0.001055097108208 ]
    - [     0.004457186070130,     0.013909270057209,     0.002456760219845 ]
  - # (4, 39)
    - [     0.002862983619831,     0.017055871757134,    -0.009635545665422 ]
    - [     0.007563082639465,    -0.013449763433257,    -0.040997510526321 ]
    - [    -0.024807877928819,    -0.009524539824787,    -0.009268537609442 ]
  - # (4, 40)
    - [    -0.046664583399529,    -0.162319379658176,     0.167377235538488 ]
    - [    -0.027417414096247,     0.078754906388735,     0.078825199931097 ]
    - [    -0.012983941133017,     0.145635287286785,    -0.023484671290177 ]
  - # (4, 41)
    - [     0.122369387465764,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.018075324806789,    -0.059381772994537 ]
    - [     0.000000000000000,     0.024703956600190,    -0.046994828927959 ]
  - # (4, 42)
    - [    -0.090042303593332,    -0.141280948157823,    -0.122017239274220 ]
    - [    -0.020120555903754,    -0.032734077745436,     0.052612974354787 ]
    - [    -0.024064851639600,    -0.026045179864629,    -0.040668901982676 ]
  - # (4, 43)
    - [    -0.005956519846290,     0.057796355810251,     0.031957901704872 ]
    - [     0.011230401265796,     0.017961749773125,     0.007180887466110 ]
    - [    -0.014402039794043,    -0.019990395960485,    -0.012717217730465 ]
  - # (4, 44)
    - [    -0.002603058780127,     0.007654778933440,    -0.014512883180612 ]
    - [     0.005568172445299,    -0.015855868080268,    -0.008123828282130 ]
    - [    -0.000150666701240,    -0.003798689401162,     0.003326419316382 ]
  - # (4, 45)
    - [     0.012644492814052,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.010399244909285,    -0.000448425825343 ]
    - [    -0.000000000000000,     0.000342059604248,    -0.006073187559910 ]
  - # (4, 46)
    - [    -0.002603058780127,    -0.007654778933440,     0.014512883180612 ]
    - [    -0.005568172445299,    -0.015855868080267,    -0.008123828282130 ]
    - [     0.000150666701240,    -0.003798689401162,     0.003326419316382 ]
  - # (4, 47)
    - [    -0.005956519846290,    -0.057796355810251,    -0.031957901704872 ]
    - [    -0.011230401265796,     0.017961749773125,     0.007180887466110 ]
    - [     0.014402039794043,    -0.019990395960485,    -0.012717217730465 ]
  - # (4, 48)
    - [    -0.090042303593332,     0.141280948157823,     0.122017239274220 ]
    - [     0.020120555903754,    -0.032734077745436,     0.052612974354787 ]
    - [     0.024064851639600,    -0.026045179864629,    -0.040668901982676 ]
  - # (4, 49)
    - [     0.002037755770042,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.001907014304129,     0.001789009163504 ]
    - [     0.000000000000000,     0.002831753591280,     0.003216889258687 ]
  - # (4, 50)
    - [     0.001003001003838,    -0.008294892056251,    -0.000342361418277 ]
    - [     0.001465896144629,     0.001891776883449,     0.002161329369484 ]
    - [     0.000052654884049,    -0.001480297551088,     0.001420625802564 ]
  - # (4, 51)
    - [    -0.003803387760960,     0.005378924243458,     0.004133844889363 ]
    - [     0.001292445948344,     0.001401401547626,    -0.000559931339091 ]
    - [    -0.001721285718061,     0.003715238385726,     0.000546971184224 ]
  - # (4, 52)
    - [     0.001939601508789,    -0.001096352894689,    -0.002368098406620 ]
    - [     0.001231179595531,     0.004521427642156,     0.001154891475819 ]
    - [    -0.001602651587172,    -0.001904822572491,    -0.001238242524748 ]
  - # (4, 53)
    - [     0.001458444551005,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.003773707231749,    -0.000488608127647 ]
    - [     0.000000000000000,     0.003098895270791,     0.000189574583388 ]
  - # (4, 54)
    - [     0.001939601508789,     0.001096352894689,     0.002368098406620 ]
    - [    -0.001231179595531,     0.004521427642156,     0.001154891475819 ]
    - [     0.001602651587172,    -0.001904822572491,    -0.001238242524748 ]
  - # (4, 55)
    - [    -0.003803387760960,    -0.005378924243458,    -0.004133844889363 ]
    - [    -0.001292445948344,     0.001401401547626,    -0.000559931339091 ]
    - [     0.001721285718061,     0.003715238385726,     0.000546971184224 ]
  - # (4, 56)
    - [     0.001003001003838,     0.008294892056251,     0.000342361418277 ]
    - [    -0.001465896144629,     0.001891776883449,     0.002161329369484 ]
    - [    -0.000052654884049,    -0.001480297551088,     0.001420625802564 ]
  - # (4, 57)
    - [     0.005795603711554,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.019471106231275,    -0.010187225593790 ]
    - [    -0.000000000000000,     0.030120689510090,    -0.020325354238409 ]
  - # (4, 58)
    - [     0.005865058747595,    -0.008061217389553,    -0.002903933916991 ]
    - [     0.002999012241310,     0.004275886924257,    -0.007013790337678 ]
    - [    -0.001397260578011,     0.005664503667157,     0.010153616930761 ]
  - # (4, 59)
    - [    -0.003334409030089,    -0.018750857928253,     0.005911031885146 ]
    - [     0.001242633918492,     0.002247443407947,     0.000887885878786 ]
    - [     0.002380762316222,    -0.000838884957042,     0.002136269134251 ]
  - # (4, 60)
    - [     0.002552550345039,     0.015211935838294,     0.001478156597843 ]
    - [    -0.000602717882019,     0.002634960429246,     0.001052152991080 ]
    - [    -0.000430568143898,     0.002099263758780,     0.000435229316454 ]
  - # (4, 61)
    - [    -0.001821764083830,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.008306801894764,     0.000622834775601 ]
    - [     0.000000000000000,    -0.002206996070402,    -0.000664324126406 ]
  - # (4, 62)
    - [     0.002552550345039,    -0.015211935838294,    -0.001478156597843 ]
    - [     0.000602717882019,     0.002634960429246,     0.001052152991080 ]
    - [     0.000430568143898,     0.002099263758780,     0.000435229316454 ]
  - # (4, 63)
    - [    -0.003334409030089,     0.018750857928253,    -0.005911031885146 ]
    - [    -0.001242633918492,     0.002247443407947,     0.000887885878786 ]
    - [    -0.002380762316222,    -0.000838884957042,     0.002136269134251 ]
  - # (4, 64)
    - [     0.005865058747595,     0.008061217389553,     0.002903933916991 ]
    - [    -0.002999012241310,     0.004275886924257,    -0.007013790337678 ]
    - [     0.001397260578011,     0.005664503667157,     0.010153616930761 ]
  - # (4, 65)
    - [    -3.409953394463752,    -2.238462571637559,    -3.937229745573569 ]
    - [    -0.084653193099874,    -0.779777995104717,    -0.584693724900676 ]
    - [    -3.822775180684918,    -1.603150710357389,    -5.348976858436824 ]
  - # (4, 66)
    - [    -3.409953394463752,     2.238462571637559,     3.937229745573569 ]
    - [     0.084653193099874,    -0.779777995104717,    -0.584693724900677 ]
    - [     3.822775180684918,    -1.603150710357389,    -5.348976858436824 ]
  - # (4, 67)
    - [    -0.538657477572268,    -0.781774587806526,    -0.635745774445019 ]
    - [    -0.085014241470303,    -0.317334016744446,    -0.232132026029822 ]
    - [     0.138939737272138,    -0.046289144709016,    -0.042090826240077 ]
  - # (4, 68)
    - [     0.111084711596987,     0.149409322608455,     0.142618302958173 ]
    - [     0.028732198708070,     0.043903708793442,     0.047338792805968 ]
    - [     0.015522957953977,    -0.011160469307501,    -0.021574150582521 ]
  - # (4, 69)
    - [    -0.013853496416303,     0.014627871926071,     0.006297134281838 ]
    - [     0.000378195998342,    -0.024931789868242,    -0.008068269890139 ]
    - [    -0.001483795155519,     0.000674194631655,     0.002632441219325 ]
  - # (4, 70)
    - [    -0.013853496416303,    -0.014627871926071,    -0.006297134281838 ]
    - [    -0.000378195998342,    -0.024931789868242,    -0.008068269890139 ]
    - [     0.001483795155519,     0.000674194631655,     0.002632441219325 ]
  - # (4, 71)
    - [     0.111084711596987,    -0.149409322608455,    -0.142618302958173 ]
    - [    -0.028732198708070,     0.043903708793443,     0.047338792805968 ]
    - [    -0.015522957953977,    -0.011160469307501,    -0.021574150582521 ]
  - # (4, 72)
    - [    -0.538657477572268,     0.781774587806526,     0.635745774445019 ]
    - [     0.085014241470303,    -0.317334016744447,    -0.232132026029822 ]
    - [    -0.138939737272138,    -0.046289144709016,    -0.042090826240077 ]
  - # (4, 73)
    - [     0.006599240608040,    -0.022027658557441,     0.042069741516499 ]
    - [     0.014724806493462,    -0.025321061932021,     0.035594917536355 ]
    - [    -0.028466980355420,     0.046759801639936,    -0.051633324154672 ]
  - # (4, 74)
    - [     0.006599240608040,     0.022027658557441,    -0.042069741516499 ]
    - [    -0.014724806493462,    -0.025321061932021,     0.035594917536355 ]
    - [     0.028466980355420,     0.046759801639936,    -0.051633324154672 ]
  - # (4, 75)
    - [    -0.009035980862793,     0.005794768460316,    -0.011632100738565 ]
    - [     0.001611504844009,     0.015486328394313,     0.001509705151996 ]
    - [     0.006039275183259,     0.010185885237808,     0.014618170901514 ]
  - # (4, 76)
    - [     0.001918595690640,     0.014954094362588,    -0.001049453255885 ]
    - [    -0.001851896779357,    -0.012462407364084,    -0.002493544998266 ]
    - [     0.000382544614072,    -0.004654985923260,     0.002448970397641 ]
  - # (4, 77)
    - [    -0.000438436138640,    -0.037979848938601,    -0.001166186545256 ]
    - [     0.000942813353103,     0.007236627621950,     0.000553877359924 ]
    - [    -0.000263670041119,     0.000183766580541,     0.000088144472395 ]
  - # (4, 78)
    - [    -0.000438436138640,     0.037979848938601,     0.001166186545256 ]
    - [    -0.000942813353103,     0.007236627621950,     0.000553877359924 ]
    - [     0.000263670041119,     0.000183766580541,     0.000088144472395 ]
  - # (4, 79)
    - [     0.001918595690640,    -0.014954094362588,     0.001049453255885 ]
    - [     0.001851896779357,    -0.012462407364084,    -0.002493544998266 ]
    - [    -0.000382544614072,    -0.004654985923260,     0.002448970397641 ]
  - # (4, 80)
    - [    -0.009035980862793,    -0.005794768460316,     0.011632100738565 ]
    - [    -0.001611504844009,     0.015486328394313,     0.001509705151995 ]
    - [    -0.006039275183259,     0.010185885237808,     0.014618170901514 ]
  - # (4, 81)
    - [     0.003034593506615,    -0.000795470070240,    -0.005671541277743 ]
    - [    -0.000862319130976,    -0.001837210221536,     0.000585537490507 ]
    - [     0.000215786324315,    -0.002422981678345,     0.000270032690547 ]
  - # (4, 82)
    - [     0.003034593506615,     0.000795470070240,     0.005671541277743 ]
    - [     0.000862319130977,    -0.001837210221536,     0.000585537490507 ]
    - [    -0.000215786324315,    -0.002422981678345,     0.000270032690547 ]
  - # (4, 83)
    - [    -0.002246927225354,     0.004003285942763,    -0.002044741228900 ]
    - [    -0.000278294601546,    -0.000272389484048,    -0.000827410354387 ]
    - [    -0.001720012965656,    -0.000175086492856,     0.000823611971181 ]
  - # (4, 84)
    - [    -0.000610652702466,    -0.003074547575043,    -0.001401379642616 ]
    - [     0.000819189404600,    -0.000805996295347,     0.000164147948415 ]
    - [    -0.000640064652185,    -0.001083352307276,     0.000646827360937 ]
  - # (4, 85)
    - [     0.000672011570260,     0.002397512714424,     0.001422594916490 ]
    - [     0.000100490167210,    -0.000526217933308,     0.000032039512237 ]
    - [     0.000204647944034,    -0.000370826888627,     0.000103158775867 ]
  - # (4, 86)
    - [     0.000672011570260,    -0.002397512714424,    -0.001422594916490 ]
    - [    -0.000100490167210,    -0.000526217933308,     0.000032039512237 ]
    - [    -0.000204647944034,    -0.000370826888627,     0.000103158775867 ]
  - # (4, 87)
    - [    -0.000610652702466,     0.003074547575043,     0.001401379642616 ]
    - [    -0.000819189404600,    -0.000805996295347,     0.000164147948415 ]
    - [     0.000640064652185,    -0.001083352307276,     0.000646827360937 ]
  - # (4, 88)
    - [    -0.002246927225354,    -0.004003285942763,     0.002044741228900 ]
    - [     0.000278294601546,    -0.000272389484048,    -0.000827410354387 ]
    - [     0.001720012965656,    -0.000175086492856,     0.000823611971181 ]
  - # (4, 89)
    - [     0.003015877599172,    -0.003144800618749,     0.017343036918006 ]
    - [     0.005241449248821,     0.004220150743531,     0.005789995620016 ]
    - [     0.007972526751892,    -0.011818394418154,     0.021439200995041 ]
  - # (4, 90)
    - [     0.003015877599172,     0.003144800618749,    -0.017343036918006 ]
    - [    -0.005241449248821,     0.004220150743531,     0.005789995620016 ]
    - [    -0.007972526751892,    -0.011818394418154,     0.021439200995041 ]
  - # (4, 91)
    - [    -0.000516548109597,     0.027270279243056,    -0.019311166234825 ]
    - [    -0.014423583736070,     0.001115244973549,     0.021704522659448 ]
    - [    -0.020915907830106,    -0.009164267071905,     0.009934643556955 ]
  - # (4, 92)
    - [     0.002998429854757,    -0.032834314675889,     0.024932386010440 ]
    - [     0.003080345201720,    -0.002969242365380,    -0.004508109549182 ]
    - [    -0.000887893529865,    -0.002877127927858,     0.002147576502815 ]
  - # (4, 93)
    - [     0.003857063945415,    -0.013589517704716,    -0.038720355941531 ]
    - [     0.002016748884261,     0.008457946080210,     0.004299012985486 ]
    - [     0.000944214819925,    -0.001947235911367,     0.000395332414398 ]
  - # (4, 94)
    - [     0.003857063945415,     0.013589517704716,     0.038720355941531 ]
    - [    -0.002016748884261,     0.008457946080210,     0.004299012985486 ]
    - [    -0.000944214819925,    -0.001947235911367,     0.000395332414398 ]
  - # (4, 95)
    - [     0.002998429854757,     0.032834314675889,    -0.024932386010440 ]
    - [    -0.003080345201720,    -0.002969242365380,    -0.004508109549182 ]
    - [     0.000887893529865,    -0.002877127927858,     0.002147576502815 ]
  - # (4, 96)
    - [    -0.000516548109597,    -0.027270279243056,     0.019311166234825 ]
    - [     0.014423583736070,     0.001115244973549,     0.021704522659448 ]
    - [     0.020915907830106,    -0.009164267071905,     0.009934643556955 ]
  - # (4, 97)
    - [     5.269191368546525,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    25.363389207137107,    -3.740571478465000 ]
    - [    -0.000000000000000,    -3.740571478465000,    26.940249591818581 ]
  - # (4, 98)
    - [    11.938314351716590,    -0.935477177048933,     0.616760367740848 ]
    - [     0.935477177048933,     0.722556735770416,     1.128875169141556 ]
    - [    -0.616760367740848,     1.128875169141556,     0.671605802328017 ]
  - # (4, 99)
    - [    -4.483501297106052,     0.880278599725353,    -0.178442655015635 ]
    - [    -0.880278599725353,     0.001711265894095,    -0.054937956711041 ]
    - [     0.178442655015635,    -0.054937956711041,    -0.039411297222951 ]
  - # (4, 100)
    - [     0.579395680922272,    -0.345093593902052,     0.019557408534145 ]
    - [     0.345093593902052,    -0.118878152556325,    -0.024669825188193 ]
    - [    -0.019557408534145,    -0.024669825188193,     0.011310738572299 ]
  - # (4, 101)
    - [     0.296330243479177,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.023127368014920,    -0.007045271282447 ]
    - [     0.000000000000000,    -0.007045271282447,    -0.000085292888741 ]
  - # (4, 102)
    - [     0.579395680922272,     0.345093593902052,    -0.019557408534145 ]
    - [    -0.345093593902052,    -0.118878152556325,    -0.024669825188193 ]
    - [     0.019557408534145,    -0.024669825188193,     0.011310738572299 ]
  - # (4, 103)
    - [    -4.483501297106052,    -0.880278599725353,     0.178442655015635 ]
    - [     0.880278599725353,     0.001711265894095,    -0.054937956711041 ]
    - [    -0.178442655015635,    -0.054937956711041,    -0.039411297222951 ]
  - # (4, 104)
    - [    11.938314351716590,     0.935477177048933,    -0.616760367740848 ]
    - [    -0.935477177048933,     0.722556735770416,     1.128875169141556 ]
    - [     0.616760367740848,     1.128875169141556,     0.671605802328017 ]
  - # (4, 105)
    - [    -0.040931461408501,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.044210346133843,     0.023882809046893 ]
    - [    -0.000000000000000,    -0.000719597324728,    -0.004859989878779 ]
  - # (4, 106)
    - [     0.049610875159938,     0.040853561737755,    -0.111442002430882 ]
    - [     0.046359576042940,     0.052560453354132,     0.001164217690071 ]
    - [    -0.107138434739204,     0.003138642359396,    -0.053744771239049 ]
  - # (4, 107)
    - [    -0.026912106061701,    -0.061041773320458,    -0.009464674710898 ]
    - [     0.053305140071165,     0.024954493776989,     0.000277575156562 ]
    - [     0.032292801900711,    -0.012591649417626,    -0.015239812344746 ]
  - # (4, 108)
    - [     0.214539567248526,     0.074319989533643,     0.004205651010799 ]
    - [    -0.069949574275467,     0.001861385466815,    -0.002420244531728 ]
    - [    -0.001619678298898,     0.000784117850816,    -0.008940506381381 ]
  - # (4, 109)
    - [    -0.331306829814765,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.019216214894822,    -0.007304410797470 ]
    - [     0.000000000000000,    -0.014298712651706,    -0.007989834884934 ]
  - # (4, 110)
    - [     0.214539567248526,    -0.074319989533643,    -0.004205651010799 ]
    - [     0.069949574275467,     0.001861385466815,    -0.002420244531728 ]
    - [     0.001619678298898,     0.000784117850816,    -0.008940506381381 ]
  - # (4, 111)
    - [    -0.026912106061701,     0.061041773320458,     0.009464674710898 ]
    - [    -0.053305140071165,     0.024954493776989,     0.000277575156562 ]
    - [    -0.032292801900711,    -0.012591649417626,    -0.015239812344746 ]
  - # (4, 112)
    - [     0.049610875159938,    -0.040853561737755,     0.111442002430882 ]
    - [    -0.046359576042940,     0.052560453354132,     0.001164217690071 ]
    - [     0.107138434739204,     0.003138642359396,    -0.053744771239049 ]
  - # (4, 113)
    - [    -0.003553910903214,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.007414456442682,    -0.006928715678022 ]
    - [    -0.000000000000000,    -0.006928715678022,    -0.005211961394786 ]
  - # (4, 114)
    - [    -0.016341769364399,    -0.006241384895523,    -0.006561444571716 ]
    - [     0.006241384895523,    -0.009740731767953,     0.002811491163985 ]
    - [     0.006561444571716,     0.002811491163985,    -0.001032383797612 ]
  - # (4, 115)
    - [     0.031133142741955,     0.000071304146013,     0.001129894866360 ]
    - [    -0.000071304146013,     0.002145455704764,    -0.001709816472120 ]
    - [    -0.001129894866360,    -0.001709816472120,     0.002692945857188 ]
  - # (4, 116)
    - [    -0.025028297706193,     0.002952381911042,    -0.004121419018485 ]
    - [    -0.002952381911042,    -0.000320444554423,     0.002080800444891 ]
    - [     0.004121419018485,     0.002080800444891,    -0.001394149956585 ]
  - # (4, 117)
    - [     0.006255319650963,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.000986702035095,    -0.000238370513212 ]
    - [    -0.000000000000000,    -0.000238370513212,     0.000794129973597 ]
  - # (4, 118)
    - [    -0.025028297706193,    -0.002952381911042,     0.004121419018485 ]
    - [     0.002952381911042,    -0.000320444554423,     0.002080800444891 ]
    - [    -0.004121419018485,     0.002080800444891,    -0.001394149956585 ]
  - # (4, 119)
    - [     0.031133142741955,    -0.000071304146013,    -0.001129894866360 ]
    - [     0.000071304146013,     0.002145455704764,    -0.001709816472120 ]
    - [     0.001129894866360,    -0.001709816472120,     0.002692945857188 ]
  - # (4, 120)
    - [    -0.016341769364399,     0.006241384895523,     0.006561444571716 ]
    - [    -0.006241384895523,    -0.009740731767953,     0.002811491163985 ]
    - [    -0.006561444571716,     0.002811491163985,    -0.001032383797612 ]
  - # (4, 121)
    - [    -0.040931461408501,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.044210346133843,    -0.000719597324728 ]
    - [     0.000000000000000,     0.023882809046893,    -0.004859989878779 ]
  - # (4, 122)
    - [     0.049610875159938,    -0.046359576042940,     0.107138434739204 ]
    - [    -0.040853561737755,     0.052560453354132,     0.003138642359396 ]
    - [     0.111442002430882,     0.001164217690071,    -0.053744771239049 ]
  - # (4, 123)
    - [    -0.026912106061701,    -0.053305140071165,    -0.032292801900711 ]
    - [     0.061041773320458,     0.024954493776989,    -0.012591649417626 ]
    - [     0.009464674710898,     0.000277575156562,    -0.015239812344746 ]
  - # (4, 124)
    - [     0.214539567248526,     0.069949574275467,     0.001619678298898 ]
    - [    -0.074319989533643,     0.001861385466815,     0.000784117850816 ]
    - [    -0.004205651010799,    -0.002420244531728,    -0.008940506381381 ]
  - # (4, 125)
    - [    -0.331306829814765,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.019216214894822,    -0.014298712651706 ]
    - [     0.000000000000000,    -0.007304410797470,    -0.007989834884934 ]
  - # (4, 126)
    - [     0.214539567248526,    -0.069949574275467,    -0.001619678298898 ]
    - [     0.074319989533643,     0.001861385466815,     0.000784117850816 ]
    - [     0.004205651010799,    -0.002420244531728,    -0.008940506381381 ]
  - # (4, 127)
    - [    -0.026912106061701,     0.053305140071165,     0.032292801900711 ]
    - [    -0.061041773320458,     0.024954493776989,    -0.012591649417626 ]
    - [    -0.009464674710898,     0.000277575156562,    -0.015239812344746 ]
  - # (4, 128)
    - [     0.049610875159938,     0.046359576042940,    -0.107138434739204 ]
    - [     0.040853561737755,     0.052560453354132,     0.003138642359396 ]
    - [    -0.111442002430882,     0.001164217690071,    -0.053744771239049 ]
  - # (4, 129)
    - [    -2.825166645795145,     2.809790777980186,     2.792611924518482 ]
    - [     1.685021308867469,    -2.818269379459472,    -1.107630514297640 ]
    - [     1.984655539622167,    -1.312833031904800,    -3.048768855354011 ]
  - # (4, 130)
    - [    -2.825166645795146,    -2.809790777980186,    -2.792611924518482 ]
    - [    -1.685021308867469,    -2.818269379459472,    -1.107630514297640 ]
    - [    -1.984655539622167,    -1.312833031904800,    -3.048768855354011 ]
  - # (4, 131)
    - [    -0.985495452342772,     0.382700715603852,     0.594471942022002 ]
    - [    -0.012402156876232,     0.015811060477789,    -0.028814837354380 ]
    - [     0.159698600174112,    -0.119794466886538,    -0.121660956353891 ]
  - # (4, 132)
    - [     0.341415148266818,    -0.005402964720641,    -0.131122295863049 ]
    - [     0.035262374031468,    -0.053439890190906,     0.003971561679097 ]
    - [    -0.018741496752586,     0.009725728367510,     0.017047905262042 ]
  - # (4, 133)
    - [    -0.065173880177283,    -0.086660069412513,    -0.024081222631487 ]
    - [    -0.033577549872501,     0.020886134709310,     0.030705679893331 ]
    - [    -0.005576029462021,     0.005687577203211,    -0.005770328370728 ]
  - # (4, 134)
    - [    -0.065173880177283,     0.086660069412513,     0.024081222631487 ]
    - [     0.033577549872501,     0.020886134709310,     0.030705679893331 ]
    - [     0.005576029462021,     0.005687577203211,    -0.005770328370728 ]
  - # (4, 135)
    - [     0.341415148266818,     0.005402964720641,     0.131122295863049 ]
    - [    -0.035262374031468,    -0.053439890190906,     0.003971561679097 ]
    - [     0.018741496752586,     0.009725728367510,     0.017047905262042 ]
  - # (4, 136)
    - [    -0.985495452342772,    -0.382700715603852,    -0.594471942022002 ]
    - [     0.012402156876232,     0.015811060477789,    -0.028814837354380 ]
    - [    -0.159698600174112,    -0.119794466886538,    -0.121660956353891 ]
  - # (4, 137)
    - [     0.007182651526087,     0.016396870359878,    -0.013441628408633 ]
    - [     0.002961281506976,    -0.005095546760920,     0.000364290762323 ]
    - [    -0.015571955460147,     0.006248575210905,    -0.008017903347997 ]
  - # (4, 138)
    - [     0.007182651526087,    -0.016396870359878,     0.013441628408633 ]
    - [    -0.002961281506976,    -0.005095546760920,     0.000364290762323 ]
    - [     0.015571955460147,     0.006248575210905,    -0.008017903347997 ]
  - # (4, 139)
    - [     0.001182765496960,    -0.006988613304983,     0.017742930827097 ]
    - [    -0.017163941040027,     0.001122889397108,    -0.012811774754321 ]
    - [     0.011725493521245,    -0.011631103540911,     0.011636611308360 ]
  - # (4, 140)
    - [    -0.035708849339729,    -0.001640137293591,    -0.006077454332608 ]
    - [     0.006666920221431,     0.011601265512116,     0.005374788608405 ]
    - [    -0.010600135356389,     0.002660726778505,     0.004904400878966 ]
  - # (4, 141)
    - [     0.024148810840356,     0.029810110606341,     0.000040354933664 ]
    - [     0.014538466675362,    -0.009559094118211,     0.001846301617572 ]
    - [    -0.002903476995928,     0.002134141545949,     0.003441068621496 ]
  - # (4, 142)
    - [     0.024148810840356,    -0.029810110606341,    -0.000040354933664 ]
    - [    -0.014538466675362,    -0.009559094118211,     0.001846301617572 ]
    - [     0.002903476995928,     0.002134141545949,     0.003441068621496 ]
  - # (4, 143)
    - [    -0.035708849339729,     0.001640137293591,     0.006077454332608 ]
    - [    -0.006666920221431,     0.011601265512116,     0.005374788608405 ]
    - [     0.010600135356389,     0.002660726778505,     0.004904400878966 ]
  - # (4, 144)
    - [     0.001182765496960,     0.006988613304983,    -0.017742930827097 ]
    - [     0.017163941040027,     0.001122889397108,    -0.012811774754321 ]
    - [    -0.011725493521245,    -0.011631103540911,     0.011636611308360 ]
  - # (4, 145)
    - [     0.007848621526934,    -0.002060361850311,    -0.005065205527268 ]
    - [     0.001808123912978,    -0.000699630638612,     0.004464242970360 ]
    - [    -0.001840485966194,     0.000041090125137,     0.001250504880286 ]
  - # (4, 146)
    - [     0.007848621526934,     0.002060361850311,     0.005065205527268 ]
    - [    -0.001808123912978,    -0.000699630638612,     0.004464242970360 ]
    - [     0.001840485966194,     0.000041090125137,     0.001250504880286 ]
  - # (4, 147)
    - [    -0.008438170017199,     0.001409164092530,    -0.000780055997783 ]
    - [     0.001309277021913,    -0.003546025762131,     0.001316979305647 ]
    - [     0.003228096239681,     0.001393382263485,    -0.001024720063008 ]
  - # (4, 148)
    - [     0.012372868908938,     0.005598875063847,    -0.003410789563512 ]
    - [     0.001474050096262,    -0.000809859302941,    -0.000252720252339 ]
    - [    -0.000372548416048,    -0.000498465953993,     0.000607116392566 ]
  - # (4, 149)
    - [    -0.004665506066562,    -0.005793494702494,     0.002232468576610 ]
    - [    -0.002744124252176,    -0.001545225695508,     0.000358253766250 ]
    - [     0.000104627701541,     0.001041199334487,    -0.000163561837566 ]
  - # (4, 150)
    - [    -0.004665506066562,     0.005793494702494,    -0.002232468576610 ]
    - [     0.002744124252176,    -0.001545225695508,     0.000358253766250 ]
    - [    -0.000104627701541,     0.001041199334487,    -0.000163561837566 ]
  - # (4, 151)
    - [     0.012372868908938,    -0.005598875063847,     0.003410789563512 ]
    - [    -0.001474050096262,    -0.000809859302941,    -0.000252720252339 ]
    - [     0.000372548416048,    -0.000498465953993,     0.000607116392566 ]
  - # (4, 152)
    - [    -0.008438170017199,    -0.001409164092530,     0.000780055997783 ]
    - [    -0.001309277021913,    -0.003546025762131,     0.001316979305647 ]
    - [    -0.003228096239681,     0.001393382263485,    -0.001024720063008 ]
  - # (4, 153)
    - [    -0.010152789763962,     0.108624959227765,    -0.031741331359867 ]
    - [     0.051791877276251,     0.016444571981174,     0.168417554574154 ]
    - [    -0.159812725626757,     0.143051190120972,    -0.043102695976073 ]
  - # (4, 154)
    - [    -0.010152789763962,    -0.108624959227765,     0.031741331359867 ]
    - [    -0.051791877276251,     0.016444571981174,     0.168417554574154 ]
    - [     0.159812725626757,     0.143051190120972,    -0.043102695976073 ]
  - # (4, 155)
    - [    -0.007358731400611,    -0.060751916402625,     0.001338399355193 ]
    - [    -0.002100947251991,     0.004739673167113,     0.011209137005286 ]
    - [    -0.014014946081801,     0.001954355404221,     0.021730103631576 ]
  - # (4, 156)
    - [    -0.035597304638147,     0.028571047965965,    -0.000673866020651 ]
    - [     0.001675401068300,     0.005005464736215,     0.002936600810567 ]
    - [     0.000755287820343,    -0.000941293231934,     0.005363008191120 ]
  - # (4, 157)
    - [     0.020024314907010,     0.001780539584556,     0.003882490462915 ]
    - [     0.010613492310056,    -0.007392567277803,    -0.000331296274736 ]
    - [     0.000758817305959,     0.002089459979763,     0.002648980834058 ]
  - # (4, 158)
    - [     0.020024314907010,    -0.001780539584556,    -0.003882490462915 ]
    - [    -0.010613492310056,    -0.007392567277803,    -0.000331296274736 ]
    - [    -0.000758817305959,     0.002089459979763,     0.002648980834058 ]
  - # (4, 159)
    - [    -0.035597304638147,    -0.028571047965965,     0.000673866020651 ]
    - [    -0.001675401068300,     0.005005464736215,     0.002936600810567 ]
    - [    -0.000755287820343,    -0.000941293231934,     0.005363008191120 ]
  - # (4, 160)
    - [    -0.007358731400611,     0.060751916402625,    -0.001338399355193 ]
    - [     0.002100947251991,     0.004739673167113,     0.011209137005286 ]
    - [     0.014014946081801,     0.001954355404221,     0.021730103631576 ]
  - # (4, 161)
    - [    -1.492440387087913,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -3.714725162197454,     1.501597067698878 ]
    - [     0.000000000000000,     1.764165081438855,    -2.577979439023081 ]
  - # (4, 162)
    - [     0.079653896965659,     0.083133768374225,     0.022030883561831 ]
    - [    -0.032327375089575,     0.048935359347898,    -0.035860267637095 ]
    - [     0.101915336882265,    -0.051446819581043,    -0.049139016790097 ]
  - # (4, 163)
    - [    -0.071181682723657,    -0.051098823999336,    -0.003557250215614 ]
    - [     0.006567988015032,    -0.013948796446210,    -0.001185031464436 ]
    - [    -0.006691503828958,    -0.001469783917320,    -0.001787520913338 ]
  - # (4, 164)
    - [     0.009915759886176,    -0.018382964985102,    -0.001210767629846 ]
    - [     0.016566284955384,     0.005651059055795,     0.004717872286348 ]
    - [    -0.004198751329275,    -0.001026748417713,     0.000330967451474 ]
  - # (4, 165)
    - [     0.027828140464102,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.004478407028012,    -0.004546966692805 ]
    - [    -0.000000000000000,    -0.000041879990671,    -0.005140855616227 ]
  - # (4, 166)
    - [     0.009915759886176,     0.018382964985102,     0.001210767629846 ]
    - [    -0.016566284955384,     0.005651059055795,     0.004717872286348 ]
    - [     0.004198751329275,    -0.001026748417713,     0.000330967451474 ]
  - # (4, 167)
    - [    -0.071181682723657,     0.051098823999336,     0.003557250215614 ]
    - [    -0.006567988015032,    -0.013948796446210,    -0.001185031464436 ]
    - [     0.006691503828958,    -0.001469783917320,    -0.001787520913338 ]
  - # (4, 168)
    - [     0.079653896965659,    -0.083133768374225,    -0.022030883561831 ]
    - [     0.032327375089575,     0.048935359347898,    -0.035860267637095 ]
    - [    -0.101915336882265,    -0.051446819581043,    -0.049139016790097 ]
  - # (4, 169)
    - [     0.014175236379502,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.009512232412845,    -0.006246774667654 ]
    - [     0.000000000000000,     0.001530101679940,    -0.001406553360111 ]
  - # (4, 170)
    - [    -0.010581453751099,     0.030531549482616,    -0.005011850943086 ]
    - [     0.004711834787323,     0.007922369589847,     0.001817676489237 ]
    - [     0.009577260802974,     0.010002493171109,     0.005486279956801 ]
  - # (4, 171)
    - [    -0.003695006552456,    -0.013330571237503,     0.000247288394120 ]
    - [     0.002818572081802,     0.005596128258822,    -0.003363653031002 ]
    - [     0.002366557912068,    -0.000153936571130,    -0.002571061348090 ]
  - # (4, 172)
    - [     0.008005727417502,     0.007946774891498,     0.003322081912188 ]
    - [    -0.002416459583848,     0.001927930204126,    -0.002501272828037 ]
    - [    -0.000529202927928,     0.000479849910950,     0.000207243605802 ]
  - # (4, 173)
    - [    -0.010443585997511,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.001284913435620,     0.000287815088884 ]
    - [    -0.000000000000000,    -0.000896646991853,    -0.001691615341967 ]
  - # (4, 174)
    - [     0.008005727417502,    -0.007946774891498,    -0.003322081912188 ]
    - [     0.002416459583848,     0.001927930204126,    -0.002501272828037 ]
    - [     0.000529202927928,     0.000479849910950,     0.000207243605802 ]
  - # (4, 175)
    - [    -0.003695006552456,     0.013330571237503,    -0.000247288394120 ]
    - [    -0.002818572081802,     0.005596128258822,    -0.003363653031002 ]
    - [    -0.002366557912068,    -0.000153936571130,    -0.002571061348090 ]
  - # (4, 176)
    - [    -0.010581453751099,    -0.030531549482616,     0.005011850943086 ]
    - [    -0.004711834787323,     0.007922369589847,     0.001817676489237 ]
    - [    -0.009577260802974,     0.010002493171109,     0.005486279956801 ]
  - # (4, 177)
    - [    -0.002750736229375,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.004981303636020,     0.002422722863248 ]
    - [    -0.000000000000000,    -0.007523781604089,    -0.001141364118468 ]
  - # (4, 178)
    - [     0.010484760962946,    -0.005084714087833,     0.000394424560613 ]
    - [    -0.009416038475455,     0.004323971610987,     0.002156956392934 ]
    - [    -0.015014276263446,    -0.002022266604287,     0.009161200168241 ]
  - # (4, 179)
    - [    -0.015385339441299,     0.019809613407757,    -0.000246111259948 ]
    - [    -0.004771909979403,    -0.007799794003150,    -0.002507424957574 ]
    - [    -0.006347834716777,    -0.002371993494659,     0.002002691399436 ]
  - # (4, 180)
    - [    -0.006046615623977,    -0.023775791606755,     0.008228993831596 ]
    - [     0.009102995632407,    -0.001257896787191,    -0.002316625298035 ]
    - [     0.000066993219664,    -0.003018245611393,    -0.004354129374243 ]
  - # (4, 181)
    - [     0.025909528055593,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.008537218131811,    -0.006489744150784 ]
    - [    -0.000000000000000,    -0.000934485459749,    -0.001861651240929 ]
  - # (4, 182)
    - [    -0.006046615623977,     0.023775791606755,    -0.008228993831596 ]
    - [    -0.009102995632407,    -0.001257896787191,    -0.002316625298035 ]
    - [    -0.000066993219664,    -0.003018245611393,    -0.004354129374243 ]
  - # (4, 183)
    - [    -0.015385339441299,    -0.019809613407757,     0.000246111259948 ]
    - [     0.004771909979403,    -0.007799794003150,    -0.002507424957574 ]
    - [     0.006347834716777,    -0.002371993494659,     0.002002691399436 ]
  - # (4, 184)
    - [     0.010484760962946,     0.005084714087833,    -0.000394424560613 ]
    - [     0.009416038475455,     0.004323971610987,     0.002156956392934 ]
    - [     0.015014276263446,    -0.002022266604288,     0.009161200168241 ]
  - # (4, 185)
    - [     0.004988869868897,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.387809819249935,    -0.452916050129313 ]
    - [     0.000000000000000,    -0.051619003862408,     0.046922128649883 ]
  - # (4, 186)
    - [    -0.027486858829857,    -0.041895529883197,     0.222478910742485 ]
    - [    -0.075144475766747,     0.012129499950205,    -0.226436608372868 ]
    - [     0.220276052846242,    -0.190193996451841,    -0.234124539252893 ]
  - # (4, 187)
    - [    -0.137078184213353,    -0.099196105562688,     0.308460064064699 ]
    - [     0.015843318842720,    -0.037053590606070,    -0.036862230304545 ]
    - [     0.052597565545360,     0.005595446999631,     0.063403987792722 ]
  - # (4, 188)
    - [     0.083886345405590,     0.004425559680766,    -0.176583743615177 ]
    - [     0.011400631084212,    -0.003151462482005,    -0.044772753564263 ]
    - [    -0.021999634996171,     0.003973738967357,    -0.001388341718317 ]
  - # (4, 189)
    - [    -0.016277020641769,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.009022002724809,     0.034868304741464 ]
    - [    -0.000000000000000,    -0.006259836633248,    -0.002698949006444 ]
  - # (4, 190)
    - [     0.083886345405590,    -0.004425559680766,     0.176583743615177 ]
    - [    -0.011400631084212,    -0.003151462482005,    -0.044772753564263 ]
    - [     0.021999634996171,     0.003973738967357,    -0.001388341718317 ]
  - # (4, 191)
    - [    -0.137078184213353,     0.099196105562688,    -0.308460064064699 ]
    - [    -0.015843318842720,    -0.037053590606070,    -0.036862230304545 ]
    - [    -0.052597565545360,     0.005595446999631,     0.063403987792722 ]
  - # (4, 192)
    - [    -0.027486858829857,     0.041895529883197,    -0.222478910742485 ]
    - [     0.075144475766747,     0.012129499950205,    -0.226436608372868 ]
    - [    -0.220276052846242,    -0.190193996451841,    -0.234124539252893 ]
  - # (5, 1)
    - [     0.004988869868897,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.387809819249935,    -0.051619003862408 ]
    - [     0.000000000000000,    -0.452916050129313,     0.046922128649883 ]
  - # (5, 2)
    - [    -0.027486858829857,    -0.075144475766747,     0.220276052846242 ]
    - [    -0.041895529883197,     0.012129499950205,    -0.190193996451841 ]
    - [     0.222478910742485,    -0.226436608372868,    -0.234124539252893 ]
  - # (5, 3)
    - [    -0.137078184213353,     0.015843318842720,     0.052597565545360 ]
    - [    -0.099196105562688,    -0.037053590606070,     0.005595446999631 ]
    - [     0.308460064064699,    -0.036862230304546,     0.063403987792722 ]
  - # (5, 4)
    - [     0.083886345405590,     0.011400631084212,    -0.021999634996171 ]
    - [     0.004425559680766,    -0.003151462482005,     0.003973738967357 ]
    - [    -0.176583743615177,    -0.044772753564263,    -0.001388341718318 ]
  - # (5, 5)
    - [    -0.016277020641769,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.009022002724808,    -0.006259836633248 ]
    - [     0.000000000000000,     0.034868304741464,    -0.002698949006444 ]
  - # (5, 6)
    - [     0.083886345405590,    -0.011400631084212,     0.021999634996171 ]
    - [    -0.004425559680766,    -0.003151462482005,     0.003973738967357 ]
    - [     0.176583743615177,    -0.044772753564263,    -0.001388341718318 ]
  - # (5, 7)
    - [    -0.137078184213353,    -0.015843318842720,    -0.052597565545360 ]
    - [     0.099196105562688,    -0.037053590606070,     0.005595446999631 ]
    - [    -0.308460064064699,    -0.036862230304545,     0.063403987792722 ]
  - # (5, 8)
    - [    -0.027486858829857,     0.075144475766747,    -0.220276052846242 ]
    - [     0.041895529883197,     0.012129499950205,    -0.190193996451841 ]
    - [    -0.222478910742485,    -0.226436608372868,    -0.234124539252893 ]
  - # (5, 9)
    - [    -1.492440387087913,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -3.714725162197454,     1.764165081438855 ]
    - [     0.000000000000000,     1.501597067698878,    -2.577979439023081 ]
  - # (5, 10)
    - [     0.079653896965659,    -0.032327375089575,     0.101915336882265 ]
    - [     0.083133768374225,     0.048935359347898,    -0.051446819581043 ]
    - [     0.022030883561831,    -0.035860267637095,    -0.049139016790097 ]
  - # (5, 11)
    - [    -0.071181682723657,     0.006567988015032,    -0.006691503828958 ]
    - [    -0.051098823999336,    -0.013948796446210,    -0.001469783917320 ]
    - [    -0.003557250215614,    -0.001185031464436,    -0.001787520913338 ]
  - # (5, 12)
    - [     0.009915759886176,     0.016566284955384,    -0.004198751329275 ]
    - [    -0.018382964985102,     0.005651059055795,    -0.001026748417713 ]
    - [    -0.001210767629846,     0.004717872286348,     0.000330967451474 ]
  - # (5, 13)
    - [     0.027828140464102,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.004478407028012,    -0.000041879990671 ]
    - [     0.000000000000000,    -0.004546966692805,    -0.005140855616227 ]
  - # (5, 14)
    - [     0.009915759886176,    -0.016566284955384,     0.004198751329275 ]
    - [     0.018382964985102,     0.005651059055795,    -0.001026748417713 ]
    - [     0.001210767629846,     0.004717872286348,     0.000330967451474 ]
  - # (5, 15)
    - [    -0.071181682723657,    -0.006567988015032,     0.006691503828958 ]
    - [     0.051098823999336,    -0.013948796446210,    -0.001469783917320 ]
    - [     0.003557250215614,    -0.001185031464436,    -0.001787520913338 ]
  - # (5, 16)
    - [     0.079653896965659,     0.032327375089575,    -0.101915336882265 ]
    - [    -0.083133768374225,     0.048935359347898,    -0.051446819581043 ]
    - [    -0.022030883561831,    -0.035860267637095,    -0.049139016790097 ]
  - # (5, 17)
    - [     0.014175236379502,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.009512232412845,     0.001530101679940 ]
    - [     0.000000000000000,    -0.006246774667654,    -0.001406553360111 ]
  - # (5, 18)
    - [    -0.010581453751099,     0.004711834787323,     0.009577260802974 ]
    - [     0.030531549482616,     0.007922369589847,     0.010002493171109 ]
    - [    -0.005011850943086,     0.001817676489237,     0.005486279956801 ]
  - # (5, 19)
    - [    -0.003695006552456,     0.002818572081802,     0.002366557912068 ]
    - [    -0.013330571237503,     0.005596128258822,    -0.000153936571130 ]
    - [     0.000247288394120,    -0.003363653031002,    -0.002571061348090 ]
  - # (5, 20)
    - [     0.008005727417502,    -0.002416459583848,    -0.000529202927928 ]
    - [     0.007946774891498,     0.001927930204126,     0.000479849910950 ]
    - [     0.003322081912188,    -0.002501272828037,     0.000207243605802 ]
  - # (5, 21)
    - [    -0.010443585997511,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.001284913435620,    -0.000896646991853 ]
    - [     0.000000000000000,     0.000287815088884,    -0.001691615341967 ]
  - # (5, 22)
    - [     0.008005727417502,     0.002416459583848,     0.000529202927928 ]
    - [    -0.007946774891498,     0.001927930204126,     0.000479849910950 ]
    - [    -0.003322081912188,    -0.002501272828037,     0.000207243605802 ]
  - # (5, 23)
    - [    -0.003695006552456,    -0.002818572081802,    -0.002366557912068 ]
    - [     0.013330571237503,     0.005596128258822,    -0.000153936571130 ]
    - [    -0.000247288394120,    -0.003363653031002,    -0.002571061348090 ]
  - # (5, 24)
    - [    -0.010581453751099,    -0.004711834787323,    -0.009577260802974 ]
    - [    -0.030531549482616,     0.007922369589847,     0.010002493171109 ]
    - [     0.005011850943086,     0.001817676489237,     0.005486279956801 ]
  - # (5, 25)
    - [    -0.002750736229375,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.004981303636020,    -0.007523781604089 ]
    - [     0.000000000000000,     0.002422722863248,    -0.001141364118468 ]
  - # (5, 26)
    - [     0.010484760962946,    -0.009416038475455,    -0.015014276263446 ]
    - [    -0.005084714087833,     0.004323971610987,    -0.002022266604287 ]
    - [     0.000394424560613,     0.002156956392934,     0.009161200168241 ]
  - # (5, 27)
    - [    -0.015385339441298,    -0.004771909979403,    -0.006347834716777 ]
    - [     0.019809613407757,    -0.007799794003150,    -0.002371993494659 ]
    - [    -0.000246111259948,    -0.002507424957574,     0.002002691399436 ]
  - # (5, 28)
    - [    -0.006046615623977,     0.009102995632407,     0.000066993219664 ]
    - [    -0.023775791606755,    -0.001257896787191,    -0.003018245611393 ]
    - [     0.008228993831596,    -0.002316625298035,    -0.004354129374243 ]
  - # (5, 29)
    - [     0.025909528055593,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.008537218131811,    -0.000934485459749 ]
    - [     0.000000000000000,    -0.006489744150784,    -0.001861651240929 ]
  - # (5, 30)
    - [    -0.006046615623977,    -0.009102995632407,    -0.000066993219664 ]
    - [     0.023775791606755,    -0.001257896787191,    -0.003018245611393 ]
    - [    -0.008228993831596,    -0.002316625298035,    -0.004354129374243 ]
  - # (5, 31)
    - [    -0.015385339441298,     0.004771909979403,     0.006347834716777 ]
    - [    -0.019809613407757,    -0.007799794003150,    -0.002371993494659 ]
    - [     0.000246111259948,    -0.002507424957574,     0.002002691399436 ]
  - # (5, 32)
    - [     0.010484760962946,     0.009416038475455,     0.015014276263446 ]
    - [     0.005084714087833,     0.004323971610987,    -0.002022266604288 ]
    - [    -0.000394424560613,     0.002156956392934,     0.009161200168241 ]
  - # (5, 33)
    - [    -0.078845538787108,     0.316630130822439,    -0.116240430979870 ]
    - [     0.268355520148442,    -0.487078356329752,    -0.035971904118531 ]
    - [    -0.193478316829659,     0.010444654361884,     0.328236429264511 ]
  - # (5, 34)
    - [    -0.013899910396513,     0.040809592501870,     0.011886034756673 ]
    - [    -0.002118845168042,     0.024728285072534,     0.007939425591273 ]
    - [     0.004111862463757,    -0.071466819108391,    -0.008554480193803 ]
  - # (5, 35)
    - [    -0.000191411491495,    -0.019869751191704,    -0.006194445809373 ]
    - [    -0.000157792953251,    -0.006558614714077,    -0.010336005143142 ]
    - [    -0.006384636453532,     0.026816341393389,     0.016575032796163 ]
  - # (5, 36)
    - [    -0.003754527862186,     0.006969864857909,     0.007865167933848 ]
    - [     0.000811972740558,    -0.002036287032428,    -0.002568620664452 ]
    - [     0.003318442607461,    -0.012421788402081,    -0.002973705084244 ]
  - # (5, 37)
    - [    -0.003754527862186,    -0.006969864857909,    -0.007865167933848 ]
    - [    -0.000811972740558,    -0.002036287032428,    -0.002568620664452 ]
    - [    -0.003318442607461,    -0.012421788402081,    -0.002973705084244 ]
  - # (5, 38)
    - [    -0.000191411491495,     0.019869751191704,     0.006194445809373 ]
    - [     0.000157792953251,    -0.006558614714077,    -0.010336005143142 ]
    - [     0.006384636453532,     0.026816341393389,     0.016575032796163 ]
  - # (5, 39)
    - [    -0.013899910396513,    -0.040809592501870,    -0.011886034756673 ]
    - [     0.002118845168042,     0.024728285072534,     0.007939425591273 ]
    - [    -0.004111862463757,    -0.071466819108391,    -0.008554480193803 ]
  - # (5, 40)
    - [    -0.078845538787108,    -0.316630130822439,     0.116240430979870 ]
    - [    -0.268355520148441,    -0.487078356329752,    -0.035971904118531 ]
    - [     0.193478316829659,     0.010444654361884,     0.328236429264511 ]
  - # (5, 41)
    - [    -0.034140968993523,    -0.398316557893235,     0.128033531622116 ]
    - [    -0.402623345428804,    -0.538915449129186,    -0.098094477622617 ]
    - [     0.124516236493112,    -0.083029927742975,     0.223386537629960 ]
  - # (5, 42)
    - [     0.011528985938205,     0.008166840559639,    -0.013714901136425 ]
    - [    -0.014427812870219,     0.033446812035697,     0.005632311323505 ]
    - [     0.006421486454647,     0.018098704202784,    -0.007591517011001 ]
  - # (5, 43)
    - [    -0.000496578555826,    -0.014354757228034,    -0.000337724843472 ]
    - [     0.002534598405567,     0.002386986888149,    -0.005384434242179 ]
    - [     0.001747097968283,     0.000690005705041,    -0.001722797980412 ]
  - # (5, 44)
    - [    -0.002522259589564,    -0.003588599537337,     0.000092747967857 ]
    - [     0.001931320280058,    -0.000491530308629,    -0.002886481907456 ]
    - [     0.000972324189328,     0.002655643984263,     0.002723391795111 ]
  - # (5, 45)
    - [    -0.002522259589564,     0.003588599537337,    -0.000092747967857 ]
    - [    -0.001931320280058,    -0.000491530308629,    -0.002886481907456 ]
    - [    -0.000972324189328,     0.002655643984263,     0.002723391795111 ]
  - # (5, 46)
    - [    -0.000496578555826,     0.014354757228034,     0.000337724843472 ]
    - [    -0.002534598405567,     0.002386986888149,    -0.005384434242179 ]
    - [    -0.001747097968283,     0.000690005705041,    -0.001722797980412 ]
  - # (5, 47)
    - [     0.011528985938205,    -0.008166840559639,     0.013714901136425 ]
    - [     0.014427812870219,     0.033446812035697,     0.005632311323505 ]
    - [    -0.006421486454647,     0.018098704202784,    -0.007591517011001 ]
  - # (5, 48)
    - [    -0.034140968993523,     0.398316557893235,    -0.128033531622116 ]
    - [     0.402623345428804,    -0.538915449129186,    -0.098094477622617 ]
    - [    -0.124516236493112,    -0.083029927742975,     0.223386537629960 ]
  - # (5, 49)
    - [     0.000933064569773,    -0.001360124139288,     0.002770549407963 ]
    - [    -0.001056088108394,     0.000397494059500,    -0.007603945769813 ]
    - [    -0.000051025929673,     0.000607167456542,    -0.000180587918428 ]
  - # (5, 50)
    - [     0.000030426901211,    -0.002343488924530,    -0.001613761783826 ]
    - [    -0.003028777118156,    -0.000008264055485,    -0.005923244177515 ]
    - [    -0.000902762057744,    -0.003010680187686,     0.000013784609056 ]
  - # (5, 51)
    - [     0.000709952914893,     0.001382317327042,    -0.000211939778904 ]
    - [     0.000342747912816,     0.000297937975409,    -0.005008431425820 ]
    - [    -0.000311787319451,     0.002500601524751,     0.000687603859652 ]
  - # (5, 52)
    - [    -0.000341813412056,     0.000125444151158,     0.000922735656203 ]
    - [     0.000520636562500,     0.001326204736081,    -0.003546574722052 ]
    - [    -0.000388022319314,    -0.000809575484619,    -0.000386946902840 ]
  - # (5, 53)
    - [    -0.000341813412056,    -0.000125444151158,    -0.000922735656203 ]
    - [    -0.000520636562500,     0.001326204736081,    -0.003546574722052 ]
    - [     0.000388022319314,    -0.000809575484619,    -0.000386946902840 ]
  - # (5, 54)
    - [     0.000709952914893,    -0.001382317327042,     0.000211939778904 ]
    - [    -0.000342747912816,     0.000297937975409,    -0.005008431425820 ]
    - [     0.000311787319451,     0.002500601524751,     0.000687603859652 ]
  - # (5, 55)
    - [     0.000030426901211,     0.002343488924530,     0.001613761783826 ]
    - [     0.003028777118156,    -0.000008264055485,    -0.005923244177515 ]
    - [     0.000902762057744,    -0.003010680187686,     0.000013784609056 ]
  - # (5, 56)
    - [     0.000933064569773,     0.001360124139288,    -0.002770549407963 ]
    - [     0.001056088108394,     0.000397494059500,    -0.007603945769813 ]
    - [     0.000051025929673,     0.000607167456542,    -0.000180587918428 ]
  - # (5, 57)
    - [    -0.001290946553722,    -0.001054601126363,     0.000595906340639 ]
    - [     0.000458260993851,     0.000386847361194,    -0.004706847414771 ]
    - [     0.000522446718329,    -0.005382634982675,     0.001513505089443 ]
  - # (5, 58)
    - [    -0.000187331481275,     0.005921027915943,     0.000738551999509 ]
    - [    -0.000255147378749,    -0.003509623427176,    -0.004124219151463 ]
    - [    -0.000651135949976,    -0.001814262060287,    -0.002057303710385 ]
  - # (5, 59)
    - [    -0.000505679474831,     0.002585706085218,    -0.002488463542253 ]
    - [     0.000188232258766,     0.005699009145209,    -0.003338484710503 ]
    - [    -0.000660204152493,    -0.002915843936780,    -0.000306346180705 ]
  - # (5, 60)
    - [     0.000106870788814,    -0.003014687054002,    -0.000756508615138 ]
    - [    -0.000424036395333,    -0.000551267059769,    -0.005048648948794 ]
    - [     0.000055870681534,     0.001305957808996,    -0.000855433256171 ]
  - # (5, 61)
    - [     0.000106870788814,     0.003014687054002,     0.000756508615138 ]
    - [     0.000424036395333,    -0.000551267059769,    -0.005048648948794 ]
    - [    -0.000055870681534,     0.001305957808996,    -0.000855433256171 ]
  - # (5, 62)
    - [    -0.000505679474831,    -0.002585706085218,     0.002488463542253 ]
    - [    -0.000188232258766,     0.005699009145209,    -0.003338484710503 ]
    - [     0.000660204152493,    -0.002915843936780,    -0.000306346180705 ]
  - # (5, 63)
    - [    -0.000187331481275,    -0.005921027915943,    -0.000738551999509 ]
    - [     0.000255147378749,    -0.003509623427176,    -0.004124219151463 ]
    - [     0.000651135949976,    -0.001814262060287,    -0.002057303710385 ]
  - # (5, 64)
    - [    -0.001290946553722,     0.001054601126363,    -0.000595906340639 ]
    - [    -0.000458260993851,     0.000386847361194,    -0.004706847414771 ]
    - [    -0.000522446718329,    -0.005382634982675,     0.001513505089443 ]
  - # (5, 65)
    - [     0.247831142248368,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.094212299437539,    -0.225015576578820 ]
    - [    -0.000000000000000,    -0.247090886597032,    -0.420752270752837 ]
  - # (5, 66)
    - [    -0.321427997584690,     0.266077825760520,     0.524409523894483 ]
    - [     0.684287346593196,    -0.239671990873249,    -0.691949323319906 ]
    - [     0.183800308922213,    -0.284951388059223,    -0.043335366448457 ]
  - # (5, 67)
    - [     0.048487737108448,     0.080215571672763,     0.052323206516777 ]
    - [    -0.007328479486140,     0.037768198291679,     0.060925434782893 ]
    - [    -0.004617330558345,     0.022654247664037,     0.051999152331258 ]
  - # (5, 68)
    - [    -0.009665480996354,    -0.019197196976769,    -0.017391688772517 ]
    - [    -0.002841126640888,     0.014948812614404,     0.009495749636894 ]
    - [    -0.007105288530814,    -0.001523620842258,    -0.001577912475075 ]
  - # (5, 69)
    - [    -0.000373796900645,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.007830400084915,    -0.003482819925358 ]
    - [    -0.000000000000000,    -0.000345073436989,    -0.000304551419786 ]
  - # (5, 70)
    - [    -0.009665480996354,     0.019197196976769,     0.017391688772517 ]
    - [     0.002841126640888,     0.014948812614404,     0.009495749636894 ]
    - [     0.007105288530814,    -0.001523620842258,    -0.001577912475075 ]
  - # (5, 71)
    - [     0.048487737108448,    -0.080215571672763,    -0.052323206516777 ]
    - [     0.007328479486140,     0.037768198291679,     0.060925434782893 ]
    - [     0.004617330558345,     0.022654247664037,     0.051999152331258 ]
  - # (5, 72)
    - [    -0.321427997584690,    -0.266077825760520,    -0.524409523894483 ]
    - [    -0.684287346593196,    -0.239671990873249,    -0.691949323319906 ]
    - [    -0.183800308922213,    -0.284951388059222,    -0.043335366448457 ]
  - # (5, 73)
    - [     0.228417216129911,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.651264792136356,     0.739608048595631 ]
    - [     0.000000000000000,     0.142757335313150,     0.075352474167495 ]
  - # (5, 74)
    - [    -0.018605487796153,     0.011207456742396,    -0.021236658059734 ]
    - [    -0.003029252809974,    -0.011196453472075,     0.002671941190270 ]
    - [     0.015041203246175,     0.003681990116862,     0.002369016778122 ]
  - # (5, 75)
    - [     0.001386496169859,    -0.007536186694094,    -0.003776430787057 ]
    - [    -0.001065608634315,    -0.004704506401005,     0.001231783186429 ]
    - [     0.001052815794095,    -0.001586613000096,    -0.001787647880515 ]
  - # (5, 76)
    - [    -0.000179064867064,     0.005015531320914,     0.001921082200935 ]
    - [    -0.000386629601357,     0.000049127886984,     0.004733642924592 ]
    - [     0.001259560341491,    -0.001241812918717,    -0.000072884316532 ]
  - # (5, 77)
    - [     0.000200983141830,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.002286206780618,     0.002571296511056 ]
    - [     0.000000000000000,     0.000832351557263,    -0.000668082671279 ]
  - # (5, 78)
    - [    -0.000179064867064,    -0.005015531320914,    -0.001921082200935 ]
    - [     0.000386629601357,     0.000049127886984,     0.004733642924592 ]
    - [    -0.001259560341491,    -0.001241812918717,    -0.000072884316532 ]
  - # (5, 79)
    - [     0.001386496169859,     0.007536186694094,     0.003776430787057 ]
    - [     0.001065608634315,    -0.004704506401005,     0.001231783186429 ]
    - [    -0.001052815794095,    -0.001586613000096,    -0.001787647880515 ]
  - # (5, 80)
    - [    -0.018605487796153,    -0.011207456742396,     0.021236658059734 ]
    - [     0.003029252809974,    -0.011196453472075,     0.002671941190270 ]
    - [    -0.015041203246175,     0.003681990116862,     0.002369016778122 ]
  - # (5, 81)
    - [    -0.002040260190397,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002063236282127,     0.007432941489467 ]
    - [     0.000000000000000,     0.001320258312624,     0.000216304402301 ]
  - # (5, 82)
    - [     0.000371324432076,    -0.003372479811127,    -0.001359325080338 ]
    - [    -0.000906454565263,     0.000801803393305,     0.003866311968305 ]
    - [     0.000272545493581,    -0.000253834907413,    -0.000649630311427 ]
  - # (5, 83)
    - [    -0.000205766064240,     0.003705960067815,     0.001119636627424 ]
    - [     0.000573321888707,    -0.001541355705643,     0.003543574753744 ]
    - [     0.000927271493470,     0.001089292108391,    -0.000036107777233 ]
  - # (5, 84)
    - [    -0.000209951059555,    -0.001616843972650,    -0.000295162909417 ]
    - [     0.000220422522392,     0.000099132191870,     0.004205047777341 ]
    - [    -0.000139371980786,     0.001225069889927,    -0.000618730317118 ]
  - # (5, 85)
    - [    -0.000792674106127,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.002101884671523,     0.003566694916758 ]
    - [     0.000000000000000,    -0.001820037039792,     0.000512817330758 ]
  - # (5, 86)
    - [    -0.000209951059555,     0.001616843972650,     0.000295162909417 ]
    - [    -0.000220422522392,     0.000099132191870,     0.004205047777341 ]
    - [     0.000139371980786,     0.001225069889927,    -0.000618730317118 ]
  - # (5, 87)
    - [    -0.000205766064240,    -0.003705960067815,    -0.001119636627424 ]
    - [    -0.000573321888707,    -0.001541355705643,     0.003543574753744 ]
    - [    -0.000927271493470,     0.001089292108391,    -0.000036107777233 ]
  - # (5, 88)
    - [     0.000371324432076,     0.003372479811127,     0.001359325080338 ]
    - [     0.000906454565263,     0.000801803393305,     0.003866311968305 ]
    - [    -0.000272545493581,    -0.000253834907413,    -0.000649630311427 ]
  - # (5, 89)
    - [    -0.002090561587195,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006195055851484,     0.002575821493127 ]
    - [    -0.000000000000000,    -0.004704525658906,    -0.006026116943816 ]
  - # (5, 90)
    - [    -0.002696832347336,    -0.014126930816114,     0.008452094585222 ]
    - [    -0.002688730195124,    -0.002309369961716,     0.006778857914053 ]
    - [     0.003967396721867,     0.004226739592737,    -0.002008681302934 ]
  - # (5, 91)
    - [     0.002178311919579,    -0.005379534720107,    -0.002827186202832 ]
    - [     0.001628428813529,    -0.005910976561232,     0.005736395274300 ]
    - [    -0.000307220092318,     0.006671321115308,     0.001533720768544 ]
  - # (5, 92)
    - [    -0.001188038462988,     0.013032673242031,     0.000975480942650 ]
    - [     0.001055684917055,    -0.003429183975150,     0.000209329636075 ]
    - [    -0.001393697678142,    -0.004636555585227,    -0.003391909811341 ]
  - # (5, 93)
    - [    -0.002662181166279,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006410819993665,     0.006452194343405 ]
    - [     0.000000000000000,     0.001854557048877,     0.001868468250033 ]
  - # (5, 94)
    - [    -0.001188038462988,    -0.013032673242031,    -0.000975480942650 ]
    - [    -0.001055684917055,    -0.003429183975150,     0.000209329636075 ]
    - [     0.001393697678142,    -0.004636555585227,    -0.003391909811341 ]
  - # (5, 95)
    - [     0.002178311919579,     0.005379534720107,     0.002827186202832 ]
    - [    -0.001628428813529,    -0.005910976561232,     0.005736395274300 ]
    - [     0.000307220092318,     0.006671321115308,     0.001533720768544 ]
  - # (5, 96)
    - [    -0.002696832347336,     0.014126930816114,    -0.008452094585222 ]
    - [     0.002688730195124,    -0.002309369961716,     0.006778857914053 ]
    - [    -0.003967396721867,     0.004226739592737,    -0.002008681302934 ]
  - # (5, 97)
    - [    -2.825166645795145,     1.685021308867469,     1.984655539622167 ]
    - [     2.809790777980186,    -2.818269379459472,    -1.312833031904800 ]
    - [     2.792611924518482,    -1.107630514297640,    -3.048768855354011 ]
  - # (5, 98)
    - [    -0.985495452342772,     0.012402156876232,    -0.159698600174112 ]
    - [    -0.382700715603852,     0.015811060477789,    -0.119794466886538 ]
    - [    -0.594471942022002,    -0.028814837354380,    -0.121660956353891 ]
  - # (5, 99)
    - [     0.341415148266818,    -0.035262374031468,     0.018741496752586 ]
    - [     0.005402964720641,    -0.053439890190906,     0.009725728367510 ]
    - [     0.131122295863049,     0.003971561679097,     0.017047905262042 ]
  - # (5, 100)
    - [    -0.065173880177283,     0.033577549872501,     0.005576029462021 ]
    - [     0.086660069412513,     0.020886134709310,     0.005687577203211 ]
    - [     0.024081222631487,     0.030705679893331,    -0.005770328370728 ]
  - # (5, 101)
    - [    -0.065173880177283,    -0.033577549872501,    -0.005576029462021 ]
    - [    -0.086660069412513,     0.020886134709310,     0.005687577203211 ]
    - [    -0.024081222631487,     0.030705679893331,    -0.005770328370728 ]
  - # (5, 102)
    - [     0.341415148266818,     0.035262374031468,    -0.018741496752586 ]
    - [    -0.005402964720641,    -0.053439890190906,     0.009725728367510 ]
    - [    -0.131122295863049,     0.003971561679097,     0.017047905262042 ]
  - # (5, 103)
    - [    -0.985495452342772,    -0.012402156876232,     0.159698600174112 ]
    - [     0.382700715603852,     0.015811060477789,    -0.119794466886538 ]
    - [     0.594471942022002,    -0.028814837354380,    -0.121660956353891 ]
  - # (5, 104)
    - [    -2.825166645795146,    -1.685021308867469,    -1.984655539622167 ]
    - [    -2.809790777980186,    -2.818269379459472,    -1.312833031904800 ]
    - [    -2.792611924518482,    -1.107630514297640,    -3.048768855354011 ]
  - # (5, 105)
    - [    -0.010152789763962,     0.051791877276251,    -0.159812725626757 ]
    - [     0.108624959227765,     0.016444571981174,     0.143051190120972 ]
    - [    -0.031741331359867,     0.168417554574154,    -0.043102695976073 ]
  - # (5, 106)
    - [    -0.007358731400611,     0.002100947251991,     0.014014946081801 ]
    - [     0.060751916402625,     0.004739673167113,     0.001954355404221 ]
    - [    -0.001338399355193,     0.011209137005286,     0.021730103631576 ]
  - # (5, 107)
    - [    -0.035597304638147,    -0.001675401068300,    -0.000755287820343 ]
    - [    -0.028571047965965,     0.005005464736215,    -0.000941293231934 ]
    - [     0.000673866020651,     0.002936600810567,     0.005363008191120 ]
  - # (5, 108)
    - [     0.020024314907010,    -0.010613492310056,    -0.000758817305959 ]
    - [    -0.001780539584556,    -0.007392567277803,     0.002089459979763 ]
    - [    -0.003882490462915,    -0.000331296274736,     0.002648980834058 ]
  - # (5, 109)
    - [     0.020024314907010,     0.010613492310056,     0.000758817305959 ]
    - [     0.001780539584556,    -0.007392567277803,     0.002089459979763 ]
    - [     0.003882490462915,    -0.000331296274736,     0.002648980834058 ]
  - # (5, 110)
    - [    -0.035597304638147,     0.001675401068300,     0.000755287820343 ]
    - [     0.028571047965965,     0.005005464736215,    -0.000941293231934 ]
    - [    -0.000673866020651,     0.002936600810567,     0.005363008191120 ]
  - # (5, 111)
    - [    -0.007358731400611,    -0.002100947251991,    -0.014014946081801 ]
    - [    -0.060751916402625,     0.004739673167113,     0.001954355404221 ]
    - [     0.001338399355193,     0.011209137005286,     0.021730103631576 ]
  - # (5, 112)
    - [    -0.010152789763962,    -0.051791877276251,     0.159812725626757 ]
    - [    -0.108624959227765,     0.016444571981174,     0.143051190120972 ]
    - [     0.031741331359867,     0.168417554574154,    -0.043102695976073 ]
  - # (5, 113)
    - [     0.007848621526934,     0.001808123912978,    -0.001840485966194 ]
    - [    -0.002060361850311,    -0.000699630638612,     0.000041090125137 ]
    - [    -0.005065205527268,     0.004464242970360,     0.001250504880286 ]
  - # (5, 114)
    - [    -0.008438170017199,    -0.001309277021913,    -0.003228096239681 ]
    - [    -0.001409164092530,    -0.003546025762131,     0.001393382263485 ]
    - [     0.000780055997783,     0.001316979305647,    -0.001024720063008 ]
  - # (5, 115)
    - [     0.012372868908938,    -0.001474050096262,     0.000372548416048 ]
    - [    -0.005598875063847,    -0.000809859302941,    -0.000498465953993 ]
    - [     0.003410789563512,    -0.000252720252339,     0.000607116392566 ]
  - # (5, 116)
    - [    -0.004665506066562,     0.002744124252176,    -0.000104627701541 ]
    - [     0.005793494702494,    -0.001545225695508,     0.001041199334487 ]
    - [    -0.002232468576610,     0.000358253766250,    -0.000163561837566 ]
  - # (5, 117)
    - [    -0.004665506066562,    -0.002744124252176,     0.000104627701541 ]
    - [    -0.005793494702494,    -0.001545225695508,     0.001041199334487 ]
    - [     0.002232468576610,     0.000358253766250,    -0.000163561837566 ]
  - # (5, 118)
    - [     0.012372868908938,     0.001474050096262,    -0.000372548416048 ]
    - [     0.005598875063847,    -0.000809859302941,    -0.000498465953993 ]
    - [    -0.003410789563512,    -0.000252720252339,     0.000607116392566 ]
  - # (5, 119)
    - [    -0.008438170017199,     0.001309277021913,     0.003228096239681 ]
    - [     0.001409164092530,    -0.003546025762131,     0.001393382263485 ]
    - [    -0.000780055997783,     0.001316979305647,    -0.001024720063008 ]
  - # (5, 120)
    - [     0.007848621526934,    -0.001808123912978,     0.001840485966194 ]
    - [     0.002060361850311,    -0.000699630638612,     0.000041090125137 ]
    - [     0.005065205527268,     0.004464242970360,     0.001250504880286 ]
  - # (5, 121)
    - [     0.007182651526087,     0.002961281506976,    -0.015571955460147 ]
    - [     0.016396870359878,    -0.005095546760920,     0.006248575210905 ]
    - [    -0.013441628408633,     0.000364290762323,    -0.008017903347997 ]
  - # (5, 122)
    - [     0.001182765496960,     0.017163941040027,    -0.011725493521245 ]
    - [     0.006988613304983,     0.001122889397108,    -0.011631103540911 ]
    - [    -0.017742930827097,    -0.012811774754321,     0.011636611308360 ]
  - # (5, 123)
    - [    -0.035708849339729,    -0.006666920221431,     0.010600135356389 ]
    - [     0.001640137293591,     0.011601265512116,     0.002660726778505 ]
    - [     0.006077454332608,     0.005374788608405,     0.004904400878966 ]
  - # (5, 124)
    - [     0.024148810840356,    -0.014538466675362,     0.002903476995928 ]
    - [    -0.029810110606341,    -0.009559094118211,     0.002134141545949 ]
    - [    -0.000040354933664,     0.001846301617572,     0.003441068621496 ]
  - # (5, 125)
    - [     0.024148810840356,     0.014538466675362,    -0.002903476995928 ]
    - [     0.029810110606341,    -0.009559094118211,     0.002134141545949 ]
    - [     0.000040354933664,     0.001846301617572,     0.003441068621496 ]
  - # (5, 126)
    - [    -0.035708849339729,     0.006666920221431,    -0.010600135356389 ]
    - [    -0.001640137293591,     0.011601265512116,     0.002660726778505 ]
    - [    -0.006077454332608,     0.005374788608405,     0.004904400878966 ]
  - # (5, 127)
    - [     0.001182765496960,    -0.017163941040027,     0.011725493521245 ]
    - [    -0.006988613304983,     0.001122889397108,    -0.011631103540911 ]
    - [     0.017742930827097,    -0.012811774754321,     0.011636611308360 ]
  - # (5, 128)
    - [     0.007182651526087,    -0.002961281506976,     0.015571955460147 ]
    - [    -0.016396870359878,    -0.005095546760920,     0.006248575210905 ]
    - [     0.013441628408633,     0.000364290762323,    -0.008017903347997 ]
  - # (5, 129)
    - [    11.455557508303214,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    12.513713290229710,     1.421124727870777 ]
    - [    -0.000000000000000,     1.421124727870777,     9.585258699162269 ]
  - # (5, 130)
    - [    -0.940832724633882,     0.200529382643544,     0.156119514514343 ]
    - [    -0.200529382643543,     0.216743303233949,     0.150653807123424 ]
    - [    -0.156119514514343,     0.150653807123424,     0.351999429106920 ]
  - # (5, 131)
    - [     0.074430455620442,    -0.042891429053652,    -0.006227552967942 ]
    - [     0.042891429053652,     0.014335424277607,    -0.017159405525355 ]
    - [     0.006227552967942,    -0.017159405525355,    -0.030943282461283 ]
  - # (5, 132)
    - [    -0.033548344812576,     0.001490596617664,     0.006796245645306 ]
    - [    -0.001490596617664,    -0.010406430315509,    -0.005771532192781 ]
    - [    -0.006796245645306,    -0.005771532192781,    -0.008482506681083 ]
  - # (5, 133)
    - [     0.005900160522908,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.001867832815780,    -0.004005654440057 ]
    - [    -0.000000000000000,    -0.004005654440057,     0.014325498530576 ]
  - # (5, 134)
    - [    -0.033548344812576,    -0.001490596617664,    -0.006796245645306 ]
    - [     0.001490596617664,    -0.010406430315509,    -0.005771532192781 ]
    - [     0.006796245645306,    -0.005771532192781,    -0.008482506681083 ]
  - # (5, 135)
    - [     0.074430455620442,     0.042891429053652,     0.006227552967942 ]
    - [    -0.042891429053652,     0.014335424277607,    -0.017159405525355 ]
    - [    -0.006227552967942,    -0.017159405525355,    -0.030943282461283 ]
  - # (5, 136)
    - [    -0.940832724633882,    -0.200529382643543,    -0.156119514514343 ]
    - [     0.200529382643544,     0.216743303233949,     0.150653807123424 ]
    - [     0.156119514514343,     0.150653807123424,     0.351999429106920 ]
  - # (5, 137)
    - [     0.006227435198717,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.010866081087356,    -0.005238107455291 ]
    - [    -0.000000000000000,    -0.011201170139427,    -0.026424357048464 ]
  - # (5, 138)
    - [     0.000520490656398,     0.001666440590307,     0.030508737782337 ]
    - [    -0.042409821504147,    -0.024684878818272,    -0.022902187710236 ]
    - [     0.015487939927512,    -0.000853833488559,     0.013736105060049 ]
  - # (5, 139)
    - [     0.003962911976446,     0.001528548710267,    -0.006546564600453 ]
    - [    -0.009750202004912,     0.004158388494026,    -0.002588983075104 ]
    - [     0.002077098219370,     0.002027420696812,    -0.007412678258992 ]
  - # (5, 140)
    - [     0.005083559904290,    -0.006724531810922,     0.003604572525552 ]
    - [     0.006592657022975,    -0.000851058499614,     0.000453868121449 ]
    - [     0.002066941023057,    -0.002342521636624,     0.000831242898834 ]
  - # (5, 141)
    - [    -0.012024051235451,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.007242835938567,    -0.001877505644121 ]
    - [    -0.000000000000000,    -0.000391049740213,    -0.002115525687214 ]
  - # (5, 142)
    - [     0.005083559904290,     0.006724531810922,    -0.003604572525552 ]
    - [    -0.006592657022975,    -0.000851058499614,     0.000453868121449 ]
    - [    -0.002066941023057,    -0.002342521636624,     0.000831242898834 ]
  - # (5, 143)
    - [     0.003962911976446,    -0.001528548710267,     0.006546564600453 ]
    - [     0.009750202004912,     0.004158388494026,    -0.002588983075104 ]
    - [    -0.002077098219370,     0.002027420696812,    -0.007412678258992 ]
  - # (5, 144)
    - [     0.000520490656398,    -0.001666440590307,    -0.030508737782337 ]
    - [     0.042409821504147,    -0.024684878818272,    -0.022902187710236 ]
    - [    -0.015487939927512,    -0.000853833488559,     0.013736105060049 ]
  - # (5, 145)
    - [    -0.004813278792874,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.002254675315300,    -0.001196493865435 ]
    - [     0.000000000000000,    -0.001196493865435,    -0.001850903174658 ]
  - # (5, 146)
    - [     0.001007695738717,     0.000719239020361,     0.000736579897861 ]
    - [    -0.000719239020361,    -0.001048456529085,    -0.000987913808291 ]
    - [    -0.000736579897861,    -0.000987913808291,     0.000064426158156 ]
  - # (5, 147)
    - [    -0.000004889945883,    -0.002180952591413,     0.000353906129483 ]
    - [     0.002180952591413,    -0.001652656836697,    -0.001470208558680 ]
    - [    -0.000353906129483,    -0.001470208558680,     0.000436022168567 ]
  - # (5, 148)
    - [    -0.004041401783827,     0.001648404382980,     0.001156612725788 ]
    - [    -0.001648404382980,    -0.003301535160858,    -0.000347708351652 ]
    - [    -0.001156612725788,    -0.000347708351652,    -0.002235817871511 ]
  - # (5, 149)
    - [     0.005703406672350,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.001248449786058,    -0.001614942333117 ]
    - [    -0.000000000000000,    -0.001614942333117,     0.000846600005254 ]
  - # (5, 150)
    - [    -0.004041401783827,    -0.001648404382980,    -0.001156612725788 ]
    - [     0.001648404382980,    -0.003301535160858,    -0.000347708351652 ]
    - [     0.001156612725788,    -0.000347708351652,    -0.002235817871511 ]
  - # (5, 151)
    - [    -0.000004889945883,     0.002180952591413,    -0.000353906129483 ]
    - [    -0.002180952591413,    -0.001652656836697,    -0.001470208558680 ]
    - [     0.000353906129483,    -0.001470208558680,     0.000436022168567 ]
  - # (5, 152)
    - [     0.001007695738717,    -0.000719239020361,    -0.000736579897861 ]
    - [     0.000719239020361,    -0.001048456529085,    -0.000987913808291 ]
    - [     0.000736579897861,    -0.000987913808291,     0.000064426158156 ]
  - # (5, 153)
    - [     0.006227435198717,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.010866081087356,    -0.011201170139427 ]
    - [    -0.000000000000000,    -0.005238107455291,    -0.026424357048464 ]
  - # (5, 154)
    - [     0.000520490656398,     0.042409821504147,    -0.015487939927512 ]
    - [    -0.001666440590307,    -0.024684878818272,    -0.000853833488559 ]
    - [    -0.030508737782337,    -0.022902187710236,     0.013736105060049 ]
  - # (5, 155)
    - [     0.003962911976446,     0.009750202004912,    -0.002077098219370 ]
    - [    -0.001528548710267,     0.004158388494026,     0.002027420696812 ]
    - [     0.006546564600453,    -0.002588983075104,    -0.007412678258992 ]
  - # (5, 156)
    - [     0.005083559904290,    -0.006592657022975,    -0.002066941023057 ]
    - [     0.006724531810922,    -0.000851058499614,    -0.002342521636624 ]
    - [    -0.003604572525552,     0.000453868121449,     0.000831242898834 ]
  - # (5, 157)
    - [    -0.012024051235451,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.007242835938567,    -0.000391049740213 ]
    - [     0.000000000000000,    -0.001877505644121,    -0.002115525687214 ]
  - # (5, 158)
    - [     0.005083559904290,     0.006592657022975,     0.002066941023057 ]
    - [    -0.006724531810922,    -0.000851058499614,    -0.002342521636624 ]
    - [     0.003604572525552,     0.000453868121449,     0.000831242898834 ]
  - # (5, 159)
    - [     0.003962911976446,    -0.009750202004912,     0.002077098219370 ]
    - [     0.001528548710267,     0.004158388494026,     0.002027420696812 ]
    - [    -0.006546564600453,    -0.002588983075104,    -0.007412678258992 ]
  - # (5, 160)
    - [     0.000520490656398,    -0.042409821504147,     0.015487939927512 ]
    - [     0.001666440590307,    -0.024684878818272,    -0.000853833488559 ]
    - [     0.030508737782337,    -0.022902187710236,     0.013736105060049 ]
  - # (5, 161)
    - [    -0.326279457432325,    -0.238511927389859,     0.638342332971794 ]
    - [    -0.238511927389859,     0.000026788490352,     0.327911158822116 ]
    - [     0.638342332971794,     0.327911158822116,    -0.900340961937763 ]
  - # (5, 162)
    - [     0.011670535828841,    -0.020398797157353,    -0.004109778530305 ]
    - [    -0.020398797157353,    -0.040505570301062,    -0.004416037829630 ]
    - [    -0.004109778530305,    -0.004416037829630,    -0.010751856804618 ]
  - # (5, 163)
    - [     0.013609524187980,     0.005488977866810,     0.005012515225547 ]
    - [     0.005488977866810,     0.004066401655525,    -0.001295280146028 ]
    - [     0.005012515225547,    -0.001295280146028,    -0.004196543296836 ]
  - # (5, 164)
    - [    -0.006330078230304,     0.004526085879051,    -0.001319938336956 ]
    - [     0.004526085879051,     0.006734430449288,     0.001297457753577 ]
    - [    -0.001319938336956,     0.001297457753577,    -0.000063481236148 ]
  - # (5, 165)
    - [    -0.006330078230304,    -0.004526085879051,     0.001319938336956 ]
    - [    -0.004526085879051,     0.006734430449288,     0.001297457753577 ]
    - [     0.001319938336956,     0.001297457753577,    -0.000063481236148 ]
  - # (5, 166)
    - [     0.013609524187980,    -0.005488977866810,    -0.005012515225547 ]
    - [    -0.005488977866810,     0.004066401655525,    -0.001295280146028 ]
    - [    -0.005012515225547,    -0.001295280146028,    -0.004196543296836 ]
  - # (5, 167)
    - [     0.011670535828841,     0.020398797157353,     0.004109778530305 ]
    - [     0.020398797157353,    -0.040505570301062,    -0.004416037829630 ]
    - [     0.004109778530305,    -0.004416037829630,    -0.010751856804618 ]
  - # (5, 168)
    - [    -0.326279457432325,     0.238511927389860,    -0.638342332971794 ]
    - [     0.238511927389860,     0.000026788490352,     0.327911158822116 ]
    - [    -0.638342332971794,     0.327911158822116,    -0.900340961937764 ]
  - # (5, 169)
    - [     0.021935558826953,    -0.023445285130556,     0.027599598479294 ]
    - [    -0.023445285130556,    -0.013699487685561,    -0.010840534988217 ]
    - [     0.027599598479294,    -0.010840534988217,     0.028567047869450 ]
  - # (5, 170)
    - [     0.000975005476730,     0.003651745486633,     0.003854776270001 ]
    - [     0.003651745486633,    -0.006341676029146,     0.003239229647070 ]
    - [     0.003854776270001,     0.003239229647070,     0.004469802125087 ]
  - # (5, 171)
    - [    -0.002482143472692,    -0.000471236097715,    -0.001593536033265 ]
    - [    -0.000471236097715,     0.004031939203286,     0.001188249236593 ]
    - [    -0.001593536033265,     0.001188249236593,     0.000252474795719 ]
  - # (5, 172)
    - [     0.002431366415130,    -0.001507359057866,     0.002068408209867 ]
    - [    -0.001507359057866,     0.001660854976171,     0.000728074201438 ]
    - [     0.002068408209867,     0.000728074201437,     0.000446959657150 ]
  - # (5, 173)
    - [     0.002431366415130,     0.001507359057866,    -0.002068408209867 ]
    - [     0.001507359057866,     0.001660854976171,     0.000728074201438 ]
    - [    -0.002068408209867,     0.000728074201437,     0.000446959657150 ]
  - # (5, 174)
    - [    -0.002482143472692,     0.000471236097715,     0.001593536033265 ]
    - [     0.000471236097715,     0.004031939203286,     0.001188249236593 ]
    - [     0.001593536033265,     0.001188249236593,     0.000252474795719 ]
  - # (5, 175)
    - [     0.000975005476730,    -0.003651745486633,    -0.003854776270001 ]
    - [    -0.003651745486633,    -0.006341676029146,     0.003239229647070 ]
    - [    -0.003854776270001,     0.003239229647070,     0.004469802125087 ]
  - # (5, 176)
    - [     0.021935558826953,     0.023445285130556,    -0.027599598479294 ]
    - [     0.023445285130556,    -0.013699487685561,    -0.010840534988217 ]
    - [    -0.027599598479294,    -0.010840534988217,     0.028567047869450 ]
  - # (5, 177)
    - [     0.000335030756187,     0.000763534450478,     0.002437273379487 ]
    - [     0.000763534450478,     0.003659862993283,     0.002376312769149 ]
    - [     0.002437273379487,     0.002376312769149,     0.003663092623895 ]
  - # (5, 178)
    - [    -0.000816827596416,    -0.002471440621407,     0.003799570671774 ]
    - [    -0.002471440621407,     0.003002542899119,     0.001912655737797 ]
    - [     0.003799570671774,     0.001912655737797,    -0.001255799789432 ]
  - # (5, 179)
    - [     0.004843387218739,     0.001027127814136,     0.001223566692366 ]
    - [     0.001027127814136,    -0.002782958298604,     0.003253458401339 ]
    - [     0.001223566692366,     0.003253458401339,     0.002444007845687 ]
  - # (5, 180)
    - [    -0.005538320755992,     0.006178424016960,    -0.002678014468206 ]
    - [     0.006178424016960,     0.004805453471902,     0.000214707047754 ]
    - [    -0.002678014468206,     0.000214707047754,     0.000673549165553 ]
  - # (5, 181)
    - [    -0.005538320755992,    -0.006178424016960,     0.002678014468206 ]
    - [    -0.006178424016960,     0.004805453471902,     0.000214707047754 ]
    - [     0.002678014468206,     0.000214707047754,     0.000673549165553 ]
  - # (5, 182)
    - [     0.004843387218739,    -0.001027127814136,    -0.001223566692366 ]
    - [    -0.001027127814136,    -0.002782958298604,     0.003253458401339 ]
    - [    -0.001223566692366,     0.003253458401339,     0.002444007845687 ]
  - # (5, 183)
    - [    -0.000816827596416,     0.002471440621407,    -0.003799570671774 ]
    - [     0.002471440621407,     0.003002542899119,     0.001912655737797 ]
    - [    -0.003799570671774,     0.001912655737797,    -0.001255799789432 ]
  - # (5, 184)
    - [     0.000335030756187,    -0.000763534450478,    -0.002437273379487 ]
    - [    -0.000763534450478,     0.003659862993283,     0.002376312769149 ]
    - [    -0.002437273379487,     0.002376312769149,     0.003663092623895 ]
  - # (5, 185)
    - [    -0.043401941070245,    -0.010682445161980,     0.040333643628030 ]
    - [    -0.010682445161980,     0.025882815255914,    -0.010567473608980 ]
    - [     0.040333643628030,    -0.010567473608980,     0.020449770953027 ]
  - # (5, 186)
    - [     0.035339518241599,     0.021082544206344,    -0.036670584001079 ]
    - [     0.021082544206344,    -0.021741167771361,     0.046552545352398 ]
    - [    -0.036670584001079,     0.046552545352398,     0.046907291359020 ]
  - # (5, 187)
    - [     0.023730436040788,     0.031330898642756,    -0.014217628016942 ]
    - [     0.031330898642756,     0.019031724846011,    -0.011274693844696 ]
    - [    -0.014217628016942,    -0.011274693844696,    -0.028351141494507 ]
  - # (5, 188)
    - [    -0.013570334599041,    -0.004793982349171,     0.014587085701495 ]
    - [    -0.004793982349171,     0.007024395157545,     0.009338226152564 ]
    - [     0.014587085701495,     0.009338226152564,     0.010309116448471 ]
  - # (5, 189)
    - [    -0.013570334599041,     0.004793982349171,    -0.014587085701495 ]
    - [     0.004793982349171,     0.007024395157545,     0.009338226152564 ]
    - [    -0.014587085701495,     0.009338226152564,     0.010309116448471 ]
  - # (5, 190)
    - [     0.023730436040788,    -0.031330898642756,     0.014217628016942 ]
    - [    -0.031330898642756,     0.019031724846011,    -0.011274693844696 ]
    - [     0.014217628016942,    -0.011274693844696,    -0.028351141494507 ]
  - # (5, 191)
    - [     0.035339518241599,    -0.021082544206344,     0.036670584001079 ]
    - [    -0.021082544206344,    -0.021741167771361,     0.046552545352398 ]
    - [     0.036670584001079,     0.046552545352398,     0.046907291359020 ]
  - # (5, 192)
    - [    -0.043401941070245,     0.010682445161980,    -0.040333643628030 ]
    - [     0.010682445161980,     0.025882815255914,    -0.010567473608980 ]
    - [    -0.040333643628030,    -0.010567473608980,     0.020449770953027 ]
  - # (6, 1)
    - [    -0.010152789763962,     0.051791877276251,    -0.159812725626757 ]
    - [     0.108624959227765,     0.016444571981174,     0.143051190120972 ]
    - [    -0.031741331359867,     0.168417554574154,    -0.043102695976073 ]
  - # (6, 2)
    - [    -0.010152789763962,    -0.051791877276251,     0.159812725626757 ]
    - [    -0.108624959227765,     0.016444571981174,     0.143051190120972 ]
    - [     0.031741331359867,     0.168417554574154,    -0.043102695976073 ]
  - # (6, 3)
    - [    -0.007358731400611,    -0.002100947251991,    -0.014014946081801 ]
    - [    -0.060751916402625,     0.004739673167113,     0.001954355404221 ]
    - [     0.001338399355193,     0.011209137005286,     0.021730103631576 ]
  - # (6, 4)
    - [    -0.035597304638147,     0.001675401068300,     0.000755287820343 ]
    - [     0.028571047965965,     0.005005464736215,    -0.000941293231934 ]
    - [    -0.000673866020651,     0.002936600810567,     0.005363008191120 ]
  - # (6, 5)
    - [     0.020024314907010,     0.010613492310056,     0.000758817305959 ]
    - [     0.001780539584556,    -0.007392567277803,     0.002089459979763 ]
    - [     0.003882490462915,    -0.000331296274736,     0.002648980834058 ]
  - # (6, 6)
    - [     0.020024314907010,    -0.010613492310056,    -0.000758817305959 ]
    - [    -0.001780539584556,    -0.007392567277803,     0.002089459979763 ]
    - [    -0.003882490462915,    -0.000331296274736,     0.002648980834058 ]
  - # (6, 7)
    - [    -0.035597304638147,    -0.001675401068300,    -0.000755287820343 ]
    - [    -0.028571047965965,     0.005005464736215,    -0.000941293231934 ]
    - [     0.000673866020651,     0.002936600810567,     0.005363008191120 ]
  - # (6, 8)
    - [    -0.007358731400611,     0.002100947251991,     0.014014946081801 ]
    - [     0.060751916402625,     0.004739673167113,     0.001954355404221 ]
    - [    -0.001338399355193,     0.011209137005286,     0.021730103631576 ]
  - # (6, 9)
    - [    -2.825166645795145,     1.685021308867469,     1.984655539622167 ]
    - [     2.809790777980186,    -2.818269379459472,    -1.312833031904800 ]
    - [     2.792611924518482,    -1.107630514297640,    -3.048768855354011 ]
  - # (6, 10)
    - [    -2.825166645795146,    -1.685021308867469,    -1.984655539622167 ]
    - [    -2.809790777980186,    -2.818269379459472,    -1.312833031904800 ]
    - [    -2.792611924518482,    -1.107630514297640,    -3.048768855354011 ]
  - # (6, 11)
    - [    -0.985495452342772,    -0.012402156876232,     0.159698600174112 ]
    - [     0.382700715603852,     0.015811060477789,    -0.119794466886538 ]
    - [     0.594471942022002,    -0.028814837354380,    -0.121660956353891 ]
  - # (6, 12)
    - [     0.341415148266819,     0.035262374031468,    -0.018741496752586 ]
    - [    -0.005402964720641,    -0.053439890190906,     0.009725728367510 ]
    - [    -0.131122295863049,     0.003971561679097,     0.017047905262042 ]
  - # (6, 13)
    - [    -0.065173880177283,    -0.033577549872501,    -0.005576029462021 ]
    - [    -0.086660069412513,     0.020886134709310,     0.005687577203211 ]
    - [    -0.024081222631487,     0.030705679893331,    -0.005770328370728 ]
  - # (6, 14)
    - [    -0.065173880177283,     0.033577549872501,     0.005576029462021 ]
    - [     0.086660069412513,     0.020886134709310,     0.005687577203211 ]
    - [     0.024081222631487,     0.030705679893331,    -0.005770328370728 ]
  - # (6, 15)
    - [     0.341415148266819,    -0.035262374031468,     0.018741496752586 ]
    - [     0.005402964720641,    -0.053439890190906,     0.009725728367510 ]
    - [     0.131122295863049,     0.003971561679097,     0.017047905262042 ]
  - # (6, 16)
    - [    -0.985495452342772,     0.012402156876232,    -0.159698600174112 ]
    - [    -0.382700715603852,     0.015811060477789,    -0.119794466886538 ]
    - [    -0.594471942022002,    -0.028814837354380,    -0.121660956353891 ]
  - # (6, 17)
    - [     0.007182651526087,     0.002961281506976,    -0.015571955460147 ]
    - [     0.016396870359878,    -0.005095546760920,     0.006248575210905 ]
    - [    -0.013441628408633,     0.000364290762323,    -0.008017903347997 ]
  - # (6, 18)
    - [     0.007182651526087,    -0.002961281506976,     0.015571955460147 ]
    - [    -0.016396870359878,    -0.005095546760920,     0.006248575210905 ]
    - [     0.013441628408633,     0.000364290762323,    -0.008017903347997 ]
  - # (6, 19)
    - [     0.001182765496960,    -0.017163941040027,     0.011725493521245 ]
    - [    -0.006988613304983,     0.001122889397108,    -0.011631103540911 ]
    - [     0.017742930827097,    -0.012811774754321,     0.011636611308360 ]
  - # (6, 20)
    - [    -0.035708849339729,     0.006666920221431,    -0.010600135356389 ]
    - [    -0.001640137293591,     0.011601265512116,     0.002660726778505 ]
    - [    -0.006077454332608,     0.005374788608405,     0.004904400878966 ]
  - # (6, 21)
    - [     0.024148810840356,     0.014538466675362,    -0.002903476995928 ]
    - [     0.029810110606341,    -0.009559094118211,     0.002134141545949 ]
    - [     0.000040354933664,     0.001846301617572,     0.003441068621496 ]
  - # (6, 22)
    - [     0.024148810840356,    -0.014538466675362,     0.002903476995928 ]
    - [    -0.029810110606341,    -0.009559094118211,     0.002134141545949 ]
    - [    -0.000040354933664,     0.001846301617572,     0.003441068621496 ]
  - # (6, 23)
    - [    -0.035708849339729,    -0.006666920221431,     0.010600135356389 ]
    - [     0.001640137293591,     0.011601265512116,     0.002660726778505 ]
    - [     0.006077454332608,     0.005374788608405,     0.004904400878966 ]
  - # (6, 24)
    - [     0.001182765496960,     0.017163941040027,    -0.011725493521245 ]
    - [     0.006988613304983,     0.001122889397108,    -0.011631103540911 ]
    - [    -0.017742930827097,    -0.012811774754321,     0.011636611308360 ]
  - # (6, 25)
    - [     0.007848621526934,     0.001808123912978,    -0.001840485966194 ]
    - [    -0.002060361850311,    -0.000699630638612,     0.000041090125137 ]
    - [    -0.005065205527268,     0.004464242970360,     0.001250504880286 ]
  - # (6, 26)
    - [     0.007848621526934,    -0.001808123912978,     0.001840485966194 ]
    - [     0.002060361850311,    -0.000699630638612,     0.000041090125137 ]
    - [     0.005065205527268,     0.004464242970360,     0.001250504880286 ]
  - # (6, 27)
    - [    -0.008438170017199,     0.001309277021913,     0.003228096239681 ]
    - [     0.001409164092530,    -0.003546025762130,     0.001393382263485 ]
    - [    -0.000780055997783,     0.001316979305647,    -0.001024720063008 ]
  - # (6, 28)
    - [     0.012372868908938,     0.001474050096262,    -0.000372548416048 ]
    - [     0.005598875063847,    -0.000809859302940,    -0.000498465953993 ]
    - [    -0.003410789563512,    -0.000252720252339,     0.000607116392565 ]
  - # (6, 29)
    - [    -0.004665506066562,    -0.002744124252176,     0.000104627701541 ]
    - [    -0.005793494702494,    -0.001545225695508,     0.001041199334487 ]
    - [     0.002232468576610,     0.000358253766250,    -0.000163561837566 ]
  - # (6, 30)
    - [    -0.004665506066562,     0.002744124252176,    -0.000104627701541 ]
    - [     0.005793494702494,    -0.001545225695508,     0.001041199334487 ]
    - [    -0.002232468576610,     0.000358253766250,    -0.000163561837566 ]
  - # (6, 31)
    - [     0.012372868908938,    -0.001474050096262,     0.000372548416048 ]
    - [    -0.005598875063847,    -0.000809859302940,    -0.000498465953993 ]
    - [     0.003410789563512,    -0.000252720252339,     0.000607116392565 ]
  - # (6, 32)
    - [    -0.008438170017199,    -0.001309277021913,    -0.003228096239681 ]
    - [    -0.001409164092530,    -0.003546025762130,     0.001393382263485 ]
    - [     0.000780055997783,     0.001316979305647,    -0.001024720063008 ]
  - # (6, 33)
    - [     0.228417216129911,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.651264792136356,     0.739608048595631 ]
    - [     0.000000000000000,     0.142757335313150,     0.075352474167495 ]
  - # (6, 34)
    - [    -0.018605487796153,    -0.011207456742396,     0.021236658059734 ]
    - [     0.003029252809974,    -0.011196453472075,     0.002671941190270 ]
    - [    -0.015041203246175,     0.003681990116862,     0.002369016778122 ]
  - # (6, 35)
    - [     0.001386496169859,     0.007536186694094,     0.003776430787057 ]
    - [     0.001065608634315,    -0.004704506401005,     0.001231783186429 ]
    - [    -0.001052815794095,    -0.001586613000096,    -0.001787647880515 ]
  - # (6, 36)
    - [    -0.000179064867064,    -0.005015531320914,    -0.001921082200935 ]
    - [     0.000386629601357,     0.000049127886984,     0.004733642924592 ]
    - [    -0.001259560341491,    -0.001241812918717,    -0.000072884316532 ]
  - # (6, 37)
    - [     0.000200983141830,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.002286206780618,     0.002571296511056 ]
    - [     0.000000000000000,     0.000832351557263,    -0.000668082671279 ]
  - # (6, 38)
    - [    -0.000179064867064,     0.005015531320914,     0.001921082200935 ]
    - [    -0.000386629601357,     0.000049127886984,     0.004733642924592 ]
    - [     0.001259560341491,    -0.001241812918717,    -0.000072884316532 ]
  - # (6, 39)
    - [     0.001386496169859,    -0.007536186694094,    -0.003776430787057 ]
    - [    -0.001065608634315,    -0.004704506401005,     0.001231783186429 ]
    - [     0.001052815794095,    -0.001586613000096,    -0.001787647880515 ]
  - # (6, 40)
    - [    -0.018605487796153,     0.011207456742396,    -0.021236658059734 ]
    - [    -0.003029252809974,    -0.011196453472075,     0.002671941190270 ]
    - [     0.015041203246175,     0.003681990116862,     0.002369016778122 ]
  - # (6, 41)
    - [     0.247831142248368,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.094212299437539,    -0.225015576578820 ]
    - [    -0.000000000000000,    -0.247090886597032,    -0.420752270752837 ]
  - # (6, 42)
    - [    -0.321427997584690,    -0.266077825760520,    -0.524409523894483 ]
    - [    -0.684287346593196,    -0.239671990873249,    -0.691949323319906 ]
    - [    -0.183800308922213,    -0.284951388059222,    -0.043335366448457 ]
  - # (6, 43)
    - [     0.048487737108448,    -0.080215571672763,    -0.052323206516777 ]
    - [     0.007328479486140,     0.037768198291679,     0.060925434782893 ]
    - [     0.004617330558345,     0.022654247664037,     0.051999152331258 ]
  - # (6, 44)
    - [    -0.009665480996354,     0.019197196976769,     0.017391688772517 ]
    - [     0.002841126640888,     0.014948812614404,     0.009495749636894 ]
    - [     0.007105288530814,    -0.001523620842258,    -0.001577912475075 ]
  - # (6, 45)
    - [    -0.000373796900645,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.007830400084915,    -0.003482819925358 ]
    - [    -0.000000000000000,    -0.000345073436989,    -0.000304551419786 ]
  - # (6, 46)
    - [    -0.009665480996354,    -0.019197196976769,    -0.017391688772517 ]
    - [    -0.002841126640888,     0.014948812614404,     0.009495749636894 ]
    - [    -0.007105288530814,    -0.001523620842258,    -0.001577912475075 ]
  - # (6, 47)
    - [     0.048487737108448,     0.080215571672763,     0.052323206516777 ]
    - [    -0.007328479486140,     0.037768198291679,     0.060925434782893 ]
    - [    -0.004617330558345,     0.022654247664037,     0.051999152331258 ]
  - # (6, 48)
    - [    -0.321427997584690,     0.266077825760520,     0.524409523894483 ]
    - [     0.684287346593196,    -0.239671990873249,    -0.691949323319906 ]
    - [     0.183800308922213,    -0.284951388059223,    -0.043335366448457 ]
  - # (6, 49)
    - [    -0.002090561587195,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006195055851484,     0.002575821493127 ]
    - [    -0.000000000000000,    -0.004704525658906,    -0.006026116943816 ]
  - # (6, 50)
    - [    -0.002696832347336,     0.014126930816114,    -0.008452094585222 ]
    - [     0.002688730195124,    -0.002309369961716,     0.006778857914053 ]
    - [    -0.003967396721867,     0.004226739592737,    -0.002008681302934 ]
  - # (6, 51)
    - [     0.002178311919579,     0.005379534720107,     0.002827186202832 ]
    - [    -0.001628428813529,    -0.005910976561232,     0.005736395274300 ]
    - [     0.000307220092318,     0.006671321115308,     0.001533720768544 ]
  - # (6, 52)
    - [    -0.001188038462988,    -0.013032673242031,    -0.000975480942650 ]
    - [    -0.001055684917055,    -0.003429183975150,     0.000209329636075 ]
    - [     0.001393697678142,    -0.004636555585227,    -0.003391909811341 ]
  - # (6, 53)
    - [    -0.002662181166279,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006410819993665,     0.006452194343405 ]
    - [     0.000000000000000,     0.001854557048877,     0.001868468250033 ]
  - # (6, 54)
    - [    -0.001188038462988,     0.013032673242031,     0.000975480942650 ]
    - [     0.001055684917055,    -0.003429183975150,     0.000209329636075 ]
    - [    -0.001393697678142,    -0.004636555585227,    -0.003391909811341 ]
  - # (6, 55)
    - [     0.002178311919579,    -0.005379534720107,    -0.002827186202832 ]
    - [     0.001628428813529,    -0.005910976561232,     0.005736395274300 ]
    - [    -0.000307220092318,     0.006671321115308,     0.001533720768544 ]
  - # (6, 56)
    - [    -0.002696832347336,    -0.014126930816114,     0.008452094585222 ]
    - [    -0.002688730195124,    -0.002309369961716,     0.006778857914053 ]
    - [     0.003967396721867,     0.004226739592737,    -0.002008681302934 ]
  - # (6, 57)
    - [    -0.002040260190397,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002063236282128,     0.007432941489467 ]
    - [     0.000000000000000,     0.001320258312624,     0.000216304402301 ]
  - # (6, 58)
    - [     0.000371324432076,     0.003372479811127,     0.001359325080338 ]
    - [     0.000906454565263,     0.000801803393305,     0.003866311968305 ]
    - [    -0.000272545493581,    -0.000253834907413,    -0.000649630311427 ]
  - # (6, 59)
    - [    -0.000205766064240,    -0.003705960067815,    -0.001119636627424 ]
    - [    -0.000573321888707,    -0.001541355705643,     0.003543574753744 ]
    - [    -0.000927271493470,     0.001089292108391,    -0.000036107777233 ]
  - # (6, 60)
    - [    -0.000209951059555,     0.001616843972650,     0.000295162909417 ]
    - [    -0.000220422522392,     0.000099132191870,     0.004205047777341 ]
    - [     0.000139371980786,     0.001225069889927,    -0.000618730317118 ]
  - # (6, 61)
    - [    -0.000792674106127,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.002101884671523,     0.003566694916758 ]
    - [     0.000000000000000,    -0.001820037039792,     0.000512817330758 ]
  - # (6, 62)
    - [    -0.000209951059555,    -0.001616843972650,    -0.000295162909417 ]
    - [     0.000220422522392,     0.000099132191870,     0.004205047777341 ]
    - [    -0.000139371980786,     0.001225069889927,    -0.000618730317118 ]
  - # (6, 63)
    - [    -0.000205766064240,     0.003705960067815,     0.001119636627424 ]
    - [     0.000573321888707,    -0.001541355705643,     0.003543574753744 ]
    - [     0.000927271493470,     0.001089292108391,    -0.000036107777232 ]
  - # (6, 64)
    - [     0.000371324432076,    -0.003372479811127,    -0.001359325080338 ]
    - [    -0.000906454565263,     0.000801803393305,     0.003866311968305 ]
    - [     0.000272545493581,    -0.000253834907413,    -0.000649630311427 ]
  - # (6, 65)
    - [    -0.034140968993523,    -0.398316557893235,     0.128033531622116 ]
    - [    -0.402623345428804,    -0.538915449129186,    -0.098094477622617 ]
    - [     0.124516236493112,    -0.083029927742975,     0.223386537629960 ]
  - # (6, 66)
    - [    -0.034140968993523,     0.398316557893235,    -0.128033531622116 ]
    - [     0.402623345428804,    -0.538915449129186,    -0.098094477622617 ]
    - [    -0.124516236493112,    -0.083029927742975,     0.223386537629960 ]
  - # (6, 67)
    - [     0.011528985938205,    -0.008166840559639,     0.013714901136425 ]
    - [     0.014427812870219,     0.033446812035697,     0.005632311323505 ]
    - [    -0.006421486454647,     0.018098704202784,    -0.007591517011001 ]
  - # (6, 68)
    - [    -0.000496578555826,     0.014354757228034,     0.000337724843472 ]
    - [    -0.002534598405567,     0.002386986888149,    -0.005384434242179 ]
    - [    -0.001747097968283,     0.000690005705041,    -0.001722797980412 ]
  - # (6, 69)
    - [    -0.002522259589564,     0.003588599537337,    -0.000092747967857 ]
    - [    -0.001931320280058,    -0.000491530308629,    -0.002886481907456 ]
    - [    -0.000972324189328,     0.002655643984263,     0.002723391795111 ]
  - # (6, 70)
    - [    -0.002522259589564,    -0.003588599537337,     0.000092747967857 ]
    - [     0.001931320280058,    -0.000491530308629,    -0.002886481907456 ]
    - [     0.000972324189328,     0.002655643984263,     0.002723391795111 ]
  - # (6, 71)
    - [    -0.000496578555826,    -0.014354757228034,    -0.000337724843472 ]
    - [     0.002534598405567,     0.002386986888149,    -0.005384434242179 ]
    - [     0.001747097968283,     0.000690005705041,    -0.001722797980412 ]
  - # (6, 72)
    - [     0.011528985938205,     0.008166840559639,    -0.013714901136425 ]
    - [    -0.014427812870219,     0.033446812035697,     0.005632311323505 ]
    - [     0.006421486454647,     0.018098704202784,    -0.007591517011001 ]
  - # (6, 73)
    - [    -0.078845538787108,     0.316630130822439,    -0.116240430979870 ]
    - [     0.268355520148442,    -0.487078356329752,    -0.035971904118532 ]
    - [    -0.193478316829659,     0.010444654361884,     0.328236429264511 ]
  - # (6, 74)
    - [    -0.078845538787108,    -0.316630130822439,     0.116240430979870 ]
    - [    -0.268355520148441,    -0.487078356329752,    -0.035971904118532 ]
    - [     0.193478316829659,     0.010444654361884,     0.328236429264511 ]
  - # (6, 75)
    - [    -0.013899910396513,    -0.040809592501870,    -0.011886034756673 ]
    - [     0.002118845168042,     0.024728285072534,     0.007939425591273 ]
    - [    -0.004111862463757,    -0.071466819108391,    -0.008554480193803 ]
  - # (6, 76)
    - [    -0.000191411491495,     0.019869751191704,     0.006194445809373 ]
    - [     0.000157792953251,    -0.006558614714077,    -0.010336005143142 ]
    - [     0.006384636453532,     0.026816341393389,     0.016575032796163 ]
  - # (6, 77)
    - [    -0.003754527862186,    -0.006969864857909,    -0.007865167933848 ]
    - [    -0.000811972740558,    -0.002036287032428,    -0.002568620664452 ]
    - [    -0.003318442607461,    -0.012421788402081,    -0.002973705084244 ]
  - # (6, 78)
    - [    -0.003754527862186,     0.006969864857909,     0.007865167933848 ]
    - [     0.000811972740558,    -0.002036287032428,    -0.002568620664452 ]
    - [     0.003318442607461,    -0.012421788402081,    -0.002973705084244 ]
  - # (6, 79)
    - [    -0.000191411491495,    -0.019869751191704,    -0.006194445809373 ]
    - [    -0.000157792953251,    -0.006558614714077,    -0.010336005143142 ]
    - [    -0.006384636453532,     0.026816341393389,     0.016575032796163 ]
  - # (6, 80)
    - [    -0.013899910396513,     0.040809592501870,     0.011886034756673 ]
    - [    -0.002118845168042,     0.024728285072534,     0.007939425591273 ]
    - [     0.004111862463757,    -0.071466819108391,    -0.008554480193803 ]
  - # (6, 81)
    - [    -0.001290946553722,    -0.001054601126363,     0.000595906340639 ]
    - [     0.000458260993851,     0.000386847361194,    -0.004706847414771 ]
    - [     0.000522446718329,    -0.005382634982675,     0.001513505089443 ]
  - # (6, 82)
    - [    -0.001290946553722,     0.001054601126363,    -0.000595906340639 ]
    - [    -0.000458260993851,     0.000386847361194,    -0.004706847414771 ]
    - [    -0.000522446718329,    -0.005382634982675,     0.001513505089443 ]
  - # (6, 83)
    - [    -0.000187331481275,    -0.005921027915943,    -0.000738551999509 ]
    - [     0.000255147378749,    -0.003509623427176,    -0.004124219151463 ]
    - [     0.000651135949976,    -0.001814262060287,    -0.002057303710385 ]
  - # (6, 84)
    - [    -0.000505679474831,    -0.002585706085218,     0.002488463542253 ]
    - [    -0.000188232258766,     0.005699009145209,    -0.003338484710503 ]
    - [     0.000660204152493,    -0.002915843936780,    -0.000306346180705 ]
  - # (6, 85)
    - [     0.000106870788814,     0.003014687054002,     0.000756508615138 ]
    - [     0.000424036395333,    -0.000551267059769,    -0.005048648948794 ]
    - [    -0.000055870681534,     0.001305957808996,    -0.000855433256171 ]
  - # (6, 86)
    - [     0.000106870788814,    -0.003014687054002,    -0.000756508615138 ]
    - [    -0.000424036395333,    -0.000551267059769,    -0.005048648948794 ]
    - [     0.000055870681534,     0.001305957808996,    -0.000855433256171 ]
  - # (6, 87)
    - [    -0.000505679474831,     0.002585706085218,    -0.002488463542253 ]
    - [     0.000188232258766,     0.005699009145209,    -0.003338484710503 ]
    - [    -0.000660204152493,    -0.002915843936780,    -0.000306346180705 ]
  - # (6, 88)
    - [    -0.000187331481275,     0.005921027915943,     0.000738551999509 ]
    - [    -0.000255147378749,    -0.003509623427176,    -0.004124219151463 ]
    - [    -0.000651135949976,    -0.001814262060287,    -0.002057303710386 ]
  - # (6, 89)
    - [     0.000933064569773,    -0.001360124139288,     0.002770549407963 ]
    - [    -0.001056088108394,     0.000397494059500,    -0.007603945769813 ]
    - [    -0.000051025929673,     0.000607167456542,    -0.000180587918428 ]
  - # (6, 90)
    - [     0.000933064569773,     0.001360124139288,    -0.002770549407963 ]
    - [     0.001056088108394,     0.000397494059500,    -0.007603945769813 ]
    - [     0.000051025929673,     0.000607167456542,    -0.000180587918428 ]
  - # (6, 91)
    - [     0.000030426901211,     0.002343488924530,     0.001613761783826 ]
    - [     0.003028777118156,    -0.000008264055485,    -0.005923244177515 ]
    - [     0.000902762057744,    -0.003010680187686,     0.000013784609056 ]
  - # (6, 92)
    - [     0.000709952914893,    -0.001382317327042,     0.000211939778904 ]
    - [    -0.000342747912816,     0.000297937975409,    -0.005008431425820 ]
    - [     0.000311787319451,     0.002500601524751,     0.000687603859652 ]
  - # (6, 93)
    - [    -0.000341813412056,    -0.000125444151158,    -0.000922735656203 ]
    - [    -0.000520636562500,     0.001326204736081,    -0.003546574722052 ]
    - [     0.000388022319314,    -0.000809575484619,    -0.000386946902840 ]
  - # (6, 94)
    - [    -0.000341813412056,     0.000125444151158,     0.000922735656203 ]
    - [     0.000520636562500,     0.001326204736081,    -0.003546574722052 ]
    - [    -0.000388022319314,    -0.000809575484619,    -0.000386946902840 ]
  - # (6, 95)
    - [     0.000709952914893,     0.001382317327042,    -0.000211939778904 ]
    - [     0.000342747912816,     0.000297937975409,    -0.005008431425820 ]
    - [    -0.000311787319451,     0.002500601524751,     0.000687603859652 ]
  - # (6, 96)
    - [     0.000030426901211,    -0.002343488924530,    -0.001613761783826 ]
    - [    -0.003028777118156,    -0.000008264055485,    -0.005923244177515 ]
    - [    -0.000902762057744,    -0.003010680187686,     0.000013784609056 ]
  - # (6, 97)
    - [    -1.492440387087913,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -3.714725162197454,     1.764165081438855 ]
    - [     0.000000000000000,     1.501597067698878,    -2.577979439023081 ]
  - # (6, 98)
    - [     0.079653896965659,     0.032327375089575,    -0.101915336882265 ]
    - [    -0.083133768374225,     0.048935359347898,    -0.051446819581043 ]
    - [    -0.022030883561831,    -0.035860267637095,    -0.049139016790097 ]
  - # (6, 99)
    - [    -0.071181682723657,    -0.006567988015032,     0.006691503828958 ]
    - [     0.051098823999336,    -0.013948796446210,    -0.001469783917320 ]
    - [     0.003557250215614,    -0.001185031464436,    -0.001787520913338 ]
  - # (6, 100)
    - [     0.009915759886176,    -0.016566284955384,     0.004198751329275 ]
    - [     0.018382964985102,     0.005651059055795,    -0.001026748417713 ]
    - [     0.001210767629846,     0.004717872286348,     0.000330967451474 ]
  - # (6, 101)
    - [     0.027828140464102,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.004478407028012,    -0.000041879990671 ]
    - [     0.000000000000000,    -0.004546966692805,    -0.005140855616227 ]
  - # (6, 102)
    - [     0.009915759886176,     0.016566284955384,    -0.004198751329275 ]
    - [    -0.018382964985102,     0.005651059055795,    -0.001026748417713 ]
    - [    -0.001210767629846,     0.004717872286348,     0.000330967451474 ]
  - # (6, 103)
    - [    -0.071181682723657,     0.006567988015032,    -0.006691503828958 ]
    - [    -0.051098823999336,    -0.013948796446210,    -0.001469783917320 ]
    - [    -0.003557250215614,    -0.001185031464436,    -0.001787520913338 ]
  - # (6, 104)
    - [     0.079653896965659,    -0.032327375089575,     0.101915336882265 ]
    - [     0.083133768374225,     0.048935359347898,    -0.051446819581043 ]
    - [     0.022030883561831,    -0.035860267637095,    -0.049139016790097 ]
  - # (6, 105)
    - [     0.004988869868897,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.387809819249935,    -0.051619003862408 ]
    - [     0.000000000000000,    -0.452916050129313,     0.046922128649883 ]
  - # (6, 106)
    - [    -0.027486858829857,     0.075144475766747,    -0.220276052846242 ]
    - [     0.041895529883197,     0.012129499950205,    -0.190193996451841 ]
    - [    -0.222478910742485,    -0.226436608372868,    -0.234124539252893 ]
  - # (6, 107)
    - [    -0.137078184213353,    -0.015843318842720,    -0.052597565545360 ]
    - [     0.099196105562688,    -0.037053590606070,     0.005595446999631 ]
    - [    -0.308460064064699,    -0.036862230304545,     0.063403987792722 ]
  - # (6, 108)
    - [     0.083886345405590,    -0.011400631084212,     0.021999634996171 ]
    - [    -0.004425559680766,    -0.003151462482005,     0.003973738967357 ]
    - [     0.176583743615177,    -0.044772753564263,    -0.001388341718317 ]
  - # (6, 109)
    - [    -0.016277020641769,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.009022002724809,    -0.006259836633248 ]
    - [    -0.000000000000000,     0.034868304741464,    -0.002698949006444 ]
  - # (6, 110)
    - [     0.083886345405590,     0.011400631084212,    -0.021999634996171 ]
    - [     0.004425559680766,    -0.003151462482005,     0.003973738967357 ]
    - [    -0.176583743615177,    -0.044772753564263,    -0.001388341718317 ]
  - # (6, 111)
    - [    -0.137078184213353,     0.015843318842720,     0.052597565545360 ]
    - [    -0.099196105562688,    -0.037053590606070,     0.005595446999631 ]
    - [     0.308460064064699,    -0.036862230304545,     0.063403987792722 ]
  - # (6, 112)
    - [    -0.027486858829857,    -0.075144475766747,     0.220276052846242 ]
    - [    -0.041895529883197,     0.012129499950205,    -0.190193996451841 ]
    - [     0.222478910742485,    -0.226436608372868,    -0.234124539252893 ]
  - # (6, 113)
    - [    -0.002750736229375,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.004981303636020,    -0.007523781604089 ]
    - [    -0.000000000000000,     0.002422722863248,    -0.001141364118468 ]
  - # (6, 114)
    - [     0.010484760962946,     0.009416038475455,     0.015014276263446 ]
    - [     0.005084714087833,     0.004323971610987,    -0.002022266604288 ]
    - [    -0.000394424560613,     0.002156956392934,     0.009161200168241 ]
  - # (6, 115)
    - [    -0.015385339441299,     0.004771909979403,     0.006347834716777 ]
    - [    -0.019809613407757,    -0.007799794003150,    -0.002371993494659 ]
    - [     0.000246111259948,    -0.002507424957574,     0.002002691399436 ]
  - # (6, 116)
    - [    -0.006046615623977,    -0.009102995632407,    -0.000066993219664 ]
    - [     0.023775791606755,    -0.001257896787191,    -0.003018245611393 ]
    - [    -0.008228993831596,    -0.002316625298035,    -0.004354129374243 ]
  - # (6, 117)
    - [     0.025909528055593,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.008537218131811,    -0.000934485459749 ]
    - [    -0.000000000000000,    -0.006489744150784,    -0.001861651240929 ]
  - # (6, 118)
    - [    -0.006046615623977,     0.009102995632407,     0.000066993219664 ]
    - [    -0.023775791606755,    -0.001257896787191,    -0.003018245611393 ]
    - [     0.008228993831596,    -0.002316625298035,    -0.004354129374243 ]
  - # (6, 119)
    - [    -0.015385339441299,    -0.004771909979403,    -0.006347834716777 ]
    - [     0.019809613407757,    -0.007799794003150,    -0.002371993494659 ]
    - [    -0.000246111259948,    -0.002507424957574,     0.002002691399436 ]
  - # (6, 120)
    - [     0.010484760962946,    -0.009416038475455,    -0.015014276263446 ]
    - [    -0.005084714087833,     0.004323971610987,    -0.002022266604287 ]
    - [     0.000394424560613,     0.002156956392934,     0.009161200168241 ]
  - # (6, 121)
    - [     0.014175236379502,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.009512232412845,     0.001530101679940 ]
    - [    -0.000000000000000,    -0.006246774667654,    -0.001406553360111 ]
  - # (6, 122)
    - [    -0.010581453751099,    -0.004711834787323,    -0.009577260802974 ]
    - [    -0.030531549482616,     0.007922369589847,     0.010002493171109 ]
    - [     0.005011850943086,     0.001817676489237,     0.005486279956801 ]
  - # (6, 123)
    - [    -0.003695006552456,    -0.002818572081802,    -0.002366557912068 ]
    - [     0.013330571237503,     0.005596128258822,    -0.000153936571130 ]
    - [    -0.000247288394120,    -0.003363653031002,    -0.002571061348090 ]
  - # (6, 124)
    - [     0.008005727417502,     0.002416459583848,     0.000529202927928 ]
    - [    -0.007946774891498,     0.001927930204126,     0.000479849910950 ]
    - [    -0.003322081912188,    -0.002501272828037,     0.000207243605802 ]
  - # (6, 125)
    - [    -0.010443585997511,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.001284913435620,    -0.000896646991853 ]
    - [     0.000000000000000,     0.000287815088884,    -0.001691615341967 ]
  - # (6, 126)
    - [     0.008005727417502,    -0.002416459583848,    -0.000529202927928 ]
    - [     0.007946774891498,     0.001927930204126,     0.000479849910950 ]
    - [     0.003322081912188,    -0.002501272828037,     0.000207243605802 ]
  - # (6, 127)
    - [    -0.003695006552456,     0.002818572081802,     0.002366557912068 ]
    - [    -0.013330571237503,     0.005596128258822,    -0.000153936571130 ]
    - [     0.000247288394120,    -0.003363653031002,    -0.002571061348090 ]
  - # (6, 128)
    - [    -0.010581453751099,     0.004711834787323,     0.009577260802974 ]
    - [     0.030531549482616,     0.007922369589847,     0.010002493171109 ]
    - [    -0.005011850943086,     0.001817676489237,     0.005486279956801 ]
  - # (6, 129)
    - [    -0.326279457432325,    -0.238511927389859,     0.638342332971794 ]
    - [    -0.238511927389859,     0.000026788490352,     0.327911158822116 ]
    - [     0.638342332971794,     0.327911158822116,    -0.900340961937763 ]
  - # (6, 130)
    - [    -0.326279457432325,     0.238511927389860,    -0.638342332971794 ]
    - [     0.238511927389860,     0.000026788490352,     0.327911158822116 ]
    - [    -0.638342332971794,     0.327911158822116,    -0.900340961937764 ]
  - # (6, 131)
    - [     0.011670535828841,     0.020398797157353,     0.004109778530305 ]
    - [     0.020398797157353,    -0.040505570301062,    -0.004416037829630 ]
    - [     0.004109778530305,    -0.004416037829630,    -0.010751856804618 ]
  - # (6, 132)
    - [     0.013609524187980,    -0.005488977866810,    -0.005012515225547 ]
    - [    -0.005488977866810,     0.004066401655525,    -0.001295280146028 ]
    - [    -0.005012515225547,    -0.001295280146028,    -0.004196543296836 ]
  - # (6, 133)
    - [    -0.006330078230304,    -0.004526085879051,     0.001319938336956 ]
    - [    -0.004526085879051,     0.006734430449288,     0.001297457753577 ]
    - [     0.001319938336956,     0.001297457753577,    -0.000063481236148 ]
  - # (6, 134)
    - [    -0.006330078230304,     0.004526085879051,    -0.001319938336956 ]
    - [     0.004526085879051,     0.006734430449288,     0.001297457753577 ]
    - [    -0.001319938336956,     0.001297457753577,    -0.000063481236148 ]
  - # (6, 135)
    - [     0.013609524187980,     0.005488977866810,     0.005012515225547 ]
    - [     0.005488977866810,     0.004066401655525,    -0.001295280146028 ]
    - [     0.005012515225547,    -0.001295280146028,    -0.004196543296836 ]
  - # (6, 136)
    - [     0.011670535828841,    -0.020398797157353,    -0.004109778530305 ]
    - [    -0.020398797157353,    -0.040505570301062,    -0.004416037829630 ]
    - [    -0.004109778530305,    -0.004416037829630,    -0.010751856804618 ]
  - # (6, 137)
    - [    -0.043401941070245,    -0.010682445161980,     0.040333643628030 ]
    - [    -0.010682445161980,     0.025882815255914,    -0.010567473608980 ]
    - [     0.040333643628030,    -0.010567473608980,     0.020449770953027 ]
  - # (6, 138)
    - [    -0.043401941070245,     0.010682445161980,    -0.040333643628030 ]
    - [     0.010682445161980,     0.025882815255914,    -0.010567473608980 ]
    - [    -0.040333643628030,    -0.010567473608980,     0.020449770953027 ]
  - # (6, 139)
    - [     0.035339518241599,    -0.021082544206344,     0.036670584001079 ]
    - [    -0.021082544206344,    -0.021741167771361,     0.046552545352398 ]
    - [     0.036670584001079,     0.046552545352398,     0.046907291359020 ]
  - # (6, 140)
    - [     0.023730436040788,    -0.031330898642756,     0.014217628016942 ]
    - [    -0.031330898642756,     0.019031724846011,    -0.011274693844696 ]
    - [     0.014217628016942,    -0.011274693844696,    -0.028351141494507 ]
  - # (6, 141)
    - [    -0.013570334599041,     0.004793982349171,    -0.014587085701495 ]
    - [     0.004793982349171,     0.007024395157545,     0.009338226152564 ]
    - [    -0.014587085701495,     0.009338226152564,     0.010309116448471 ]
  - # (6, 142)
    - [    -0.013570334599041,    -0.004793982349171,     0.014587085701495 ]
    - [    -0.004793982349171,     0.007024395157545,     0.009338226152564 ]
    - [     0.014587085701495,     0.009338226152564,     0.010309116448471 ]
  - # (6, 143)
    - [     0.023730436040788,     0.031330898642756,    -0.014217628016942 ]
    - [     0.031330898642756,     0.019031724846011,    -0.011274693844696 ]
    - [    -0.014217628016942,    -0.011274693844696,    -0.028351141494507 ]
  - # (6, 144)
    - [     0.035339518241599,     0.021082544206344,    -0.036670584001079 ]
    - [     0.021082544206344,    -0.021741167771361,     0.046552545352398 ]
    - [    -0.036670584001079,     0.046552545352398,     0.046907291359020 ]
  - # (6, 145)
    - [     0.000335030756187,     0.000763534450478,     0.002437273379487 ]
    - [     0.000763534450478,     0.003659862993283,     0.002376312769149 ]
    - [     0.002437273379487,     0.002376312769149,     0.003663092623895 ]
  - # (6, 146)
    - [     0.000335030756187,    -0.000763534450478,    -0.002437273379487 ]
    - [    -0.000763534450478,     0.003659862993283,     0.002376312769149 ]
    - [    -0.002437273379487,     0.002376312769149,     0.003663092623895 ]
  - # (6, 147)
    - [    -0.000816827596416,     0.002471440621407,    -0.003799570671774 ]
    - [     0.002471440621407,     0.003002542899119,     0.001912655737797 ]
    - [    -0.003799570671774,     0.001912655737797,    -0.001255799789432 ]
  - # (6, 148)
    - [     0.004843387218739,    -0.001027127814136,    -0.001223566692366 ]
    - [    -0.001027127814136,    -0.002782958298604,     0.003253458401339 ]
    - [    -0.001223566692366,     0.003253458401339,     0.002444007845687 ]
  - # (6, 149)
    - [    -0.005538320755992,    -0.006178424016960,     0.002678014468206 ]
    - [    -0.006178424016960,     0.004805453471902,     0.000214707047754 ]
    - [     0.002678014468206,     0.000214707047754,     0.000673549165553 ]
  - # (6, 150)
    - [    -0.005538320755992,     0.006178424016960,    -0.002678014468206 ]
    - [     0.006178424016960,     0.004805453471902,     0.000214707047754 ]
    - [    -0.002678014468206,     0.000214707047754,     0.000673549165553 ]
  - # (6, 151)
    - [     0.004843387218739,     0.001027127814136,     0.001223566692366 ]
    - [     0.001027127814136,    -0.002782958298604,     0.003253458401339 ]
    - [     0.001223566692366,     0.003253458401339,     0.002444007845687 ]
  - # (6, 152)
    - [    -0.000816827596416,    -0.002471440621407,     0.003799570671774 ]
    - [    -0.002471440621407,     0.003002542899119,     0.001912655737797 ]
    - [     0.003799570671774,     0.001912655737797,    -0.001255799789432 ]
  - # (6, 153)
    - [     0.021935558826953,    -0.023445285130556,     0.027599598479294 ]
    - [    -0.023445285130556,    -0.013699487685561,    -0.010840534988217 ]
    - [     0.027599598479294,    -0.010840534988217,     0.028567047869450 ]
  - # (6, 154)
    - [     0.021935558826953,     0.023445285130556,    -0.027599598479294 ]
    - [     0.023445285130556,    -0.013699487685561,    -0.010840534988217 ]
    - [    -0.027599598479294,    -0.010840534988217,     0.028567047869450 ]
  - # (6, 155)
    - [     0.000975005476730,    -0.003651745486633,    -0.003854776270001 ]
    - [    -0.003651745486633,    -0.006341676029146,     0.003239229647070 ]
    - [    -0.003854776270001,     0.003239229647070,     0.004469802125087 ]
  - # (6, 156)
    - [    -0.002482143472692,     0.000471236097715,     0.001593536033265 ]
    - [     0.000471236097715,     0.004031939203286,     0.001188249236593 ]
    - [     0.001593536033265,     0.001188249236593,     0.000252474795719 ]
  - # (6, 157)
    - [     0.002431366415130,     0.001507359057866,    -0.002068408209867 ]
    - [     0.001507359057866,     0.001660854976171,     0.000728074201437 ]
    - [    -0.002068408209867,     0.000728074201438,     0.000446959657150 ]
  - # (6, 158)
    - [     0.002431366415130,    -0.001507359057866,     0.002068408209867 ]
    - [    -0.001507359057866,     0.001660854976171,     0.000728074201437 ]
    - [     0.002068408209867,     0.000728074201438,     0.000446959657150 ]
  - # (6, 159)
    - [    -0.002482143472692,    -0.000471236097715,    -0.001593536033265 ]
    - [    -0.000471236097715,     0.004031939203286,     0.001188249236593 ]
    - [    -0.001593536033265,     0.001188249236593,     0.000252474795719 ]
  - # (6, 160)
    - [     0.000975005476730,     0.003651745486633,     0.003854776270001 ]
    - [     0.003651745486633,    -0.006341676029146,     0.003239229647070 ]
    - [     0.003854776270001,     0.003239229647070,     0.004469802125087 ]
  - # (6, 161)
    - [    11.455557508303222,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    12.513713290229713,     1.421124727870775 ]
    - [     0.000000000000000,     1.421124727870775,     9.585258699162273 ]
  - # (6, 162)
    - [    -0.940832724633882,    -0.200529382643543,    -0.156119514514343 ]
    - [     0.200529382643544,     0.216743303233949,     0.150653807123424 ]
    - [     0.156119514514343,     0.150653807123424,     0.351999429106920 ]
  - # (6, 163)
    - [     0.074430455620442,     0.042891429053652,     0.006227552967942 ]
    - [    -0.042891429053652,     0.014335424277607,    -0.017159405525355 ]
    - [    -0.006227552967942,    -0.017159405525355,    -0.030943282461283 ]
  - # (6, 164)
    - [    -0.033548344812576,    -0.001490596617664,    -0.006796245645306 ]
    - [     0.001490596617664,    -0.010406430315509,    -0.005771532192781 ]
    - [     0.006796245645306,    -0.005771532192781,    -0.008482506681083 ]
  - # (6, 165)
    - [     0.005900160522908,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.001867832815780,    -0.004005654440057 ]
    - [     0.000000000000000,    -0.004005654440057,     0.014325498530576 ]
  - # (6, 166)
    - [    -0.033548344812576,     0.001490596617664,     0.006796245645306 ]
    - [    -0.001490596617664,    -0.010406430315509,    -0.005771532192781 ]
    - [    -0.006796245645306,    -0.005771532192781,    -0.008482506681083 ]
  - # (6, 167)
    - [     0.074430455620442,    -0.042891429053652,    -0.006227552967942 ]
    - [     0.042891429053652,     0.014335424277607,    -0.017159405525355 ]
    - [     0.006227552967942,    -0.017159405525355,    -0.030943282461283 ]
  - # (6, 168)
    - [    -0.940832724633882,     0.200529382643544,     0.156119514514343 ]
    - [    -0.200529382643543,     0.216743303233949,     0.150653807123424 ]
    - [    -0.156119514514343,     0.150653807123424,     0.351999429106920 ]
  - # (6, 169)
    - [     0.006227435198717,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.010866081087356,    -0.011201170139427 ]
    - [    -0.000000000000000,    -0.005238107455291,    -0.026424357048464 ]
  - # (6, 170)
    - [     0.000520490656398,    -0.042409821504147,     0.015487939927512 ]
    - [     0.001666440590307,    -0.024684878818272,    -0.000853833488559 ]
    - [     0.030508737782337,    -0.022902187710236,     0.013736105060049 ]
  - # (6, 171)
    - [     0.003962911976446,    -0.009750202004912,     0.002077098219370 ]
    - [     0.001528548710267,     0.004158388494026,     0.002027420696812 ]
    - [    -0.006546564600453,    -0.002588983075104,    -0.007412678258992 ]
  - # (6, 172)
    - [     0.005083559904290,     0.006592657022975,     0.002066941023057 ]
    - [    -0.006724531810922,    -0.000851058499614,    -0.002342521636624 ]
    - [     0.003604572525552,     0.000453868121449,     0.000831242898834 ]
  - # (6, 173)
    - [    -0.012024051235451,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.007242835938567,    -0.000391049740213 ]
    - [     0.000000000000000,    -0.001877505644121,    -0.002115525687214 ]
  - # (6, 174)
    - [     0.005083559904290,    -0.006592657022975,    -0.002066941023057 ]
    - [     0.006724531810922,    -0.000851058499614,    -0.002342521636624 ]
    - [    -0.003604572525552,     0.000453868121449,     0.000831242898834 ]
  - # (6, 175)
    - [     0.003962911976446,     0.009750202004912,    -0.002077098219370 ]
    - [    -0.001528548710267,     0.004158388494026,     0.002027420696812 ]
    - [     0.006546564600453,    -0.002588983075104,    -0.007412678258992 ]
  - # (6, 176)
    - [     0.000520490656398,     0.042409821504147,    -0.015487939927512 ]
    - [    -0.001666440590307,    -0.024684878818272,    -0.000853833488559 ]
    - [    -0.030508737782337,    -0.022902187710236,     0.013736105060049 ]
  - # (6, 177)
    - [    -0.004813278792875,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.002254675315300,    -0.001196493865435 ]
    - [     0.000000000000000,    -0.001196493865435,    -0.001850903174658 ]
  - # (6, 178)
    - [     0.001007695738717,    -0.000719239020361,    -0.000736579897861 ]
    - [     0.000719239020361,    -0.001048456529085,    -0.000987913808291 ]
    - [     0.000736579897861,    -0.000987913808291,     0.000064426158156 ]
  - # (6, 179)
    - [    -0.000004889945883,     0.002180952591413,    -0.000353906129483 ]
    - [    -0.002180952591413,    -0.001652656836697,    -0.001470208558680 ]
    - [     0.000353906129483,    -0.001470208558680,     0.000436022168567 ]
  - # (6, 180)
    - [    -0.004041401783827,    -0.001648404382980,    -0.001156612725788 ]
    - [     0.001648404382980,    -0.003301535160858,    -0.000347708351652 ]
    - [     0.001156612725788,    -0.000347708351652,    -0.002235817871511 ]
  - # (6, 181)
    - [     0.005703406672350,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.001248449786058,    -0.001614942333117 ]
    - [    -0.000000000000000,    -0.001614942333117,     0.000846600005254 ]
  - # (6, 182)
    - [    -0.004041401783827,     0.001648404382980,     0.001156612725788 ]
    - [    -0.001648404382980,    -0.003301535160858,    -0.000347708351652 ]
    - [    -0.001156612725788,    -0.000347708351652,    -0.002235817871511 ]
  - # (6, 183)
    - [    -0.000004889945883,    -0.002180952591413,     0.000353906129483 ]
    - [     0.002180952591413,    -0.001652656836697,    -0.001470208558680 ]
    - [    -0.000353906129483,    -0.001470208558680,     0.000436022168567 ]
  - # (6, 184)
    - [     0.001007695738717,     0.000719239020361,     0.000736579897861 ]
    - [    -0.000719239020361,    -0.001048456529085,    -0.000987913808291 ]
    - [    -0.000736579897861,    -0.000987913808291,     0.000064426158156 ]
  - # (6, 185)
    - [     0.006227435198717,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.010866081087356,    -0.005238107455291 ]
    - [    -0.000000000000000,    -0.011201170139427,    -0.026424357048464 ]
  - # (6, 186)
    - [     0.000520490656398,    -0.001666440590307,    -0.030508737782337 ]
    - [     0.042409821504147,    -0.024684878818272,    -0.022902187710236 ]
    - [    -0.015487939927512,    -0.000853833488559,     0.013736105060049 ]
  - # (6, 187)
    - [     0.003962911976446,    -0.001528548710267,     0.006546564600453 ]
    - [     0.009750202004912,     0.004158388494026,    -0.002588983075104 ]
    - [    -0.002077098219370,     0.002027420696812,    -0.007412678258992 ]
  - # (6, 188)
    - [     0.005083559904290,     0.006724531810922,    -0.003604572525552 ]
    - [    -0.006592657022975,    -0.000851058499614,     0.000453868121449 ]
    - [    -0.002066941023057,    -0.002342521636624,     0.000831242898834 ]
  - # (6, 189)
    - [    -0.012024051235451,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.007242835938567,    -0.001877505644121 ]
    - [    -0.000000000000000,    -0.000391049740213,    -0.002115525687214 ]
  - # (6, 190)
    - [     0.005083559904290,    -0.006724531810922,     0.003604572525552 ]
    - [     0.006592657022975,    -0.000851058499614,     0.000453868121449 ]
    - [     0.002066941023057,    -0.002342521636624,     0.000831242898834 ]
  - # (6, 191)
    - [     0.003962911976446,     0.001528548710267,    -0.006546564600453 ]
    - [    -0.009750202004912,     0.004158388494026,    -0.002588983075104 ]
    - [     0.002077098219370,     0.002027420696812,    -0.007412678258992 ]
  - # (6, 192)
    - [     0.000520490656398,     0.001666440590307,     0.030508737782337 ]
    - [    -0.042409821504147,    -0.024684878818272,    -0.022902187710236 ]
    - [     0.015487939927512,    -0.000853833488559,     0.013736105060049 ]

==> 08-applied-many-times-TiSe2/phonopy-TiSe2-2x2-Gamma.yaml <==
phonopy:
  version: 2.10.0
  frequency_unit_conversion_factor: 15.633302
  symmetry_tolerance: 1.00000e-05

physical_unit:
  atomic_mass: "AMU"

space_group:
  type: "P1"
  number: 1
  Hall_symbol: "P 1"

supercell_matrix:
- [   2,   0,   0 ]
- [   0,   2,   0 ]
- [   0,   0,   1 ]

primitive_cell:
  lattice:
  - [     7.078395607179885,    -0.001555040879276,     0.000000000000000 ] # a
  - [    -3.540539614280088,     6.132787976507477,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.999355045361500,  0.010594624510178,  0.499980647371717 ]
    mass: 47.867000
  - symbol: Ti # 2
    coordinates: [  0.488004658855000,  0.989439255059005,  0.500023714754232 ]
    mass: 47.867000
  - symbol: Ti # 3
    coordinates: [  0.000689499570654,  0.499248388301321,  0.500000575127906 ]
    mass: 47.867000
  - symbol: Ti # 4
    coordinates: [  0.512069810077062,  0.500796837858329,  0.499994074743134 ]
    mass: 47.867000
  - symbol: Se # 5
    coordinates: [  0.333369513199576,  0.166483443139540,  0.585517474439873 ]
    mass: 78.960000
  - symbol: Se # 6
    coordinates: [  0.837278940286353,  0.167583323890929,  0.586066804021661 ]
    mass: 78.960000
  - symbol: Se # 7
    coordinates: [  0.332724724606656,  0.669836168300609,  0.586013243058643 ]
    mass: 78.960000
  - symbol: Se # 8
    coordinates: [  0.830111837843656,  0.663283737311525,  0.586031618105542 ]
    mass: 78.960000
  - symbol: Se # 9
    coordinates: [  0.162636267137610,  0.330087660221234,  0.413951588342384 ]
    mass: 78.960000
  - symbol: Se # 10
    coordinates: [  0.667172133345664,  0.336761505108251,  0.414006556848289 ]
    mass: 78.960000
  - symbol: Se # 11
    coordinates: [  0.169862933593682,  0.832871210925113,  0.413943759965847 ]
    mass: 78.960000
  - symbol: Se # 12
    coordinates: [  0.666724679263305,  0.833014191024942,  0.414469922976716 ]
    mass: 78.960000
  reciprocal_lattice: # without 2pi
  - [     0.141292872080967,     0.081570243865329,    -0.000000000000000 ] # a*
  - [     0.000035826477758,     0.163078659965887,    -0.000000000000000 ] # b*
  - [     0.000000000000000,     0.000000000000000,     0.055232808744035 ] # c*

unit_cell:
  lattice:
  - [     7.078395607179885,    -0.001555040879276,     0.000000000000000 ] # a
  - [    -3.540539614280088,     6.132787976507477,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.999355045361500,  0.010594624510178,  0.499980647371717 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 2
    coordinates: [  0.488004658855000,  0.989439255059005,  0.500023714754232 ]
    mass: 47.867000
    reduced_to: 2
  - symbol: Ti # 3
    coordinates: [  0.000689499570654,  0.499248388301321,  0.500000575127906 ]
    mass: 47.867000
    reduced_to: 3
  - symbol: Ti # 4
    coordinates: [  0.512069810077062,  0.500796837858329,  0.499994074743134 ]
    mass: 47.867000
    reduced_to: 4
  - symbol: Se # 5
    coordinates: [  0.333369513199576,  0.166483443139540,  0.585517474439873 ]
    mass: 78.960000
    reduced_to: 5
  - symbol: Se # 6
    coordinates: [  0.837278940286353,  0.167583323890929,  0.586066804021661 ]
    mass: 78.960000
    reduced_to: 6
  - symbol: Se # 7
    coordinates: [  0.332724724606656,  0.669836168300609,  0.586013243058643 ]
    mass: 78.960000
    reduced_to: 7
  - symbol: Se # 8
    coordinates: [  0.830111837843656,  0.663283737311525,  0.586031618105542 ]
    mass: 78.960000
    reduced_to: 8
  - symbol: Se # 9
    coordinates: [  0.162636267137610,  0.330087660221234,  0.413951588342384 ]
    mass: 78.960000
    reduced_to: 9
  - symbol: Se # 10
    coordinates: [  0.667172133345664,  0.336761505108251,  0.414006556848289 ]
    mass: 78.960000
    reduced_to: 10
  - symbol: Se # 11
    coordinates: [  0.169862933593682,  0.832871210925113,  0.413943759965847 ]
    mass: 78.960000
    reduced_to: 11
  - symbol: Se # 12
    coordinates: [  0.666724679263305,  0.833014191024942,  0.414469922976716 ]
    mass: 78.960000
    reduced_to: 12

supercell:
  lattice:
  - [    14.156791214359771,    -0.003110081758552,     0.000000000000000 ] # a
  - [    -7.081079228560175,    12.265575953014954,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.499677522680750,  0.005297312255089,  0.499980647371717 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 2
    coordinates: [  0.999677522680750,  0.005297312255089,  0.499980647371717 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 3
    coordinates: [  0.499677522680750,  0.505297312255089,  0.499980647371717 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 4
    coordinates: [  0.999677522680750,  0.505297312255089,  0.499980647371717 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 5
    coordinates: [  0.244002329427500,  0.494719627529502,  0.500023714754232 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 6
    coordinates: [  0.744002329427500,  0.494719627529502,  0.500023714754232 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 7
    coordinates: [  0.244002329427500,  0.994719627529502,  0.500023714754232 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 8
    coordinates: [  0.744002329427500,  0.994719627529502,  0.500023714754232 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 9
    coordinates: [  0.000344749785327,  0.249624194150661,  0.500000575127906 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 10
    coordinates: [  0.500344749785327,  0.249624194150661,  0.500000575127906 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 11
    coordinates: [  0.000344749785327,  0.749624194150661,  0.500000575127906 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 12
    coordinates: [  0.500344749785327,  0.749624194150661,  0.500000575127906 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 13
    coordinates: [  0.256034905038531,  0.250398418929164,  0.499994074743134 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Ti # 14
    coordinates: [  0.756034905038531,  0.250398418929164,  0.499994074743134 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Ti # 15
    coordinates: [  0.256034905038531,  0.750398418929164,  0.499994074743134 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Ti # 16
    coordinates: [  0.756034905038531,  0.750398418929164,  0.499994074743134 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Se # 17
    coordinates: [  0.166684756599788,  0.083241721569770,  0.585517474439873 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 18
    coordinates: [  0.666684756599788,  0.083241721569770,  0.585517474439873 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 19
    coordinates: [  0.166684756599788,  0.583241721569770,  0.585517474439873 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 20
    coordinates: [  0.666684756599788,  0.583241721569770,  0.585517474439873 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 21
    coordinates: [  0.418639470143177,  0.083791661945465,  0.586066804021661 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 22
    coordinates: [  0.918639470143177,  0.083791661945465,  0.586066804021661 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 23
    coordinates: [  0.418639470143177,  0.583791661945465,  0.586066804021661 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 24
    coordinates: [  0.918639470143177,  0.583791661945465,  0.586066804021661 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 25
    coordinates: [  0.166362362303328,  0.334918084150304,  0.586013243058643 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 26
    coordinates: [  0.666362362303328,  0.334918084150304,  0.586013243058643 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 27
    coordinates: [  0.166362362303328,  0.834918084150304,  0.586013243058643 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 28
    coordinates: [  0.666362362303328,  0.834918084150304,  0.586013243058643 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 29
    coordinates: [  0.415055918921828,  0.331641868655762,  0.586031618105542 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 30
    coordinates: [  0.915055918921828,  0.331641868655762,  0.586031618105542 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 31
    coordinates: [  0.415055918921828,  0.831641868655762,  0.586031618105542 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 32
    coordinates: [  0.915055918921828,  0.831641868655762,  0.586031618105542 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 33
    coordinates: [  0.081318133568805,  0.165043830110617,  0.413951588342384 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 34
    coordinates: [  0.581318133568805,  0.165043830110617,  0.413951588342384 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 35
    coordinates: [  0.081318133568805,  0.665043830110617,  0.413951588342384 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 36
    coordinates: [  0.581318133568805,  0.665043830110617,  0.413951588342384 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 37
    coordinates: [  0.333586066672832,  0.168380752554125,  0.414006556848289 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 38
    coordinates: [  0.833586066672832,  0.168380752554125,  0.414006556848289 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 39
    coordinates: [  0.333586066672832,  0.668380752554125,  0.414006556848289 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 40
    coordinates: [  0.833586066672832,  0.668380752554125,  0.414006556848289 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 41
    coordinates: [  0.084931466796841,  0.416435605462557,  0.413943759965847 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 42
    coordinates: [  0.584931466796841,  0.416435605462557,  0.413943759965847 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 43
    coordinates: [  0.084931466796841,  0.916435605462557,  0.413943759965847 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 44
    coordinates: [  0.584931466796841,  0.916435605462557,  0.413943759965847 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 45
    coordinates: [  0.333362339631653,  0.416507095512471,  0.414469922976716 ]
    mass: 78.960000
    reduced_to: 45
  - symbol: Se # 46
    coordinates: [  0.833362339631653,  0.416507095512471,  0.414469922976716 ]
    mass: 78.960000
    reduced_to: 45
  - symbol: Se # 47
    coordinates: [  0.333362339631653,  0.916507095512471,  0.414469922976716 ]
    mass: 78.960000
    reduced_to: 45
  - symbol: Se # 48
    coordinates: [  0.833362339631653,  0.916507095512471,  0.414469922976716 ]
    mass: 78.960000
    reduced_to: 45

displacements:
- atom:    1
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.3789091922611510,  0.0068571758829627,  0.0021354566585978 ]
  - [   0.0405181856185223,  0.0036188425124065,  0.0039740357082649 ]
  - [   0.0142163920498388, -0.0132146884182759,  0.0009673661639635 ]
  - [   0.0144165926867968,  0.0180213380273716,  0.0060329792997232 ]
  - [   0.0020814128786799, -0.0032048583409543, -0.0026858686305726 ]
  - [  -0.0051987804406542, -0.0052307859986227, -0.0033762222758924 ]
  - [   0.1081829472545116, -0.0030400971493678, -0.0056302716062004 ]
  - [   0.1213026857493890, -0.0110890783113239, -0.0005756617072584 ]
  - [  -0.0151437071506937,  0.0005635387863454, -0.0023039347894449 ]
  - [  -0.0074095110542564, -0.0753238400778147,  0.0419988837643040 ]
  - [  -0.0143364037961699,  0.0018299986648046, -0.0023276834172937 ]
  - [  -0.0112301636630006, -0.0545801797782503,  0.0291632040220162 ]
  - [  -0.0116810436797640, -0.0016291369571138,  0.0030621219157471 ]
  - [  -0.0012473408734540,  0.0648034350563230, -0.0368514724826464 ]
  - [  -0.0076679643101817,  0.0618315119949179, -0.0350068527832747 ]
  - [  -0.0063419021996068, -0.0034787023977751,  0.0011666664190033 ]
  - [  -0.0230815651756634,  0.0044992064054148, -0.0004320492785810 ]
  - [   0.0579367052589300,  0.0158835441904348,  0.0794384047692955 ]
  - [  -0.0029622581542836, -0.0093908302394284,  0.0019837186436889 ]
  - [   0.0019761081978660,  0.0032845089189813, -0.0002645920498774 ]
  - [   0.0740489385557631, -0.0228043762962633, -0.0978030919640298 ]
  - [  -0.0153891194443843, -0.0066183961809767, -0.0040298866463041 ]
  - [   0.0026816934609725,  0.0067290402806333, -0.0034837459276752 ]
  - [   0.0086947250627255, -0.0049935265346975, -0.0029262421609141 ]
  - [   0.0097721803990313,  0.0013606166819358, -0.0005391196279415 ]
  - [   0.0172958554254471,  0.0011561558381786, -0.0002646689892668 ]
  - [   0.0126304261145871, -0.0007118662516183,  0.0011061177596373 ]
  - [   0.0133479478296922,  0.0048218356717240, -0.0007654876943005 ]
  - [  -0.0047125302530256,  0.0076816449669947, -0.0039006124467897 ]
  - [  -0.0046526381172665, -0.0120321806924489,  0.0028459859637886 ]
  - [   0.0209971492028740, -0.0014761793201541,  0.0015338465076976 ]
  - [   0.0008883245305651, -0.0018295529325851, -0.0008411704765295 ]
  - [   0.0015860767362786,  0.0000858506247967,  0.0011536645070789 ]
  - [   0.0194152327684362, -0.0026413181135011, -0.0022428058974157 ]
  - [  -0.0056102221119652, -0.0095948553551271,  0.0011918498671228 ]
  - [  -0.0066047962894720,  0.0114059767340750,  0.0015296317764368 ]
  - [   0.0002709535991056,  0.0005099206385171, -0.0023640150218156 ]
  - [  -0.0012516494788808,  0.0023619437249740,  0.0030262683602094 ]
  - [   0.0001731609091439,  0.0003664760625023,  0.0002344119583802 ]
  - [  -0.0069252057843208,  0.0009760052300862,  0.0004029310899277 ]
  - [   0.0019903485009055,  0.0042659921844458,  0.0025060646637286 ]
  - [  -0.0011716787757955,  0.0195237998360733,  0.0021282941393317 ]
  - [  -0.0227210651777957,  0.0017154710067252,  0.0036205986087213 ]
  - [   0.0245542114115129, -0.0016402629197769, -0.0502021127454063 ]
  - [  -0.0050897951422575, -0.0001329310735037, -0.0004777730500850 ]
  - [  -0.0093011565431720, -0.0149630254190115, -0.0002505333391392 ]
  - [   0.0307374428819001,  0.0132077947095610,  0.0678052287313389 ]
  - [  -0.0310760072062600,  0.0022590441274052,  0.0005381437106510 ]
- atom:    1
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.3960252814345667, -0.0106699526283787, -0.0072113655296952 ]
  - [  -0.0327834737256244,  0.0000289604127045,  0.0032516788691580 ]
  - [  -0.0089640521848112,  0.0158302850133428,  0.0060602166931574 ]
  - [  -0.0104397914758886, -0.0152135675437942,  0.0012942457233407 ]
  - [   0.0100635553726491, -0.0040048680615489, -0.0037233950049504 ]
  - [   0.0169972909538298, -0.0009223136214715, -0.0036003459986452 ]
  - [  -0.1014147612666451, -0.0035773473590804, -0.0008290709640632 ]
  - [  -0.0941554378869018,  0.0039719638667937, -0.0057876107185584 ]
  - [  -0.0027792351124406,  0.0048046068574044,  0.0031072433643508 ]
  - [  -0.0082372806547135,  0.0807928656578405, -0.0421045309422564 ]
  - [  -0.0023064856202203,  0.0034997130358463,  0.0033086211638074 ]
  - [  -0.0052790709599936,  0.0568004277485235, -0.0274324417537505 ]
  - [   0.0077798598765020, -0.0059603069816038, -0.0046971503053925 ]
  - [  -0.0047227074647419, -0.0703856927529181,  0.0331639858141359 ]
  - [   0.0019708674815564, -0.0713893717291850,  0.0336136755270215 ]
  - [   0.0011433327188747, -0.0045008526986253, -0.0024973853426250 ]
  - [   0.0261865287132326,  0.0026231041860558,  0.0018477072030481 ]
  - [  -0.0450549484223751, -0.0012856071298639, -0.0657305804652413 ]
  - [   0.0072846204230421,  0.0171174374415965, -0.0009498339293228 ]
  - [   0.0019661728006908,  0.0037817368020401,  0.0013604081889771 ]
  - [  -0.0766696520559915,  0.0229143657586333,  0.1070409890720672 ]
  - [   0.0280867916212959, -0.0045029202662767, -0.0029488815329167 ]
  - [   0.0120213274418155, -0.0165187909020072, -0.0036734879467004 ]
  - [   0.0065763211627300, -0.0060364349165571, -0.0043264379903423 ]
  - [  -0.0000556105847840,  0.0014133329388141, -0.0002152429944646 ]
  - [  -0.0072677513971635,  0.0005896002310058,  0.0002569098579234 ]
  - [  -0.0037837321530701,  0.0023771376924510, -0.0016696047331238 ]
  - [  -0.0024078335370559, -0.0028917412867070,  0.0000538218084336 ]
  - [   0.0054058666124355, -0.0093714493386772,  0.0019194537156523 ]
  - [   0.0069941145459179,  0.0103518243740638, -0.0046112132436451 ]
  - [  -0.0195725174209176,  0.0037622896702510, -0.0057521036511667 ]
  - [   0.0008240232993953, -0.0005309132430982, -0.0008398329300004 ]
  - [  -0.0014232408280646, -0.0000980941509344,  0.0007360094887026 ]
  - [  -0.0198514387299386,  0.0000221460354329,  0.0098645352649255 ]
  - [   0.0057205962592025,  0.0099153211384035,  0.0009047213764328 ]
  - [   0.0065519573599648, -0.0110739681447513,  0.0005357761407373 ]
  - [  -0.0209088832754833,  0.0009662704718289,  0.0039753647785983 ]
  - [  -0.0170166951452619, -0.0007635232308555, -0.0012298798078081 ]
  - [  -0.0194464536592995,  0.0010249972077563,  0.0008639976931575 ]
  - [  -0.0126454952001309, -0.0002007847276078,  0.0012952521445725 ]
  - [   0.0028141227319233,  0.0014941760382399,  0.0014701398419246 ]
  - [   0.0056806335674454, -0.0134065062670968,  0.0022453102878340 ]
  - [   0.0265371707774579,  0.0037208999802937,  0.0001340404997098 ]
  - [  -0.0154932247273326,  0.0025391033775210,  0.0466461116067887 ]
  - [  -0.0057189890438211,  0.0028828079216111,  0.0013827075424656 ]
  - [  -0.0011252724575557,  0.0174864939633338,  0.0013920358744836 ]
  - [  -0.0548297104879032, -0.0180757637405205, -0.0780053882864913 ]
  - [   0.0177233103236016,  0.0006689028997716,  0.0001108245297541 ]
- atom:    1
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.2102779492523499, -0.3586373683938986,  0.0035394589785102 ]
  - [  -0.0137911952378352,  0.0021704471670727,  0.0054565163358277 ]
  - [  -0.0153396477493196,  0.0324127094681849,  0.0036539803246119 ]
  - [   0.0104032637449673,  0.0170205157746849,  0.0017794654126785 ]
  - [   0.0079225692488511, -0.0069003699701177, -0.0021196936648990 ]
  - [   0.0141595269831954, -0.0107227246371784,  0.0003337372724836 ]
  - [  -0.0390274705301140, -0.0372309172580899, -0.0367167421426640 ]
  - [  -0.0455200275905263, -0.0327135824025787, -0.0394599212044366 ]
  - [  -0.0058199263101935,  0.0001278176798464,  0.0005956498214633 ]
  - [  -0.0784035326421330,  0.1235818487670936,  0.0007352783230569 ]
  - [  -0.0077952396349605, -0.0012809437382455,  0.0004539550312177 ]
  - [  -0.0523290975360828,  0.0777314880465283,  0.0003533221295697 ]
  - [   0.0002876821133432, -0.0149148648133921, -0.0045912067295968 ]
  - [   0.0489555432547295,  0.0187572899478576,  0.0320968291881828 ]
  - [   0.0493449646210254,  0.0279460374798575,  0.0355326303208846 ]
  - [  -0.0001055362877528, -0.0072986347516404, -0.0020360513231412 ]
  - [   0.0101978969566469,  0.0074851998210740,  0.0007330634221978 ]
  - [  -0.0196993308723011,  0.0223057310845829, -0.0030604921303871 ]
  - [  -0.0048592205371329, -0.0055841688411231, -0.0009251114129688 ]
  - [   0.0007085879502989,  0.0045995380952530,  0.0003773280710294 ]
  - [  -0.0683496726163256,  0.0403317600161351,  0.1016081112549790 ]
  - [   0.0176779410560653, -0.0041359104625151, -0.0026907330218888 ]
  - [   0.0183962832368786, -0.0271452811730407, -0.0030913038984145 ]
  - [   0.0077236514297082, -0.0043017003673892, -0.0040262426194922 ]
  - [   0.0017768498810722,  0.0033680819323379, -0.0005546566976998 ]
  - [  -0.0024129380963628,  0.0108658991463343, -0.0028435363956997 ]
  - [   0.0026256677471411,  0.0090997502743230,  0.0007379357164258 ]
  - [   0.0020737073444971,  0.0056851284922298, -0.0002356850891597 ]
  - [   0.0182478767881021, -0.0206342226293562,  0.0023937404647181 ]
  - [  -0.0066358524252672, -0.0113406421761450, -0.0030038424023685 ]
  - [  -0.0125688530558113,  0.0166848897814843, -0.0497235368959421 ]
  - [   0.0018351972621689, -0.0016223030318219, -0.0002989929741195 ]
  - [  -0.0006446788860517,  0.0006707965444816,  0.0013891071880117 ]
  - [  -0.0011407607191293,  0.0870730253687587, -0.1035257014008413 ]
  - [  -0.0063213338243678, -0.0086796206874510,  0.0002496262890739 ]
  - [   0.0135148387830690, -0.0200206595157997,  0.0004095521199949 ]
  - [  -0.0146167013040359,  0.0117783644602455,  0.0035799369236040 ]
  - [  -0.0149747572383008,  0.0066813918863188, -0.0004083179459002 ]
  - [  -0.0120502468350095,  0.0054325972821233,  0.0008506216582386 ]
  - [  -0.0099672900139768,  0.0043648758688489,  0.0010624806004245 ]
  - [   0.0024358881520954,  0.0019891236984130,  0.0014397542933931 ]
  - [   0.0108318416598350, -0.0221143951761253, -0.0013199514065683 ]
  - [   0.0143595064423912,  0.0046920027551358,  0.0043176372248898 ]
  - [  -0.0061255719816145,  0.0223388688749396,  0.0496250278589198 ]
  - [  -0.0056871692555705,  0.0029170124196871,  0.0005794669767380 ]
  - [  -0.0131576734865452, -0.0043942204472050,  0.0003071881020781 ]
  - [  -0.0118219104818904,  0.0289534690800955,  0.0047264740196058 ]
  - [   0.0054084012401791,  0.0026068692591853,  0.0017138440333789 ]
- atom:    1
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [  -0.1918573213314075,  0.3376165188288664,  0.0033155089951616 ]
  - [   0.0196606208078679,  0.0009006396296305,  0.0015599192192265 ]
  - [   0.0215258405135730, -0.0318471141933587,  0.0037435842327675 ]
  - [  -0.0060187290474459, -0.0145936386340528,  0.0058993732781271 ]
  - [   0.0038721075084305,  0.0010236456040812, -0.0047983642503139 ]
  - [  -0.0016969080671635,  0.0039523986902364, -0.0070320540619004 ]
  - [   0.0523101963349384,  0.0301843904165323,  0.0293109165847702 ]
  - [   0.0616474683874420,  0.0281064283133999,  0.0342309115876543 ]
  - [  -0.0110707321911532,  0.0056244551249771,  0.0007703062795290 ]
  - [   0.0578455251706332, -0.1123185220098972,  0.0002253113024611 ]
  - [  -0.0097204972461706,  0.0067094478772602,  0.0002041715905052 ]
  - [   0.0415219921922429, -0.0833400990386823,  0.0006100095596778 ]
  - [  -0.0050989699757508,  0.0067582985511889,  0.0029670673310755 ]
  - [  -0.0539444585550757, -0.0275380811188204, -0.0329893192962194 ]
  - [  -0.0578303950697287, -0.0379458096973992, -0.0386400976230128 ]
  - [  -0.0051039541682783,  0.0001463766778009,  0.0006257239316072 ]
  - [  -0.0073494375645782,  0.0000058666754047, -0.0000054789940284 ]
  - [   0.0189931902131613, -0.0150046434548124,  0.0003375617763465 ]
  - [   0.0085555194586098,  0.0127903011872942,  0.0017453880864117 ]
  - [   0.0030501541977531,  0.0024083702113472,  0.0005935921177540 ]
  - [   0.0644943938150788, -0.0414483959198589, -0.0927768056186437 ]
  - [  -0.0039465077750962, -0.0066869435794916, -0.0044769740605278 ]
  - [  -0.0043501441635087,  0.0185231646913913, -0.0042034730780708 ]
  - [   0.0076204598755266, -0.0062880168576822, -0.0032987438762014 ]
  - [   0.0078546035023702, -0.0013898812062986, -0.0002984194325299 ]
  - [   0.0123244865946549, -0.0073807365209853,  0.0023739009288636 ]
  - [   0.0078594794908440, -0.0071188826485876, -0.0010964242171507 ]
  - [   0.0086231954821572, -0.0042953136707658, -0.0006935364948531 ]
  - [  -0.0168469638327645,  0.0190158179686496, -0.0038397979059334 ]
  - [   0.0089593001621810,  0.0095372023070369,  0.0006913855888029 ]
  - [   0.0135078276020656, -0.0255048424208167,  0.0560112131781753 ]
  - [   0.0001102562544053, -0.0006702845358238, -0.0016149549425342 ]
  - [   0.0008145285396259, -0.0002887720776558,  0.0006576853270191 ]
  - [   0.0020663034323170, -0.0657163101897649,  0.0895021941178226 ]
  - [   0.0072064173814628,  0.0099779197084286,  0.0017660004677242 ]
  - [  -0.0147012340862697,  0.0226772934284965,  0.0015338668914483 ]
  - [  -0.0058600492289841, -0.0103599717226876, -0.0019747670578103 ]
  - [  -0.0043700003215198, -0.0062099590356491,  0.0015664358621240 ]
  - [  -0.0072046321907766, -0.0054840112738702,  0.0012418750743967 ]
  - [  -0.0091242608034793, -0.0032380019187038,  0.0008101914069151 ]
  - [   0.0022018036923934,  0.0036456784952179,  0.0026974706280498 ]
  - [  -0.0064651432883254,  0.0282209253059144,  0.0049123796293334 ]
  - [  -0.0107805625897778,  0.0008323832471222,  0.0003963089505245 ]
  - [   0.0163149469819296, -0.0194640076116556, -0.0536419355562857 ]
  - [  -0.0047966513657897, -0.0002482278281019,  0.0004144973777240 ]
  - [   0.0024994318736784,  0.0080417287407965,  0.0008512870622562 ]
  - [   0.0029234924632840, -0.0224205802188127,  0.0004256884238531 ]
  - [  -0.0162259890655827,  0.0001017957031616, -0.0006105803220923 ]
- atom:    1
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0126843260067174, -0.0045145818432169, -0.3684641777988199 ]
  - [   0.0028776117341348,  0.0044397243442634,  0.0070996602723475 ]
  - [  -0.0001559663362110, -0.0000745584107794,  0.0069525992682098 ]
  - [   0.0043269596933138,  0.0006247883274996,  0.0073309203349837 ]
  - [   0.0054369676818286, -0.0015623765205337, -0.0017502861561677 ]
  - [   0.0057224778287202,  0.0011154618454868,  0.0030997156220378 ]
  - [   0.0030659897329134, -0.0432740440414448, -0.0486581337905832 ]
  - [   0.0096501462627122, -0.0437877699345450, -0.0497394383377964 ]
  - [  -0.0107082846541508,  0.0014346354334784,  0.0037454102841289 ]
  - [   0.0346456125861879,  0.0270644551551813, -0.0545803744732108 ]
  - [  -0.0109860988592734,  0.0012342511286065,  0.0037818222757762 ]
  - [   0.0204514470738350,  0.0177805710522921, -0.0382441900464335 ]
  - [   0.0014366006010366, -0.0060238686021130,  0.0060452616743927 ]
  - [  -0.0375750017244367,  0.0140774349419970, -0.0456626746042709 ]
  - [  -0.0367990254744564,  0.0182808228043420, -0.0476101639246620 ]
  - [  -0.0006905412617930, -0.0051672903569856,  0.0006703167923479 ]
  - [  -0.0013681143666273,  0.0054891648167964,  0.0005321757834877 ]
  - [   0.0610251640506333,  0.0338469174280303,  0.0952495725864126 ]
  - [   0.0008326945235926,  0.0017902723518142,  0.0009268631052838 ]
  - [   0.0020919058423596,  0.0049237859460284, -0.0006750792415271 ]
  - [  -0.0870677582727851,  0.0392227953830359,  0.1266177810544096 ]
  - [   0.0087388339606096, -0.0057732408933120, -0.0041451157255953 ]
  - [   0.0089774439058558, -0.0051039205407839, -0.0035937156285856 ]
  - [   0.0073307760888017, -0.0047256616572439, -0.0044688463642171 ]
  - [   0.0039301572410146,  0.0021420072315756, -0.0009643794117485 ]
  - [   0.0047978780510878,  0.0061226970925217,  0.0042426965984313 ]
  - [   0.0027742843486523, -0.0012655339822687,  0.0057322355071525 ]
  - [   0.0058164142654789,  0.0006732739144250,  0.0069863366157271 ]
  - [  -0.0034975021794645,  0.0022434010818538, -0.0001952372663021 ]
  - [   0.0030198094414794,  0.0021511901511355,  0.0015612628236147 ]
  - [   0.0068715841974943, -0.0373273313712404,  0.0721347526371983 ]
  - [   0.0003200902720123, -0.0016667935497143, -0.0022442649565010 ]
  - [   0.0004264460559606, -0.0007033398271010,  0.0002829203156918 ]
  - [  -0.0096345009356382, -0.0844162543448872,  0.1208581303241395 ]
  - [   0.0008130315757941,  0.0015920624928908,  0.0008252294905965 ]
  - [   0.0002757419052929,  0.0015585100126763,  0.0015424934010361 ]
  - [  -0.0051027665908501, -0.0022608739843190,  0.0060351600302886 ]
  - [  -0.0128716498427004, -0.0000628839792779,  0.0076431664506085 ]
  - [  -0.0098175323057893,  0.0016133274894114,  0.0086940485416363 ]
  - [  -0.0093137812674379, -0.0006693335282538,  0.0003462392745829 ]
  - [   0.0018501575237884,  0.0026322101773008,  0.0008161937257999 ]
  - [   0.0030738101265339, -0.0020877584271338,  0.0036312166702032 ]
  - [   0.0060627908894438,  0.0032439019362903,  0.0053743490161358 ]
  - [  -0.0192977495339124,  0.0216319439025578,  0.0689944787834684 ]
  - [  -0.0039676447210078,  0.0007413460476924, -0.0005120984064929 ]
  - [  -0.0050482030736410, -0.0021719122511980,  0.0010587934452695 ]
  - [   0.0424102886289285,  0.0336762276709117,  0.0913033201977681 ]
  - [  -0.0078353206960387,  0.0012921478862568,  0.0013930532297467 ]
- atom:    1
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0032194362756304, -0.0101440584360495,  0.3758006628366514 ]
  - [   0.0021349010412958, -0.0005179628226656,  0.0002733453035813 ]
  - [   0.0049319353667265,  0.0030156158436403,  0.0004298458776579 ]
  - [  -0.0004146746461356,  0.0026346737158568,  0.0000757411694074 ]
  - [   0.0064027550416555, -0.0054702923451218, -0.0049092109878497 ]
  - [   0.0059843845433037, -0.0076352474070477, -0.0100543997707119 ]
  - [   0.0081077689620468,  0.0366696152611153,  0.0421798321900494 ]
  - [   0.0043218542698684,  0.0373123658935121,  0.0432874045068070 ]
  - [  -0.0061834261992714,  0.0039736843506744, -0.0026115827774514 ]
  - [  -0.0511545854992124, -0.0228655997223560,  0.0555506155216746 ]
  - [  -0.0063786332756337,  0.0039142395819578, -0.0030150046940052 ]
  - [  -0.0361662487744629, -0.0149498114200269,  0.0391947470352172 ]
  - [  -0.0061585945154799, -0.0012666775084108, -0.0073952230652510 ]
  - [   0.0332410812650112, -0.0208762881333503,  0.0438163985899960 ]
  - [   0.0309553325970973, -0.0274005469440950,  0.0457095242385425 ]
  - [  -0.0036233549573324, -0.0024947801661075, -0.0023137135900085 ]
  - [   0.0048220297703657,  0.0014168850853696, -0.0002192328188580 ]
  - [  -0.0472203004729348, -0.0205763250208962, -0.0876197447386221 ]
  - [   0.0032865354165657,  0.0058839974430085, -0.0003773342026445 ]
  - [   0.0017441279323222,  0.0020611712522736,  0.0015523152281306 ]
  - [   0.0858522273370908, -0.0404041713572682, -0.1246217109976328 ]
  - [   0.0061229126924702, -0.0052801829692914, -0.0035649194470386 ]
  - [   0.0062895485172645, -0.0049341054195343, -0.0041349503279745 ]
  - [   0.0082252336348569, -0.0061525604722237, -0.0029280912779444 ]
  - [   0.0057922342910531,  0.0001898708386100,  0.0001472562232996 ]
  - [   0.0049793529906945, -0.0040782334948682, -0.0056196434574606 ]
  - [   0.0072379532051062,  0.0036373316421060, -0.0070862063695162 ]
  - [   0.0039221241254950,  0.0017101216542645, -0.0082287365953558 ]
  - [   0.0047207724135967, -0.0041710054772456, -0.0024483835995588 ]
  - [  -0.0012854449447386, -0.0042430717760365, -0.0041701246343147 ]
  - [  -0.0049925797497248,  0.0282703875222365, -0.0686896418838899 ]
  - [   0.0012968915657129, -0.0007875141956603,  0.0002497651230550 ]
  - [  -0.0004442644930391,  0.0008060619779730,  0.0017556319057546 ]
  - [   0.0096619459754319,  0.1034971265001958, -0.1279070600322175 ]
  - [  -0.0003137930561000, -0.0010823369651232,  0.0015632775400023 ]
  - [  -0.0009043676202953, -0.0008670460964670,  0.0008509176695865 ]
  - [  -0.0142752888361826,  0.0033105493582074, -0.0036654491708849 ]
  - [  -0.0067207847413091,  0.0010867529962573, -0.0052980698572385 ]
  - [  -0.0097496634522298, -0.0005407081226139, -0.0064384598995516 ]
  - [  -0.0101942289804475,  0.0018359992584982,  0.0014736295860512 ]
  - [   0.0029923131903230,  0.0029180756160601,  0.0033413196051193 ]
  - [   0.0014468822811968,  0.0082704371134307,  0.0012073169243681 ]
  - [  -0.0016931939338420,  0.0024368374156812, -0.0005663300901774 ]
  - [   0.0293916106336624, -0.0194321884847336, -0.0700355745522595 ]
  - [  -0.0066557122899040,  0.0018130639632719,  0.0016525991364083 ]
  - [  -0.0052499442857623,  0.0049810499222885,  0.0006627441978277 ]
  - [  -0.0637979436001204, -0.0368956454916945, -0.0969429421868476 ]
  - [  -0.0035071170116856,  0.0014204460423983,  0.0000868506160774 ]
- atom:    5
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0016893920510306,  0.0019696316539090,  0.0031686178895697 ]
  - [  -0.0089841481892068,  0.0041657369210787,  0.0037379818130321 ]
  - [   0.1145904917432865,  0.0095647456214965,  0.0010372297812907 ]
  - [   0.1071673033548234,  0.0018196290478163,  0.0062770437410420 ]
  - [  -0.3752341126048975, -0.0110093399608366, -0.0049723369840022 ]
  - [   0.0441552495052201, -0.0055133380518484, -0.0037851676833986 ]
  - [   0.0190072105213860, -0.0205640302453982, -0.0057912800714261 ]
  - [   0.0173607071136160,  0.0106391083898815, -0.0007896662164185 ]
  - [  -0.0090931810411138,  0.0787083316429245, -0.0407329482363950 ]
  - [  -0.0148585962430160,  0.0044818755577954,  0.0032022872533244 ]
  - [  -0.0145171000987638,  0.0029304471283102,  0.0033619482202628 ]
  - [  -0.0118744399427742,  0.0597546126662634, -0.0289222103539037 ]
  - [   0.0003218898118956, -0.0738533619514537,  0.0355805623814914 ]
  - [  -0.0122169950568872, -0.0058300715985190, -0.0049002000182921 ]
  - [  -0.0068100708036715, -0.0689791281062323,  0.0325091978596918 ]
  - [  -0.0063769738083613, -0.0045580755416019, -0.0027796713320377 ]
  - [  -0.0025200706875502,  0.0201245535203372,  0.0011187772203619 ]
  - [   0.0021703483375023,  0.0049608319777239,  0.0013737693597729 ]
  - [   0.0387152298318780, -0.0098046316387685, -0.0680292815871328 ]
  - [  -0.0238916911949178,  0.0027584025587496,  0.0002432701721048 ]
  - [   0.0071544432080645, -0.0068146821369857, -0.0041721487924043 ]
  - [   0.0044692912945605, -0.0218854426319031, -0.0037845982603739 ]
  - [   0.0295758993293934, -0.0019541890379661,  0.0477039602882889 ]
  - [  -0.0174341178818739, -0.0040259874279237, -0.0055666933474445 ]
  - [   0.0245625525460783,  0.0041018690519334,  0.0030902284666252 ]
  - [   0.0064242031416355,  0.0012511463505525, -0.0006166756934858 ]
  - [  -0.0009280448970718,  0.0113705391909012, -0.0005438982178674 ]
  - [  -0.0014747509767134, -0.0096513059967974, -0.0009525091153118 ]
  - [   0.0088849378409823, -0.0031518255117174, -0.0031047203363325 ]
  - [   0.0113417867045894, -0.0014026743191477,  0.0023053611054445 ]
  - [   0.0106591563854253, -0.0011548917659237, -0.0004271994869150 ]
  - [   0.0037243458027514, -0.0017548167079615, -0.0006415049253356 ]
  - [   0.0124363626480311, -0.0003809523940891,  0.0011373500754203 ]
  - [   0.0049211527033153,  0.0000463345661757,  0.0013905519304769 ]
  - [   0.0078893995778777,  0.0020897404444408, -0.0003787613783406 ]
  - [   0.0083371818539226, -0.0034222787206014,  0.0014802306482094 ]
  - [  -0.0157054275335533,  0.0118811567570249, -0.0028224773382638 ]
  - [  -0.0146249743172632, -0.0079214071445316,  0.0039530220888890 ]
  - [   0.0105171942180756,  0.0024744605711801, -0.0010032129758697 ]
  - [  -0.0096893809968596,  0.0012898046715871,  0.0009032902364664 ]
  - [   0.0716450717320838,  0.0225444939993734,  0.0983902464106955 ]
  - [  -0.0206649908840029,  0.0039034368231331,  0.0026388291460870 ]
  - [   0.0033498156567042,  0.0022985224923019,  0.0014530018260462 ]
  - [  -0.0022733943296189, -0.0088609972817836,  0.0020792389552252 ]
  - [   0.0480309384383827, -0.0087521752989546, -0.0760320111983964 ]
  - [  -0.0304815291257408, -0.0000386291011477,  0.0017870037418521 ]
  - [  -0.0106462607401385,  0.0146461972999019, -0.0006654026297991 ]
  - [  -0.0054225198964545,  0.0015086236673006,  0.0014915755674761 ]
- atom:    5
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0062553792041001,  0.0018616115386994,  0.0040649688032768 ]
  - [   0.0131674092653365, -0.0013765537300532,  0.0039872909007244 ]
  - [  -0.0954471875374280, -0.0058097413085327,  0.0060875466496669 ]
  - [  -0.1081942294004204,  0.0014225876515135,  0.0009246113245378 ]
  - [   0.4028290630674786,  0.0114132217990590,  0.0106682069251561 ]
  - [  -0.0287560613453889, -0.0014278824790303, -0.0027124574016527 ]
  - [  -0.0073529927505346,  0.0143597985109457, -0.0008152601627743 ]
  - [  -0.0045019350847305, -0.0165246051553575, -0.0055476727797441 ]
  - [  -0.0065359008421010, -0.0740145265580446,  0.0427322169049751 ]
  - [  -0.0031069622712877,  0.0002809211220187, -0.0020858828628547 ]
  - [  -0.0021921091231979,  0.0018337237641775, -0.0024073826850970 ]
  - [  -0.0046061704288188, -0.0517677545669562,  0.0291152772300510 ]
  - [  -0.0062984312384588,  0.0637823915928564, -0.0351670261758397 ]
  - [   0.0081149781663224, -0.0021822099088937,  0.0031727560176811 ]
  - [   0.0011139925729368,  0.0628259869795839, -0.0344746959466709 ]
  - [   0.0010517851164038, -0.0030309699490480,  0.0007867509594310 ]
  - [   0.0065468823858869, -0.0128159578380860, -0.0002982771552061 ]
  - [   0.0014488836249250,  0.0020792945262269, -0.0002813008767687 ]
  - [  -0.0487428731675916,  0.0249339134656535,  0.0808021105414370 ]
  - [   0.0251096375734251,  0.0041361815273655,  0.0009705453578495 ]
  - [   0.0081801007215558, -0.0040933050709435, -0.0030627446008139 ]
  - [   0.0106613614065215,  0.0105840858421921, -0.0040458551037354 ]
  - [  -0.0102255453985221, -0.0045894476181682, -0.0481152781678722 ]
  - [   0.0319389414302701, -0.0065609645851421, -0.0015528935159492 ]
  - [  -0.0153362178043445,  0.0011072170659633, -0.0095132720976761 ]
  - [   0.0033974550344123,  0.0012756568544196, -0.0000877838956855 ]
  - [   0.0107721207214166, -0.0091643354464330, -0.0003211134546429 ]
  - [   0.0111127681629894,  0.0118759827353128,  0.0000337555449282 ]
  - [  -0.0060122833931806,  0.0005185875064646,  0.0008612988633776 ]
  - [  -0.0107884811062405, -0.0012335098803508, -0.0042334425361570 ]
  - [  -0.0086202501657837, -0.0013359167124246, -0.0009686310483274 ]
  - [  -0.0020744829300538, -0.0001258300677205, -0.0014444007753214 ]
  - [  -0.0120102437619712,  0.0013408592882670,  0.0003525890660195 ]
  - [  -0.0049046355596408, -0.0001513264661233,  0.0009794362082618 ]
  - [  -0.0088143831983771, -0.0009751715274610,  0.0023559491144141 ]
  - [  -0.0071681216877228,  0.0041093123377611,  0.0007633481847812 ]
  - [  -0.0031150870229876, -0.0114289631478855,  0.0045149233465121 ]
  - [  -0.0057864332009771,  0.0084524873150685, -0.0020815773287684 ]
  - [  -0.0302792861416139, -0.0059699810461276,  0.0051561610275356 ]
  - [  -0.0098155354682576, -0.0001624247068935,  0.0006867759322811 ]
  - [  -0.0854247940798253, -0.0283094313736350, -0.1114962352493168 ]
  - [   0.0227364680115113,  0.0019741751414237,  0.0012767682311698 ]
  - [   0.0011159785617384,  0.0035416315917709,  0.0027096607808725 ]
  - [   0.0062313809952182,  0.0134391583263472,  0.0020164750593639 ]
  - [  -0.0500944547848981,  0.0044901484581776,  0.0652686102067376 ]
  - [   0.0191802962809669,  0.0027298650284948, -0.0010796833185622 ]
  - [   0.0004570160330259, -0.0125183546491404,  0.0019473152511413 ]
  - [  -0.0052168094420871,  0.0012003638226884, -0.0004424812927463 ]
- atom:    5
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0048829091486580, -0.0023014762530876,  0.0057860211149439 ]
  - [   0.0056746445787332, -0.0078185450797758,  0.0075086821174480 ]
  - [  -0.0486595985079015, -0.0356856435419026, -0.0295387263918389 ]
  - [  -0.0584294656938749, -0.0336748904274456, -0.0338003327594842 ]
  - [   0.1915384662229956, -0.3343993304156793, -0.0045870575202690 ]
  - [  -0.0134879662330044, -0.0008713090215087, -0.0009435683033939 ]
  - [  -0.0164580486126739,  0.0319002330385555, -0.0030425646005448 ]
  - [   0.0125836188286031,  0.0140773456013004, -0.0060423254057442 ]
  - [   0.0582966521487265,  0.0410400199758098,  0.0420683970249218 ]
  - [  -0.0054414908241540, -0.0026972054875911, -0.0023134489554328 ]
  - [  -0.0031630779760581, -0.0034412557856657, -0.0023387874638483 ]
  - [   0.0429749660974028,  0.0268010966707968,  0.0295758593195253 ]
  - [  -0.0561166111408545,  0.0873265149958244, -0.0035114712207844 ]
  - [   0.0046368872649191, -0.0128149226303649, -0.0008754859798318 ]
  - [  -0.0548499997632662,  0.1029291962983826,  0.0021706679692590 ]
  - [  -0.0009228535261411, -0.0061253285558099, -0.0002949876151564 ]
  - [   0.0142217301686174, -0.0200993002605425, -0.0002026527818915 ]
  - [   0.0019146540753788,  0.0034758296309878, -0.0002011983507458 ]
  - [  -0.0401261675170991,  0.0473885598995335,  0.0844924897643055 ]
  - [   0.0148455542951576,  0.0053416266503741,  0.0019732168080368 ]
  - [   0.0079596662854889, -0.0046948991505360, -0.0036893325534286 ]
  - [   0.0022794502847685, -0.0140425781605382, -0.0070291832678491 ]
  - [  -0.0031768451201720,  0.0133676761440895, -0.0021816777816873 ]
  - [   0.0190140488928356, -0.0041527747983254,  0.0001130254304695 ]
  - [  -0.0128477200905722,  0.0660082149854762, -0.0947765256817166 ]
  - [   0.0044945751665875,  0.0017391599727388,  0.0002426489884984 ]
  - [   0.0187579009978219, -0.0198247734714918, -0.0008005532358986 ]
  - [  -0.0025510715519657, -0.0090910460609683, -0.0004592061265318 ]
  - [  -0.0010479699596535,  0.0067708899980266,  0.0001926555366072 ]
  - [  -0.0054998548048203,  0.0101868164883300, -0.0010759430974718 ]
  - [  -0.0067580760086516,  0.0046771486686538, -0.0014835132776102 ]
  - [  -0.0018762821862957,  0.0032073220554355, -0.0013087735954723 ]
  - [  -0.0050608111578091,  0.0092718413393746, -0.0019655936825352 ]
  - [  -0.0017721155851620,  0.0025436227182133,  0.0007264850731856 ]
  - [  -0.0063837548065284,  0.0071411785295371,  0.0033848089353650 ]
  - [  -0.0049162864950839,  0.0090525828912228,  0.0005137255253699 ]
  - [   0.0048582036644989, -0.0220441101839032,  0.0026397072104888 ]
  - [  -0.0224544309751540, -0.0107155339685406,  0.0012671549195778 ]
  - [  -0.0153434852366528,  0.0216482689042617, -0.0524707423059128 ]
  - [  -0.0105726391568495, -0.0005814352738815,  0.0014532112907321 ]
  - [  -0.0058868587240250,  0.0224250414407062,  0.0003915910381099 ]
  - [   0.0131343098820272,  0.0033204487021993,  0.0022871310172501 ]
  - [   0.0012698148596266,  0.0047116433070536,  0.0022985297545176 ]
  - [  -0.0041380923440591, -0.0077000297736431,  0.0028343831904143 ]
  - [  -0.0293097179074227,  0.0218744909693932,  0.0635245814212689 ]
  - [   0.0106043240794571,  0.0062084659382909, -0.0002194925047757 ]
  - [   0.0074893145257466, -0.0234449277672944,  0.0002151165374289 ]
  - [  -0.0041803995621454,  0.0017860802539279, -0.0005069455278680 ]
- atom:    5
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0001572084057763,  0.0052887757665528,  0.0019156852210966 ]
  - [  -0.0016995820805690,  0.0117969841493025, -0.0001709433875166 ]
  - [   0.0554742357710304,  0.0391138865517995,  0.0372098947842824 ]
  - [   0.0619913663994560,  0.0347738811736538,  0.0390871111454622 ]
  - [  -0.1775714234895394,  0.3408172456482651, -0.0162102591734858 ]
  - [   0.0264785495429209, -0.0059883304636768, -0.0057586458415330 ]
  - [   0.0269521860099220, -0.0360888603111888, -0.0037798173113445 ]
  - [  -0.0000923855984008, -0.0197639465931464, -0.0008976627110735 ]
  - [  -0.0764071681511417, -0.0350900288699047, -0.0423486494400128 ]
  - [  -0.0119435568233626,  0.0078325118682634,  0.0033637140640858 ]
  - [  -0.0136020282864505,  0.0073823165120919,  0.0031581536362096 ]
  - [  -0.0577929661771375, -0.0199987873836667, -0.0279291415792189 ]
  - [   0.0542360225160731, -0.1002772554750541,  0.0020369478092278 ]
  - [  -0.0097727163846459,  0.0045205457586300, -0.0011678621478324 ]
  - [   0.0430934316167045, -0.0978848468975306, -0.0035768352784785 ]
  - [  -0.0034386855870593, -0.0013248676202610, -0.0011302039313008 ]
  - [  -0.0100793898743923,  0.0268339911649985,  0.0015154772060489 ]
  - [   0.0019223449448346,  0.0038015242477284,  0.0011697644323576 ]
  - [   0.0320487952033019, -0.0357389119178163, -0.0701374506379858 ]
  - [  -0.0119059686371240,  0.0019383010336766, -0.0010895830813559 ]
  - [   0.0072810767443690, -0.0059854249412628, -0.0035610041285191 ]
  - [   0.0128738659535966,  0.0020829516241930, -0.0005368909810713 ]
  - [   0.0144841979763323, -0.0265843378584405, -0.0073543526018759 ]
  - [  -0.0047218038161019, -0.0062497305841342, -0.0074819450130499 ]
  - [   0.0219460235913010, -0.0843872848199391,  0.1106732628512138 ]
  - [   0.0055149031470723,  0.0005726814413042, -0.0009557453427217 ]
  - [  -0.0074329003826480,  0.0200278589237688,  0.0004043956723123 ]
  - [   0.0118140506727509,  0.0102966934764960, -0.0001879535234014 ]
  - [   0.0037578635190285, -0.0094890878070319, -0.0021897755757054 ]
  - [   0.0076798872366429, -0.0118924804236715, -0.0003335233205534 ]
  - [   0.0082335613392224, -0.0056340148590053, -0.0005811840463592 ]
  - [   0.0032034386728757, -0.0056963280468963, -0.0008588858387267 ]
  - [   0.0053979186170855, -0.0099783914450918,  0.0040977573422008 ]
  - [   0.0021505166765877, -0.0020135418022744,  0.0014289572374071 ]
  - [   0.0054065636212431, -0.0059057599367337, -0.0011480409905594 ]
  - [   0.0047200748306820, -0.0086053142749290,  0.0010362035728086 ]
  - [  -0.0238662505645166,  0.0226289158453313, -0.0011749528620092 ]
  - [   0.0026448877066031,  0.0113967035291014,  0.0009035157441740 ]
  - [  -0.0023318850730691, -0.0140160441209705,  0.0465702257059608 ]
  - [  -0.0091026974011387,  0.0017366537913751,  0.0002718856242106 ]
  - [   0.0130139640921436, -0.0157803493858240,  0.0097754487108255 ]
  - [  -0.0086959242610030,  0.0023777863406079,  0.0020345336686971 ]
  - [   0.0035033916553476,  0.0011887184347702,  0.0018486372459522 ]
  - [   0.0086374373539631,  0.0132117019599427,  0.0014521864055581 ]
  - [   0.0308783707881416, -0.0264889197925393, -0.0729416717857117 ]
  - [  -0.0214328015097678, -0.0032646019339089,  0.0015479116327578 ]
  - [  -0.0171106650602615,  0.0237820713353767,  0.0004607181534177 ]
  - [  -0.0064953354466789,  0.0007247469876689,  0.0015405926651356 ]
- atom:    5
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0026587831043056,  0.0037127305708127,  0.0052621663565692 ]
  - [   0.0021776106056054,  0.0059568235920464,  0.0104170259159096 ]
  - [   0.0008154540919935, -0.0379428904471146, -0.0418480254639752 ]
  - [   0.0044516866851140, -0.0394135394003154, -0.0429308536868125 ]
  - [   0.0046451676381239,  0.0077019692082070, -0.3771830920707627 ]
  - [   0.0057580157305205, -0.0011479294866967,  0.0000499423874169 ]
  - [   0.0032834214885395, -0.0043030218135296,  0.0005082027450829 ]
  - [   0.0085334397352446, -0.0047484173166292, -0.0003257744228367 ]
  - [  -0.0508764320033365,  0.0279737635659895, -0.0544613109897191 ]
  - [  -0.0062512101358658,  0.0011230664564343,  0.0034328852761436 ]
  - [  -0.0063709910897557,  0.0010831417172947,  0.0041707443853198 ]
  - [  -0.0367593850957669,  0.0202166067346660, -0.0391179725665196 ]
  - [   0.0333938632150584,  0.0131399619152074, -0.0454398171941775 ]
  - [  -0.0062503314413723, -0.0065347731176761,  0.0059588474569247 ]
  - [   0.0302166262340844,  0.0193486186052828, -0.0462685043754560 ]
  - [  -0.0035820008399308, -0.0051501040908610,  0.0005555566641205 ]
  - [   0.0020634920097388, -0.0000606020634358,  0.0001242901221627 ]
  - [   0.0005919156704039,  0.0031021054292334, -0.0005792131932737 ]
  - [  -0.0576446774717630,  0.0440669153619979,  0.0996710537878349 ]
  - [   0.0035690700326152,  0.0034072673970211,  0.0009967786536600 ]
  - [   0.0082623576942530, -0.0055098265567482, -0.0049967632471337 ]
  - [   0.0068883903008842, -0.0108268782252741, -0.0025202353904627 ]
  - [   0.0339790653053937,  0.0150093717156031,  0.0674816181858785 ]
  - [   0.0035846844341813, -0.0048693645919870, -0.0010403824836655 ]
  - [   0.0148237913178034, -0.1021859569273706,  0.1284882580183224 ]
  - [   0.0044035694865582,  0.0005176986799265, -0.0010802916216182 ]
  - [   0.0044895689791989,  0.0024008496704807, -0.0009675298043639 ]
  - [   0.0039649866994691,  0.0020361326349976, -0.0000638662036234 ]
  - [   0.0035303228644460, -0.0015104857832198,  0.0051826610371466 ]
  - [  -0.0039108678841506, -0.0039910839360939,  0.0033728288477396 ]
  - [   0.0009624264013191,  0.0000054914393221,  0.0062478665103560 ]
  - [   0.0003267911115704, -0.0024243367674223, -0.0016225261388360 ]
  - [   0.0000939524933802,  0.0053587597875689,  0.0062839605830536 ]
  - [   0.0009929947206047,  0.0011385138619969,  0.0005134879520305 ]
  - [   0.0023354153050011, -0.0022427896530479,  0.0076775762231863 ]
  - [  -0.0009185175229823, -0.0004759912276558,  0.0088849881103050 ]
  - [  -0.0118169171261356,  0.0036982399607037,  0.0038876298849811 ]
  - [  -0.0057801777274362,  0.0034187461938851,  0.0024990677908639 ]
  - [  -0.0147891337863904, -0.0289667826685216,  0.0686399173744955 ]
  - [  -0.0091866699673144,  0.0002360565831673, -0.0003654992671496 ]
  - [   0.0826358596588596,  0.0400200048490787,  0.1261213280361014 ]
  - [   0.0009598992239697,  0.0026242691758923,  0.0019921246389111 ]
  - [   0.0028811345927972,  0.0035253702337590,  0.0013101139619038 ]
  - [   0.0010303479447732,  0.0024986674765601,  0.0025063432727809 ]
  - [  -0.0525312426652891,  0.0235884048817568,  0.0862962513110977 ]
  - [  -0.0022960832820198,  0.0036465139844553,  0.0012712718687973 ]
  - [  -0.0038630850199784, -0.0010844902683096,  0.0015045010552970 ]
  - [  -0.0054763817163233,  0.0028332026585620, -0.0004976302940067 ]
- atom:    5
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0016258239979354, -0.0000120370908864,  0.0021297355016059 ]
  - [   0.0019624432896992, -0.0027600825147384, -0.0027107811565545 ]
  - [   0.0056778807280469,  0.0411083848522064,  0.0489908161039047 ]
  - [  -0.0007037154403607,  0.0426418700129767,  0.0500427414432800 ]
  - [   0.0203149428663350,  0.0033662353869366,  0.3705830714324668 ]
  - [   0.0068336627336845, -0.0060920303097608, -0.0066136880848384 ]
  - [   0.0081885633554956, -0.0023514717795159, -0.0071383660530756 ]
  - [   0.0037958467783668, -0.0015402305224770, -0.0062666926918030 ]
  - [   0.0342678573145354, -0.0221756140520919,  0.0553271590838492 ]
  - [  -0.0106633875346200,  0.0035261144977003, -0.0026111806268911 ]
  - [  -0.0110058335738724,  0.0038117855898160, -0.0029642613170588 ]
  - [   0.0210652974025840, -0.0129457313743159,  0.0400594569587882 ]
  - [  -0.0377755826790871, -0.0217365183359938,  0.0439541657833298 ]
  - [   0.0015255749688741, -0.0016507912870349, -0.0079143532698762 ]
  - [  -0.0360434868850627, -0.0257043896466183,  0.0448081473089769 ]
  - [  -0.0007499074884725, -0.0026668401029925, -0.0021967245452003 ]
  - [   0.0021456940354828,  0.0070242991339974,  0.0002019431642311 ]
  - [   0.0033178687795691,  0.0041147358603043,  0.0014818614894030 ]
  - [   0.0504603127882974, -0.0308359937992721, -0.0918340217287230 ]
  - [  -0.0004402679706761,  0.0036803802343113, -0.0004123061232702 ]
  - [   0.0072175595517666, -0.0052443486657228, -0.0023961856033289 ]
  - [   0.0082653839990516, -0.0005711400558046, -0.0055667812045803 ]
  - [  -0.0134002674629419, -0.0225915995168178, -0.0697074393637382 ]
  - [   0.0114508353521167, -0.0059554056058477, -0.0069780386026114 ]
  - [  -0.0050391887692187,  0.0857810020580756, -0.1202021317727317 ]
  - [   0.0053169338436666,  0.0020549039400170,  0.0004071130557433 ]
  - [   0.0057033113358821, -0.0002975440878355, -0.0000633849753492 ]
  - [   0.0051302734742407, -0.0001745375493231, -0.0009511137094200 ]
  - [  -0.0020388987524925, -0.0006441458742468, -0.0077784110893988 ]
  - [   0.0057609685864604,  0.0018036145342355, -0.0059788560474022 ]
  - [   0.0006527498781987, -0.0022908120773329, -0.0087106250834283 ]
  - [   0.0013547503988341,  0.0000969383236279, -0.0004138599373596 ]
  - [  -0.0000315067870780, -0.0048171659459128, -0.0035178135836696 ]
  - [  -0.0010008211548663, -0.0008695371136722,  0.0016446719275155 ]
  - [  -0.0021299006915617,  0.0024958478160663, -0.0049692953960488 ]
  - [   0.0009723543745009,  0.0007067450070847, -0.0062982514686530 ]
  - [  -0.0076307867700277, -0.0027726509909473, -0.0014796213345385 ]
  - [  -0.0141734767242726, -0.0026703698845479, -0.0000416805194771 ]
  - [  -0.0045575702516363,  0.0369442514314967, -0.0723734676321887 ]
  - [  -0.0103524806485356,  0.0011224486664147,  0.0021316339090619 ]
  - [  -0.0949565163610622, -0.0442665295471993, -0.1314865275374209 ]
  - [   0.0031899028408736,  0.0032788326939087,  0.0025049466138498 ]
  - [   0.0019632360921173,  0.0021663601368766,  0.0028581441767262 ]
  - [   0.0035128197557903,  0.0023172194165338,  0.0019635218755279 ]
  - [   0.0514802754906171, -0.0268329216812192, -0.0917024388815319 ]
  - [  -0.0087705072552531, -0.0007477814171002,  0.0004967083004270 ]
  - [  -0.0065365957593893,  0.0032261805075900,  0.0000290505174552 ]
  - [  -0.0051524250525356, -0.0000499292709483,  0.0016634106940264 ]
- atom:    9
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0035919950093612,  0.0008807176265936,  0.0015401611976719 ]
  - [   0.0028341290476749, -0.0781852891998294,  0.0469599905958905 ]
  - [  -0.0040829790946134, -0.0010004688242086,  0.0013023623857247 ]
  - [  -0.0001914165752002, -0.0537470365588673,  0.0312797298551381 ]
  - [   0.0049936965323809,  0.0752212994349593, -0.0463797928521276 ]
  - [   0.0004484574057797, -0.0027675383848602, -0.0011776585495092 ]
  - [  -0.0005202605199850, -0.0007035425576873, -0.0008961016938470 ]
  - [   0.0029952159829696,  0.0523263173732849, -0.0314909884949693 ]
  - [  -0.3923445204410844,  0.0021897484929965, -0.0004242026316672 ]
  - [   0.0272638745222027,  0.0024566901838965,  0.0004432728186158 ]
  - [   0.0036451010255041, -0.0142593650411210, -0.0024687444809268 ]
  - [   0.0030357269700913,  0.0186014959371698,  0.0033010242368155 ]
  - [   0.0908637767330535, -0.0035624189196468, -0.0009442931395696 ]
  - [   0.1180970928335336, -0.0042328032220253, -0.0005850651255160 ]
  - [  -0.0071149260761729, -0.0025671591154115, -0.0009103476784171 ]
  - [  -0.0075123708227014, -0.0047121982092091, -0.0007438223134905 ]
  - [   0.0101922701020780,  0.0027251605613221, -0.0015233751084288 ]
  - [   0.0111744851060823,  0.0010816852878378,  0.0030342353605632 ]
  - [   0.0123828574328142,  0.0040694393759485,  0.0004525813575520 ]
  - [   0.0057882793790966,  0.0025485539656642,  0.0004169632106099 ]
  - [   0.0086913345159506, -0.0049716810185643, -0.0040843307338430 ]
  - [   0.0283639977116027, -0.0075305729002492, -0.0122427967832710 ]
  - [   0.0024806062402766, -0.0140381875781379, -0.0030313712506812 ]
  - [   0.0028135720394314,  0.0067436410133799, -0.0048230442004898 ]
  - [   0.0565820929882278,  0.0121041819678256,  0.0823944666558790 ]
  - [  -0.0172364668846636,  0.0026186108798551,  0.0004015246488420 ]
  - [   0.0049911107948480,  0.0005661977349624, -0.0005611541191460 ]
  - [  -0.0010094968351300, -0.0124831148706103,  0.0001465590944320 ]
  - [  -0.0240779818573711, -0.0000687692922794, -0.0004450911391727 ]
  - [   0.0371094790858894, -0.0119129977380366, -0.0617173041826642 ]
  - [   0.0008781032722604,  0.0001867287217831, -0.0002676499065390 ]
  - [  -0.0046765467503873,  0.0130545599307310, -0.0020149347075097 ]
  - [   0.0529535230434312, -0.0110789408324908, -0.0831273207769212 ]
  - [  -0.0219840015767283, -0.0013206622565168,  0.0002599963215696 ]
  - [  -0.0063480275731069,  0.0138562335724185,  0.0004048985387373 ]
  - [   0.0001067000324682,  0.0006504657946316,  0.0011782020639394 ]
  - [  -0.0345863321964538, -0.0004613365979705,  0.0002291208924469 ]
  - [   0.0296224739529388,  0.0122741416203021,  0.0637100833822094 ]
  - [  -0.0150104125330187, -0.0132939629663172,  0.0021233362846034 ]
  - [  -0.0097008070135806, -0.0007382639258334,  0.0000821029862511 ]
  - [   0.0232411436517079,  0.0055186632538150,  0.0109227827240471 ]
  - [   0.0032109366462765,  0.0024714694121547,  0.0024691280382984 ]
  - [  -0.0032359363118604,  0.0118308735510155,  0.0014355788532720 ]
  - [  -0.0021778809754546, -0.0088978530237047,  0.0034459888035002 ]
  - [   0.0028452500205294,  0.0018600958592357,  0.0026069659214904 ]
  - [   0.0038286891263279,  0.0040179665055363, -0.0019060515704372 ]
  - [  -0.0013133589479602,  0.0022019224548925,  0.0005248924651496 ]
  - [   0.0052817417994060,  0.0004773025213654,  0.0006994927458947 ]
- atom:    9
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0087913093200048,  0.0020429825864737,  0.0060604505104172 ]
  - [   0.0020421562570356,  0.0785192683502328, -0.0388692760817278 ]
  - [   0.0079574470449097,  0.0038746982800702,  0.0059286869831392 ]
  - [   0.0057779386484941,  0.0577571590055518, -0.0253356811263045 ]
  - [   0.0075610739997584, -0.0788128617484537,  0.0389829136229128 ]
  - [   0.0122871447466320, -0.0034957014694306, -0.0056467417379845 ]
  - [   0.0118955718411828, -0.0055727336230031, -0.0055713239444785 ]
  - [   0.0102814966188334, -0.0597602087078217,  0.0263596807919037 ]
  - [   0.3774299501029897,  0.0033582738713114,  0.0022541138214547 ]
  - [  -0.0470039734692011,  0.0025604764144573,  0.0005337716917881 ]
  - [  -0.0200675855111325,  0.0188082453838914,  0.0033906866391985 ]
  - [  -0.0194338971818616, -0.0130100576846245, -0.0022814074446788 ]
  - [  -0.0911735785646977, -0.0041648552234284, -0.0007387617737236 ]
  - [  -0.1394612520905932, -0.0034964421964883, -0.0010769435833947 ]
  - [   0.0020753047506959, -0.0046969930410651, -0.0010037330843320 ]
  - [   0.0024382965349618, -0.0035056047308111, -0.0006678708661402 ]
  - [  -0.0051732927400142,  0.0039015435644500,  0.0023543884135671 ]
  - [  -0.0085927146865273,  0.0055124012637559, -0.0021564226835821 ]
  - [  -0.0085845439350082,  0.0028287343155636,  0.0012202397166107 ]
  - [  -0.0017486725585701,  0.0050007518170928,  0.0003546493088264 ]
  - [   0.0065237088858966, -0.0057252036547177, -0.0032380767962526 ]
  - [  -0.0148498095176140,  0.0003965819317352,  0.0008564176117262 ]
  - [   0.0128403292966011,  0.0033363936194561, -0.0043551661517230 ]
  - [   0.0118003414927767, -0.0168778496333221, -0.0025875546656822 ]
  - [  -0.0339656673135846, -0.0032348416924939, -0.0713505509906248 ]
  - [   0.0293921260669624, -0.0008268156541412, -0.0006871254340773 ]
  - [   0.0049151831943520,  0.0014990373088295, -0.0001623914362066 ]
  - [   0.0105429343836559,  0.0145631553392837, -0.0011455576520547 ]
  - [   0.0265460848230539, -0.0019782831948927, -0.0013478695198705 ]
  - [  -0.0436894899079876,  0.0176107315560142,  0.0711320953643771 ]
  - [   0.0007363490633214, -0.0024823767057612, -0.0016693820758827 ]
  - [   0.0059245521112887, -0.0144928133091409,  0.0000353442767137 ]
  - [  -0.0397839286554056,  0.0045017910792353,  0.0732369504158129 ]
  - [   0.0244327603638318,  0.0021419436757417,  0.0013273790046990 ]
  - [   0.0061925805585548, -0.0133177642458247,  0.0018490658011714 ]
  - [   0.0001002680432466, -0.0000678457033223,  0.0008321271916867 ]
  - [   0.0158618376939968,  0.0013925150666843,  0.0012572944342855 ]
  - [  -0.0577189278336042, -0.0193084417989979, -0.0738636225095752 ]
  - [  -0.0049613545225419,  0.0134242036722952, -0.0002739211627488 ]
  - [  -0.0098649791730878,  0.0018727176715192,  0.0015593125479655 ]
  - [  -0.0202747856378194, -0.0036289273923046, -0.0028398834875215 ]
  - [   0.0012647297890787,  0.0030519394362190,  0.0015795941552741 ]
  - [   0.0078563762262479, -0.0062975327612414,  0.0028076909343808 ]
  - [   0.0060814500580852,  0.0137826800440741,  0.0006877293640233 ]
  - [  -0.0124724232907516,  0.0013355870448652, -0.0012777473833324 ]
  - [  -0.0156869835253334, -0.0007964773599654,  0.0030387042227098 ]
  - [  -0.0091496813552235,  0.0000002931411512,  0.0007090404380288 ]
  - [  -0.0158917604458897,  0.0024765260912978, -0.0002013156707741 ]
- atom:    9
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0034455453924134, -0.0021181212759055,  0.0035837516710696 ]
  - [  -0.0615453777340568,  0.1127653325055615,  0.0038708830149302 ]
  - [   0.0048784695742710, -0.0015835070795910,  0.0038057575004668 ]
  - [  -0.0457378515574949,  0.0842096065581857,  0.0037142394519842 ]
  - [   0.0742138377855173,  0.0353367997136481,  0.0400989551773707 ]
  - [   0.0112107248982740, -0.0079450282694258, -0.0055354809524380 ]
  - [   0.0097060492939536, -0.0092929131433139, -0.0055351975003560 ]
  - [   0.0556958882191923,  0.0202223553842921,  0.0247992878662749 ]
  - [   0.1814977863267066, -0.3276392112577155,  0.0011653032212831 ]
  - [  -0.0276070078843010,  0.0044344550526657,  0.0032950642628652 ]
  - [  -0.0282002345095522,  0.0366716307961941,  0.0004549048119655 ]
  - [  -0.0003297057329042,  0.0207574711125445, -0.0024159546475811 ]
  - [  -0.0474299173568104, -0.0355574468502817, -0.0292705591230334 ]
  - [  -0.0682083068071335, -0.0440729770454121, -0.0440159372932686 ]
  - [  -0.0008708368873322, -0.0107323711117803,  0.0014247885416941 ]
  - [   0.0010406308758204, -0.0096829729355088,  0.0013626866082445 ]
  - [  -0.0009804963394714,  0.0135769990891416,  0.0029264599320464 ]
  - [  -0.0040613017045084,  0.0125093481371721,  0.0000212653592561 ]
  - [  -0.0016093735846290,  0.0110454051587291, -0.0015171060900339 ]
  - [   0.0009457447750944,  0.0076819754740464,  0.0003144779218269 ]
  - [   0.0066027651173716, -0.0060444713674285, -0.0030294216942719 ]
  - [   0.0009243801165913,  0.0345638004402641, -0.0686075301658684 ]
  - [  -0.0012380420155701, -0.0169320007168338, -0.0047343992717329 ]
  - [   0.0202313505599458, -0.0293172852907696, -0.0032871330708068 ]
  - [  -0.0036596741241963,  0.0222606047356926, -0.0079873737504165 ]
  - [   0.0147288768909084,  0.0015344927159127,  0.0002230474076836 ]
  - [   0.0037427906232467,  0.0022902481425291, -0.0008167173292774 ]
  - [  -0.0033435711382621, -0.0079541755125218, -0.0014509044485101 ]
  - [   0.0151757623214570,  0.0002707558666562, -0.0001467899537935 ]
  - [  -0.0290518626155510,  0.0338966366314763,  0.0771701600128579 ]
  - [   0.0012092118363414, -0.0012036048889625, -0.0011923213579077 ]
  - [   0.0111175110545779, -0.0231158231357587, -0.0004617294198935 ]
  - [  -0.0324772225471533,  0.0273676160964030,  0.0668490295547592 ]
  - [   0.0139832416436426,  0.0020525839667666,  0.0021475152039189 ]
  - [   0.0143890046313487, -0.0226684431661991,  0.0005901992356636 ]
  - [   0.0010783506529212,  0.0006992395937014,  0.0003529219575394 ]
  - [   0.0017393276795182,  0.0031827226510740,  0.0021935082993294 ]
  - [  -0.0242392234720583,  0.0182881409163106,  0.0086834697887873 ]
  - [  -0.0151551057522565, -0.0081602195441285,  0.0002451141719499 ]
  - [  -0.0101874816443236,  0.0020323447565750,  0.0013575949721348 ]
  - [  -0.0132320813646752,  0.0478101639699636, -0.0780555321786954 ]
  - [   0.0022352727610227,  0.0024800789553911,  0.0022920137367232 ]
  - [   0.0161782588662359, -0.0169753442204733,  0.0015648141320699 ]
  - [  -0.0059633084458046, -0.0092517080499443,  0.0011976573797845 ]
  - [  -0.0099019025794865,  0.0111164845583255,  0.0009959109195164 ]
  - [  -0.0098621314232597,  0.0082082525253060,  0.0024893160389147 ]
  - [  -0.0084268310060920,  0.0043639757349164,  0.0006973286567587 ]
  - [  -0.0126519336694892,  0.0086181036225096, -0.0018273385617843 ]
- atom:    9
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0009331843936425,  0.0049144966092347,  0.0035236551968313 ]
  - [   0.0742343667011894, -0.1235080190291089,  0.0035018741683554 ]
  - [   0.0002936276112708,  0.0048408508959247,  0.0038321490414806 ]
  - [   0.0478688315849734, -0.0766443148884343,  0.0036658660584660 ]
  - [  -0.0593068156399025, -0.0400653215275020, -0.0459158992067797 ]
  - [   0.0016719753826832,  0.0008450830643517, -0.0012579988637275 ]
  - [   0.0025195678453412,  0.0034048773148180, -0.0008568719855756 ]
  - [  -0.0444296456388841, -0.0261716121732670, -0.0328415359511797 ]
  - [  -0.2021697730094454,  0.3382837126259723,  0.0004972959241737 ]
  - [   0.0096887525573723,  0.0009001842078947, -0.0021921597090032 ]
  - [   0.0123359903114844, -0.0335639426142429,  0.0005056967844748 ]
  - [  -0.0164697115228091, -0.0148301118073838,  0.0032892747247989 ]
  - [   0.0424382322902811,  0.0289923831584666,  0.0290535398117884 ]
  - [   0.0602895221122592,  0.0349499112120320,  0.0415908356628833 ]
  - [  -0.0038642698301275,  0.0021118832924662, -0.0029111290902052 ]
  - [  -0.0064956032299083,  0.0022558717383210, -0.0032621963223433 ]
  - [   0.0058492510010093, -0.0071683977379611, -0.0019954137229838 ]
  - [   0.0079812953920165, -0.0050699686555870,  0.0015178420675080 ]
  - [   0.0051857571428205, -0.0025906810322269,  0.0023392501301793 ]
  - [   0.0024035421150167, -0.0005670635214802,  0.0004704719235438 ]
  - [   0.0086863190791655, -0.0048097173191837, -0.0042842728223649 ]
  - [   0.0115611428162742, -0.0579723896363819,  0.0736625444725719 ]
  - [   0.0159323400786410,  0.0052627373113519, -0.0026365627626371 ]
  - [  -0.0054546201428399,  0.0188665495010372, -0.0038538423979184 ]
  - [   0.0113132014532624, -0.0236226676037310,  0.0033359282547646 ]
  - [  -0.0049395843396857,  0.0006964757209541, -0.0010409081518423 ]
  - [   0.0059678791539081, -0.0000923879109356,  0.0001667856649963 ]
  - [   0.0128343437429382,  0.0092461342719501,  0.0006940716726063 ]
  - [  -0.0130040343300969, -0.0025998240317231, -0.0021416975807588 ]
  - [   0.0197965170941636, -0.0291263982809789, -0.0683093062749672 ]
  - [   0.0006358594739456, -0.0008234232520374, -0.0007632062287467 ]
  - [  -0.0100726522082735,  0.0230232297338245, -0.0009690126237700 ]
  - [   0.0451129546584270, -0.0310548379259651, -0.0775206432391956 ]
  - [  -0.0128413275560956, -0.0016822644987943, -0.0001142410671991 ]
  - [  -0.0143926730002316,  0.0235896311264904,  0.0012240284538556 ]
  - [  -0.0009916114642738, -0.0004499022051956,  0.0016281017431663 ]
  - [  -0.0202349552097419, -0.0023376591723280, -0.0003904915554588 ]
  - [   0.0090378949909333, -0.0171155494556617, -0.0031086654818517 ]
  - [  -0.0043071310643040,  0.0092688442324470,  0.0015950137311378 ]
  - [  -0.0091934678652486, -0.0009112023088195,  0.0003205673554980 ]
  - [   0.0172852710832838, -0.0288875980623507,  0.0710268071587756 ]
  - [   0.0020485319844049,  0.0031299678028484,  0.0018604722021101 ]
  - [  -0.0131614746690124,  0.0242153926099612,  0.0020622908433876 ]
  - [   0.0103675256815360,  0.0144634435711394,  0.0032489940332426 ]
  - [  -0.0011075398692328, -0.0083901089889689, -0.0004925243003268 ]
  - [  -0.0018655853938635, -0.0047012315464043, -0.0012622572103204 ]
  - [  -0.0020055974715048, -0.0012868081916254,  0.0005663413970739 ]
  - [   0.0020343957232377, -0.0072182566232070,  0.0029411380714855 ]
- atom:    9
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0005769972614707,  0.0001081251642758,  0.0068076039142728 ]
  - [   0.0444682144028555,  0.0261484002419698, -0.0514176881408139 ]
  - [  -0.0005490818713985,  0.0003688116479048,  0.0071464683894450 ]
  - [   0.0301184810504037,  0.0186965938817620, -0.0350399662029857 ]
  - [  -0.0354956536144846,  0.0215009728217524, -0.0582117524032459 ]
  - [   0.0085634863897380, -0.0052226654747805, -0.0002388577104353 ]
  - [   0.0089513188227931, -0.0050524677506065,  0.0001963707359758 ]
  - [  -0.0233516408507217,  0.0122746401158442, -0.0429038354897484 ]
  - [  -0.0107304985759542,  0.0027951821560047, -0.3467670312457841 ]
  - [  -0.0087362377931587,  0.0056485739769757,  0.0044264142872709 ]
  - [  -0.0113426770502157,  0.0006760296990546,  0.0048651794452053 ]
  - [  -0.0055982806476116,  0.0009650542185296,  0.0046367255600872 ]
  - [  -0.0015465021073446, -0.0376834475512708, -0.0409664652096628 ]
  - [  -0.0024315090661521, -0.0521492067925816, -0.0555587905168743 ]
  - [  -0.0024129480619042, -0.0006068020742597,  0.0022845313592622 ]
  - [  -0.0019596608029155, -0.0007156818859328,  0.0027130988929407 ]
  - [   0.0040025435000606,  0.0012821102302445,  0.0074520622036722 ]
  - [  -0.0009198977995747,  0.0031718011553826,  0.0076192621485840 ]
  - [   0.0028692254247665,  0.0059266723519722,  0.0076895209212256 ]
  - [   0.0019460993375687,  0.0035316778377475,  0.0000284227897946 ]
  - [   0.0076948136092699, -0.0059978158744878, -0.0046717962010070 ]
  - [  -0.0020406921519376, -0.0742010625228862,  0.0934228243641694 ]
  - [   0.0094968697358235, -0.0027079971950063, -0.0040237732686362 ]
  - [   0.0066913462085403, -0.0027464337011125, -0.0025328400476181 ]
  - [   0.0683399590829583,  0.0281356159049388,  0.0966597453380375 ]
  - [   0.0017792845849358,  0.0013806981429226, -0.0005359240512054 ]
  - [   0.0054741345283474,  0.0013053025868630, -0.0014185217382074 ]
  - [   0.0032472880145402, -0.0011721953878241,  0.0008184015811543 ]
  - [   0.0038381016672231, -0.0013246051495023,  0.0005718554543890 ]
  - [  -0.0479744078161680,  0.0381922546757745,  0.0907067956054980 ]
  - [   0.0003723639859673, -0.0007952750050327, -0.0020389824218400 ]
  - [   0.0023675401794048, -0.0044806242889749, -0.0012530011516580 ]
  - [  -0.0540594902610337,  0.0214148216247772,  0.0924161519992917 ]
  - [   0.0034182874043715,  0.0002940110238395,  0.0011142526269396 ]
  - [   0.0014224283804480, -0.0021568781685091,  0.0026087248109673 ]
  - [  -0.0006394003021189,  0.0002304511733084,  0.0000237000989166 ]
  - [  -0.0125420744587464,  0.0008530486739662,  0.0028222228632452 ]
  - [   0.0323120090822457,  0.0344535867326967,  0.0883908323243704 ]
  - [  -0.0114225336750928, -0.0026970120492767,  0.0010325925135884 ]
  - [  -0.0094558146578344,  0.0012088058690078, -0.0002051264606412 ]
  - [   0.0118327390610850, -0.0497650917026030,  0.0886996820103381 ]
  - [   0.0025175639974716,  0.0022369843138411,  0.0010836465113944 ]
  - [   0.0001896127778469,  0.0060154203186731,  0.0021260742226323 ]
  - [   0.0037796161724094,  0.0052196986596430,  0.0040820456188638 ]
  - [  -0.0075034338677783, -0.0009608598439298,  0.0082912575337962 ]
  - [  -0.0028328918149173,  0.0009560223556791,  0.0084914943247736 ]
  - [  -0.0054142208560557,  0.0013879228675404,  0.0002712337437838 ]
  - [  -0.0061567820364848,  0.0040568319956853,  0.0082851580664777 ]
- atom:    9
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0048430932304709,  0.0034895373638252,  0.0004073813488001 ]
  - [  -0.0397169313539456, -0.0230142856596228,  0.0588256579934582 ]
  - [   0.0051194516523738,  0.0033916912416727,  0.0003008377211686 ]
  - [  -0.0264895588267109, -0.0136754277852556,  0.0424671762031802 ]
  - [   0.0479523320208931, -0.0278356949185072,  0.0517064551545588 ]
  - [   0.0032360138701111, -0.0017248740353310, -0.0063477896188973 ]
  - [   0.0031590241593497, -0.0020582494826479, -0.0070078886695425 ]
  - [   0.0345889413983979, -0.0206411604392044,  0.0363472740908875 ]
  - [  -0.0080633878078161,  0.0035319157122732,  0.3474779374592735 ]
  - [  -0.0086581913545690, -0.0006179040976077, -0.0034459004570459 ]
  - [  -0.0055151056941131,  0.0041012474593742, -0.0038946675602135 ]
  - [  -0.0111767125078462,  0.0043399079000599, -0.0036802368701524 ]
  - [  -0.0013431625190415,  0.0299130315004869,  0.0393662245619302 ]
  - [  -0.0029484464697789,  0.0443357699085210,  0.0539219475421506 ]
  - [  -0.0019141994224552, -0.0069977906869966, -0.0040840806221585 ]
  - [  -0.0023862765722439, -0.0072429672185327, -0.0042940470804519 ]
  - [  -0.0003647863782047,  0.0058155207690240, -0.0072594769589331 ]
  - [   0.0047788129162863,  0.0041259760446124, -0.0074053778005641 ]
  - [   0.0010358141967817,  0.0010971751294252, -0.0074813644238528 ]
  - [   0.0018563507678358,  0.0036244890835769,  0.0007111658772325 ]
  - [   0.0078373554234993, -0.0047707246798477, -0.0027382931099953 ]
  - [   0.0168942871003937,  0.0508529826069577, -0.0937352850096726 ]
  - [   0.0056828627585300, -0.0084163198044750, -0.0037060693593024 ]
  - [   0.0089737867331475, -0.0078310826630257, -0.0053817784856790 ]
  - [  -0.0476710437339279, -0.0199329702281648, -0.0903700838110929 ]
  - [   0.0083810397649989,  0.0009964126190462, -0.0004859573353536 ]
  - [   0.0041397635689673,  0.0011887767937437,  0.0006910533664397 ]
  - [   0.0061205063505629,  0.0036472894710915, -0.0020484948817128 ]
  - [  -0.0020569290976248, -0.0013818347322518, -0.0030891613621188 ]
  - [   0.0401444508388206, -0.0344138955064647, -0.0860409222311675 ]
  - [   0.0011923851394722, -0.0017055032433288,  0.0000410942929734 ]
  - [  -0.0009042572851453,  0.0023941800932171, -0.0010859717723244 ]
  - [   0.0652410283937092, -0.0271262644396358, -0.0972934641206603 ]
  - [  -0.0030594728933487, -0.0000911078862045,  0.0012807027527082 ]
  - [  -0.0017759719301624,  0.0023205688406327, -0.0000116135237039 ]
  - [   0.0005695725303107, -0.0001283805539826,  0.0020057131203627 ]
  - [  -0.0067900793893738,  0.0006691988593376, -0.0005186640887769 ]
  - [  -0.0616748274115876, -0.0394532992385265, -0.0932227072143684 ]
  - [  -0.0083134680121668,  0.0036536224038123,  0.0010663132943298 ]
  - [  -0.0101722957355299,  0.0001100482757304,  0.0019272579469888 ]
  - [  -0.0076948147606878,  0.0668846283357348, -0.0911191093169861 ]
  - [   0.0023232110056066,  0.0034116068329930,  0.0030565905971942 ]
  - [   0.0044252828749966, -0.0001823241198553,  0.0024294249276342 ]
  - [   0.0011027983768604,  0.0000765675852092,  0.0006373011881992 ]
  - [  -0.0032537680005493,  0.0037244301590222, -0.0065567893844758 ]
  - [  -0.0079213955838835,  0.0016419478976910, -0.0067661526639086 ]
  - [  -0.0052950466209069,  0.0012915194949612,  0.0009468984331621 ]
  - [  -0.0044380357107564, -0.0013879809625630, -0.0065430601395208 ]
- atom:   13
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0075858304053546, -0.0009309647967375,  0.0074462308818440 ]
  - [   0.0038419655660381,  0.0598897506664812, -0.0310116792725840 ]
  - [  -0.0029871579642393,  0.0602897218910035, -0.0304988851092823 ]
  - [  -0.0011001572538617,  0.0023415298917225,  0.0050720556073545 ]
  - [   0.0092747869384631, -0.0629434431479962,  0.0316160496742613 ]
  - [  -0.0042270724887662, -0.0008097338724555, -0.0071006904418366 ]
  - [   0.0017370250262919, -0.0616637792789133,  0.0301808153596658 ]
  - [   0.0027298963034652, -0.0040320663254719, -0.0045702661677105 ]
  - [   0.0762200678357062,  0.0030512332376430,  0.0003199301227035 ]
  - [   0.1233709651856717,  0.0025534131307534,  0.0007858217113747 ]
  - [  -0.0127979097692711,  0.0013958524257226,  0.0004466088487887 ]
  - [  -0.0131419903274387,  0.0041434013229703,  0.0005666494470073 ]
  - [  -0.4214021145952898, -0.0061869858606476, -0.0034448259087570 ]
  - [   0.0294511205254290, -0.0040793044596107, -0.0009167443069531 ]
  - [   0.0070787316002198, -0.0189639065054580, -0.0026450083733173 ]
  - [   0.0062704038743056,  0.0101984293041528,  0.0009330080849181 ]
  - [   0.0273044797672444,  0.0125235293929098, -0.0044016113291646 ]
  - [   0.0027953019865148,  0.0041464719873976,  0.0004524764441937 ]
  - [  -0.0035164558462005,  0.0144497160089827, -0.0009969416698799 ]
  - [   0.0003129246196917, -0.0054969983168571,  0.0008912545963534 ]
  - [   0.0191950137034910, -0.0042841307497733, -0.0062647189022216 ]
  - [   0.0127794014654749, -0.0052559465563297, -0.0038915796745944 ]
  - [   0.0154121041129403, -0.0073381467999672, -0.0026413255371111 ]
  - [   0.0110304376574945, -0.0039483931238576, -0.0039377299568024 ]
  - [   0.0274965490481835,  0.0042629788429453, -0.0473336928444230 ]
  - [  -0.0190123574480770, -0.0036287670494585,  0.0031145922921866 ]
  - [   0.0000102978479336,  0.0132997132444500, -0.0022191300097862 ]
  - [   0.0042317780385894,  0.0009082259717426,  0.0004445999848361 ]
  - [   0.0838973646585574,  0.0422907463984391,  0.1076565273310022 ]
  - [  -0.0207391293152125,  0.0002065333787700, -0.0004512062980370 ]
  - [   0.0019947012259099, -0.0018303849759741, -0.0013068139395360 ]
  - [  -0.0030332072699117, -0.0108216313677468, -0.0000706497947686 ]
  - [   0.0220736321130580, -0.0029895109579484,  0.0467121934985771 ]
  - [  -0.0238900862730089,  0.0048638996017383, -0.0022716910684116 ]
  - [  -0.0006631084535028,  0.0003280686363939,  0.0003541500995998 ]
  - [  -0.0043445107926625, -0.0118982725991891,  0.0030113195334937 ]
  - [   0.0695222856986143, -0.0414136544034328, -0.1045127651916623 ]
  - [  -0.0319340946667645, -0.0009293786280779, -0.0000006211573471 ]
  - [  -0.0139741247278508,  0.0109536055518604,  0.0001295407151415 ]
  - [  -0.0086010021253551,  0.0012299744530867,  0.0012310413010484 ]
  - [   0.0072901353218400,  0.0026164529009583,  0.0018377427375433 ]
  - [   0.0141788301883666,  0.0016808033446051,  0.0048711884874503 ]
  - [   0.0099472125342123,  0.0042845007951926,  0.0011827200948274 ]
  - [   0.0055542945469177,  0.0012055915899092,  0.0023851594798236 ]
  - [   0.0200591410420207, -0.0064505526741263,  0.0060778016425795 ]
  - [  -0.0043370444690709,  0.0008511396500828,  0.0005566805383572 ]
  - [  -0.0074187411779265,  0.0109516828704793,  0.0003915367995769 ]
  - [  -0.0103547530628807, -0.0090210140403633,  0.0018208816396781 ]
- atom:   13
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0118772000235319,  0.0041466841621437, -0.0001395822764868 ]
  - [   0.0004629308133988, -0.0609159418185554,  0.0398122089075016 ]
  - [   0.0066745883652479, -0.0577460731240857,  0.0372380441708016 ]
  - [   0.0064346551906613,  0.0009546990852497,  0.0020837426462535 ]
  - [   0.0026523872920360,  0.0606328142628564, -0.0396975875315309 ]
  - [   0.0160904460841123, -0.0056973971488285,  0.0006128757165140 ]
  - [   0.0095878548868515,  0.0557970439013516, -0.0361502910872940 ]
  - [   0.0101661048087025, -0.0026152357905114, -0.0017597967012316 ]
  - [  -0.1060963651963207,  0.0019195781954859,  0.0005943366187374 ]
  - [  -0.1340428860353856,  0.0024529389416756,  0.0002259846552237 ]
  - [  -0.0035517201500589,  0.0032757497041953,  0.0008975933961977 ]
  - [  -0.0031827588391026,  0.0012078824462755,  0.0001002599581790 ]
  - [   0.3883661624648407, -0.0019643330263275,  0.0009406510823524 ]
  - [  -0.0375641499234713, -0.0036300382940399, -0.0006992276673912 ]
  - [  -0.0126469288380519,  0.0120457192128447,  0.0013479353432281 ]
  - [  -0.0118377274909559, -0.0187977565268280, -0.0029050214112788 ]
  - [  -0.0210423069764330, -0.0017260681411180,  0.0016057786218959 ]
  - [   0.0008680520027459,  0.0030734975268573,  0.0005598799503135 ]
  - [   0.0074845109907194, -0.0073304835059217,  0.0018857978433021 ]
  - [   0.0043239777608137,  0.0132348194747153, -0.0000704376071583 ]
  - [  -0.0030281077331628, -0.0072065301918834, -0.0008767274090012 ]
  - [   0.0014444328435629, -0.0056939380492262, -0.0039422567466470 ]
  - [  -0.0007059679531590, -0.0038398140773270, -0.0042305944085733 ]
  - [   0.0040793873602309, -0.0065421613098142, -0.0035384916038648 ]
  - [  -0.0230624019437436,  0.0017043437264248,  0.0547255810557034 ]
  - [   0.0296050784987951,  0.0059614039374841, -0.0033404145594771 ]
  - [   0.0100009067420951, -0.0118390379561165,  0.0011114833019520 ]
  - [   0.0054591535654875,  0.0012988168250175, -0.0010993990583822 ]
  - [  -0.0638150845841480, -0.0329375434730997, -0.0932929932642415 ]
  - [   0.0252693045523430, -0.0025659491902302, -0.0015925265019161 ]
  - [  -0.0002531994962269, -0.0004413246834527, -0.0005620070969390 ]
  - [   0.0053216486588773,  0.0099105612668557, -0.0016717335520127 ]
  - [  -0.0267591728759039, -0.0004361703927433, -0.0528663113454410 ]
  - [   0.0247206046660313, -0.0045998268268752,  0.0039570262865943 ]
  - [   0.0005916694781035,  0.0001137944445255,  0.0017341817152503 ]
  - [   0.0046582682926324,  0.0130738330770265, -0.0004582756511960 ]
  - [  -0.0709022617016482,  0.0311744327017916,  0.0904930428127401 ]
  - [   0.0149708693103905,  0.0019183254599167,  0.0014557113840749 ]
  - [  -0.0048916983247438, -0.0111493920221235,  0.0014985946771817 ]
  - [  -0.0108493896228547, -0.0001320936825859,  0.0004709188621946 ]
  - [  -0.0037524891359918,  0.0035759345807627,  0.0023941206795918 ]
  - [  -0.0086999099828351,  0.0046189018312353, -0.0009086636525006 ]
  - [  -0.0058949459709441,  0.0016538548354968,  0.0025553482736336 ]
  - [  -0.0011178030999565,  0.0040599545748091,  0.0019322364760903 ]
  - [  -0.0283228831531517,  0.0054363926196546, -0.0010573653141291 ]
  - [  -0.0064644581112049,  0.0016786406535706,  0.0004428603071088 ]
  - [  -0.0024665402363282, -0.0088903527688777,  0.0008469894118860 ]
  - [  -0.0001590372764280,  0.0117768445523492, -0.0006634797078090 ]
- atom:   13
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0089366391652416, -0.0063989971692218, -0.0002472894258010 ]
  - [   0.0595195774236596,  0.0276238366151854,  0.0363818256682970 ]
  - [   0.0637515805792375,  0.0383479670896066,  0.0414557830678094 ]
  - [   0.0046481804652450, -0.0024380666326241,  0.0016185134147245 ]
  - [  -0.0590257517105008,  0.0931649387729528, -0.0061722112670715 ]
  - [   0.0099902495389218, -0.0141139319077572, -0.0032390891518609 ]
  - [  -0.0475383312117574,  0.0908022759487576, -0.0004993822469637 ]
  - [   0.0071273824021479, -0.0058511670152996, -0.0037516090300681 ]
  - [  -0.0549771593063621, -0.0304500989073689, -0.0290708975048140 ]
  - [  -0.0731888925440293, -0.0365090557278350, -0.0407692371409021 ]
  - [  -0.0052301142175113, -0.0026225811074729,  0.0032757428628840 ]
  - [  -0.0061275109417124, -0.0047886907461278,  0.0032282471914195 ]
  - [   0.1913865077824336, -0.3299993053226024,  0.0005045538595362 ]
  - [  -0.0196892677813198, -0.0008369742680078,  0.0017324060327206 ]
  - [  -0.0214592659451934,  0.0333678368074244, -0.0011787163740039 ]
  - [   0.0056810920467144,  0.0153547763088492, -0.0032700000574043 ]
  - [  -0.0033522649137420,  0.0356015673496671, -0.0636070851073342 ]
  - [   0.0010425702272008,  0.0028419218099851,  0.0015069832345336 ]
  - [   0.0167991000168404, -0.0199507046237872,  0.0007597412707850 ]
  - [  -0.0102649938135126, -0.0083938316366606,  0.0013964687585540 ]
  - [   0.0022567527429828,  0.0039337964819462, -0.0005014073481712 ]
  - [   0.0027839301822783,  0.0034413802903694, -0.0033660624045628 ]
  - [   0.0050440828903207,  0.0036166642369798, -0.0057739607158872 ]
  - [   0.0066499716399469, -0.0024962242829916, -0.0033609595450567 ]
  - [  -0.0094214423659735,  0.0162796881208281,  0.0518163820322349 ]
  - [   0.0205043796277746,  0.0067686553925096, -0.0005610713657126 ]
  - [   0.0171955626655017, -0.0229759774982888, -0.0023390016634379 ]
  - [   0.0064470391800165,  0.0014238569615453, -0.0009522476926814 ]
  - [  -0.0124788108397217,  0.0154328863407036,  0.0010500554300892 ]
  - [   0.0126791471191769, -0.0008443269536954, -0.0017439756573579 ]
  - [  -0.0004111622649603,  0.0007955045694812, -0.0012419778484708 ]
  - [  -0.0054224048773557, -0.0106693321069904, -0.0012189157275078 ]
  - [  -0.0118985201346035,  0.0181375695801800,  0.0000722054360569 ]
  - [   0.0096275873137927,  0.0006744466423784,  0.0043644552292908 ]
  - [  -0.0008383955475506,  0.0002971362476531,  0.0010196585440862 ]
  - [  -0.0070280373855442, -0.0096435664716737, -0.0029138762775903 ]
  - [  -0.0590855356396564,  0.0486750805336300,  0.0957239984416641 ]
  - [   0.0021710266268575,  0.0021134339467551,  0.0010617923574588 ]
  - [   0.0016962565428261, -0.0218442707951017,  0.0013195149755498 ]
  - [  -0.0098980178153434,  0.0014861079766540,  0.0002948517603968 ]
  - [   0.0011106809913469,  0.0120967714048683,  0.0025517368221322 ]
  - [  -0.0037315876471512,  0.0143202120860822,  0.0020865470679871 ]
  - [  -0.0036889696568577,  0.0086413524617901,  0.0009833832189197 ]
  - [  -0.0001347640716802,  0.0073900318037921,  0.0023804781322150 ]
  - [  -0.0229361716892042,  0.0575687480964195, -0.0827303675211065 ]
  - [  -0.0050745558505724,  0.0012432950855030,  0.0013288459799589 ]
  - [   0.0092021346271820, -0.0210423465559104,  0.0013993976353053 ]
  - [  -0.0133495036258300, -0.0095722892330798, -0.0008042273508428 ]
- atom:   13
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [  -0.0045541043755225,  0.0105613020056418,  0.0076336554586352 ]
  - [  -0.0559155162210462, -0.0259048729692531, -0.0293223212643325 ]
  - [  -0.0565459737409109, -0.0350497933261120, -0.0319636492771183 ]
  - [   0.0000160449789331,  0.0051909431032553,  0.0054248363803287 ]
  - [   0.0636629333347534, -0.0875952549072240, -0.0007009176829765 ]
  - [   0.0029218420430842,  0.0074760294411272, -0.0029422419584670 ]
  - [   0.0627875182638922, -0.1026680218861188, -0.0063224271415116 ]
  - [   0.0046689792557787, -0.0010050918912279, -0.0030562696735112 ]
  - [   0.0353175936497133,  0.0344109741545659,  0.0293838062474755 ]
  - [   0.0559567155951945,  0.0429215903472306,  0.0429920613915443 ]
  - [  -0.0116514033679982,  0.0081445988500372, -0.0024340550729896 ]
  - [  -0.0100543687494560,  0.0091490357871024, -0.0021532180264520 ]
  - [  -0.2095282014166634,  0.3282047530225035,  0.0119872735578468 ]
  - [   0.0140237418053794, -0.0066755975091678, -0.0030940874850901 ]
  - [   0.0152951340795525, -0.0382396349087666, -0.0002585777541730 ]
  - [  -0.0105498227803647, -0.0236233311786535,  0.0016791553689215 ]
  - [   0.0070820811113599, -0.0433059802428967,  0.0752499811383983 ]
  - [   0.0030052687354966,  0.0042352221416356, -0.0004492834364633 ]
  - [  -0.0115110193887105,  0.0250131586252936,  0.0006215205924574 ]
  - [   0.0139374019389905,  0.0155491543608491, -0.0005240487997536 ]
  - [   0.0137650463160560, -0.0155746928911129, -0.0069035033153012 ]
  - [   0.0126762154320159, -0.0138313137113863, -0.0036762120662106 ]
  - [   0.0098971496244393, -0.0128968198098281, -0.0016670567341662 ]
  - [   0.0083055770637009, -0.0084221139638047, -0.0041188467789547 ]
  - [   0.0128282043873326, -0.0125753691443803, -0.0451820138813288 ]
  - [  -0.0103191100343310, -0.0042809466861147, -0.0005206795449652 ]
  - [  -0.0070404282151121,  0.0245169322543689,  0.0018460478109256 ]
  - [   0.0035200476437117,  0.0012246221427321,  0.0002662265741144 ]
  - [   0.0118783105327964, -0.0197740960293239, -0.0088940000783133 ]
  - [  -0.0108399405310575, -0.0014293197673569, -0.0004205036746959 ]
  - [   0.0017212049124144, -0.0029559098217415, -0.0007697440395971 ]
  - [   0.0069766503506797,  0.0084762603745716, -0.0010217923406582 ]
  - [   0.0160125865603095, -0.0159045322142802,  0.0043437066018010 ]
  - [  -0.0085004659759861, -0.0008702122779012, -0.0021512939719613 ]
  - [   0.0007833665242531,  0.0002149276425037,  0.0008508778489469 ]
  - [   0.0070729558623421,  0.0109345998665651,  0.0048212113424188 ]
  - [   0.0579533604517910, -0.0576569229115537, -0.1109027920767430 ]
  - [  -0.0205970676901728, -0.0009600069904155,  0.0006841837564204 ]
  - [  -0.0199738456490786,  0.0205168915393772,  0.0000581860419940 ]
  - [  -0.0096133148567054, -0.0003626021055598,  0.0014580072637872 ]
  - [   0.0025031972498315, -0.0057295530432878,  0.0017371078766255 ]
  - [   0.0077941861913987, -0.0086936149997526,  0.0013535737700577 ]
  - [   0.0081018454539998, -0.0039931148837176,  0.0033111356329755 ]
  - [   0.0051169255018058, -0.0014969444227327,  0.0019788007706008 ]
  - [   0.0139783478312002, -0.0428551403752385,  0.0705178447333853 ]
  - [  -0.0056211971865228,  0.0014928758606196, -0.0001964258748112 ]
  - [  -0.0197276422145669,  0.0232636056317405, -0.0006525942836906 ]
  - [   0.0029829897119988,  0.0128333277171880,  0.0020993560745753 ]
- atom:   13
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0063554705279696, -0.0003087076413581,  0.0102351658723141 ]
  - [  -0.0331449193297153,  0.0181616297374871, -0.0409826742506227 ]
  - [  -0.0317820235178960,  0.0249546370142474, -0.0428645088068678 ]
  - [   0.0040367257260136,  0.0014077394294966,  0.0051697146875591 ]
  - [   0.0410819914495126,  0.0146910540636192, -0.0481599117730740 ]
  - [   0.0022168874039139, -0.0056219590878141,  0.0037920477352856 ]
  - [   0.0398193492390465,  0.0189672280156498, -0.0489907610832532 ]
  - [   0.0042145325250863, -0.0040820107679945, -0.0019279255375500 ]
  - [  -0.0098658840957830, -0.0312187452954803, -0.0396710354428622 ]
  - [  -0.0086100814287452, -0.0467552533996113, -0.0542155094966167 ]
  - [  -0.0082838213337872,  0.0049338291555116,  0.0037358939751886 ]
  - [  -0.0083689597986695,  0.0053054870599144,  0.0038623874071786 ]
  - [  -0.0157871383598165, -0.0125093268180969, -0.3757625458353611 ]
  - [  -0.0027005220750834, -0.0011284807131712,  0.0019259412656154 ]
  - [  -0.0042054942009215, -0.0053143254651003,  0.0029967934385389 ]
  - [  -0.0003595005783415, -0.0059927009983739,  0.0026835006448150 ]
  - [  -0.0032144121709225, -0.0617542094902263,  0.0942779774926808 ]
  - [   0.0030131177755842,  0.0027127654379602, -0.0005916772922761 ]
  - [   0.0009565499837448,  0.0055166291415705,  0.0010006639552042 ]
  - [   0.0053950557761557,  0.0055888842045765,  0.0003267819484719 ]
  - [   0.0121934383652452, -0.0079493224455257,  0.0008244238504222 ]
  - [   0.0066432201546852, -0.0058917659267799,  0.0035880169654247 ]
  - [   0.0067165189244393, -0.0025751824748558,  0.0023148437166760 ]
  - [   0.0090642589891614, -0.0050672969444353, -0.0043327465586833 ]
  - [  -0.0271033787067023,  0.0146931041364371,  0.0716794608290149 ]
  - [   0.0098642769910530,  0.0034234307852332,  0.0007647702794969 ]
  - [   0.0066860115197110, -0.0024917743651483,  0.0020131541003443 ]
  - [   0.0047101642137444,  0.0019093036468624, -0.0016453401773692 ]
  - [   0.0906549399491229,  0.0600527696663552,  0.1330618052289641 ]
  - [   0.0006981023288975, -0.0024174433113852, -0.0008009693935875 ]
  - [   0.0015804951722232, -0.0011955855984556, -0.0017602260060080 ]
  - [  -0.0000431629713850, -0.0017218299649511, -0.0014965795369243 ]
  - [   0.0249500063727089,  0.0101309652180179,  0.0668687944969856 ]
  - [  -0.0044448742569690,  0.0021470640032558,  0.0029976996907756 ]
  - [   0.0000645131968489,  0.0006377048410484, -0.0002650582016300 ]
  - [  -0.0014985329267056, -0.0034481368197055,  0.0042231702843831 ]
  - [  -0.0794133710798685,  0.0514174533683149,  0.1221838277545965 ]
  - [  -0.0088208053545988, -0.0003179086785219,  0.0014765679608594 ]
  - [  -0.0088836370767992, -0.0007804340294422,  0.0005924250189842 ]
  - [  -0.0107417096799186,  0.0006337630047980,  0.0001120949506119 ]
  - [   0.0034093968692997,  0.0024000675538017,  0.0098141719217866 ]
  - [  -0.0027089996181260,  0.0000023306041218,  0.0070985378124189 ]
  - [   0.0032640017535231,  0.0055590466265024,  0.0088221629258437 ]
  - [   0.0009575309912574,  0.0030004241454280,  0.0015214416596473 ]
  - [   0.0007648630447089, -0.0566233546272337,  0.0916310028903628 ]
  - [  -0.0065204933935886,  0.0004274159506508, -0.0004172690024358 ]
  - [  -0.0085731591082123,  0.0029433221688518,  0.0008029506999731 ]
  - [  -0.0042365381811012,  0.0035477058839544,  0.0014865469346978 ]
- atom:   13
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0014180038702444,  0.0039364070490218, -0.0031965765709022 ]
  - [   0.0368810574055765, -0.0165800263496741,  0.0485174582900545 ]
  - [   0.0368073404499079, -0.0210248956450687,  0.0504405554876911 ]
  - [   0.0003921271089056,  0.0023422113784515,  0.0021843120737324 ]
  - [  -0.0296362221763107, -0.0197163710113110,  0.0412792708626232 ]
  - [   0.0102826709233754, -0.0013026265830675, -0.0101053982535244 ]
  - [  -0.0271350463642323, -0.0262977278158629,  0.0420901314490948 ]
  - [   0.0077529805587722, -0.0030025378754435, -0.0047130205244587 ]
  - [  -0.0096725136383096,  0.0362282702396055,  0.0405965420823074 ]
  - [  -0.0090891279792786,  0.0517869000618250,  0.0551612642911037 ]
  - [  -0.0083976003945326, -0.0001544989115339, -0.0025902016535991 ]
  - [  -0.0082975600375379,  0.0000049695316237, -0.0031085970575897 ]
  - [  -0.0113593929541660,  0.0034117351199413,  0.3742707790923834 ]
  - [  -0.0024563487224209, -0.0066142887395889, -0.0035781648682817 ]
  - [  -0.0002164425905363, -0.0018498802774004, -0.0046195999824598 ]
  - [  -0.0041367401757495, -0.0024289382447921, -0.0043784204012137 ]
  - [   0.0072689570915185,  0.0573309723424887, -0.0866544967679882 ]
  - [   0.0006936945065186,  0.0044533037918441,  0.0014673847755616 ]
  - [   0.0031850678721968,  0.0011458651114697, -0.0005011382952372 ]
  - [  -0.0015667483627295,  0.0020119915957794, -0.0000559309796956 ]
  - [   0.0028885999249276, -0.0027585846925849, -0.0088499911265889 ]
  - [   0.0087458935753681, -0.0049290886385790, -0.0114624970116072 ]
  - [   0.0085503224455169, -0.0084570025896176, -0.0103347602842593 ]
  - [   0.0062777211124394, -0.0057063185677620, -0.0031555156875282 ]
  - [   0.0312067950100550, -0.0092067275458414, -0.0670512080119710 ]
  - [   0.0004692237643114, -0.0009462067077045, -0.0021994204236113 ]
  - [   0.0032090149009570,  0.0046391524407695, -0.0033625951424140 ]
  - [   0.0048978187293081,  0.0005070551805653,  0.0009104008717607 ]
  - [  -0.0720015256338916, -0.0525177769332672, -0.1254967786544935 ]
  - [   0.0016701124058916, -0.0002224183470879, -0.0014904041259257 ]
  - [  -0.0000991062769584, -0.0012741812342845, -0.0002133159182776 ]
  - [   0.0017051142771992, -0.0000246195306878, -0.0008079299723322 ]
  - [  -0.0303981392835212, -0.0128433902756938, -0.0699740303808477 ]
  - [   0.0050120563314463, -0.0020575640696440, -0.0002725513265538 ]
  - [  -0.0001809463276100, -0.0004978222299615,  0.0023194263806140 ]
  - [   0.0017007633827691,  0.0039755994919178, -0.0015230092474017 ]
  - [   0.0763563227523063, -0.0598013460208817, -0.1296129281947295 ]
  - [  -0.0099596153283953,  0.0017759370725914,  0.0005550990036526 ]
  - [  -0.0106611101677119,  0.0014248976542412,  0.0014782930306538 ]
  - [  -0.0089554579920378,  0.0006293838698422,  0.0016128845061286 ]
  - [   0.0012378456852753,  0.0032659082618934, -0.0051144412127403 ]
  - [   0.0071761056322031,  0.0055267641966375, -0.0022669804117851 ]
  - [   0.0013413450863782,  0.0002226083778593, -0.0040285813915964 ]
  - [   0.0037066046501502,  0.0025792037631640,  0.0027221160232725 ]
  - [  -0.0112802471768027,  0.0717257964509789, -0.0973370061401134 ]
  - [  -0.0042722438762744,  0.0022434901384998,  0.0015606956053874 ]
  - [  -0.0021542623653974, -0.0006376061103552,  0.0008886919431026 ]
  - [  -0.0060711538886252, -0.0003159781733152,  0.0000001842506028 ]
- atom:   17
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0222128680476600, -0.0026060966288573,  0.0003671680897909 ]
  - [   0.0479903347570667,  0.0040560971715021,  0.0497724423820893 ]
  - [  -0.0027615759484143, -0.0086678185053441,  0.0024913497074527 ]
  - [   0.0022291044978502,  0.0003837452926555,  0.0037867046102467 ]
  - [   0.0010977421054802,  0.0085717479866966, -0.0032670956128326 ]
  - [   0.0064261599968740, -0.0031921969407407, -0.0046942233932594 ]
  - [   0.0549999920660916, -0.0244643419451491, -0.0647300613021351 ]
  - [  -0.0178639914443353, -0.0021055301531124, -0.0014812958064619 ]
  - [  -0.0013557007587098,  0.0029592835507798,  0.0024956354617837 ]
  - [   0.0018529844607895,  0.0015319855198149, -0.0025953466394596 ]
  - [   0.0021982400524331,  0.0047065665125206,  0.0014075230663547 ]
  - [  -0.0047733953092976,  0.0038532106329484,  0.0004635478618241 ]
  - [   0.0209342301003186,  0.0043069538986674, -0.0058271915805097 ]
  - [  -0.0014058144398513, -0.0045062477479465,  0.0003475589823587 ]
  - [  -0.0081542623013421,  0.0096564711352004, -0.0018838626748915 ]
  - [  -0.0044038754485528, -0.0191151398153438,  0.0026216801967498 ]
  - [  -0.2963182031808534,  0.0159412875885374,  0.0202899503306373 ]
  - [   0.0110719072993677,  0.0048922426694479,  0.0007626058658918 ]
  - [   0.0051101986397653, -0.0018874896321808,  0.0000099653545016 ]
  - [   0.0025404118145334,  0.0073536550046338,  0.0010451506148660 ]
  - [   0.0490010217632687,  0.0026793474094130, -0.0035757900775562 ]
  - [   0.0513893189536296, -0.0111712375940336,  0.0004243292689940 ]
  - [   0.0083321518483711, -0.0059542524432439, -0.0037551921485374 ]
  - [   0.0080375247608041, -0.0058153704527776, -0.0040704444269359 ]
  - [   0.0131447649046265, -0.0129069939842245, -0.0007252897229449 ]
  - [   0.0035580075190432, -0.0001380109581150,  0.0003221274289647 ]
  - [   0.0147936487399665, -0.0297039304238094, -0.0035278071189440 ]
  - [   0.0032563439031156,  0.0001050647800313, -0.0006221704431940 ]
  - [   0.0087433207831227,  0.0131586678532842, -0.0012367805474194 ]
  - [  -0.0002826400318985, -0.0002291638530038, -0.0014711267834014 ]
  - [   0.0000588708495504,  0.0003191025905916, -0.0008512797915694 ]
  - [   0.0064209839358113,  0.0241260165776354, -0.0007847680732577 ]
  - [   0.0101346120258587, -0.0101651259891567,  0.0219375380812248 ]
  - [  -0.0010871850662400,  0.0015689515258265,  0.0015200871262592 ]
  - [  -0.0020875733743667, -0.0005874603933338,  0.0008258150160530 ]
  - [   0.0031002640113990,  0.0056620199321852,  0.0003626893417294 ]
  - [  -0.0003229079071301,  0.0089477964071617, -0.0174670012789552 ]
  - [  -0.0086399728714829, -0.0008426558068453,  0.0003955176308518 ]
  - [  -0.0067050342564896, -0.0056518607799221,  0.0014673598096865 ]
  - [  -0.0123199350014687, -0.0001176009261401,  0.0008332677478874 ]
  - [   0.0020883621114223,  0.0021682722039744,  0.0018625592339715 ]
  - [   0.0020861996223716,  0.0042748749381132,  0.0028623056394755 ]
  - [  -0.0060479869814528,  0.0012809195230664, -0.0012327576572057 ]
  - [   0.0141594746259630,  0.0024650609911248,  0.0024088056230787 ]
  - [  -0.0016223471290287,  0.0036638226487101,  0.0001616647204306 ]
  - [  -0.0041666259773010,  0.0018218915346582,  0.0004389552249216 ]
  - [   0.0243332359038412, -0.0111961753635537, -0.0088615971239993 ]
  - [   0.0234424834231401,  0.0205696444576531,  0.0109767777853943 ]
- atom:   17
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0271123510907881,  0.0057282293090912,  0.0067326512653162 ]
  - [  -0.0545222537835283, -0.0108990372156374, -0.0586485253414592 ]
  - [   0.0075315526995536,  0.0125355436458950,  0.0049687478157880 ]
  - [   0.0022655131652613,  0.0030483762731870,  0.0035339369724332 ]
  - [   0.0101421426909629, -0.0142143966474349, -0.0032676484653763 ]
  - [   0.0057203725335573, -0.0035901482198799, -0.0019627753465024 ]
  - [  -0.0317224403378060,  0.0082038657413535,  0.0433780608321363 ]
  - [   0.0310228893306818, -0.0049556497539333, -0.0055721287808369 ]
  - [  -0.0167267233172714,  0.0020117968795403, -0.0018109341225310 ]
  - [  -0.0179631941822186,  0.0040408166728499,  0.0030247167923084 ]
  - [  -0.0188728205142219,  0.0003897322640936, -0.0003931917724325 ]
  - [  -0.0123353727792016,  0.0011653725572122,  0.0004205367498527 ]
  - [  -0.0274555014655793, -0.0114939427932876,  0.0041949228167762 ]
  - [  -0.0033261941396638, -0.0032372037867309, -0.0019486193062067 ]
  - [   0.0028557374956187, -0.0167266609093215,  0.0003800648170710 ]
  - [  -0.0004674413802643,  0.0112849081418889, -0.0043717950275909 ]
  - [   0.3041091215583076,  0.0116955235490822,  0.0113124680828081 ]
  - [  -0.0078559306259534,  0.0024189293896305,  0.0003194376331686 ]
  - [  -0.0010900963712555,  0.0087146717160252,  0.0008833997425304 ]
  - [   0.0011990040782054, -0.0003182223495480, -0.0000690090799418 ]
  - [  -0.0306816362689033, -0.0128840159138480, -0.0033437384167787 ]
  - [  -0.0410019907946614,  0.0013411085118194, -0.0074849499472728 ]
  - [   0.0070292213400296, -0.0049525917826108, -0.0036233082543731 ]
  - [   0.0073121568424146, -0.0050060553830523, -0.0033830767748191 ]
  - [  -0.0025270038084524,  0.0145648946376321,  0.0000360828643461 ]
  - [   0.0061746297500491,  0.0023096253632655, -0.0010685625332339 ]
  - [  -0.0045358896097193,  0.0303847697645963,  0.0026580544004353 ]
  - [   0.0065892077277616,  0.0022150555447243, -0.0001759915431759 ]
  - [  -0.0073480719955276, -0.0151266328474271, -0.0004611331843033 ]
  - [   0.0019370644293712, -0.0020575504841635, -0.0005785577014957 ]
  - [   0.0016361648508117, -0.0025493288184104, -0.0012403559351642 ]
  - [  -0.0047437423934162, -0.0269513406248593, -0.0010953152786423 ]
  - [  -0.0098063791118923,  0.0109517130103729, -0.0202572198175024 ]
  - [   0.0010753376360706, -0.0013054719208703,  0.0007060649217468 ]
  - [   0.0020739024750515,  0.0008727598180045,  0.0013224340077951 ]
  - [  -0.0030077740080490, -0.0052648810776784,  0.0018172150443603 ]
  - [  -0.0190021700621096, -0.0080562608906534,  0.0186275639469908 ]
  - [  -0.0107578633451690,  0.0020146483248178,  0.0013590888821028 ]
  - [  -0.0125009017899368,  0.0062984392527802,  0.0003394448290443 ]
  - [  -0.0071793129785098,  0.0012247030257753,  0.0009290668215219 ]
  - [   0.0025422932129917,  0.0035337692598231,  0.0023781056172669 ]
  - [   0.0024187477951871,  0.0012218110355818,  0.0013780170929093 ]
  - [   0.0102309527015521,  0.0045166303551247,  0.0055328901798766 ]
  - [  -0.0100788391814995,  0.0031640412543817,  0.0019264121547584 ]
  - [  -0.0084307439151702, -0.0025346492429116,  0.0016445787261291 ]
  - [  -0.0065167430847094,  0.0008999911045458,  0.0006305039430517 ]
  - [  -0.0349290066514236,  0.0133957087334461,  0.0101269298170477 ]
  - [  -0.0355923255081140, -0.0180233944742823, -0.0098045601399333 ]
- atom:   17
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0155718750039452,  0.0079255294262118,  0.0069668443851736 ]
  - [  -0.0160130465374996,  0.0200398195358628, -0.0000869018085363 ]
  - [  -0.0068834633897285, -0.0091663525042428,  0.0025342081608153 ]
  - [   0.0020994475579870,  0.0032946704760611,  0.0048683114016389 ]
  - [   0.0226762565387249, -0.0240789239389852, -0.0065605880666327 ]
  - [   0.0071307562337901, -0.0029365143980603, -0.0030847276163083 ]
  - [  -0.0230251877997101,  0.0353635652535297,  0.0477737783345504 ]
  - [   0.0174491411073802, -0.0026940034773065, -0.0044346168981110 ]
  - [  -0.0133408147872618,  0.0125729109407407, -0.0028186578286733 ]
  - [  -0.0154844642514491,  0.0109106342646210,  0.0015592753568360 ]
  - [  -0.0129646933687149,  0.0080820420696045,  0.0019237707455447 ]
  - [  -0.0114407431781704,  0.0052999840914362,  0.0004019236112047 ]
  - [  -0.0067636025289753,  0.0417600645923546, -0.0567441511563939 ]
  - [  -0.0023498791963366, -0.0039600417749001, -0.0021365314670426 ]
  - [   0.0096506867733215, -0.0269879364933389,  0.0015030847646026 ]
  - [  -0.0096415702706210, -0.0135635767190231, -0.0009048804467324 ]
  - [   0.1439289736266957, -0.2575236551311256,  0.0097118060168360 ]
  - [  -0.0016067821354392,  0.0024183616813397,  0.0007724220933059 ]
  - [  -0.0041812190529107,  0.0115990791886300,  0.0004809673407250 ]
  - [   0.0050492696119216,  0.0089225898508103, -0.0002012860364245 ]
  - [  -0.0163680950982062, -0.0133069445560323, -0.0033587487438256 ]
  - [  -0.0087356953528770, -0.0058625505230676, -0.0042489978719927 ]
  - [   0.0068721884499421, -0.0069474658214854, -0.0034716100296151 ]
  - [   0.0075275160313961, -0.0068122336152033, -0.0041218462285797 ]
  - [  -0.0230977590838024,  0.0336960851176799, -0.0003195942411429 ]
  - [   0.0049524959004124,  0.0018170944345586, -0.0006949479798431 ]
  - [  -0.0121897106341541,  0.0433012465280950,  0.0035067620530958 ]
  - [   0.0049800764304068,  0.0021350582971803, -0.0004406258946375 ]
  - [   0.0220675605786776,  0.0221131341467727, -0.0041100295547237 ]
  - [   0.0026671381270463, -0.0019210120017782, -0.0002527934863287 ]
  - [   0.0024428760478002, -0.0023345300032880, -0.0011948841361528 ]
  - [   0.0088744901022265,  0.0123897687488857, -0.0013536202703275 ]
  - [  -0.0121308217170905,  0.0034095775472863, -0.0170540562663266 ]
  - [   0.0018169201979950, -0.0019072260774228,  0.0009372039339454 ]
  - [   0.0007548109894755,  0.0016102182793176,  0.0005941588163776 ]
  - [   0.0036526340983559,  0.0054801822483516,  0.0016271980960995 ]
  - [  -0.0050740604337596, -0.0050028055755061, -0.0021093418726893 ]
  - [  -0.0110278426964677, -0.0003146147165755,  0.0016820315229706 ]
  - [  -0.0158892135045073,  0.0119376066743625,  0.0011231299071723 ]
  - [  -0.0091207213089696,  0.0010155669762749,  0.0006169840434617 ]
  - [   0.0018164448639625,  0.0009425585336455,  0.0024871601099443 ]
  - [   0.0042073435370362,  0.0012241764494750,  0.0018147204691754 ]
  - [   0.0067185927519936,  0.0163519732236314,  0.0230870067463033 ]
  - [  -0.0037243663716491,  0.0026063225596200,  0.0013830013462065 ]
  - [  -0.0099449917394216,  0.0342336794401206, -0.0090935771592965 ]
  - [  -0.0063774366955553,  0.0021768555097371,  0.0006749064131288 ]
  - [  -0.0363405703176175,  0.0177751671235116,  0.0104751639044770 ]
  - [  -0.0091907431095977,  0.0029148641176328,  0.0002911954867452 ]
- atom:   17
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [  -0.0107653220755614, -0.0046544259840895,  0.0003314175167562 ]
  - [   0.0208232337236673, -0.0184918218186189,  0.0069660148375342 ]
  - [   0.0110608312739592,  0.0117783715689961,  0.0049326798426134 ]
  - [   0.0025148908114455,  0.0000890402935626,  0.0025697653852827 ]
  - [  -0.0104210728317169,  0.0177927966056988, -0.0003897749838198 ]
  - [   0.0049639956807615, -0.0038390060521624, -0.0035469175304268 ]
  - [   0.0501170938082125, -0.0465397863906983, -0.0712977612536032 ]
  - [  -0.0058244121693256, -0.0040547081516395, -0.0021591116979677 ]
  - [  -0.0045982668425076, -0.0071124710440720,  0.0032363407545518 ]
  - [  -0.0017121881716932, -0.0056935372391867, -0.0004970905494895 ]
  - [  -0.0034544174742113, -0.0040195104096397, -0.0012818623716655 ]
  - [  -0.0055331543081843, -0.0003901183029146,  0.0005327162123924 ]
  - [   0.0047074325651663, -0.0357965665097012,  0.0410452100917241 ]
  - [  -0.0023007876171074, -0.0037149752851880,  0.0005075935112977 ]
  - [  -0.0146793105077593,  0.0203087158792793, -0.0034618503255747 ]
  - [   0.0045256043453603,  0.0044846590391436, -0.0005891334428503 ]
  - [  -0.1594690161442962,  0.2579236810242669,  0.0219358952311828 ]
  - [   0.0055779940339343,  0.0046872615660576,  0.0001763665132883 ]
  - [   0.0080543190281288, -0.0049044619997611,  0.0006275063617173 ]
  - [  -0.0009736264621862, -0.0012770021711600,  0.0010529054949377 ]
  - [   0.0318645019199274,  0.0027742117122685, -0.0040124929062132 ]
  - [   0.0236432565842452, -0.0051335081799221, -0.0029493767049659 ]
  - [   0.0083252910817575, -0.0037948746013833, -0.0040244735769748 ]
  - [   0.0077559839915504, -0.0039028908779657, -0.0033785098236575 ]
  - [   0.0307318762160567, -0.0289718897527184,  0.0000448342278464 ]
  - [   0.0048729523367916,  0.0005389559274340, -0.0000718143976955 ]
  - [   0.0236891193389369, -0.0457853393863874, -0.0037667312392114 ]
  - [   0.0048659681926844,  0.0002796503180206, -0.0002964716667170 ]
  - [  -0.0192487446209863, -0.0232146803962948,  0.0019537247902802 ]
  - [  -0.0008993795785565, -0.0003904403611288, -0.0017827303983872 ]
  - [  -0.0008441432299120,  0.0000619431727517, -0.0008403431521669 ]
  - [  -0.0071709203343768, -0.0139420628068909, -0.0005134321572516 ]
  - [   0.0121876296774464, -0.0032681476505212,  0.0186432067587132 ]
  - [  -0.0017181390090868,  0.0021992877643350,  0.0012075751243851 ]
  - [  -0.0008192416857556, -0.0011434924850325,  0.0015039755259567 ]
  - [  -0.0033662263638084, -0.0046980856153564,  0.0004996332523444 ]
  - [  -0.0143506152101538,  0.0055414200320006,  0.0040336865913114 ]
  - [  -0.0083039785007947,  0.0013777217313199,  0.0001563422333062 ]
  - [  -0.0033145330870710, -0.0112832694677867,  0.0008775842421410 ]
  - [  -0.0104820986723209,  0.0001983696297443,  0.0012393840063937 ]
  - [   0.0028388172021437,  0.0046510351087903,  0.0018015567334376 ]
  - [   0.0004568140314983,  0.0044068569170946,  0.0024653722961390 ]
  - [  -0.0029277340604883, -0.0105675973464637, -0.0193896476312951 ]
  - [   0.0082374949386589,  0.0030526105747367,  0.0028651283676356 ]
  - [  -0.0004443500395081, -0.0310039933103937,  0.0102865834427204 ]
  - [  -0.0043399873841875,  0.0004607995019375,  0.0004454732499647 ]
  - [   0.0263291702754331, -0.0162959500681343, -0.0092901158874665 ]
  - [  -0.0001826046762102,  0.0012772252977730,  0.0016011691015454 ]
- atom:   17
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0011198388170493,  0.0016119647187989,  0.0041440738037471 ]
  - [   0.0670050639629573,  0.0372782698310413,  0.0921627485115986 ]
  - [   0.0036626136886654,  0.0010815157954441,  0.0044066229963345 ]
  - [   0.0013771652507336,  0.0011991985604073,  0.0025313352972723 ]
  - [   0.0066540291068826, -0.0039938523644315, -0.0033083714971659 ]
  - [   0.0067603986372959, -0.0037866701857700, -0.0043938407662112 ]
  - [  -0.0602391752759906,  0.0381731287784544,  0.0892945395910042 ]
  - [   0.0056522064071024, -0.0018659341417069, -0.0025640576330599 ]
  - [  -0.0104019043411826,  0.0042236975757839,  0.0078483155778041 ]
  - [  -0.0059297014230607,  0.0031508185470666,  0.0079974862741707 ]
  - [  -0.0089082121231287,  0.0000265180946498,  0.0080650591410698 ]
  - [  -0.0084518164910379,  0.0024452434762825,  0.0002424269486986 ]
  - [  -0.0051603477495900, -0.0769700713827734,  0.0867684382827697 ]
  - [  -0.0022935739376224, -0.0028294752359626, -0.0019022886185596 ]
  - [  -0.0037274260801570, -0.0047054261792923,  0.0000089707437264 ]
  - [  -0.0017647030640230, -0.0026634422139758, -0.0005601981489777 ]
  - [   0.0060542946189119, -0.0003470102707254, -0.3773355606256958 ]
  - [   0.0020991771391311,  0.0040823411648529,  0.0027862774806521 ]
  - [   0.0014303685756353,  0.0032304510998317,  0.0028075465838069 ]
  - [   0.0024962943106005,  0.0031832702357477,  0.0027581625748136 ]
  - [   0.0098583063189546, -0.0027104483839196, -0.0068220292385734 ]
  - [   0.0089919396621041, -0.0042287043333063, -0.0083605551425491 ]
  - [   0.0073799486752594, -0.0057552979027942, -0.0041395993903528 ]
  - [   0.0074899706018572, -0.0052807786981821, -0.0040429757797614 ]
  - [   0.0016572313519441,  0.0015505914690315, -0.0033257110686029 ]
  - [   0.0048795722958107,  0.0008911395301815, -0.0007878014379099 ]
  - [   0.0033264912547546,  0.0014014135905346, -0.0050341194105281 ]
  - [   0.0053186766702035,  0.0010777490439477, -0.0008726076303470 ]
  - [   0.0013189827005761, -0.0023632520122159, -0.0056356014691485 ]
  - [   0.0010202702184204, -0.0010529454772029, -0.0013019526881319 ]
  - [   0.0006745977146871, -0.0007351784126842, -0.0014086283937379 ]
  - [   0.0018585336141886, -0.0046287168318165, -0.0039229480274341 ]
  - [   0.0201392894748675, -0.0129339830715836,  0.0257357527735921 ]
  - [   0.0002732454464803,  0.0007846792133841, -0.0001191346583571 ]
  - [   0.0002017493978573, -0.0003588316932693,  0.0000767606283813 ]
  - [   0.0000896093391304,  0.0005651593896598,  0.0011170069282727 ]
  - [  -0.0311061253619341, -0.0108047743757479,  0.0260816873956599 ]
  - [  -0.0103500854259650,  0.0007075805776810, -0.0000611651743397 ]
  - [  -0.0094335072140216,  0.0001946349732711,  0.0009588649709236 ]
  - [  -0.0093972759720637, -0.0000777036690579, -0.0002359918004761 ]
  - [   0.0016791609672981,  0.0027755433615417,  0.0010421173451801 ]
  - [   0.0027544901971520,  0.0032799922267285,  0.0012206683594562 ]
  - [   0.0037958652631377,  0.0270883455684711,  0.0271668656597194 ]
  - [   0.0018494768209046,  0.0027960755136321,  0.0021072698298096 ]
  - [  -0.0047718285598852, -0.0102199233185287,  0.0128349088841778 ]
  - [  -0.0052383604965260,  0.0012803175217258,  0.0005120709804920 ]
  - [  -0.0160960006927622,  0.0065299650546640,  0.0126897152381283 ]
  - [   0.0044011857083971,  0.0077028152421317,  0.0127694457986585 ]
- atom:   17
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0035325058955013,  0.0020812951978124,  0.0034204332665264 ]
  - [  -0.0775725888776108, -0.0421668875097226, -0.0902915992805219 ]
  - [   0.0008326996344269,  0.0024562291910749,  0.0031130332887555 ]
  - [   0.0031358141329323,  0.0024226327558914,  0.0047986968815238 ]
  - [   0.0052198138670562, -0.0028478219425011, -0.0031591815536638 ]
  - [   0.0051865971533466, -0.0030940104876116, -0.0022887842569314 ]
  - [   0.0877882181651489, -0.0542961685522740, -0.1017140123320575 ]
  - [   0.0063974842717075, -0.0049910708676400, -0.0039320552940036 ]
  - [  -0.0066374000106315,  0.0007513373591195, -0.0069111722155424 ]
  - [  -0.0110793905939050,  0.0019241625337060, -0.0070775294194390 ]
  - [  -0.0080155775311151,  0.0049969864014051, -0.0071593154769435 ]
  - [  -0.0085373043416485,  0.0025864478627523,  0.0009451718452516 ]
  - [   0.0009071619671148,  0.0862967778689099, -0.0938002270184881 ]
  - [  -0.0022049009404070, -0.0050124803325150,  0.0002089862128175 ]
  - [  -0.0008261636613462, -0.0031262665830117, -0.0014910630743278 ]
  - [  -0.0027312457337315, -0.0053037049101213, -0.0009050521517903 ]
  - [  -0.0030048757769130,  0.0082084366581837,  0.3991420456561851 ]
  - [   0.0016342052135552,  0.0031189780033367, -0.0020291824740042 ]
  - [   0.0023265049673822,  0.0038798277352546, -0.0020513041091487 ]
  - [   0.0013932116058755,  0.0039771609441296, -0.0019984682657719 ]
  - [   0.0049556385694224, -0.0080687807173118, -0.0007126552789075 ]
  - [   0.0067656187173889, -0.0064922473937531,  0.0007543765615980 ]
  - [   0.0079924079117036, -0.0050822974997139, -0.0033822871162490 ]
  - [   0.0078609626852606, -0.0054269581408519, -0.0033948967873956 ]
  - [   0.0082343122774372,  0.0004327207486642,  0.0024461694596428 ]
  - [   0.0047809099088550,  0.0013839567478705,  0.0000372397813420 ]
  - [   0.0061019249248834,  0.0013523628986261,  0.0041747671055284 ]
  - [   0.0044311943437444,  0.0012857593956912,  0.0000482146533731 ]
  - [   0.0002092767765394, -0.0004134829459586,  0.0035030667220877 ]
  - [   0.0007402272450435, -0.0013324203465641, -0.0007122431539744 ]
  - [   0.0009680073691327, -0.0016192550849009, -0.0006536054588917 ]
  - [   0.0000839521805952,  0.0027122378325817,  0.0018623837629341 ]
  - [  -0.0211487546204833,  0.0139836685728769, -0.0244781128226418 ]
  - [  -0.0002394880629530, -0.0005557385433954,  0.0021971127097939 ]
  - [  -0.0001280684234671,  0.0005609533134436,  0.0020514077088357 ]
  - [  -0.0000392311847547, -0.0003029725611440,  0.0008712683638563 ]
  - [   0.0128586720867304,  0.0124972283860440, -0.0252342738933749 ]
  - [  -0.0092197416753431,  0.0004503783137973,  0.0018553775122259 ]
  - [  -0.0100677342923263,  0.0009177823676142,  0.0007144864253251 ]
  - [  -0.0101647960643753,  0.0012467947518290,  0.0019977473241157 ]
  - [   0.0030178117420612,  0.0028518612659244,  0.0031254197630252 ]
  - [   0.0019178029863670,  0.0023897975264051,  0.0029860807965976 ]
  - [   0.0006721112082789, -0.0228771571653251, -0.0239151110744731 ]
  - [   0.0027735181807495,  0.0028138141522858,  0.0019824701892860 ]
  - [  -0.0057516527943886,  0.0123711768428688, -0.0119042019318106 ]
  - [  -0.0054465841087059,  0.0013912874408712,  0.0006870608480569 ]
  - [   0.0048522801019893, -0.0037417637864827, -0.0118616690941635 ]
  - [  -0.0147553473961241, -0.0045905676981713, -0.0118650133041681 ]
- atom:   21
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0845775806104238, -0.0378373479789786, -0.0926908682192710 ]
  - [  -0.0190409943109605,  0.0016916872869934,  0.0048990781676518 ]
  - [  -0.0025670213345943,  0.0121632789154565,  0.0050308968718160 ]
  - [   0.0032313137098591,  0.0023177222237937,  0.0032722461485306 ]
  - [   0.0055027398872810, -0.0033919370650268, -0.0027563346901507 ]
  - [   0.0032906742074631, -0.0107492485517788, -0.0039559549861135 ]
  - [   0.0222255436391717, -0.0056083113472814,  0.0149840710839285 ]
  - [  -0.0184639001941584, -0.0040016884426396, -0.0074299517721976 ]
  - [  -0.0074336768058052,  0.0019373408263556,  0.0004739017755497 ]
  - [   0.0134016020624452,  0.0085979404459684, -0.0089324198638925 ]
  - [  -0.0134996478484773, -0.0101037847789544,  0.0024040689911172 ]
  - [  -0.0129468035839989,  0.0147248246704989, -0.0006754783564790 ]
  - [   0.0081894035157195, -0.0039673106088247,  0.0036160310616634 ]
  - [   0.0036340066157795, -0.0063091065768619, -0.0021143241579119 ]
  - [   0.0056148183561993, -0.0019323836611939, -0.0016938535900746 ]
  - [   0.0011006751836845, -0.0027797334657491,  0.0005717508557034 ]
  - [   0.0397152248635650, -0.0009628552158213,  0.0025458036925830 ]
  - [   0.0500572708501233,  0.0119022107495749,  0.0019557405340320 ]
  - [   0.0025427971596392,  0.0031087757611748,  0.0001569189437368 ]
  - [   0.0023294305240282,  0.0036322851812812,  0.0003089821226240 ]
  - [  -0.2900632439163044,  0.0314854386480711,  0.0722984784443463 ]
  - [   0.0151363647074844, -0.0047593830702432, -0.0028672870961739 ]
  - [   0.0098990683114515, -0.0095280392278042, -0.0040879015809668 ]
  - [   0.0084770982992161, -0.0017059450415435, -0.0026324815540769 ]
  - [   0.0035996794392681,  0.0021982102028299, -0.0010357867575322 ]
  - [   0.0128205882763359,  0.0153172988640032,  0.0020666782923430 ]
  - [   0.0147479359538132,  0.0261164844572300,  0.0013998621937737 ]
  - [   0.0037223589407756,  0.0013505863927314, -0.0005549486670398 ]
  - [   0.0089130887246809, -0.0149423523433334,  0.0002360147853139 ]
  - [   0.0003640528198192, -0.0016813023020403, -0.0011385290566649 ]
  - [   0.0079927841983803, -0.0258122454570729, -0.0021211295469856 ]
  - [  -0.0002334586002979, -0.0023754698875289, -0.0019388919743096 ]
  - [  -0.0004456114612253, -0.0008272684487274,  0.0005181031265498 ]
  - [   0.0065722669573005,  0.0117298261755475, -0.0211962672539010 ]
  - [  -0.0021784063675374,  0.0001202007421311,  0.0011956832581940 ]
  - [   0.0032536076642995, -0.0058120502788480,  0.0009328381007390 ]
  - [   0.0026682392346916, -0.0093759479905840,  0.0180609455061713 ]
  - [  -0.0097621765100434,  0.0007627667485795,  0.0012441750936536 ]
  - [  -0.0108496059287715,  0.0000840091497547,  0.0016524014552527 ]
  - [  -0.0065320316317647,  0.0045703112902995,  0.0003793774787214 ]
  - [   0.0031670850733869,  0.0027253607416359,  0.0019553988818903 ]
  - [   0.0058385741112107, -0.0020852076392742,  0.0037652089473803 ]
  - [   0.0293028703503307,  0.0165028368105142,  0.0156011350960923 ]
  - [   0.0302169607145054, -0.0102012287779481, -0.0055843889981299 ]
  - [  -0.0054559982232452, -0.0006091690633653,  0.0002982041403659 ]
  - [  -0.0056902707480620,  0.0021582780317162,  0.0013056879650486 ]
  - [  -0.0133719930858608,  0.0008155529137455, -0.0008884491406458 ]
  - [   0.0064291355887741,  0.0013460899915367,  0.0011655642477450 ]
- atom:   21
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0655405745928029,  0.0282933008112672,  0.0801467634339988 ]
  - [   0.0245210544545117,  0.0016230727399281,  0.0022057028325163 ]
  - [   0.0068867660436859, -0.0084182352798271,  0.0023305723061413 ]
  - [   0.0011860720502950,  0.0011303602993975,  0.0041459518933705 ]
  - [   0.0065136165272067, -0.0034937532839471, -0.0038154289261464 ]
  - [   0.0094989653104518,  0.0050166704003858, -0.0025239164062452 ]
  - [  -0.0169699804321325, -0.0082008196640021, -0.0324287153213662 ]
  - [   0.0308172104775970, -0.0029718130792718,  0.0005254372826802 ]
  - [  -0.0097210167092561,  0.0030183404336266,  0.0006321014506817 ]
  - [  -0.0297901891898064, -0.0036687820506061,  0.0099473420075341 ]
  - [  -0.0030371722647451,  0.0158557337597145, -0.0013552247629729 ]
  - [  -0.0039824905411009, -0.0098294913439250,  0.0016263459946077 ]
  - [  -0.0139611973520120, -0.0034483618908597, -0.0057005325571156 ]
  - [  -0.0075662038614557, -0.0011975591778248, -0.0000387064003376 ]
  - [  -0.0105245916020245, -0.0057466856621841,  0.0001384313168982 ]
  - [  -0.0058428345871593, -0.0048747568646793, -0.0022486708535936 ]
  - [  -0.0402374759768290,  0.0086789005619440, -0.0019307990471776 ]
  - [  -0.0424811940103718, -0.0040200010674376, -0.0003139225949226 ]
  - [   0.0012596620464558,  0.0040185030659495,  0.0007397169502079 ]
  - [   0.0015267715368600,  0.0034041845874516,  0.0006375471463861 ]
  - [   0.3003612505686138, -0.0216520169698926, -0.0497311428574200 ]
  - [  -0.0002552235103488, -0.0058780137212138, -0.0044991786787670 ]
  - [   0.0054396209364291, -0.0012980591041107, -0.0032952519462689 ]
  - [   0.0066557743616490, -0.0094216117140272, -0.0048385807228174 ]
  - [   0.0062736463956126,  0.0001107110246341,  0.0002310484935339 ]
  - [  -0.0035252947253279, -0.0132624872448559, -0.0027009173637576 ]
  - [  -0.0054334888159173, -0.0253844144446977, -0.0023874553578837 ]
  - [   0.0061180960009093,  0.0010108773911989, -0.0002158739654093 ]
  - [  -0.0070853354833112,  0.0129696481226470, -0.0019388044405290 ]
  - [   0.0014453881009159, -0.0006662188628258, -0.0008830282815702 ]
  - [  -0.0062686690739765,  0.0229556783183304,  0.0003602768241054 ]
  - [   0.0019119288498928,  0.0000719390592240, -0.0000923635506295 ]
  - [   0.0005878239906824,  0.0010958510462791,  0.0016587601970078 ]
  - [  -0.0070087302475852, -0.0107879382875772,  0.0228737106621520 ]
  - [   0.0022939890939066,  0.0002023612110495,  0.0009286182612438 ]
  - [  -0.0032760457623681,  0.0061701816924457,  0.0011895828183230 ]
  - [  -0.0219120816405906,  0.0106005228712260, -0.0166541113210087 ]
  - [  -0.0097667103744062,  0.0003210309611901,  0.0005783196097126 ]
  - [  -0.0085858820470124,  0.0010953489947172,  0.0001609799598701 ]
  - [  -0.0131667115338976, -0.0038124187318553,  0.0014258565666972 ]
  - [   0.0014956195744168,  0.0028976567326920,  0.0022055685444321 ]
  - [  -0.0016748921195660,  0.0060950707897367,  0.0010608274338261 ]
  - [  -0.0260736879679400, -0.0114828172860585, -0.0112390074708270 ]
  - [  -0.0254446816709376,  0.0158515960367823,  0.0097433803126157 ]
  - [  -0.0050922964769458,  0.0031568864005470,  0.0009597484370047 ]
  - [  -0.0050832833455722,  0.0004831357730971, -0.0000387885125480 ]
  - [   0.0020631899627162,  0.0021187718972918,  0.0021658803862421 ]
  - [  -0.0175485103674090,  0.0012699207489260,  0.0002519502175246 ]
- atom:   21
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [  -0.0458306161741301,  0.0445083350672252,  0.0718122217971989 ]
  - [   0.0119372155726714,  0.0024592343138524,  0.0028098642115016 ]
  - [   0.0150661803956419, -0.0207910268955602,  0.0028154100418099 ]
  - [   0.0021778596271011,  0.0026354186726509,  0.0045453022811896 ]
  - [   0.0050464727080748, -0.0034332056888472, -0.0036536052033204 ]
  - [  -0.0066020969675020, -0.0156317813750464, -0.0074140533587392 ]
  - [  -0.0033201823682691,  0.0164404796555767,  0.0003611461244318 ]
  - [   0.0194020783667960, -0.0013875640310703, -0.0008229023042057 ]
  - [  -0.0087318160597289,  0.0023240581141982,  0.0000184712473003 ]
  - [  -0.0206282012845529,  0.0501853271844483, -0.0567089065749804 ]
  - [  -0.0136025054933337, -0.0068546984044115,  0.0020230238565001 ]
  - [   0.0042886180289799, -0.0220020551196667,  0.0030759165074992 ]
  - [  -0.0068760705226611,  0.0073021448981952, -0.0055873462539093 ]
  - [  -0.0051729297071933,  0.0060345385463543, -0.0007209939541743 ]
  - [  -0.0079143636766508,  0.0021439090691231,  0.0019146096581297 ]
  - [  -0.0029069044141112, -0.0007001639481568, -0.0012269594413574 ]
  - [  -0.0113026044510968,  0.0016151767174535,  0.0016644705105102 ]
  - [  -0.0261431200527594, -0.0037856400797896,  0.0009418945391990 ]
  - [   0.0012020622811804,  0.0019060018955222,  0.0002493941006791 ]
  - [   0.0013689281778666,  0.0017616694209963,  0.0005541323072024 ]
  - [   0.1685575127492462, -0.2749138586974303, -0.0152573016050545 ]
  - [   0.0044302047031110, -0.0057102864996632, -0.0034358137574645 ]
  - [   0.0028229614752848,  0.0055031734749427, -0.0039739947580584 ]
  - [   0.0106059739870200, -0.0030450460210990, -0.0042104420055186 ]
  - [   0.0067067352987635,  0.0008422655657500,  0.0001744023990779 ]
  - [   0.0260122336658477,  0.0221028292856755,  0.0004469745814831 ]
  - [   0.0128832549512296,  0.0133317059452199, -0.0020607215518880 ]
  - [   0.0063865026206509,  0.0011003328679274, -0.0001555288710622 ]
  - [  -0.0293323112898084,  0.0358093890486859, -0.0064529826640464 ]
  - [   0.0000731018510471, -0.0012053773276787, -0.0008964656408147 ]
  - [  -0.0138037364900443,  0.0382138194968740,  0.0008474673895156 ]
  - [   0.0001749815342380, -0.0004617871445205, -0.0010372281321656 ]
  - [  -0.0010955330067265, -0.0006257890849650,  0.0016796306645229 ]
  - [   0.0034217346525378, -0.0091635943936197,  0.0031997672439799 ]
  - [   0.0005370947367917,  0.0005517550189905,  0.0004878696503755 ]
  - [  -0.0082970992232851,  0.0129800410538549,  0.0007791892343190 ]
  - [  -0.0251902885740398,  0.0050261587302502, -0.0191900075721489 ]
  - [  -0.0092251219571448, -0.0007259037537292,  0.0007193568375758 ]
  - [  -0.0093344663350340,  0.0007976056242804, -0.0000265521212421 ]
  - [  -0.0067065251231152,  0.0060035591544129,  0.0012030284587561 ]
  - [   0.0019383349582776,  0.0039369902409391,  0.0021306185066490 ]
  - [   0.0031650985125964,  0.0392071404515776, -0.0076046484287355 ]
  - [   0.0003007875519736,  0.0082974457034076,  0.0019581996950583 ]
  - [  -0.0243724725048734,  0.0218006245395115,  0.0100914554130104 ]
  - [  -0.0064348915156334,  0.0013712426922141,  0.0011095455975108 ]
  - [  -0.0044674650523067, -0.0012190599241560,  0.0001605541136334 ]
  - [  -0.0001942959989278,  0.0145396668085820,  0.0223939748617772 ]
  - [  -0.0110203101639996,  0.0009247991307176,  0.0002685623684895 ]
- atom:   21
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0685331624387853, -0.0474970810539681, -0.0834675675926548 ]
  - [  -0.0079805929943500,  0.0010984503339261,  0.0045560260486296 ]
  - [  -0.0098918081443844,  0.0234774324094010,  0.0043505786483655 ]
  - [   0.0022585702638771,  0.0008448180184163,  0.0028924654841150 ]
  - [   0.0069209234389454, -0.0033170892637432, -0.0028952154247549 ]
  - [   0.0184214802311183,  0.0087670053528388,  0.0008451531550903 ]
  - [   0.0145864320378257, -0.0233509330265749, -0.0083873360224868 ]
  - [  -0.0074637451750131, -0.0052685871079933, -0.0057242199582759 ]
  - [  -0.0082474484463310,  0.0026424037311649,  0.0010041028048993 ]
  - [   0.0074112423174211, -0.0314770487878580,  0.0421049583205390 ]
  - [  -0.0037078631873601,  0.0111792050195453, -0.0010473448190426 ]
  - [  -0.0206988869978319,  0.0266299902505321, -0.0024797180190024 ]
  - [   0.0015962648938508, -0.0139997425238226,  0.0035511580276413 ]
  - [   0.0003290943804315, -0.0138009314778992, -0.0009616861619097 ]
  - [   0.0031893454577903, -0.0105405712863702, -0.0040723656439357 ]
  - [  -0.0017457155712256, -0.0068681781263513, -0.0003877715893845 ]
  - [   0.0151587931370976,  0.0051787838305409, -0.0004404373215920 ]
  - [   0.0307985177162155,  0.0111052142099616,  0.0000993597128249 ]
  - [   0.0026881543147789,  0.0051328268268711,  0.0005561480521034 ]
  - [   0.0024493872657603,  0.0052562651043942,  0.0002779745812032 ]
  - [  -0.1723912207262799,  0.2542284808381227,  0.0430136621119113 ]
  - [   0.0111149503964427, -0.0050509312851816, -0.0039895260473237 ]
  - [   0.0121819177035539, -0.0159987027287965, -0.0032931163877155 ]
  - [   0.0048435866845657, -0.0075812284143023, -0.0032097180991847 ]
  - [   0.0031286400231438,  0.0014716086546244, -0.0009857037356108 ]
  - [  -0.0155402578589235, -0.0192566837286537, -0.0011349641668043 ]
  - [  -0.0032203963127222, -0.0110075422818788,  0.0014594095982548 ]
  - [   0.0034190798718916,  0.0011492449975568, -0.0006409784603061 ]
  - [   0.0279326242873840, -0.0343911377449818,  0.0046740891641167 ]
  - [   0.0016368426144402, -0.0010246810443333, -0.0011083836500147 ]
  - [   0.0165537657194206, -0.0434378142618851, -0.0023864801894364 ]
  - [   0.0015182767132273, -0.0018029882586983, -0.0009276262782086 ]
  - [   0.0011846732670486,  0.0007990669805902,  0.0004953246545578 ]
  - [  -0.0039016500135232,  0.0099786448553876, -0.0009676147694378 ]
  - [  -0.0004866412741490, -0.0001018771617401,  0.0016612187339921 ]
  - [   0.0079103410858084, -0.0121563783737360,  0.0015091690458914 ]
  - [   0.0055844389661716, -0.0043450675362335,  0.0202614093712824 ]
  - [  -0.0102476748202253,  0.0018392989432068,  0.0010940762175110 ]
  - [  -0.0101542679394245,  0.0003614689229993,  0.0018605187001178 ]
  - [  -0.0127298389787721, -0.0048359285978006,  0.0005806112982746 ]
  - [   0.0027097993997917,  0.0017389856425344,  0.0020532171455954 ]
  - [   0.0008652083087315, -0.0323896535634833,  0.0119297016909250 ]
  - [   0.0055573514283281, -0.0019637887666688,  0.0031632913405790 ]
  - [   0.0288786471227677, -0.0162264056198067, -0.0058741107786073 ]
  - [  -0.0041871120644140,  0.0011556870750749,  0.0001271540325889 ]
  - [  -0.0061480379865289,  0.0038475022091692,  0.0010738700344827 ]
  - [  -0.0109344106317935, -0.0118617893476909, -0.0217228501177244 ]
  - [   0.0003160576366370,  0.0016703771635935,  0.0009100872579213 ]
- atom:   21
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0900024967557148,  0.0492191077806776,  0.1251502044789776 ]
  - [   0.0017343600453629,  0.0024198881846198,  0.0034366066370564 ]
  - [   0.0022356822191414,  0.0023488727437554,  0.0040319315288950 ]
  - [   0.0028262051435538,  0.0016930639296554,  0.0029016277593629 ]
  - [   0.0054135532943190, -0.0038395557420417, -0.0046114596330886 ]
  - [   0.0062319264254715, -0.0069091261112569, -0.0017294241248406 ]
  - [   0.0482172811982418,  0.0237306498214100,  0.0629729722378952 ]
  - [   0.0042935869803387, -0.0001117216662257, -0.0003095247500497 ]
  - [  -0.0089301553362416,  0.0029788030124809, -0.0005144002329443 ]
  - [  -0.0147077774685573, -0.0744775684419453,  0.0910302476210732 ]
  - [  -0.0078965100236390,  0.0016769338118677,  0.0003828340052825 ]
  - [  -0.0096494454533291,  0.0019887983689554,  0.0019918701162579 ]
  - [  -0.0050716232692603, -0.0016678881494714,  0.0041660947321298 ]
  - [  -0.0021481981800890, -0.0035110363985771,  0.0066966263636527 ]
  - [  -0.0015078694622698, -0.0059280971280064,  0.0055381031921296 ]
  - [  -0.0025035803276346, -0.0035737006133298, -0.0012938762813579 ]
  - [   0.0018542574588174,  0.0039677358605024, -0.0026663988080083 ]
  - [   0.0055152252869950,  0.0051575936567610, -0.0041649774920995 ]
  - [   0.0018680257177997,  0.0038734028433470,  0.0000665088894029 ]
  - [   0.0016127630907709,  0.0029618135273653,  0.0000488784327880 ]
  - [   0.0640651894080105, -0.0039192174840991, -0.3910698585240909 ]
  - [   0.0084063932085844, -0.0045851064365907, -0.0020545371136716 ]
  - [   0.0072150367202926, -0.0059549757961548, -0.0015800380495552 ]
  - [   0.0087607746004646, -0.0053799225650560, -0.0021718923230717 ]
  - [   0.0058234807013879,  0.0006782814812520, -0.0004262535114637 ]
  - [   0.0093625479243564,  0.0048273548464746, -0.0033205086436911 ]
  - [   0.0048130176371267, -0.0001156413295246, -0.0037634142526535 ]
  - [   0.0049427603846615,  0.0010086000886588, -0.0008646827252966 ]
  - [   0.0015308914115486, -0.0043844796635631, -0.0038472395217393 ]
  - [   0.0010823424906185, -0.0011348819625482, -0.0015078740090609 ]
  - [  -0.0011256635575149, -0.0017404354217197, -0.0044152922293321 ]
  - [   0.0014949221136957, -0.0007884513968821, -0.0010927424011187 ]
  - [  -0.0004693671870901,  0.0005496392886641,  0.0007885834968808 ]
  - [  -0.0191135685661751, -0.0131489276906481,  0.0306374824987268 ]
  - [   0.0000171208950943, -0.0005181851687500,  0.0007957018328619 ]
  - [  -0.0005066256931813,  0.0003615403262231,  0.0010113264528137 ]
  - [   0.0095460740689201, -0.0077833959384011,  0.0237358193115102 ]
  - [  -0.0087266949355204,  0.0002837622765650, -0.0006886870276681 ]
  - [  -0.0094525824098760,  0.0002917929812192, -0.0007054570124574 ]
  - [  -0.0100794016459979,  0.0009298310556731,  0.0011621317988761 ]
  - [   0.0024783526677387,  0.0027987668733108,  0.0023038432792782 ]
  - [   0.0005864327778238, -0.0084636995853208,  0.0137231078618567 ]
  - [   0.0100635146571783,  0.0076676552733328,  0.0127444896911973 ]
  - [  -0.0112543833342158,  0.0096651697634952,  0.0125196069009037 ]
  - [  -0.0059880074855314,  0.0014444568062737, -0.0003575748389865 ]
  - [  -0.0050668229190362,  0.0016627300284877, -0.0004944634413144 ]
  - [  -0.0021025583123981,  0.0231299294906872,  0.0251575500226598 ]
  - [  -0.0056883862050420,  0.0006198405683972,  0.0006564278050918 ]
- atom:   21
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.1146682084478713, -0.0567091979148153, -0.1255724453109842 ]
  - [   0.0029984907847351,  0.0011364547348911,  0.0040476638252034 ]
  - [   0.0022008233569004,  0.0009093678350888,  0.0035061411617326 ]
  - [   0.0015602383098156,  0.0018135022116869,  0.0044387577597997 ]
  - [   0.0066236876355266, -0.0029816740388939, -0.0020017928512044 ]
  - [   0.0059519554598644,  0.0004329780259080, -0.0047314556251574 ]
  - [  -0.0469830847401182, -0.0371199685818174, -0.0738390525553693 ]
  - [   0.0082942128285959, -0.0066160783625294, -0.0062023514602848 ]
  - [  -0.0081118617047293,  0.0020012101104947,  0.0014467209591439 ]
  - [  -0.0015814241594388,  0.0967838847471557, -0.0957168929991086 ]
  - [  -0.0091414375397881,  0.0034063330689643,  0.0007122203403581 ]
  - [  -0.0073815141108502,  0.0026523210458177, -0.0008600017860122 ]
  - [   0.0003751373715828, -0.0058675144612720, -0.0055740619511897 ]
  - [  -0.0024124103857187, -0.0041591544752506, -0.0084355521196795 ]
  - [  -0.0030770989948353, -0.0019510327917445, -0.0071926166796543 ]
  - [  -0.0020705807942108, -0.0041864007886630, -0.0001344936590944 ]
  - [   0.0020320654333659,  0.0032427045698325,  0.0035053675948198 ]
  - [  -0.0024033528207644,  0.0019789242211982,  0.0049532597139829 ]
  - [   0.0019953523606207,  0.0033585247067807,  0.0008387622416627 ]
  - [   0.0022553815090436,  0.0041840568953266,  0.0007600808397156 ]
  - [  -0.0580936825272078, -0.0069063784339216,  0.4050868533526382 ]
  - [   0.0067480633333821, -0.0061848638184297, -0.0054424275495922 ]
  - [   0.0080253419841871, -0.0047084161249107, -0.0059854333943869 ]
  - [   0.0065792485299275, -0.0054976445639838, -0.0052743441576237 ]
  - [   0.0040062700274912,  0.0016170298408096, -0.0002827982549493 ]
  - [   0.0002639027114531, -0.0030810286584093,  0.0025499410560612 ]
  - [   0.0051721490312915,  0.0026627412908465,  0.0030646355668909 ]
  - [   0.0048778655458605,  0.0013120958953523,  0.0001293824625425 ]
  - [  -0.0000317912616939,  0.0020052678546058,  0.0016096760690580 ]
  - [   0.0005251820623739, -0.0012217160681014, -0.0004748337425082 ]
  - [   0.0026203182896008, -0.0002506887082735,  0.0023005476574514 ]
  - [   0.0002110513872601, -0.0015317602709482, -0.0010048165397970 ]
  - [   0.0005131359208214, -0.0003266608840165,  0.0012831156804419 ]
  - [   0.0207675872736242,  0.0146799733759426, -0.0303648789765382 ]
  - [  -0.0000020512229765,  0.0007891917376406,  0.0012891031089259 ]
  - [   0.0004532708549538,  0.0000383582625610,  0.0010252479030977 ]
  - [  -0.0299860200420874,  0.0092582522703865, -0.0227092613515905 ]
  - [  -0.0107085202848478,  0.0008396275631158,  0.0025370355675310 ]
  - [  -0.0100059727638768,  0.0008367700294794,  0.0025025250871581 ]
  - [  -0.0094289273840069,  0.0000719848219957,  0.0005576279080051 ]
  - [   0.0021877632903570,  0.0028178704258600,  0.0019178615987944 ]
  - [   0.0038447146707877,  0.0134968451121690, -0.0097069310525959 ]
  - [  -0.0051934517213228, -0.0018572544114518, -0.0084038092138224 ]
  - [   0.0151872703449816, -0.0036551478159737, -0.0087972392238374 ]
  - [  -0.0046514553931353,  0.0012561203264060,  0.0015090259605041 ]
  - [  -0.0055854298573991,  0.0010376217555332,  0.0016725755009991 ]
  - [  -0.0088710041588151, -0.0218774517113435, -0.0250017887188600 ]
  - [  -0.0052176168884523,  0.0020700201489007,  0.0004651502573225 ]
- atom:   25
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0072231840889677,  0.0011030112002687,  0.0027606047027016 ]
  - [   0.0145399748472314,  0.0003441235066425,  0.0036955307592706 ]
  - [   0.0110400668011369,  0.0035351596030722,  0.0012384594088198 ]
  - [   0.0097331769349658,  0.0027593982464939,  0.0043325841043462 ]
  - [   0.0263147985467661, -0.0122818678117071,  0.0071316279415874 ]
  - [   0.0076565747659889, -0.0032417282811871, -0.0037019899713746 ]
  - [   0.0000679851693074,  0.0085242725598545, -0.0038897386905742 ]
  - [  -0.0000780620264672, -0.0151232908609300, -0.0038390344177509 ]
  - [   0.0310222153975129,  0.0151714858108089,  0.0510390420582782 ]
  - [  -0.0324450688678645,  0.0002383390506210, -0.0029831667668303 ]
  - [  -0.0084345091066639,  0.0012447790102130,  0.0011695588282563 ]
  - [  -0.0139967194868372, -0.0096941242529495, -0.0008842238006609 ]
  - [   0.0269213748586673, -0.0056804906177408, -0.0359976243420746 ]
  - [  -0.0266360004229459, -0.0002573342654440,  0.0036951877244982 ]
  - [  -0.0075637983170495,  0.0075256742914731,  0.0009832276138214 ]
  - [  -0.0028804431954857, -0.0026382090827890, -0.0009129118643330 ]
  - [   0.0097832162616485, -0.0237161746293361, -0.0028746429663838 ]
  - [   0.0005532749932367,  0.0028184265523701,  0.0004741656292516 ]
  - [   0.0116827480143150, -0.0115860247808354, -0.0008145246428711 ]
  - [   0.0001650064934332,  0.0026110685836143,  0.0008593202044657 ]
  - [   0.0063060545241511, -0.0040454117261692, -0.0030119050296473 ]
  - [   0.0157118582949602,  0.0226616757145677,  0.0008165936130879 ]
  - [   0.0174717660468478,  0.0096763428271716, -0.0037878576237297 ]
  - [   0.0064590467144274, -0.0043997491584137, -0.0037112971620018 ]
  - [  -0.2648901690495353, -0.0000646359763178, -0.0191045056005574 ]
  - [   0.0119367008508153,  0.0009105034282738, -0.0008452953083738 ]
  - [   0.0073347754393788, -0.0029248262254936, -0.0015544397017778 ]
  - [   0.0091248715959362,  0.0062045307364936,  0.0003523051911702 ]
  - [   0.0451302075852818,  0.0026644135943906, -0.0011409564208816 ]
  - [   0.0427968243933058, -0.0082195834643146, -0.0036892441737611 ]
  - [   0.0010775682084878, -0.0011969717664990, -0.0010946059293777 ]
  - [   0.0015864124306269, -0.0009724957388968, -0.0009888465592171 ]
  - [  -0.0063972522670930,  0.0009028313165829,  0.0037583804585833 ]
  - [   0.0113804534861695, -0.0005060871481995,  0.0012926928858923 ]
  - [  -0.0006008005017515, -0.0007496146940890,  0.0009787029068018 ]
  - [  -0.0007489670594587,  0.0006561409657846,  0.0013539939523219 ]
  - [   0.0198995574274313, -0.0129638496865483, -0.0117832258815090 ]
  - [   0.0193426222216163,  0.0113735609488357,  0.0094411256926889 ]
  - [  -0.0040391491867882,  0.0000754274761404,  0.0007200381676260 ]
  - [  -0.0086597086509264,  0.0005846349144438,  0.0010462826046822 ]
  - [   0.0092335294085158, -0.0053132046805603,  0.0215497338677855 ]
  - [   0.0017761393207040,  0.0043681508691708,  0.0025869888824565 ]
  - [   0.0000742034794992,  0.0036209106525839,  0.0021125251946201 ]
  - [   0.0052772758815183,  0.0097519295402538,  0.0026122495671976 ]
  - [   0.0046329171174049,  0.0095578122847829, -0.0206244259829698 ]
  - [  -0.0064316945124971, -0.0001197537599685,  0.0002797717958952 ]
  - [  -0.0020683190506453, -0.0049219126060911,  0.0005016303525757 ]
  - [  -0.0073857198982469,  0.0017327375295720,  0.0004521387279755 ]
- atom:   25
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0026266963943168,  0.0024529279400461,  0.0045961856817688 ]
  - [  -0.0100584746082186,  0.0031540058461671,  0.0038493350685142 ]
  - [  -0.0054162722526478,  0.0002268933408455,  0.0057034185621530 ]
  - [  -0.0060683782113736,  0.0011656570606669,  0.0024340357507827 ]
  - [  -0.0134450104968030,  0.0050309799302047, -0.0127292245737689 ]
  - [   0.0045209124864063, -0.0037606796171098, -0.0027667947898578 ]
  - [   0.0118156823296481, -0.0149803667726347, -0.0026859092308645 ]
  - [   0.0125161325385966,  0.0087122409993060, -0.0027082908211370 ]
  - [  -0.0586539605577721, -0.0197651530958774, -0.0651553977452419 ]
  - [   0.0143749450992439,  0.0044621703089508,  0.0035370021137528 ]
  - [  -0.0085447274541545,  0.0037967016252411, -0.0001402373597147 ]
  - [  -0.0023686139617371,  0.0157165998313028,  0.0019724290475466 ]
  - [  -0.0235354488506483, -0.0096954401300069,  0.0223317413575972 ]
  - [   0.0221190869042440, -0.0079080195422697, -0.0057354378611226 ]
  - [   0.0024577030829162, -0.0144667120988583, -0.0025279650889407 ]
  - [  -0.0015760021231719, -0.0051913781238982, -0.0007014775640371 ]
  - [  -0.0056147212434077,  0.0296541317351543,  0.0037358639945570 ]
  - [   0.0032263792337332,  0.0043712802104436,  0.0003009767906453 ]
  - [  -0.0076725005191552,  0.0192231905705887,  0.0018555269634241 ]
  - [   0.0036510009589875,  0.0045354465250883, -0.0000479732343102 ]
  - [   0.0089940908365409, -0.0066963294859592, -0.0045663759284198 ]
  - [  -0.0005957745303556, -0.0349339407162158, -0.0083882924868718 ]
  - [  -0.0025918790574508, -0.0208692233956380, -0.0033518546086103 ]
  - [   0.0088931131623999, -0.0064904239114576, -0.0037306789763248 ]
  - [   0.2738421470904262,  0.0218984996485476,  0.0435070744891234 ]
  - [  -0.0019015155688633,  0.0017285849778363,  0.0002883499011160 ]
  - [   0.0025351278182016,  0.0050343911461890,  0.0008245523791768 ]
  - [   0.0004686827764012, -0.0041452848341964, -0.0010892499989182 ]
  - [  -0.0390998914467705, -0.0042500872139933, -0.0000771613081875 ]
  - [  -0.0450890159902524,  0.0066204132371808,  0.0022528292750450 ]
  - [   0.0006185639455062, -0.0011923894535660, -0.0008478171422542 ]
  - [   0.0000799156239288, -0.0013886684039684, -0.0010144908939387 ]
  - [   0.0067428756731398, -0.0001885854931818, -0.0014798324681657 ]
  - [  -0.0107786446102962,  0.0006662572224566,  0.0009846102574542 ]
  - [   0.0008509878112646,  0.0008881714074098,  0.0011519403960826 ]
  - [   0.0007833448933537, -0.0004195530892924,  0.0008457101189984 ]
  - [  -0.0377316223636845,  0.0136130863746026,  0.0133971595864273 ]
  - [  -0.0391926847877612, -0.0105434214882681, -0.0073983889139656 ]
  - [  -0.0156621394468432, -0.0008555393509953,  0.0014633135641321 ]
  - [  -0.0108705652821891,  0.0006356451975105,  0.0007597365243183 ]
  - [  -0.0042837740507615,  0.0109794310466802, -0.0179374136198022 ]
  - [   0.0027714001142716,  0.0012662672572488,  0.0016971002788391 ]
  - [   0.0046017444297063,  0.0020787387054955,  0.0021206727912297 ]
  - [  -0.0008068390279405, -0.0045259969482943,  0.0016367165958667 ]
  - [  -0.0157216094633073, -0.0066026048069831,  0.0214462726518338 ]
  - [  -0.0042177940754550,  0.0027519085699353,  0.0009132936767876 ]
  - [  -0.0084134843489346,  0.0072882075890464,  0.0007177800488080 ]
  - [  -0.0033257960846438,  0.0009179696685194,  0.0007566367484735 ]
- atom:   25
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [  -0.0002627969955527,  0.0043162168483239,  0.0049707814270423 ]
  - [  -0.0035643969308198,  0.0110022827319919,  0.0079011786242374 ]
  - [  -0.0031811509853030,  0.0080491368469813,  0.0026932932736663 ]
  - [   0.0013483934367537,  0.0084813546929892,  0.0025324021211483 ]
  - [  -0.0003540961809201,  0.0861557167962900, -0.0996746860093076 ]
  - [   0.0053210022523433, -0.0030009483923869, -0.0037276601243663 ]
  - [   0.0177260127351058, -0.0236173974156164, -0.0019708338696502 ]
  - [  -0.0002831494199615, -0.0126708728758538, -0.0020822069581784 ]
  - [  -0.0246337903208502,  0.0209128391933762, -0.0077389225059853 ]
  - [   0.0042844225545004,  0.0048549157951701,  0.0023221739846053 ]
  - [  -0.0088929489153898,  0.0040337043741102,  0.0002838307562788 ]
  - [  -0.0173006962449391, -0.0064731192531992, -0.0008741333237082 ]
  - [  -0.0089370563806885,  0.0089870486575598,  0.0185683488905333 ]
  - [   0.0050219053824347, -0.0026864729301018, -0.0012377633667658 ]
  - [   0.0111353187648615, -0.0267204616087756, -0.0049599780379076 ]
  - [  -0.0021021496814926, -0.0045856191878628, -0.0001559785948597 ]
  - [  -0.0131533840774087,  0.0394748311115037,  0.0027044040119287 ]
  - [   0.0015304587411513,  0.0039842902187569,  0.0002490220462901 ]
  - [  -0.0302853427731049,  0.0423079326140100,  0.0015148583632434 ]
  - [   0.0018367600728756,  0.0044136814979147,  0.0001214997788530 ]
  - [   0.0091633207336663, -0.0058657020783760, -0.0045927769321674 ]
  - [   0.0158819417497646,  0.0082841872829295, -0.0023566851751861 ]
  - [   0.0252090420358228,  0.0123888278757756, -0.0047392813066841 ]
  - [   0.0083727840465774, -0.0058108419090255, -0.0038731324400319 ]
  - [   0.1220007459323458, -0.2759550061575637,  0.0739909820509987 ]
  - [   0.0013147920850681,  0.0000995588286343,  0.0006550139775002 ]
  - [   0.0001982467652292,  0.0082215892131443,  0.0006197198061643 ]
  - [   0.0072084959212655,  0.0049068493450441, -0.0006273827825586 ]
  - [  -0.0253524489110551, -0.0053241726153439,  0.0008802375341426 ]
  - [  -0.0147864149354001, -0.0016175207496253,  0.0011908470060752 ]
  - [   0.0014389352307340, -0.0023689204785989, -0.0011897725691659 ]
  - [   0.0007287412990821, -0.0029046482088880, -0.0016742412799923 ]
  - [   0.0030487073222849,  0.0153958354471275,  0.0180002152335743 ]
  - [  -0.0047469430019088,  0.0008014035026280,  0.0005737674490509 ]
  - [  -0.0000567166098994, -0.0000312941273581,  0.0013783753439683 ]
  - [   0.0011565856102461, -0.0007707387032133,  0.0017941407826707 ]
  - [  -0.0350562113886233,  0.0183459888853643,  0.0137332299429486 ]
  - [  -0.0067029368468135,  0.0058347839123547,  0.0026058634719591 ]
  - [  -0.0125393501449095,  0.0324766423266417, -0.0069213445185152 ]
  - [  -0.0100896351715986,  0.0014343035244291,  0.0007156418878304 ]
  - [  -0.0111752052953232,  0.0023301063222219, -0.0201234775237937 ]
  - [   0.0033158866107822,  0.0006983858739842,  0.0022739039225094 ]
  - [   0.0035503162762345,  0.0026150347536851,  0.0016315079615711 ]
  - [   0.0056470953302707,  0.0082566302957337,  0.0020645040753241 ]
  - [  -0.0015861162609608, -0.0043300651685109, -0.0002955547079765 ]
  - [  -0.0060389961872067,  0.0007864927709518,  0.0014178130243215 ]
  - [  -0.0117407434305724,  0.0125028389014528,  0.0011360562746763 ]
  - [  -0.0036172337986982,  0.0023803914192194,  0.0002921990036882 ]
- atom:   25
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0047777796002102, -0.0010148087583487,  0.0023688649471051 ]
  - [   0.0083101911579188, -0.0087616577762087, -0.0009896496922351 ]
  - [   0.0078219298556595, -0.0048554594509063,  0.0047225579087752 ]
  - [   0.0025975249136044, -0.0045181465655980,  0.0043033418959206 ]
  - [   0.0165732020329566, -0.0738662246844374,  0.0728578824060865 ]
  - [   0.0068354100851266, -0.0038614253144681, -0.0028543239091295 ]
  - [  -0.0058983808654550,  0.0176901870002936, -0.0049734377654495 ]
  - [   0.0121113948170029,  0.0055291891867558, -0.0045868199373654 ]
  - [   0.0073928238355211, -0.0153001018009401,  0.0086514475033500 ]
  - [  -0.0220896558205294,  0.0001495649719991, -0.0012364251154252 ]
  - [  -0.0079511878693976,  0.0009077295202797,  0.0008577619888602 ]
  - [   0.0004676009850905,  0.0116509435959320,  0.0018335427360878 ]
  - [   0.0138456173466347, -0.0191078860133864, -0.0311025902121444 ]
  - [  -0.0109701654704318, -0.0049799646786721, -0.0002808657809418 ]
  - [  -0.0157009199672461,  0.0191921161626611,  0.0029808775055794 ]
  - [  -0.0023970352367555, -0.0031666937943502, -0.0014461734020054 ]
  - [   0.0184871237066117, -0.0362482279472253, -0.0014868770815699 ]
  - [   0.0023491010996263,  0.0031803070200771,  0.0006808814502462 ]
  - [   0.0314203572299145, -0.0320524702207526,  0.0000343619933510 ]
  - [   0.0019902667499906,  0.0027287437587450,  0.0007363927799880 ]
  - [   0.0061099610709503, -0.0049106804177938, -0.0028340620176597 ]
  - [  -0.0007619230167029, -0.0189404332065613, -0.0047085238769591 ]
  - [  -0.0093479927080253, -0.0226738572478990, -0.0025360799654987 ]
  - [   0.0068773294854717, -0.0048747867310927, -0.0036123515600546 ]
  - [  -0.1280224695631999,  0.2628951412703392, -0.0445352761124025 ]
  - [   0.0089303249686614,  0.0022379512273636, -0.0014838426695528 ]
  - [   0.0095108572009959, -0.0063036529669280, -0.0012534288631913 ]
  - [   0.0025664745120208, -0.0025238580146132, -0.0000813543003313 ]
  - [   0.0287384431200560,  0.0033091969037799, -0.0031184036544379 ]
  - [   0.0169660374284560, -0.0010052081423880, -0.0031183309812309 ]
  - [   0.0001807318018266,  0.0001591001944542, -0.0008830762424780 ]
  - [   0.0009425713110613,  0.0006991617408789, -0.0003529477753606 ]
  - [  -0.0031681537727847, -0.0148720947521864, -0.0162251754943228 ]
  - [   0.0052181398981935, -0.0005062288715759,  0.0015829936128858 ]
  - [   0.0001503679172592,  0.0003145386694659,  0.0007593253576923 ]
  - [  -0.0011566335013106,  0.0011115470712616,  0.0003406434696502 ]
  - [   0.0167376867814735, -0.0181005502237812, -0.0117737833226889 ]
  - [  -0.0112246707614141, -0.0043497289138313, -0.0002267095565320 ]
  - [  -0.0071608802152484, -0.0312031214025854,  0.0087151238988125 ]
  - [  -0.0094623160177351, -0.0002917098830920,  0.0010668800508800 ]
  - [   0.0155199611886953,  0.0025923266560128,  0.0239151907558829 ]
  - [   0.0012728671710834,  0.0050004631001655,  0.0019557786863125 ]
  - [   0.0010340997421591,  0.0031007180230503,  0.0026369039974830 ]
  - [  -0.0010677249071216, -0.0027303367021961,  0.0021719552925483 ]
  - [  -0.0090582897587561,  0.0064813509356056,  0.0014562703471163 ]
  - [  -0.0045710537685218,  0.0018186266453021, -0.0001297038754968 ]
  - [   0.0013458903098761, -0.0101413287204430,  0.0002474738828296 ]
  - [  -0.0070726141034727,  0.0004117395478381,  0.0009537606970210 ]
- atom:   25
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0020292204545644,  0.0014597023662954,  0.0032637531190014 ]
  - [   0.0018510732509683, -0.0016226024234255,  0.0087662785579625 ]
  - [   0.0036189676341263,  0.0036459464588498,  0.0101363334178874 ]
  - [   0.0017615563528622,  0.0016918114110942,  0.0112882487314230 ]
  - [   0.0119779959681778, -0.1066153964684198,  0.1169384782174255 ]
  - [   0.0057779592945513, -0.0029138342988192, -0.0040816933809693 ]
  - [   0.0058210118225033, -0.0041105859524680, -0.0037299377676807 ]
  - [   0.0056530818078804, -0.0038369598836818, -0.0028088247545639 ]
  - [   0.0604619155170146,  0.0361336111777460,  0.0909477038112417 ]
  - [  -0.0079267893145678,  0.0035247922781877,  0.0005143003567568 ]
  - [  -0.0086424729632035,  0.0018155771787997, -0.0006021877271051 ]
  - [  -0.0076432196299614,  0.0017270224909927,  0.0019804464716344 ]
  - [  -0.0473837173329449,  0.0195289670016355,  0.0661958390022059 ]
  - [   0.0006969269514355, -0.0021265264018816,  0.0006983712521360 ]
  - [  -0.0041518329106745, -0.0069793555484101,  0.0018769802006283 ]
  - [  -0.0015363740873494, -0.0041591223836683, -0.0021136258163635 ]
  - [   0.0014474876733231,  0.0031316438429208, -0.0024406786794113 ]
  - [   0.0025512121933453,  0.0035971369505144, -0.0000290914866337 ]
  - [  -0.0010479505513698,  0.0056043755960376, -0.0042392225972300 ]
  - [   0.0016750740724763,  0.0033698717647890, -0.0000073526529571 ]
  - [   0.0070536536986778, -0.0050793289623240, -0.0038208660016698 ]
  - [   0.0101450698839975, -0.0031270716470711, -0.0067182275515056 ]
  - [   0.0094679643349163, -0.0065598645384771, -0.0071640904282768 ]
  - [   0.0075158308876160, -0.0052333178962674, -0.0041865721496869 ]
  - [  -0.0242461856723299,  0.0476773948214447, -0.3868687367250337 ]
  - [   0.0043324558505556,  0.0020950664589700,  0.0011985129577484 ]
  - [   0.0037051031615082,  0.0014977822196777,  0.0013661606661682 ]
  - [   0.0055627183306319,  0.0012160051384525,  0.0017612517588218 ]
  - [   0.0016411846334968, -0.0007032355746675, -0.0045548872604430 ]
  - [  -0.0045015784297378,  0.0010884573021687, -0.0038973039912577 ]
  - [   0.0009452497765736, -0.0010458521862301, -0.0014211936511002 ]
  - [   0.0007631879356733, -0.0001454067852845, -0.0009655740068340 ]
  - [  -0.0024974266870043,  0.0210408471571925,  0.0236939243109608 ]
  - [  -0.0001006968088257, -0.0002656188960172,  0.0012747526915140 ]
  - [  -0.0002226288239175,  0.0011762834331783, -0.0005038364602017 ]
  - [   0.0001303012519481,  0.0004444247329831, -0.0005247084485149 ]
  - [  -0.0180550955432683,  0.0048963033654719,  0.0116082505736294 ]
  - [   0.0008994826280486,  0.0047076364000138,  0.0124716898936394 ]
  - [  -0.0095163659941439, -0.0143475738454978,  0.0114691454910246 ]
  - [  -0.0098208906679625,  0.0007738214623388,  0.0010814245183710 ]
  - [   0.0236004674153341, -0.0070359195276867,  0.0313234432689821 ]
  - [   0.0029676089153938,  0.0031175403665062,  0.0018199554355684 ]
  - [   0.0022295247214922,  0.0022304870756321,  0.0018010328132970 ]
  - [   0.0024010991680443,  0.0021638582740940,  0.0020236509385029 ]
  - [  -0.0258610432537357, -0.0070803432534477,  0.0254701020285386 ]
  - [  -0.0057415770393502,  0.0014696577509260, -0.0005781268454777 ]
  - [  -0.0046168842592316,  0.0014980256176510,  0.0006962800309184 ]
  - [  -0.0051716556175583,  0.0006638663791811, -0.0004095721330712 ]
- atom:   25
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0024884616236666,  0.0020253905580071,  0.0043343128217689 ]
  - [   0.0025180654050291,  0.0049294282636318, -0.0011636291130230 ]
  - [   0.0009755984369583, -0.0001532254183190, -0.0027582392866094 ]
  - [   0.0027109846039206,  0.0017203089753042, -0.0040170640185687 ]
  - [  -0.0006149740012724,  0.1227622061374471, -0.1312899990557851 ]
  - [   0.0062987631900879, -0.0040094625030892, -0.0026113346660752 ]
  - [   0.0060184540506317, -0.0025338670284837, -0.0027834183038001 ]
  - [   0.0066289953869343, -0.0029214448823946, -0.0036780442090053 ]
  - [  -0.0927504406742189, -0.0392410280271499, -0.0956986223333150 ]
  - [  -0.0090809595360925,  0.0014140856868754,  0.0005627072221625 ]
  - [  -0.0082573315394307,  0.0031602546364802,  0.0015127393918639 ]
  - [  -0.0089670087458717,  0.0034354675415088, -0.0008789810977696 ]
  - [   0.0541479784918786, -0.0334568002024475, -0.0721715766421777 ]
  - [  -0.0056462853415831, -0.0056780450754025, -0.0022181304879384 ]
  - [  -0.0007818096582252, -0.0003334787634350, -0.0034439734833033 ]
  - [  -0.0030544845574992, -0.0036060455992500,  0.0004447380578108 ]
  - [   0.0022265608728969,  0.0040883895650667,  0.0033186320167657 ]
  - [   0.0012393796521368,  0.0035668553019449,  0.0008402068129777 ]
  - [   0.0052410886448937,  0.0008168200070523,  0.0050331731427434 ]
  - [   0.0020000987096440,  0.0037285274165748,  0.0009145851700358 ]
  - [   0.0082425787447067, -0.0056657206403755, -0.0037002247621210 ]
  - [   0.0053556399164392, -0.0076703439595472, -0.0008941428016638 ]
  - [   0.0056284793494030, -0.0046403291518050, -0.0003658069095234 ]
  - [   0.0079044349682671, -0.0056044740395794, -0.0032192255382614 ]
  - [   0.0384798041909819, -0.0531582659377872,  0.4080236946095118 ]
  - [   0.0054824945903382,  0.0002649740890394, -0.0019826005380929 ]
  - [   0.0061106026666067,  0.0006952555281206, -0.0022103631244193 ]
  - [   0.0041082553881234,  0.0009975132829819, -0.0026750129250911 ]
  - [  -0.0004096456478463, -0.0014678748872731,  0.0025824285222420 ]
  - [   0.0068569843938765, -0.0031987749291713,  0.0018597564704109 ]
  - [   0.0006807054924489, -0.0012052028862420, -0.0005912651065040 ]
  - [   0.0008945043801636, -0.0020204880386602, -0.0010046344756074 ]
  - [   0.0027113287438123, -0.0217364129760080, -0.0223947252715725 ]
  - [   0.0002498930103068,  0.0006674040101893,  0.0007522415306285 ]
  - [   0.0002368560841855, -0.0008239733743124,  0.0026519130189283 ]
  - [  -0.0001437086077437, -0.0001181855051003,  0.0026219169268239 ]
  - [  -0.0017549508002012, -0.0036148937474391, -0.0097025263593350 ]
  - [  -0.0197810259567438, -0.0034694281602499, -0.0108760917431674 ]
  - [  -0.0099881843261229,  0.0146253262785230, -0.0101634836105905 ]
  - [  -0.0096961262206000,  0.0003826452723360,  0.0007012567348300 ]
  - [  -0.0208727830030534,  0.0133860977686830, -0.0288697790373749 ]
  - [   0.0016696781071906,  0.0024984679665704,  0.0023576066282347 ]
  - [   0.0024484100417866,  0.0034548135958581,  0.0023671244754518 ]
  - [   0.0021971263281952,  0.0032976155399615,  0.0021129649746962 ]
  - [   0.0165602248158144,  0.0101976331650314, -0.0253520842094415 ]
  - [  -0.0049524719766160,  0.0012165989700752,  0.0017422089185197 ]
  - [  -0.0059993957456280,  0.0009298526955635,  0.0004240872978747 ]
  - [  -0.0055608439425760,  0.0020658334806952,  0.0015566843658557 ]
- atom:   29
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0027453248893376,  0.0193139627437469, -0.0004066545157389 ]
  - [  -0.0034551653594683, -0.0106312987727725,  0.0058999721250139 ]
  - [   0.0226881409506390, -0.0013293434192654,  0.0090619179953472 ]
  - [   0.0023649886397970,  0.0027521529986156,  0.0032311518787299 ]
  - [   0.0132431613006914, -0.0017153219562367, -0.0007745752402573 ]
  - [   0.0177575114443921, -0.0046426246693861, -0.0083398735104379 ]
  - [   0.0157574405655523, -0.0064329860606647, -0.0031616905569944 ]
  - [   0.0090107952122690, -0.0047137775946810, -0.0038129563660249 ]
  - [  -0.0341613687912884,  0.0040704887974404,  0.0032335821811674 ]
  - [   0.0363395008113177, -0.0071083992067157, -0.0511903724375054 ]
  - [  -0.0084323849319430,  0.0029099732217071,  0.0001178501475034 ]
  - [  -0.0140280492435187,  0.0120527026492556,  0.0021515004684354 ]
  - [   0.0638119778927490,  0.0185876298472237,  0.0707743587591963 ]
  - [  -0.0258983953424490, -0.0037178862251754, -0.0014198246422469 ]
  - [  -0.0011652309009098, -0.0043996755904106,  0.0000384145978702 ]
  - [  -0.0062914282709104, -0.0131417706393544, -0.0017247382192740 ]
  - [   0.0099475162472749,  0.0317800195625787,  0.0010765290636791 ]
  - [   0.0006803158237868,  0.0050137184359346,  0.0005434370625813 ]
  - [   0.0010609271887952,  0.0049986449096103,  0.0002371902049740 ]
  - [   0.0073134508849573,  0.0161832394253168,  0.0014774378885673 ]
  - [   0.0157455700867096, -0.0344077904603627, -0.0028939227523661 ]
  - [   0.0070567891443892, -0.0066296347037226, -0.0034536249249681 ]
  - [   0.0148624141234267, -0.0188141207333705, -0.0054601998230749 ]
  - [   0.0065908480246372, -0.0068001439062316, -0.0030823578069821 ]
  - [   0.0453441053874065, -0.0057096479964967,  0.0007906712175996 ]
  - [   0.0510885220228042,  0.0084227195001603, -0.0060086851197037 ]
  - [   0.0051115384732385,  0.0020051524732560, -0.0002366063836684 ]
  - [   0.0056160585804663,  0.0014564560305110, -0.0004157491725979 ]
  - [  -0.3125040768549619, -0.0101340129100382, -0.0221253330837324 ]
  - [   0.0113784098846997, -0.0025452343277686, -0.0013421870090163 ]
  - [   0.0012723874260573, -0.0049531865373787, -0.0015871233736692 ]
  - [   0.0023401497878854,  0.0020156310091602, -0.0007174217116761 ]
  - [   0.0287568927242658,  0.0132422297405180,  0.0090416431344266 ]
  - [   0.0300902014477373, -0.0194593496548830, -0.0094236341861116 ]
  - [   0.0011040625591864, -0.0001268175027910,  0.0011046606416993 ]
  - [   0.0058634081092481, -0.0008528340511007,  0.0007905372685615 ]
  - [  -0.0204091392151565,  0.0024984869541016,  0.0034202195141960 ]
  - [   0.0041072277313871,  0.0013516218399395,  0.0005010575253173 ]
  - [  -0.0098512320558374, -0.0000351525651281,  0.0003476023642965 ]
  - [  -0.0100575554006224,  0.0019573457965899,  0.0014952063460234 ]
  - [   0.0024424275401689,  0.0022753287564389,  0.0011568318209917 ]
  - [   0.0147235678380128,  0.0135779346955481, -0.0176989465397792 ]
  - [   0.0012134654341650,  0.0030270200953247,  0.0017995328863100 ]
  - [   0.0058301873609848, -0.0027444357672981,  0.0024453260811439 ]
  - [   0.0036281751784500, -0.0095012444706648,  0.0227215021936072 ]
  - [  -0.0045539755987516,  0.0023042240888110,  0.0012143116344427 ]
  - [  -0.0079108359495687,  0.0020434294372628,  0.0002525482197907 ]
  - [  -0.0026779730228246,  0.0067065767128460,  0.0003514841543534 ]
- atom:   29
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0072793772892711, -0.0155065711224593,  0.0078436282915773 ]
  - [   0.0081489922172515,  0.0141564373036827,  0.0015549537544223 ]
  - [  -0.0179328929231039,  0.0053626275017942, -0.0027847480763192 ]
  - [   0.0022167830787573,  0.0007925738472565,  0.0042180735806145 ]
  - [  -0.0016373083261952, -0.0047148710679449, -0.0063804019939191 ]
  - [  -0.0043955284453072, -0.0021262058109790,  0.0013343287364621 ]
  - [  -0.0035710030367254, -0.0002318142240179, -0.0034894474036332 ]
  - [   0.0032367122309137, -0.0021802532807626, -0.0027897876621233 ]
  - [   0.0165208025599355,  0.0006803644396832, -0.0026472523125290 ]
  - [  -0.0437294092155216,  0.0025311002945448,  0.0370923964391536 ]
  - [  -0.0085995269707750,  0.0021448072554226,  0.0009151328736999 ]
  - [  -0.0034188638981432, -0.0063208094684782, -0.0011556454234541 ]
  - [  -0.0835373961224665, -0.0389322382114090, -0.0917347478736718 ]
  - [   0.0202658090047396, -0.0042090275733748, -0.0004035072060024 ]
  - [  -0.0033838878285181, -0.0032640422969883, -0.0016200610781892 ]
  - [   0.0020509934328442,  0.0058060332794043,  0.0000667496568738 ]
  - [  -0.0063693878819578, -0.0253888586083947, -0.0000061541933305 ]
  - [   0.0029741660504423,  0.0021628532066828,  0.0002949686400735 ]
  - [   0.0026255068351964,  0.0021147492064718,  0.0005715410375675 ]
  - [  -0.0038355898477261, -0.0088986676913279, -0.0002560547106531 ]
  - [  -0.0002199229080922,  0.0224921103858132, -0.0044989662795888 ]
  - [   0.0081677571207515, -0.0041802979178337, -0.0040138614847477 ]
  - [   0.0005643041108706,  0.0079745635474793, -0.0018076042826085 ]
  - [   0.0086507081216143, -0.0040614422391065, -0.0043892432707082 ]
  - [  -0.0384195357916433,  0.0085652603762590, -0.0011500342618856 ]
  - [  -0.0363283527775265, -0.0052801323959364,  0.0053568043250117 ]
  - [   0.0046664861450383,  0.0002574812718193, -0.0005023299573337 ]
  - [   0.0041446829797584,  0.0008434224724811, -0.0002743299373265 ]
  - [   0.3153389250188005,  0.0293036324997485,  0.0547840690094249 ]
  - [  -0.0092918250844577,  0.0003207000172390, -0.0005194242502647 ]
  - [   0.0004287674734252,  0.0025254960055340, -0.0004075803428300 ]
  - [  -0.0007339697930886, -0.0045138757612988, -0.0012717578678066 ]
  - [  -0.0286031204582933, -0.0128439288322819, -0.0069018225559734 ]
  - [  -0.0286457045646629,  0.0195568501463740,  0.0116399094314581 ]
  - [  -0.0010406184541492,  0.0003730057489718,  0.0009728427486666 ]
  - [  -0.0058238135932570, -0.0002926241157822,  0.0021938341413671 ]
  - [   0.0016133712255013, -0.0011262122405461, -0.0014854300431261 ]
  - [  -0.0228874059030289, -0.0001089925504171,  0.0014598428321583 ]
  - [  -0.0095495716698887,  0.0010611769098086,  0.0014734009198169 ]
  - [  -0.0095833818406719, -0.0007907547179601,  0.0003677469285630 ]
  - [   0.0021883700870009,  0.0033112403405720,  0.0030836896067730 ]
  - [  -0.0103936722347170, -0.0076448918274991,  0.0211642431962059 ]
  - [   0.0033870255819973,  0.0025587405223590,  0.0024257219508963 ]
  - [  -0.0011882661500366,  0.0082342694396708,  0.0017745003842581 ]
  - [  -0.0140818043200056,  0.0125091221850417, -0.0219536933593664 ]
  - [  -0.0063059503692668,  0.0003904611995236,  0.0000270439954963 ]
  - [  -0.0028642057185540,  0.0006005020061448,  0.0010003509104638 ]
  - [  -0.0080976244363297, -0.0040130694549842,  0.0008281124363862 ]
- atom:   29
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0123350656365198, -0.0223693338842497,  0.0083509182687986 ]
  - [  -0.0047505000590881, -0.0084675143822027,  0.0054452618133734 ]
  - [  -0.0085695000345041,  0.0283968481021679, -0.0337117336703290 ]
  - [   0.0016736286242311,  0.0005222554719721,  0.0035702853218145 ]
  - [   0.0002768793043007,  0.0034587547611063, -0.0053473848937732 ]
  - [   0.0004132805435519,  0.0081886766488226, -0.0032891587250064 ]
  - [   0.0013211139048222,  0.0028417859448122, -0.0026866532066710 ]
  - [   0.0038000085281010,  0.0012811180735203, -0.0041764039856088 ]
  - [   0.0044317701337451,  0.0036183717597283, -0.0008898930100326 ]
  - [  -0.0345493991278310,  0.0268272320510471,  0.0468054214084581 ]
  - [  -0.0073291824210636,  0.0028053550197808,  0.0011008533554344 ]
  - [   0.0065449826340167, -0.0187033479978659, -0.0035361058988180 ]
  - [  -0.0068648993677341,  0.0185230180414156,  0.0076299306584618 ]
  - [   0.0102410737224323, -0.0029344502238040, -0.0014918946586979 ]
  - [  -0.0034116330975805, -0.0019833175864626, -0.0011261496194679 ]
  - [  -0.0092884132520778, -0.0140607940764107, -0.0010944336382365 ]
  - [   0.0100902927084672,  0.0192016203155956, -0.0005844587406181 ]
  - [   0.0032728034045148,  0.0025143660408422,  0.0004585252080431 ]
  - [   0.0035942857553974,  0.0023280064609900,  0.0008813204836424 ]
  - [   0.0217042136150426,  0.0236862138646935, -0.0032415641620821 ]
  - [  -0.0078684442576246,  0.0351841552749863, -0.0064683304465821 ]
  - [   0.0075628392036193, -0.0050858060232925, -0.0038076685843012 ]
  - [  -0.0184857431000989,  0.0317882997952544, -0.0030934980929116 ]
  - [   0.0071347058831535, -0.0046226678560133, -0.0037178525272874 ]
  - [  -0.0129658001795639,  0.0019884741709060, -0.0004668990485898 ]
  - [  -0.0227925404797969, -0.0060337553840523,  0.0042835968499712 ]
  - [   0.0047871458579474, -0.0005024701088314, -0.0004303665080189 ]
  - [   0.0046410101200666, -0.0007235915479982,  0.0004770377344707 ]
  - [   0.1324051131053445, -0.2322916559091100, -0.0125425995618328 ]
  - [  -0.0053430461188730,  0.0000430025268921, -0.0002869963285123 ]
  - [  -0.0027924922436875,  0.0054051750501902, -0.0014393064956276 ]
  - [   0.0029766964864271,  0.0032164274414915, -0.0021054568105691 ]
  - [  -0.0023850986401769,  0.0052745468576673,  0.0009245101480845 ]
  - [  -0.0241937730765704,  0.0207730706409106,  0.0098690076473848 ]
  - [  -0.0006297897870967,  0.0010865525057192,  0.0011494134666399 ]
  - [  -0.0044759429512312,  0.0330852125324948, -0.0111381645735364 ]
  - [  -0.0059162148746570,  0.0105272607688555,  0.0203983770469761 ]
  - [  -0.0168877118421147, -0.0003093227355896,  0.0014577087385143 ]
  - [  -0.0106749228014491, -0.0010064383320403,  0.0013335332483184 ]
  - [  -0.0090445555821360, -0.0017741614782637,  0.0009386802571199 ]
  - [   0.0021706602476984,  0.0019923698774450,  0.0023540729194935 ]
  - [   0.0044661441501084, -0.0021469055036875,  0.0043822856101594 ]
  - [   0.0033577343426638,  0.0028530601541881,  0.0020311066031164 ]
  - [  -0.0032305650377937,  0.0136335464997861,  0.0024740292947123 ]
  - [  -0.0171839798072272,  0.0049584840766421, -0.0207256483065372 ]
  - [  -0.0045034245650993, -0.0008285962392840,  0.0004280751909136 ]
  - [  -0.0034785780084275,  0.0008651886396756,  0.0002570146649695 ]
  - [  -0.0015852971986678,  0.0069756798995592,  0.0003976555547773 ]
- atom:   29
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [  -0.0074835626047543,  0.0261885397415656, -0.0014214612983459 ]
  - [   0.0087947319121701,  0.0110685049596219,  0.0020244267717000 ]
  - [   0.0159310814224809, -0.0141730662419818,  0.0289075234121466 ]
  - [   0.0027981604131925,  0.0030678062067407,  0.0038047698826281 ]
  - [   0.0109218778215904, -0.0094621802827175, -0.0017865450112602 ]
  - [   0.0116670902408495, -0.0150104570523373, -0.0031290454540175 ]
  - [   0.0108077650762299, -0.0105869114603650, -0.0044719989487817 ]
  - [   0.0081355155623251, -0.0080757374571386, -0.0025307721201047 ]
  - [  -0.0225183829211980,  0.0014640294928417,  0.0020213395855820 ]
  - [   0.0307362352542641, -0.0260290369116703, -0.0601859802003875 ]
  - [  -0.0096074778183511,  0.0022200586556340, -0.0000716078196663 ]
  - [  -0.0227172707970415,  0.0228330929768104,  0.0040828910386508 ]
  - [   0.0022745180075017, -0.0257456895513373, -0.0083256487299861 ]
  - [  -0.0153656354753465, -0.0047435210671551, -0.0000742107450597 ]
  - [  -0.0010971733771924, -0.0055260347283415, -0.0003735538713147 ]
  - [   0.0045361346659518,  0.0058952886284146, -0.0004810089790073 ]
  - [  -0.0064192522700895, -0.0118875704679021,  0.0016517280383011 ]
  - [   0.0004961878167853,  0.0045294016209866,  0.0003439537627050 ]
  - [   0.0003503730251515,  0.0047372485643984, -0.0000818848936560 ]
  - [  -0.0169182297612674, -0.0156457791096361,  0.0039381011959076 ]
  - [   0.0242594839387423, -0.0494898975963315, -0.0001385697586043 ]
  - [   0.0078688536094616, -0.0056324074293984, -0.0036039274919978 ]
  - [   0.0309291526540680, -0.0388304619987715, -0.0037081442030737 ]
  - [   0.0081625172243173, -0.0061303767815679, -0.0037317227295416 ]
  - [   0.0228696423821630, -0.0000583425787448, -0.0000429339585418 ]
  - [   0.0337323088189805,  0.0087954872768799, -0.0050395125076245 ]
  - [   0.0049701436137468,  0.0028314059629991, -0.0003716982218784 ]
  - [   0.0050561814041056,  0.0029357010780892, -0.0012816677689558 ]
  - [  -0.1475021408970369,  0.2204386852474709,  0.0351839233194694 ]
  - [   0.0074306685112709, -0.0024079797025952, -0.0017319757436022 ]
  - [   0.0041318753748881, -0.0077450377105257, -0.0004229063862985 ]
  - [  -0.0011437001367761, -0.0053334286405515,  0.0000752902617332 ]
  - [   0.0042001713797289, -0.0040824300512364,  0.0015897500353105 ]
  - [   0.0248907907183428, -0.0208067843182754, -0.0076752621616789 ]
  - [   0.0005715616038147, -0.0008292726453866,  0.0009476798571462 ]
  - [   0.0040933386312188, -0.0313682042897214,  0.0133936757312356 ]
  - [  -0.0139484460523564, -0.0091658659717212, -0.0189847764295444 ]
  - [  -0.0021589608741722,  0.0014889790050290,  0.0003713335318976 ]
  - [  -0.0087221632835877,  0.0020084242912055,  0.0005033236550837 ]
  - [  -0.0105068361352595,  0.0029244707655519,  0.0008850331230751 ]
  - [   0.0026431516405440,  0.0035557085009573,  0.0019204451397010 ]
  - [  -0.0004032721073069,  0.0079456996311116, -0.0000821782023354 ]
  - [   0.0013078898185330,  0.0029079193279307,  0.0022495953334473 ]
  - [   0.0077840894553811, -0.0076120230163328,  0.0019693691986551 ]
  - [   0.0065196962834671, -0.0026912211625235,  0.0213290439391686 ]
  - [  -0.0061890364933295,  0.0034755474012077,  0.0007535291682068 ]
  - [  -0.0072198763747233,  0.0017915274726152,  0.0009582857043509 ]
  - [  -0.0089497709014781, -0.0040338085837955,  0.0008439819491631 ]
- atom:   29
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0006354427774957,  0.0034693654897254,  0.0048954813683758 ]
  - [   0.0058353923329317,  0.0013978498413899,  0.0066185495131133 ]
  - [   0.0056236081305303, -0.0504905790259287,  0.0716709082674148 ]
  - [   0.0021783570989909,  0.0024433215136228,  0.0024542246576532 ]
  - [   0.0040034418443905, -0.0031410762589111,  0.0031958880653040 ]
  - [   0.0094330808957110, -0.0019291340171594,  0.0015187050873311 ]
  - [   0.0062919987112278, -0.0038618079420250,  0.0041299782026507 ]
  - [   0.0064238910008823, -0.0034406908126916, -0.0037859815931300 ]
  - [  -0.0081705747859214,  0.0040676959124602,  0.0023938943513706 ]
  - [  -0.0678009669833422,  0.0437748307734522,  0.0859942432678425 ]
  - [  -0.0077670170540189,  0.0027118276979124, -0.0005737231224318 ]
  - [  -0.0094635119857215,  0.0022671963152483,  0.0004675063263290 ]
  - [   0.0879937561512009,  0.0535995883204375,  0.1241274018103885 ]
  - [  -0.0017080270824190, -0.0041381079724216, -0.0004062487028623 ]
  - [  -0.0026359745612555, -0.0043186755017246, -0.0016135466563248 ]
  - [  -0.0015331116067300, -0.0036283302476221, -0.0011228978947959 ]
  - [   0.0017473709980906,  0.0001576582902898, -0.0041925271344561 ]
  - [   0.0014769811089166,  0.0041560761540683,  0.0000958865411685 ]
  - [   0.0021240847528536,  0.0034314599412649,  0.0000683127274711 ]
  - [   0.0021489642208576,  0.0031904142203019, -0.0025541033581610 ]
  - [   0.0084703707730554, -0.0109209867508947, -0.0064620681707676 ]
  - [   0.0074723209791929, -0.0054149507296505, -0.0042128895310578 ]
  - [   0.0063803067729811, -0.0043929272759996, -0.0071223418458442 ]
  - [   0.0067184021079274, -0.0060242494125223, -0.0037280187540566 ]
  - [   0.0046097043971275,  0.0032149231613743, -0.0040272716117759 ]
  - [   0.0017415320868168,  0.0019350596987591, -0.0033653632191918 ]
  - [   0.0047401757940950,  0.0009373345364618, -0.0007698245907254 ]
  - [   0.0048773945641633,  0.0004037612640453, -0.0003934800753738 ]
  - [  -0.0345985676359466, -0.0472418553226889, -0.3886243561561184 ]
  - [   0.0005011665566827, -0.0005440902863716,  0.0010596103728514 ]
  - [   0.0001915734415886, -0.0020659245094888,  0.0005318146981454 ]
  - [   0.0011648981432570, -0.0021850923610222,  0.0007219625746553 ]
  - [   0.0133567247815142,  0.0081875989566829,  0.0113566742555475 ]
  - [  -0.0084558348392817,  0.0066929709762382,  0.0125854169819648 ]
  - [  -0.0000993742639382,  0.0000311984885781,  0.0012449386504985 ]
  - [   0.0003632202355336, -0.0092426425147062,  0.0119077708851256 ]
  - [  -0.0121472539687957,  0.0237791583266838,  0.0298562415183359 ]
  - [  -0.0092076515449926,  0.0008774209078225,  0.0007816711689696 ]
  - [  -0.0102971783491417,  0.0008921274316144,  0.0005914245844191 ]
  - [  -0.0092093227915894,  0.0007343102855904,  0.0006018299729846 ]
  - [   0.0018899100298312,  0.0026927082247621,  0.0004212817140059 ]
  - [  -0.0146632020722410, -0.0094573522446080,  0.0249377325834642 ]
  - [   0.0015239638890562,  0.0021016621928401,  0.0004570905516688 ]
  - [   0.0028376584867135,  0.0028646272793426,  0.0024126203705351 ]
  - [   0.0122113354560157, -0.0124283671170300,  0.0259404848641120 ]
  - [  -0.0048837574692439,  0.0019312531894882, -0.0002823452423683 ]
  - [  -0.0052938360595223,  0.0009645689845832, -0.0004370956884206 ]
  - [  -0.0057609799105387,  0.0019588719284263,  0.0006345374141656 ]
- atom:   29
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0053551456309813, -0.0002400313140498,  0.0026611701026399 ]
  - [  -0.0015105705805040,  0.0015676575761927,  0.0008846104757611 ]
  - [  -0.0015167711054574,  0.0669793454119531, -0.0687210501675876 ]
  - [   0.0023380826586409,  0.0010418534222013,  0.0049397310753109 ]
  - [   0.0079673668784801, -0.0036077843472292, -0.0098498232348899 ]
  - [   0.0028992915996793, -0.0048852912227318, -0.0078853220917531 ]
  - [   0.0058323349328065, -0.0030349836411625, -0.0108713738721732 ]
  - [   0.0056295447316370, -0.0033718968590845, -0.0026142315385011 ]
  - [  -0.0091631891457282,  0.0011845025473548, -0.0012740665368062 ]
  - [   0.0645434051328064, -0.0474640291463406, -0.0903688541299980 ]
  - [  -0.0092189682013798,  0.0023853941236284,  0.0015224848033447 ]
  - [  -0.0074289910000882,  0.0028042082531185,  0.0006348138242511 ]
  - [  -0.1127001906453116, -0.0736581836814657, -0.1339103017337893 ]
  - [  -0.0030737217307006, -0.0034700002692566, -0.0010814990638525 ]
  - [  -0.0018695551068302, -0.0033735015368653, -0.0000591632921927 ]
  - [  -0.0031117845255887, -0.0044171154706809, -0.0003958908907023 ]
  - [   0.0023926278690296,  0.0075801527658951,  0.0049836448287717 ]
  - [   0.0023306273007690,  0.0029207203439731,  0.0007258061216246 ]
  - [   0.0017534886998717,  0.0036026762697103,  0.0008488439322336 ]
  - [   0.0017526429821731,  0.0039313609838439,  0.0033416854297022 ]
  - [   0.0063855195428492,  0.0006001720260991, -0.0009867549485655 ]
  - [   0.0078066352227456, -0.0054518167665567, -0.0031905510143613 ]
  - [   0.0089533548207014, -0.0066822555984256, -0.0003302664333303 ]
  - [   0.0085338502098469, -0.0048374281856132, -0.0036556234868266 ]
  - [   0.0055236498973927, -0.0009202232101002,  0.0031380026372058 ]
  - [   0.0079537702809752,  0.0005247727341122,  0.0023817112943158 ]
  - [   0.0049937052953322,  0.0014524187166270,  0.0000558746745887 ]
  - [   0.0048344350402169,  0.0018697012327418, -0.0004270219829327 ]
  - [   0.0424364699594582,  0.0524484253171594,  0.4081386032214944 ]
  - [   0.0013250270100002, -0.0017541380486645, -0.0031805121654262 ]
  - [   0.0013795164729732, -0.0002171510816195, -0.0025320826240018 ]
  - [   0.0006173721176305,  0.0000189502493277, -0.0027926218666409 ]
  - [  -0.0126088379667479, -0.0074905519061173, -0.0097603241216598 ]
  - [   0.0081413417308980, -0.0059285238828545, -0.0106244955395063 ]
  - [   0.0001225333755548,  0.0002248377866730,  0.0008678482835003 ]
  - [  -0.0002643074632535,  0.0092226558847103, -0.0096972975224902 ]
  - [  -0.0070104741894942, -0.0245480433162163, -0.0297119154505653 ]
  - [  -0.0101283817114839,  0.0002654252761832,  0.0009272571588786 ]
  - [  -0.0092279702551383,  0.0002614971129882,  0.0011646585522583 ]
  - [  -0.0103750343579964,  0.0004175782206440,  0.0011448912940663 ]
  - [   0.0027147540261374,  0.0028766079704771,  0.0037973750696098 ]
  - [   0.0199895611170448,  0.0155886968894795, -0.0214474892726152 ]
  - [   0.0030547700565015,  0.0034557440267304,  0.0038080399176676 ]
  - [   0.0016895776089921,  0.0027735792294666,  0.0017131226080261 ]
  - [  -0.0240250772548029,  0.0161004374985408, -0.0258316220147795 ]
  - [  -0.0058168991740821,  0.0006824724853195,  0.0014329700991675 ]
  - [  -0.0053978607746237,  0.0016657617652257,  0.0016076365552556 ]
  - [  -0.0048018170129141,  0.0009053433646577,  0.0004793730362727 ]
- atom:   33
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0038493824973248,  0.0017962917068613,  0.0040374536525541 ]
  - [   0.0221775951079741,  0.0113492328951327, -0.0064839393916711 ]
  - [  -0.0035823042123176, -0.0096142914541910,  0.0042266878768933 ]
  - [  -0.0041655441427430,  0.0140452166014573,  0.0041952419012513 ]
  - [   0.0183049027576466, -0.0024064167915300, -0.0033869715231338 ]
  - [   0.0109707362965809, -0.0029060569825317, -0.0023137711001482 ]
  - [   0.0149586426330323, -0.0055503241814420, -0.0008570836120997 ]
  - [   0.0133993902296749, -0.0047182197247297, -0.0040373929238173 ]
  - [   0.0319940145626479, -0.0105056878582059, -0.0515692285534612 ]
  - [  -0.0323949667070709,  0.0047662938471546,  0.0039388430066746 ]
  - [  -0.0144991814108638,  0.0150824159699275,  0.0019972561156272 ]
  - [  -0.0084925779038781,  0.0037132056560699, -0.0001480344082343 ]
  - [   0.0257848505533581, -0.0020716233783229,  0.0327137326547024 ]
  - [  -0.0266467472596144, -0.0072717936138767, -0.0053697738588461 ]
  - [  -0.0028729062438531, -0.0051558643511379, -0.0007487419651975 ]
  - [  -0.0070925549954984, -0.0149791076943262, -0.0025143342552486 ]
  - [   0.0118613473698716, -0.0045451354040416,  0.0213313398177251 ]
  - [   0.0007553348303660,  0.0049475639138652,  0.0006230337134680 ]
  - [  -0.0001511689802919,  0.0032510419051535,  0.0005391577830604 ]
  - [   0.0049554625570544,  0.0094225769582326,  0.0004224435190480 ]
  - [   0.0070252756046675, -0.0068845168457576, -0.0042575978409664 ]
  - [   0.0146907121651135,  0.0026562604326608, -0.0234670059843396 ]
  - [   0.0054835562622156, -0.0062112873444128, -0.0037621469622893 ]
  - [   0.0108185301792390, -0.0126742896354203, -0.0042598168680595 ]
  - [  -0.0013901434800836,  0.0006902500928457, -0.0030795082797460 ]
  - [   0.0160485514805542,  0.0018645379300197, -0.0007038935422633 ]
  - [   0.0041027520764638,  0.0007748913468449, -0.0006657959988665 ]
  - [   0.0042076374425448,  0.0020752742024041, -0.0003096291577768 ]
  - [   0.0302305795343006,  0.0117593133146574,  0.0124972573683805 ]
  - [   0.0298863988142562, -0.0122981340468008, -0.0093150063691405 ]
  - [   0.0019055031074282, -0.0012597773828095, -0.0011394143325221 ]
  - [   0.0066503639566427, -0.0017470926239205, -0.0009222086305406 ]
  - [  -0.2687775587005993,  0.0021455641339008,  0.0218712781946008 ]
  - [   0.0070184144421257,  0.0002803490564968,  0.0015302135999480 ]
  - [   0.0044103192625759, -0.0051397810288402,  0.0002777138842985 ]
  - [   0.0024128179187065,  0.0040324987836170,  0.0021918569064157 ]
  - [   0.0340718108152542, -0.0028000094824654,  0.0012383879071739 ]
  - [   0.0328179405747109,  0.0077461558231307,  0.0035633355136778 ]
  - [  -0.0089995821795016,  0.0005303893690847,  0.0008522766879906 ]
  - [  -0.0095552707265929,  0.0007381238873665,  0.0009635684658876 ]
  - [   0.0103949010400603, -0.0251974837656208, -0.0023930672255847 ]
  - [   0.0008812660769097,  0.0013799416268417,  0.0013058732210297 ]
  - [   0.0124096632298860, -0.0124194088091939,  0.0022890031040590 ]
  - [   0.0011819747943828,  0.0018594607789655,  0.0020670540981561 ]
  - [   0.0026935824788350,  0.0284235770806583,  0.0042465633965446 ]
  - [  -0.0068098614257658,  0.0020482783813509,  0.0005708525144048 ]
  - [  -0.0071825494121753,  0.0023738857023742,  0.0001673591050337 ]
  - [   0.0042587071284453,  0.0166037110025035,  0.0020465787753472 ]
- atom:   33
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0007346572638004,  0.0018598846867319,  0.0031586216460212 ]
  - [  -0.0171188914438056, -0.0073736400783494,  0.0127619224694571 ]
  - [   0.0078262450779474,  0.0126571112501144,  0.0030915640265869 ]
  - [   0.0089940480648835, -0.0109431688789193,  0.0030883628943607 ]
  - [  -0.0061913077593387, -0.0044450600780514, -0.0034413841411920 ]
  - [   0.0011700858915694, -0.0040067725862784, -0.0042950599211191 ]
  - [  -0.0017699333121634, -0.0015911200863804, -0.0053638546924846 ]
  - [  -0.0021460161275893, -0.0024973234733941, -0.0020398596431905 ]
  - [  -0.0598497286446329,  0.0253391798162353,  0.0678770333314269 ]
  - [   0.0142740608545608,  0.0005964405856955, -0.0025034646513130 ]
  - [  -0.0019134517041056, -0.0109945365342236, -0.0011546717602322 ]
  - [  -0.0085003794097393,  0.0012958460544086,  0.0010487491761884 ]
  - [  -0.0226063533683249,  0.0017897194264839, -0.0225959919346910 ]
  - [   0.0220879049291445, -0.0000941377087815,  0.0040924096431320 ]
  - [  -0.0015830985569094, -0.0025424495446453, -0.0009839722882033 ]
  - [   0.0019448454588934,  0.0063369840371824,  0.0007210542559440 ]
  - [  -0.0084150105468144,  0.0115906821610020, -0.0201275924884706 ]
  - [   0.0030332642498757,  0.0022474879937400,  0.0001935679241698 ]
  - [   0.0039487612456546,  0.0038882582255095,  0.0002772289347609 ]
  - [  -0.0010018522716042, -0.0020861438442348,  0.0003273758321958 ]
  - [   0.0081244788343773, -0.0038433338228610, -0.0032873383086321 ]
  - [   0.0009967545688496, -0.0135329216941577,  0.0165277370939256 ]
  - [   0.0098953186303718, -0.0047544513242233, -0.0037374266770774 ]
  - [   0.0043341213218733,  0.0022502806242371, -0.0032576766327456 ]
  - [   0.0115837072338089,  0.0011633972177039,  0.0020999119222827 ]
  - [  -0.0059360380064950,  0.0005825222211929, -0.0003055262611581 ]
  - [   0.0056107262448178,  0.0016660094695344, -0.0002036891180044 ]
  - [   0.0057271225932997,  0.0003245041948002, -0.0005181442504182 ]
  - [  -0.0269091624515130, -0.0135610078946344, -0.0138091700143020 ]
  - [  -0.0286264127766686,  0.0103386524942943,  0.0070904270468159 ]
  - [  -0.0002713700902790, -0.0011180600435764, -0.0009118911689073 ]
  - [  -0.0050770713531785,  0.0013579867379178, -0.0015204602706439 ]
  - [   0.2691419370844386, -0.0214504406293624, -0.0449679176039722 ]
  - [  -0.0067149149141735, -0.0003178504726020,  0.0003629476464227 ]
  - [  -0.0045319167936511,  0.0056834110087665,  0.0017836501349613 ]
  - [  -0.0022410960352825, -0.0035108864296664, -0.0001103462282851 ]
  - [  -0.0491622130471391,  0.0034624983433499,  0.0000423324162349 ]
  - [  -0.0562109895129486, -0.0073595203170489, -0.0024398919552918 ]
  - [  -0.0105273683499542,  0.0006594408320433,  0.0009199110027539 ]
  - [  -0.0099664716907552,  0.0004562491112078,  0.0007671969376271 ]
  - [  -0.0059151911470951,  0.0321407027515467,  0.0066495136704227 ]
  - [   0.0035842058159668,  0.0040931067167839,  0.0030016476994928 ]
  - [  -0.0081587320244798,  0.0183191504055308,  0.0016487935978010 ]
  - [   0.0034493358460665,  0.0038138546681449,  0.0021545865002493 ]
  - [  -0.0128580655734662, -0.0245169314089019, -0.0028054021319093 ]
  - [  -0.0039798628213085,  0.0005775643277463,  0.0007039059647338 ]
  - [  -0.0035525336296494,  0.0003225653236197,  0.0010522931240893 ]
  - [  -0.0147261478471349, -0.0142737338352311, -0.0010620127498133 ]
- atom:   33
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0016017501562620,  0.0023215154237731,  0.0027884404473464 ]
  - [  -0.0101350988843416,  0.0631300520456942, -0.0632678227873316 ]
  - [  -0.0032062304672116, -0.0065404800495428,  0.0045578185635677 ]
  - [   0.0154828173240768, -0.0207019505791252,  0.0045720724754505 ]
  - [  -0.0011174347027836,  0.0057935044150131,  0.0012098848921768 ]
  - [   0.0036061111518581, -0.0013014144212362, -0.0029776046825060 ]
  - [   0.0034650891926072,  0.0047693626577623, -0.0062580892148347 ]
  - [  -0.0010769945023774,  0.0041636927321639, -0.0033353299611266 ]
  - [  -0.0450572206272714,  0.0386351871893469,  0.0593815426477110 ]
  - [   0.0020023945553973,  0.0024455895658556, -0.0009860884180605 ]
  - [   0.0064861887693427, -0.0206929193898179, -0.0020677536312485 ]
  - [  -0.0081444728678660,  0.0026562025658799,  0.0009046663817668 ]
  - [  -0.0155118939181880,  0.0138877584774826, -0.0041764838209462 ]
  - [   0.0140465321689436,  0.0011963382747334,  0.0033320898483058 ]
  - [  -0.0018887137600967, -0.0031158167837289, -0.0004401878282401 ]
  - [  -0.0109120513524185, -0.0149567760769484, -0.0032955811004945 ]
  - [  -0.0120817346758834,  0.0060221487801385, -0.0212741380130713 ]
  - [   0.0036809715673684,  0.0014949568146032,  0.0008655668910154 ]
  - [   0.0023468225128725,  0.0046350990520924, -0.0000567995443514 ]
  - [   0.0051453226973274,  0.0084381937938377,  0.0007920743927153 ]
  - [   0.0070002627426938, -0.0057553802095398, -0.0031140845341026 ]
  - [   0.0138781800673793, -0.0130690595910545, -0.0057742141001422 ]
  - [   0.0087555899974460, -0.0047889906958859, -0.0043112806157685 ]
  - [   0.0006838172561143,  0.0082268930312301, -0.0034183248114831 ]
  - [   0.0089355447360228,  0.0165953648988321,  0.0197237227572238 ]
  - [  -0.0011947670262980,  0.0011586364095841, -0.0007017674439668 ]
  - [   0.0044893497759253,  0.0007940688231911,  0.0005689029151296 ]
  - [   0.0057271433851225,  0.0000207346902407, -0.0002364532284433 ]
  - [  -0.0027899487533213,  0.0033084260422373, -0.0011766416694726 ]
  - [  -0.0310663088235252,  0.0161171963018467,  0.0085254119983506 ]
  - [   0.0000392404512077, -0.0002763698437807, -0.0010191025061417 ]
  - [  -0.0022915835795235,  0.0316834425791095, -0.0091408325688176 ]
  - [   0.1540991967548305, -0.2739710577758446,  0.0102665073124880 ]
  - [  -0.0032282234583628, -0.0012433233744055,  0.0015247263712391 ]
  - [  -0.0069829702540427,  0.0098142019506298,  0.0013473728422096 ]
  - [   0.0020255226127522,  0.0030241590382629,  0.0007742284128615 ]
  - [  -0.0242571097087161, -0.0003574564647579,  0.0024110500795684 ]
  - [  -0.0381603002377522, -0.0073938328719014,  0.0000481209285040 ]
  - [  -0.0103868332231991, -0.0011486290124785,  0.0003204574791609 ]
  - [  -0.0105235792888503, -0.0007958686382463,  0.0006627474371084 ]
  - [  -0.0148386805290435,  0.0476703294514952,  0.0076105098704197 ]
  - [   0.0020491855747854,  0.0037331313023066,  0.0021151110979420 ]
  - [  -0.0244024610821568,  0.0349296585427093,  0.0002903297890180 ]
  - [   0.0026918252198763,  0.0034000195429485,  0.0020029660506834 ]
  - [   0.0028393775685823,  0.0118593357290232, -0.0007895557860139 ]
  - [  -0.0035435815966429,  0.0008623204645977,  0.0004383204523240 ]
  - [  -0.0035098438744812,  0.0010821908528970,  0.0007528538920684 ]
  - [   0.0152298009555594,  0.0222396143387759,  0.0000306400402086 ]
- atom:   33
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0029466513542875,  0.0012234657504007,  0.0045152602125013 ]
  - [   0.0112681919842794, -0.0784452684997785,  0.0896994434297384 ]
  - [   0.0079785895229510,  0.0106130102750132,  0.0028149910165655 ]
  - [  -0.0106817829702779,  0.0232670321975486,  0.0030195987834031 ]
  - [   0.0125972530535684, -0.0115345660952298, -0.0075134375078125 ]
  - [   0.0083153149012869, -0.0053855158525317, -0.0037061710502152 ]
  - [   0.0092043846398927, -0.0118144303244691,  0.0001748363395365 ]
  - [   0.0132543425807837, -0.0108175820121426, -0.0032425404052007 ]
  - [   0.0141637395381423, -0.0296586876428983, -0.0424803563306703 ]
  - [  -0.0182479862733802,  0.0025368114459431,  0.0019472311305498 ]
  - [  -0.0234114675507040,  0.0250429974513342,  0.0034148694201123 ]
  - [  -0.0088143683762253,  0.0023195407483008, -0.0000065482608083 ]
  - [   0.0111488991665346, -0.0208709654024010,  0.0037128521294319 ]
  - [  -0.0185520264960468, -0.0087219786446917, -0.0050334915636976 ]
  - [  -0.0026947655120056, -0.0045452988699305, -0.0013178656121919 ]
  - [   0.0062389429337113,  0.0074718819491640,  0.0015464186636256 ]
  - [   0.0160502006453767,  0.0014448629311276,  0.0226831790701435 ]
  - [   0.0001487263578824,  0.0055615129300906, -0.0000892380557647 ]
  - [   0.0015436968399549,  0.0024071940851003,  0.0008370893757113 ]
  - [  -0.0012900687359671, -0.0013372684305023,  0.0000609525039377 ]
  - [   0.0081378898475112, -0.0049493336364103, -0.0043544102183923 ]
  - [   0.0012843412888938,  0.0028876559247360, -0.0017417233151109 ]
  - [   0.0066288982243950, -0.0060247192954371, -0.0032179714783083 ]
  - [   0.0143542773624100, -0.0183660970784080, -0.0042130338493380 ]
  - [   0.0013487029771489, -0.0144602814792124, -0.0199273993818134 ]
  - [   0.0108897359852344,  0.0011275300979684, -0.0000946953614044 ]
  - [   0.0052127333831242,  0.0015176581221190, -0.0013627172091097 ]
  - [   0.0040083950414281,  0.0022472112794197, -0.0005678209825769 ]
  - [   0.0032941454774735, -0.0063769576740563, -0.0017823215177706 ]
  - [   0.0319627892307494, -0.0173050718253691, -0.0105834223238795 ]
  - [   0.0015634922147154, -0.0020199286047662, -0.0010007632887901 ]
  - [   0.0040544993676146, -0.0339108144667826,  0.0070471871587743 ]
  - [  -0.1354757168329881,  0.2856348618626195, -0.0434282232615641 ]
  - [   0.0031154554332359,  0.0015258514468600,  0.0005940913437284 ]
  - [   0.0069153263742771, -0.0091172586959011,  0.0005928010935550 ]
  - [  -0.0021339510133576, -0.0028716541090568,  0.0013175179278861 ]
  - [   0.0048564293170922,  0.0016895618753742, -0.0007508957097092 ]
  - [   0.0178351524584277,  0.0082619588857956,  0.0016699320676686 ]
  - [  -0.0091730095386914,  0.0022857508356227,  0.0015216719043906 ]
  - [  -0.0089760318844375,  0.0018553156010145,  0.0012175051292012 ]
  - [   0.0179429793847346, -0.0376597622789959, -0.0036800084169524 ]
  - [   0.0025650155276022,  0.0019170459419129,  0.0020387624921982 ]
  - [   0.0312142618213244, -0.0320020291115003,  0.0035504259077490 ]
  - [   0.0018525091169011,  0.0021944808318802,  0.0022169508123959 ]
  - [  -0.0134979349151371, -0.0096349926927124,  0.0015816722301221 ]
  - [  -0.0070865935015033,  0.0017657950981170,  0.0007457785160143 ]
  - [  -0.0071590952298221,  0.0014721524170827,  0.0004901948327082 ]
  - [  -0.0267011645224013, -0.0204406772613615,  0.0010838416094319 ]
- atom:   33
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0025487679377529,  0.0023509944715017,  0.0029381603419958 ]
  - [  -0.0040986315377780, -0.1243870138505110,  0.1317607526389355 ]
  - [   0.0023991278873062,  0.0008528236841149,  0.0032398105188680 ]
  - [   0.0028964893399749,  0.0013653501312160,  0.0039368227136936 ]
  - [   0.0063634200134567, -0.0065767559125177,  0.0014968365204752 ]
  - [   0.0061998964141339, -0.0037315843940892, -0.0040335460676985 ]
  - [   0.0047429449614296, -0.0016354732898991,  0.0030372699854115 ]
  - [   0.0063558981295179, -0.0034757523115239,  0.0043542426671237 ]
  - [  -0.0942287049153358,  0.0446968657309119,  0.0980841615432587 ]
  - [  -0.0090013873458629,  0.0035663805606535,  0.0003225749398356 ]
  - [  -0.0089916803872419,  0.0016584942531544,  0.0016898293374527 ]
  - [  -0.0082588748708535,  0.0019088765777646, -0.0005259814489513 ]
  - [   0.0530112025812876,  0.0253685018270067,  0.0695651240678683 ]
  - [  -0.0056220857147825, -0.0018590650923977,  0.0007114814700905 ]
  - [  -0.0030045190303911, -0.0041551230337620, -0.0021641191071538 ]
  - [  -0.0007500597895438, -0.0075363945704964,  0.0019579280853437 ]
  - [   0.0237946851308201, -0.0051209540708412,  0.0261107268107749 ]
  - [   0.0022922170749318,  0.0036277507871299, -0.0007174969398534 ]
  - [   0.0016789629306255,  0.0029179358717445, -0.0005353336910351 ]
  - [   0.0012113528930909,  0.0038841617099497,  0.0005608406886282 ]
  - [   0.0070775938979537, -0.0050710716294009, -0.0039777157558483 ]
  - [  -0.0154167470034472, -0.0161586011800199,  0.0277604577402823 ]
  - [   0.0077938723388827, -0.0060417552610652, -0.0039613683460308 ]
  - [   0.0075369775614776, -0.0058437837758917, -0.0037129453338734 ]
  - [   0.0076450359974065,  0.0229848070435689,  0.0231158144163971 ]
  - [   0.0051304032193194,  0.0006270724770767, -0.0000960002456324 ]
  - [   0.0047883899424241,  0.0014156291768181, -0.0019669788151064 ]
  - [   0.0051135079108595,  0.0021094909205240, -0.0019834506791725 ]
  - [   0.0086771898227307,  0.0030100850139650,  0.0094882165976208 ]
  - [  -0.0093727289242572,  0.0028107239351837,  0.0106847598006032 ]
  - [   0.0009030623062511, -0.0010131170061071, -0.0008411644028853 ]
  - [   0.0001362364530343, -0.0153173518540082,  0.0100425997541596 ]
  - [   0.0358948780185811,  0.0546532340919675, -0.4074731286273732 ]
  - [   0.0006357168940752,  0.0010043879081565,  0.0026214804399555 ]
  - [  -0.0007753350171826,  0.0002088063513997,  0.0033548168787367 ]
  - [   0.0012161707370639,  0.0005697190150644,  0.0028127339685625 ]
  - [  -0.0110366292770490,  0.0009312826618331, -0.0026953828889227 ]
  - [  -0.0038045965804666,  0.0025066238269579, -0.0020802750659910 ]
  - [  -0.0096993723994934,  0.0015263051318581,  0.0008401109033198 ]
  - [  -0.0098884552561926,  0.0005688796471658,  0.0004284947049417 ]
  - [  -0.0000584806806142,  0.0052135469202712, -0.0005358435516946 ]
  - [   0.0029835457569259,  0.0031412705474090,  0.0020672801509200 ]
  - [   0.0005979685586480,  0.0017405667832204, -0.0012078869247778 ]
  - [   0.0025077761510757,  0.0030001481023948,  0.0015617008275140 ]
  - [  -0.0050959268652675,  0.0009055192019592, -0.0024181349028359 ]
  - [  -0.0060396471461989,  0.0013318800999871,  0.0002085182720706 ]
  - [  -0.0051574862178003,  0.0011073044246857,  0.0001523206855859 ]
  - [  -0.0018319419012787,  0.0043583783459165, -0.0039791146755892 ]
- atom:   33
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0019781765223484,  0.0012298852294008,  0.0044466499276220 ]
  - [   0.0079458079707355,  0.1049751923259185, -0.1165822384999053 ]
  - [   0.0019510357781743,  0.0024865849917595,  0.0040336883354188 ]
  - [   0.0017802124633168,  0.0020923449736601,  0.0032890294391822 ]
  - [   0.0055628097045871, -0.0000419195356985, -0.0083731757038487 ]
  - [   0.0058711962937143, -0.0031074568736285, -0.0028652380418113 ]
  - [   0.0074467506666602, -0.0052562350964860, -0.0097027888402887 ]
  - [   0.0056184030537588, -0.0033307653646978, -0.0109115590667039 ]
  - [   0.0617404137402396, -0.0314589458892541, -0.0912637493157532 ]
  - [  -0.0079682665353000,  0.0015451317333924,  0.0005325949299823 ]
  - [  -0.0076257076054392,  0.0031951369947706, -0.0008847178944536 ]
  - [  -0.0086545702593054,  0.0031479924641027,  0.0015079858146333 ]
  - [  -0.0464996222154411, -0.0270274612234317, -0.0669505433109911 ]
  - [   0.0006402212899693, -0.0058280041515143, -0.0025111284475578 ]
  - [  -0.0015672500566775, -0.0035861803933141,  0.0004706558759730 ]
  - [  -0.0041775341718729, -0.0006822380379125, -0.0037239834504810 ]
  - [  -0.0186081048499108,  0.0117888002292154, -0.0241793621489445 ]
  - [   0.0014783687244926,  0.0034879655846328,  0.0015705029212017 ]
  - [   0.0020843234406820,  0.0042058880882582,  0.0014143903501522 ]
  - [   0.0026823525625777,  0.0034522583536247,  0.0003441599508650 ]
  - [   0.0082798933221674, -0.0057307391845257, -0.0034642626038286 ]
  - [   0.0287940281171893,  0.0045784833048684, -0.0332929527580364 ]
  - [   0.0075619323433860, -0.0047881636899275, -0.0034573584364565 ]
  - [   0.0077574108643993, -0.0048357816557851, -0.0036708585141307 ]
  - [   0.0022975855416050, -0.0196937336591135, -0.0230662192746307 ]
  - [   0.0047615369758751,  0.0015939112802916, -0.0005985996507174 ]
  - [   0.0049645664478171,  0.0008165501944575,  0.0011826113748572 ]
  - [   0.0046017008597791,  0.0001153115776016,  0.0011534520055805 ]
  - [  -0.0072543489749336, -0.0054246499554841, -0.0116257918177871 ]
  - [   0.0116621884581964, -0.0052460379637557, -0.0125157410104767 ]
  - [   0.0007552023087466, -0.0013242711686148, -0.0012012874819202 ]
  - [   0.0015424281302136,  0.0137900929275959, -0.0115852061371570 ]
  - [  -0.0310577078756176, -0.0463441819157491,  0.3879643802164937 ]
  - [  -0.0005412333019278, -0.0007737814131239, -0.0004839473423389 ]
  - [   0.0007214435989164,  0.0001865586953098, -0.0010978380832092 ]
  - [  -0.0011133997834785, -0.0001509143383376, -0.0006274224630838 ]
  - [  -0.0088600985929121,  0.0000585511821692,  0.0043898672787270 ]
  - [  -0.0151244787418736, -0.0015756765329688,  0.0038974000428870 ]
  - [  -0.0098296483831321, -0.0004302365279071,  0.0009193460137983 ]
  - [  -0.0096563305561241,  0.0004744899425158,  0.0013524670021412 ]
  - [   0.0048709167411189,  0.0005070115556123,  0.0049730855010114 ]
  - [   0.0016848427469699,  0.0024398652544579,  0.0022184238331837 ]
  - [   0.0038668933209933,  0.0042714574262102,  0.0054699849452801 ]
  - [   0.0021614845490067,  0.0026137238212339,  0.0026264819607072 ]
  - [  -0.0057237188641494,  0.0017324738250866,  0.0036170904651104 ]
  - [  -0.0047066814113212,  0.0013137877040233,  0.0010362077213096 ]
  - [  -0.0055859524741231,  0.0015486639984905,  0.0010083684788111 ]
  - [  -0.0085094718840966, -0.0010107390874300,  0.0052171459095835 ]
- atom:   37
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0134975123328904,  0.0028047877829050,  0.0084218568180741 ]
  - [   0.0098957793221093, -0.0001088266217034,  0.0008360836552497 ]
  - [   0.0121467947533753,  0.0045762785743721,  0.0036548462066118 ]
  - [   0.0052092527608049,  0.0029829356345025,  0.0041234014683838 ]
  - [  -0.0001221015057596,  0.0095378386549308, -0.0054877424948228 ]
  - [   0.0016828229238283, -0.0205903839525292,  0.0008690035841313 ]
  - [   0.0266686305833995,  0.0004303745211736, -0.0078560686437204 ]
  - [   0.0061470394222452, -0.0042623225730180, -0.0027673063107352 ]
  - [  -0.0341138417329098,  0.0007660786754592, -0.0022517351261083 ]
  - [   0.0398068208791879,  0.0133860414904017,  0.0552907817337389 ]
  - [  -0.0137286104457786, -0.0069956321709353, -0.0010907298410988 ]
  - [  -0.0084273279101642,  0.0019704353069743,  0.0008037527671945 ]
  - [   0.0603435331592693, -0.0244881939565646, -0.0692760903191368 ]
  - [  -0.0262049918746754, -0.0039935693423723, -0.0001334687147558 ]
  - [  -0.0066685184235817,  0.0056536938941004,  0.0000743633596109 ]
  - [  -0.0011664549463897, -0.0035234244162688, -0.0017343508146182 ]
  - [   0.0112716224301099,  0.0140524540193894, -0.0212350061562242 ]
  - [   0.0028332399787558,  0.0026037094053368, -0.0001543864743732 ]
  - [   0.0047086727314493, -0.0019526371772038,  0.0007297207702215 ]
  - [  -0.0007065933052332,  0.0029019173614354,  0.0007941119211236 ]
  - [   0.0197545129950552, -0.0162564811677048,  0.0163151200370096 ]
  - [   0.0075808815531467, -0.0048236279443463, -0.0026962328828081 ]
  - [   0.0065029637521708, -0.0055533399283588, -0.0034839620944940 ]
  - [   0.0109587069867437,  0.0000309457806327, -0.0040625930509880 ]
  - [   0.0337982276600802, -0.0120025814305361, -0.0084386996669629 ]
  - [   0.0348689385730029,  0.0207706742705689,  0.0098414997854218 ]
  - [   0.0106515345230520,  0.0020949795923866, -0.0005940702208122 ]
  - [   0.0059559041628764,  0.0014275982145730, -0.0004319801040164 ]
  - [  -0.0097649359834659, -0.0029738656607958, -0.0036457822067653 ]
  - [   0.0146294390469377, -0.0019130931243701, -0.0006415216202294 ]
  - [   0.0006082040271209, -0.0023343035491496, -0.0015812619981854 ]
  - [   0.0006449234675697, -0.0004418699941380, -0.0004661788645901 ]
  - [   0.0400416965058860,  0.0070830574775826, -0.0001001982924584 ]
  - [   0.0468145938861470, -0.0070308643592319,  0.0067527159782568 ]
  - [   0.0007514019580460, -0.0001142691934274,  0.0010936385357964 ]
  - [   0.0002518531196814, -0.0006200606896836,  0.0009329845515865 ]
  - [  -0.3231001441637829,  0.0066662402532292,  0.0157422424260979 ]
  - [   0.0008399636334271,  0.0018915140996326,  0.0012520911057691 ]
  - [  -0.0080448783929491, -0.0028688830732867,  0.0006291112819405 ]
  - [  -0.0094644051844169,  0.0041925910177008,  0.0014419204333242 ]
  - [   0.0017175476415124,  0.0041778263200216,  0.0018184823644106 ]
  - [   0.0099239262438941,  0.0314809239032066,  0.0012029794173030 ]
  - [   0.0093996339771851,  0.0161856881052793,  0.0036037658010817 ]
  - [   0.0012263321125054,  0.0041954277564203,  0.0014859372259308 ]
  - [   0.0030102481130212, -0.0274467817313775, -0.0002625370014045 ]
  - [  -0.0066160365449196, -0.0000594535200170,  0.0004721319523529 ]
  - [   0.0002898406426035, -0.0113390574833427, -0.0005617109677600 ]
  - [  -0.0063041554450644, -0.0001704890518536,  0.0007710706864465 ]
- atom:   37
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [  -0.0077458651637016,  0.0006423999827106, -0.0007024202631079 ]
  - [  -0.0058818862020978,  0.0031330730548202,  0.0070024370155267 ]
  - [  -0.0075589611493289, -0.0012438230743833,  0.0037333030758986 ]
  - [  -0.0005506105864631,  0.0005924201977782,  0.0032322965596343 ]
  - [   0.0124361256547142, -0.0164436662485278, -0.0012425491725668 ]
  - [   0.0104706719091155,  0.0135126506554898, -0.0075577965529085 ]
  - [  -0.0140905021719359, -0.0078422225684572,  0.0023242201959317 ]
  - [   0.0059987427092861, -0.0026257185766686, -0.0039360065257064 ]
  - [   0.0164418815858959,  0.0045658133334047,  0.0035344436943205 ]
  - [  -0.0468339865891301,  0.0014862433787517, -0.0388609583398748 ]
  - [  -0.0036782394138117,  0.0113603532835446,  0.0020475731400201 ]
  - [  -0.0086146856595437,  0.0030170361718158,  0.0001052008307544 ]
  - [  -0.0797288374598288,  0.0290568913364442,  0.0864697623805477 ]
  - [   0.0205501826927233, -0.0035944841877238, -0.0013296576718251 ]
  - [   0.0024544722613212, -0.0138965683303791, -0.0017332288698801 ]
  - [  -0.0033876265716830, -0.0043400962456701,  0.0000209373467538 ]
  - [  -0.0072221908302373, -0.0072651586873721,  0.0226196543966636 ]
  - [   0.0007846787162375,  0.0045129618151113,  0.0009640824975751 ]
  - [  -0.0010265210711473,  0.0091520656774125,  0.0001268709252030 ]
  - [   0.0044436588064648,  0.0042771999803961,  0.0000015067448726 ]
  - [  -0.0047810407597085,  0.0051281568962504, -0.0230691666854497 ]
  - [   0.0076710655583216, -0.0059715336607384, -0.0047157528511001 ]
  - [   0.0087833345858015, -0.0052005470075919, -0.0039955737939168 ]
  - [   0.0043373535480492, -0.0107509027512632, -0.0033901276432387 ]
  - [  -0.0239956604667579,  0.0143427584306390,  0.0077622616387117 ]
  - [  -0.0237704159503142, -0.0183440460184530, -0.0107560076911764 ]
  - [  -0.0009683732361429,  0.0016392135599223, -0.0010485909931899 ]
  - [   0.0038041186920734,  0.0009178499346422, -0.0002964980150623 ]
  - [   0.0122148472578550,  0.0004613418870267,  0.0014963560543200 ]
  - [  -0.0122942690467410, -0.0004850017611894, -0.0015431554383181 ]
  - [   0.0009304468228574,  0.0000286659939412, -0.0005015564241260 ]
  - [   0.0011308162589940, -0.0017915524799242, -0.0015955576149896 ]
  - [  -0.0428132940268462, -0.0073220391825816,  0.0019292185529462 ]
  - [  -0.0417719523253000,  0.0064985918047226, -0.0047356790450890 ]
  - [  -0.0007268409022723,  0.0004182374315098,  0.0009547966696304 ]
  - [  -0.0001846767493811,  0.0009487028426707,  0.0011655453686164 ]
  - [   0.3044451116157921, -0.0270052287013143, -0.0486600209208091 ]
  - [  -0.0199948058004842, -0.0008504116938275,  0.0003550306888195 ]
  - [  -0.0115376339384801,  0.0042484294605889,  0.0011465774832195 ]
  - [  -0.0100224240679270, -0.0029432173088633,  0.0003251229110832 ]
  - [   0.0028311740996409,  0.0014864539341539,  0.0023860367689066 ]
  - [  -0.0051213946939607, -0.0248596395301641,  0.0029572444693296 ]
  - [  -0.0046183171486773, -0.0105950288242470,  0.0003814033663066 ]
  - [   0.0033055748033850,  0.0014803555388150,  0.0027722820049059 ]
  - [  -0.0139863874367232,  0.0310186716670698,  0.0012132056788654 ]
  - [  -0.0042518940492593,  0.0027018455577284,  0.0007564058228716 ]
  - [  -0.0113128600625980,  0.0139124800207286,  0.0014383853255600 ]
  - [  -0.0045621040480454,  0.0028300230112509,  0.0004481429045406 ]
- atom:   37
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [  -0.0028549762032999,  0.0117487419456008, -0.0007534059225660 ]
  - [  -0.0002974175335702,  0.0095937099351998,  0.0047295008741403 ]
  - [  -0.0030438695363621,  0.0058371380920116,  0.0048656717126935 ]
  - [   0.0013546771347967,  0.0051524351367942,  0.0024030522045542 ]
  - [   0.0191450878267697, -0.0263733681683437,  0.0007512511720568 ]
  - [   0.0014330645275514, -0.0094348503226390, -0.0028134041894756 ]
  - [  -0.0017465865529625,  0.0093780863487587, -0.0236800655359092 ]
  - [   0.0066115235555048, -0.0038567120038636, -0.0039944197794900 ]
  - [   0.0032349785042010,  0.0057116428034168,  0.0019766396231701 ]
  - [  -0.0169014144193474,  0.0253587466481340,  0.0090563868092319 ]
  - [  -0.0173432604585086, -0.0079426478723869, -0.0015210593362428 ]
  - [  -0.0096890227325607,  0.0034836478179258,  0.0007125315260263 ]
  - [  -0.0780219791296956,  0.0474335617023816,  0.0963246739910865 ]
  - [   0.0083412425305314, -0.0029558443789031, -0.0019910933620296 ]
  - [   0.0092416962279213, -0.0240709120817040, -0.0020705334825566 ]
  - [  -0.0022536934903860, -0.0029638035311727, -0.0003966885862805 ]
  - [   0.0048959081687676, -0.0028259842952293,  0.0013344461584082 ]
  - [   0.0001142228200910,  0.0025044486773216,  0.0008173125453688 ]
  - [  -0.0046473245666110,  0.0147360781526599, -0.0001176897671595 ]
  - [   0.0026418937342203,  0.0038891718872128, -0.0003644671987063 ]
  - [  -0.0071789517318436, -0.0002341186671310, -0.0207627833142898 ]
  - [   0.0078368084963300, -0.0068496524982608, -0.0044910060986786 ]
  - [   0.0077765142496652, -0.0053868485200591, -0.0041029934647227 ]
  - [   0.0094799008254009, -0.0007943880717189, -0.0032041083040368 ]
  - [  -0.0211323067861167,  0.0194040693306634,  0.0073765176631015 ]
  - [  -0.0008584975060072,  0.0013366226541729, -0.0023911977356089 ]
  - [   0.0024925107262861,  0.0323426649902607, -0.0130467178321556 ]
  - [   0.0043062047863307,  0.0018829205009467, -0.0001658824203823 ]
  - [   0.0082753718914480,  0.0104011141464404,  0.0213096060097061 ]
  - [  -0.0052669633270769, -0.0013506109506007, -0.0009813658252377 ]
  - [   0.0003896732661589, -0.0022749610178426, -0.0004973447768708 ]
  - [   0.0021146016226665, -0.0031207243581382, -0.0012008061284755 ]
  - [  -0.0235951519278835, -0.0061549450847880,  0.0018364813684971 ]
  - [  -0.0154409119605481, -0.0003838534897691, -0.0001865907203505 ]
  - [  -0.0004047759308131, -0.0014180110150548,  0.0018741476851873 ]
  - [  -0.0000330197104467, -0.0007297030988227,  0.0011607939717382 ]
  - [   0.1722012662160932, -0.2410945845690898, -0.0736062349373215 ]
  - [  -0.0137598460036989,  0.0003767979933085,  0.0011374818661707 ]
  - [  -0.0135310210416861,  0.0082608746947014, -0.0000483700859676 ]
  - [  -0.0069219992953563,  0.0032322392721043, -0.0001563479390440 ]
  - [   0.0030656370558440,  0.0016927113294133,  0.0022675840034348 ]
  - [   0.0105495975399011,  0.0163140665054652, -0.0000886506626081 ]
  - [   0.0192769226634679,  0.0238940510257855,  0.0002882060938275 ]
  - [   0.0038613057293090,  0.0020587765998564,  0.0027792394594191 ]
  - [  -0.0228376851266759,  0.0483143862158600, -0.0001927385929975 ]
  - [  -0.0056079850378960,  0.0018495163707456,  0.0007927396127515 ]
  - [  -0.0291330223551570,  0.0323073118639110, -0.0018927841400722 ]
  - [  -0.0061389277347464,  0.0017209913544646,  0.0009244857886658 ]
- atom:   37
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0082521864177696, -0.0091280510571333,  0.0086281749192807 ]
  - [   0.0049678945955037, -0.0063904427727269,  0.0026092379621983 ]
  - [   0.0073918942992686, -0.0016812156611018,  0.0029919284275883 ]
  - [   0.0032854016607854, -0.0017864298003758,  0.0050087293429291 ]
  - [  -0.0073019546870459,  0.0196693620394822, -0.0070710405859705 ]
  - [   0.0112049929837073,  0.0038317284137852, -0.0039479985340513 ]
  - [   0.0110391475380104, -0.0257272512973987,  0.0281219340438483 ]
  - [   0.0054228237844277, -0.0030517427293096, -0.0026494082119505 ]
  - [  -0.0203976885945261, -0.0007563777697775, -0.0010367958158026 ]
  - [  -0.0003135398513143, -0.0197333327130492, -0.0079054556763051 ]
  - [   0.0008004213709411,  0.0136908878752214,  0.0024050563767116 ]
  - [  -0.0072826473485829,  0.0013688007210371,  0.0001136181949254 ]
  - [   0.0547037618167356, -0.0491511729956893, -0.0777541017658301 ]
  - [  -0.0125658541771108, -0.0047646547883407,  0.0004005676964876 ]
  - [  -0.0144751976473464,  0.0169435075166661,  0.0007817425921620 ]
  - [  -0.0023186819486670, -0.0048854407991347, -0.0012850313230054 ]
  - [  -0.0006587109959479,  0.0096842039524286, -0.0004441341120456 ]
  - [   0.0036068757336062,  0.0046634681079913,  0.0000155714653674 ]
  - [   0.0086036637062552, -0.0080060311542066,  0.0007794384870268 ]
  - [   0.0012156548813526,  0.0031285990532773,  0.0011604057395366 ]
  - [   0.0224030286840932, -0.0103097524801409,  0.0136690135018563 ]
  - [   0.0074407075671871, -0.0039187849564728, -0.0030035811314455 ]
  - [   0.0075033171353549, -0.0054935371475148, -0.0033629453882002 ]
  - [   0.0055583973767701, -0.0104150840270429, -0.0042879831417511 ]
  - [   0.0309210942566736, -0.0168672151253263, -0.0081273969573162 ]
  - [   0.0094256406390144, -0.0002724720294132,  0.0009046517386489 ]
  - [   0.0074516196504221, -0.0315852907921197,  0.0122268797476329 ]
  - [   0.0054429848061967,  0.0004613592805476, -0.0005655320156238 ]
  - [  -0.0058373524934425, -0.0128045218555508, -0.0228953924752951 ]
  - [   0.0069919412146472, -0.0009609285152575, -0.0010601120111637 ]
  - [   0.0011901663142343,  0.0000952478920613, -0.0015661440217951 ]
  - [  -0.0004940999441702,  0.0008969473217663, -0.0008644678863989 ]
  - [   0.0232295146255014,  0.0062650049144923,  0.0000224638777705 ]
  - [   0.0155332397584437,  0.0008901393561708,  0.0019790274208306 ]
  - [   0.0004084884120512,  0.0017401941650795,  0.0002435175179565 ]
  - [  -0.0000189605516107,  0.0010310259740083,  0.0009606506630363 ]
  - [  -0.1709532794383429,  0.2483874204753790,  0.0446097234360742 ]
  - [  -0.0057371866082136,  0.0007829943951084,  0.0006238248487780 ]
  - [  -0.0055893000915526, -0.0073410984798721,  0.0017469549800758 ]
  - [  -0.0128484316038318, -0.0024936595589776,  0.0020348619118247 ]
  - [   0.0015507864211692,  0.0039580600233500,  0.0019782846417961 ]
  - [  -0.0058413697291422, -0.0111186415842407,  0.0042325151067899 ]
  - [  -0.0156804315761154, -0.0194006218092057,  0.0040076796958026 ]
  - [   0.0006730069009915,  0.0035868438239654,  0.0014767517222211 ]
  - [   0.0107548878764723, -0.0418605947350663,  0.0006867361956990 ]
  - [  -0.0051762168419313,  0.0007725018764527,  0.0003648133619951 ]
  - [   0.0210857830568999, -0.0328810735024552,  0.0027464416225037 ]
  - [  -0.0045684193555915,  0.0009371229586295,  0.0002963238145964 ]
- atom:   37
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0007202750724051,  0.0031619216934451,  0.0083916392009605 ]
  - [   0.0043944636318887,  0.0018846391397312,  0.0101393674257204 ]
  - [   0.0020449862648583,  0.0013161991980179,  0.0112800625439948 ]
  - [   0.0018781774134413,  0.0016538611753053,  0.0028808544511095 ]
  - [   0.0021648415550994, -0.0029311089450036, -0.0006663034884411 ]
  - [   0.0092763081313204, -0.0012108167430883, -0.0020665870531522 ]
  - [   0.0026629687077788, -0.0686127489859805,  0.0693286894677849 ]
  - [   0.0061561710363184, -0.0026889402404294, -0.0046399668123451 ]
  - [  -0.0093569056577566,  0.0036393200116915,  0.0021312173391534 ]
  - [   0.0671467324682533,  0.0534940293499420,  0.0940233729958392 ]
  - [  -0.0073415398467945,  0.0021339879429888,  0.0005258369079024 ]
  - [  -0.0091977574968437,  0.0026881840476473, -0.0006386091781906 ]
  - [  -0.1096199010925460,  0.0652291334790314,  0.1289526144020712 ]
  - [  -0.0027932156651865, -0.0040568493796281, -0.0003698234517503 ]
  - [  -0.0030093666254365, -0.0036326509405930, -0.0012160553971196 ]
  - [  -0.0019308577997961, -0.0043337748160005, -0.0016217408433365 ]
  - [  -0.0169797693403938, -0.0110303320593920,  0.0268088198713646 ]
  - [   0.0015667431926487,  0.0041946099275752, -0.0005088081963298 ]
  - [   0.0026397459837590,  0.0038991514266559,  0.0005647416528047 ]
  - [   0.0018927732568538,  0.0031758965370192, -0.0006531835644971 ]
  - [   0.0255093820499877, -0.0185533077940292,  0.0199638717399071 ]
  - [   0.0078521173587841, -0.0053635278513837, -0.0053742698823742 ]
  - [   0.0083045860601483, -0.0059830241571943, -0.0053714490741267 ]
  - [   0.0070025204876757, -0.0053629940135321, -0.0034011624688874 ]
  - [  -0.0072467427042515,  0.0083001458348787,  0.0103139621614431 ]
  - [   0.0131560812949141,  0.0075464857640068,  0.0113484994542095 ]
  - [   0.0044868705285824, -0.0081509303383520,  0.0105518017448735 ]
  - [   0.0050082732135417,  0.0010526192621481, -0.0002753538697741 ]
  - [   0.0033866836896432,  0.0243429201467286,  0.0298596774438647 ]
  - [   0.0004643028031778, -0.0008903178718620, -0.0010888674960258 ]
  - [   0.0003025472359358, -0.0011015176243188, -0.0012681760167335 ]
  - [   0.0013821433985177, -0.0008360585955320, -0.0012612869869720 ]
  - [   0.0006991615383826,  0.0021100589960255, -0.0025036973176328 ]
  - [   0.0028218945212387,  0.0007390559430520, -0.0019643716208129 ]
  - [  -0.0000322175107323, -0.0008288373295105,  0.0009622244372134 ]
  - [   0.0000731530544514, -0.0000270751035125,  0.0005090519316632 ]
  - [   0.0253465271429319, -0.0532350156106254, -0.4071637840148428 ]
  - [  -0.0091870558064464,  0.0012303868452059,  0.0031618963059827 ]
  - [  -0.0100072152623007, -0.0007826005685281,  0.0027495559316063 ]
  - [  -0.0091794452947404, -0.0004510657800269,  0.0025182763145636 ]
  - [   0.0022193497379169,  0.0030355155393982,  0.0016538482997683 ]
  - [   0.0010686520507431, -0.0032619236809840, -0.0007418810663650 ]
  - [   0.0033887086634012,  0.0040324500603235, -0.0015570292615375 ]
  - [   0.0033284314911320,  0.0021744459990703,  0.0020005979560386 ]
  - [  -0.0047554849426424, -0.0024980672812403, -0.0040813483279054 ]
  - [  -0.0046947002324391,  0.0020642425437217,  0.0001518528351752 ]
  - [  -0.0058764024387833,  0.0014650583498197, -0.0023791287549144 ]
  - [  -0.0056964451738313,  0.0012591664973173,  0.0000405513290522 ]
- atom:   37
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0054501910202115,  0.0003216908141724, -0.0013274518927724 ]
  - [   0.0000167424175291,  0.0015143961445856, -0.0028191043742135 ]
  - [   0.0025210382029809,  0.0021963909942105, -0.0038610799759662 ]
  - [   0.0026239285068327,  0.0017962963898034,  0.0041221873771417 ]
  - [   0.0095807497980041, -0.0032289888835368, -0.0060284849578866 ]
  - [   0.0031254546367457, -0.0052052368234849, -0.0046332668185012 ]
  - [   0.0089292776821840,  0.0487595797376577, -0.0714505403789895 ]
  - [   0.0059101008472171, -0.0041767825377523, -0.0020569496449175 ]
  - [  -0.0081602857468007,  0.0011930312065581, -0.0012481555681677 ]
  - [  -0.0699117753520353, -0.0394028013907527, -0.0873338954416598 ]
  - [  -0.0095993645858417,  0.0025866843503834,  0.0004595288830929 ]
  - [  -0.0077596672660642,  0.0023017715202781,  0.0015894134498894 ]
  - [   0.0851680278947345, -0.0606715314720859, -0.1225522469283764 ]
  - [  -0.0016961508324536, -0.0037376509050989, -0.0013312004545342 ]
  - [  -0.0015872812270994, -0.0041331411674849, -0.0004030188051989 ]
  - [  -0.0026185128523915, -0.0034293672334037, -0.0000369141579869 ]
  - [   0.0194951753464819,  0.0171557823740274, -0.0246392920038119 ]
  - [   0.0024250835120263,  0.0030152580777126,  0.0013817426108584 ]
  - [   0.0014261092467291,  0.0030216659056897,  0.0003262409751768 ]
  - [   0.0019610590918484,  0.0039719198813831,  0.0015360372714637 ]
  - [  -0.0093382960367800,  0.0070966588457323, -0.0264958763610930 ]
  - [   0.0072745806536048, -0.0053509365638317, -0.0021095057776881 ]
  - [   0.0068637614466450, -0.0046816944791709, -0.0021419558507434 ]
  - [   0.0081110122237231, -0.0054699593542306, -0.0039950055221886 ]
  - [   0.0179455140173611, -0.0064801351501588, -0.0108167432467876 ]
  - [  -0.0038337023627734, -0.0056681396027151, -0.0119888743143699 ]
  - [   0.0052710974301215,  0.0106513138850638, -0.0112547385634460 ]
  - [   0.0047202752634112,  0.0012976020214149, -0.0005760429959518 ]
  - [  -0.0014742944823273, -0.0244112177480745, -0.0298430147539012 ]
  - [   0.0013918669426625, -0.0015153926325996, -0.0009101931599382 ]
  - [   0.0013781360776335, -0.0013426636479238, -0.0007103443322499 ]
  - [   0.0002575068988540, -0.0015443246629813, -0.0007306874376700 ]
  - [  -0.0001611785079331, -0.0020100320299517,  0.0045875398404382 ]
  - [  -0.0031489822226983, -0.0007861586415683,  0.0041054010384043 ]
  - [   0.0000333728925077,  0.0008382643940810,  0.0011295897651152 ]
  - [  -0.0000853116440596,  0.0003620270747246,  0.0014831732013970 ]
  - [  -0.0394008051456669,  0.0464654521125247,  0.3874585209690261 ]
  - [  -0.0101409935090556,  0.0000142623814537, -0.0011904808166428 ]
  - [  -0.0094507424130477,  0.0016916820011298, -0.0008487631236659 ]
  - [  -0.0103494142005301,  0.0014959528688255, -0.0006711709340843 ]
  - [   0.0021548392484051,  0.0027825822319749,  0.0025486302683965 ]
  - [   0.0030665033388391,  0.0085300666195574,  0.0048609118331630 ]
  - [   0.0013681811349487,  0.0021783430772080,  0.0055804665906447 ]
  - [   0.0014590452386387,  0.0033797056554685,  0.0020851491311798 ]
  - [  -0.0055074688446032,  0.0047253203103383,  0.0052397556442623 ]
  - [  -0.0057350075576688,  0.0007812483273912,  0.0010286263725149 ]
  - [  -0.0048558864724881,  0.0016742486190161,  0.0034488396047599 ]
  - [  -0.0051135097485628,  0.0014469571044397,  0.0010332437664785 ]
- atom:   41
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0017577349960208,  0.0015750851492627,  0.0031013557312389 ]
  - [  -0.0008510045670534,  0.0090830512401621,  0.0044007735014636 ]
  - [  -0.0223118737683130,  0.0021916757832997,  0.0076967246037493 ]
  - [   0.0185893726507112,  0.0039984161281987, -0.0150667859457558 ]
  - [   0.0915396695205680,  0.0376469161358460,  0.0955427007371689 ]
  - [  -0.0151602103349057, -0.0031880344714954, -0.0042995634895817 ]
  - [   0.0070756363037086, -0.0040787760049828, -0.0029144791963581 ]
  - [   0.0016970939655585, -0.0133955184993927, -0.0045203667464901 ]
  - [   0.0134224524510010, -0.0027208169851634,  0.0103184307803412 ]
  - [  -0.0075023112175729,  0.0032665202757902,  0.0004801838476532 ]
  - [  -0.0138356901986012,  0.0158830210087387, -0.0016347929887921 ]
  - [  -0.0125858007799877, -0.0092565083740329,  0.0018048341463425 ]
  - [   0.0035019413977330, -0.0016447413228641,  0.0004628701236435 ]
  - [   0.0085463920530030, -0.0041874795553944, -0.0055122622256830 ]
  - [   0.0055128143455663, -0.0061343777588325,  0.0001213851039938 ]
  - [   0.0009306340125962, -0.0050459264858110, -0.0021686399788310 ]
  - [   0.0016066860241186,  0.0028606956071642, -0.0002903927103446 ]
  - [   0.0017609812841884,  0.0056197552467672,  0.0008431592505566 ]
  - [  -0.0064009766392161,  0.0043466012377080,  0.0019239605055719 ]
  - [   0.0138129872027601,  0.0037140067750365, -0.0001313573128382 ]
  - [   0.0085300743577332, -0.0053877621691062, -0.0035621682967295 ]
  - [   0.0111613461377339, -0.0011098052455605, -0.0056758538919058 ]
  - [   0.0353365530255101,  0.0074724874861765,  0.0038872673458123 ]
  - [   0.0347785322352546, -0.0197960723369980, -0.0169673211962775 ]
  - [   0.0113654546359992, -0.0106548916804671,  0.0220174819890338 ]
  - [   0.0044938982942454,  0.0020961922887865,  0.0002260035513571 ]
  - [   0.0026356951935053,  0.0012695573477817, -0.0005240272123157 ]
  - [   0.0079502335021011,  0.0067979988820530, -0.0002918075596831 ]
  - [   0.0009452989792334, -0.0012762235877881, -0.0014455980075142 ]
  - [   0.0134985370035228,  0.0088889396800404, -0.0180695818431408 ]
  - [  -0.0002404669699094, -0.0006200539789045, -0.0017949532873287 ]
  - [   0.0042484731183387, -0.0053051816174988, -0.0004474474215691 ]
  - [   0.0079885225398059, -0.0138983795151957, -0.0014310830919761 ]
  - [  -0.0011986301192516, -0.0008615903762944,  0.0017043943658896 ]
  - [   0.0100241582156128, -0.0251992430022185, -0.0005085572426675 ]
  - [  -0.0010748098151505, -0.0000312238269091,  0.0012423000637490 ]
  - [  -0.0102731118350804,  0.0011529340755520,  0.0010985638421032 ]
  - [  -0.0021628766560721,  0.0142586097489084, -0.0002652846936404 ]
  - [  -0.0027511159539155,  0.0250064912490744,  0.0017754793059208 ]
  - [  -0.0107394628660466,  0.0018203125211100,  0.0017499921862662 ]
  - [  -0.2983569169356391, -0.0354458398051656, -0.0762928824438305 ]
  - [   0.0099796039871152,  0.0020286298302558,  0.0012496970636116 ]
  - [   0.0031042434415205, -0.0009612118453498,  0.0010200048662916 ]
  - [   0.0042472764764017,  0.0065040724673579,  0.0024472665809365 ]
  - [   0.0424832198670670, -0.0067768778222778, -0.0006134710256881 ]
  - [   0.0325414695709690,  0.0061816073733498, -0.0023207667786405 ]
  - [  -0.0047227744645803,  0.0019441466546233,  0.0008946824385992 ]
  - [  -0.0048989536679080,  0.0013688120746598,  0.0007399326562877 ]
- atom:   41
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0026760622794228,  0.0019474588748551,  0.0042039516428725 ]
  - [   0.0060869269014203, -0.0067028983847588,  0.0027923209786621 ]
  - [   0.0271157600664343,  0.0014550197701915, -0.0000306827092285 ]
  - [  -0.0209770038270128,  0.0065392798758437,  0.0334508790197479 ]
  - [  -0.0648046329752987, -0.0312104170711093, -0.0818124687139740 ]
  - [   0.0281253023725263, -0.0034445261571632, -0.0020521910168853 ]
  - [   0.0048915491895644, -0.0027208282301539, -0.0037954442192581 ]
  - [   0.0101615927229308,  0.0062416983840846, -0.0020604125299736 ]
  - [  -0.0299737440431738,  0.0077650834925014, -0.0092475461407589 ]
  - [  -0.0096261182791812,  0.0018002276970215,  0.0003013641262727 ]
  - [  -0.0027255391899631, -0.0116513157815334,  0.0025115203234342 ]
  - [  -0.0043455566102668,  0.0144514036434811, -0.0008327096882469 ]
  - [  -0.0074382554441344, -0.0063870133675541, -0.0016129540246884 ]
  - [  -0.0143201569357622, -0.0038914345774775,  0.0043270784487461 ]
  - [  -0.0103807562582419, -0.0016524501325309, -0.0018092790328327 ]
  - [  -0.0057069809030848, -0.0027611933223611,  0.0005515519202943 ]
  - [   0.0021075737856973,  0.0042734583321385,  0.0010744652627866 ]
  - [   0.0021878054403716,  0.0015591081545614, -0.0000130406753131 ]
  - [   0.0096250511763685,  0.0024910375383330, -0.0011062805130447 ]
  - [  -0.0104329131452134,  0.0035083396218241,  0.0007945590822700 ]
  - [   0.0068270114136450, -0.0054402865414039, -0.0038568184655268 ]
  - [   0.0036483453756910, -0.0080873183320450, -0.0024131409540141 ]
  - [  -0.0199433529060792, -0.0183458320657914, -0.0112540805028703 ]
  - [  -0.0209019381779186,  0.0095565551161072,  0.0093846650175208 ]
  - [  -0.0021267359418543,  0.0123842735897404, -0.0223548320363755 ]
  - [   0.0054017480624517,  0.0002515336762913, -0.0010282702073333 ]
  - [   0.0071999081932122,  0.0010394590413898, -0.0002643002142847 ]
  - [   0.0017759928136444, -0.0045306731556882, -0.0004995465115587 ]
  - [   0.0006764233687521, -0.0009502445391076, -0.0006137859794921 ]
  - [  -0.0116039490810014, -0.0112322924694100,  0.0164737428873887 ]
  - [   0.0019471170983312, -0.0017177818343504, -0.0002559621356016 ]
  - [  -0.0027841305120738,  0.0033566198260087, -0.0016072406184250 ]
  - [  -0.0084112581948211,  0.0143843265842254,  0.0034596182439225 ]
  - [   0.0013171368576358,  0.0012095159304555,  0.0004127784291786 ]
  - [  -0.0105450545703686,  0.0270459753755454,  0.0027731562490722 ]
  - [   0.0012023071688079,  0.0003280777858727,  0.0008850889885663 ]
  - [  -0.0091043040996360, -0.0000053746814829,  0.0008136316715666 ]
  - [  -0.0172229163726091, -0.0133677917786179,  0.0017129825355598 ]
  - [  -0.0166734990485170, -0.0232904938338726, -0.0001567095860244 ]
  - [  -0.0087060874352163, -0.0007018907498838,  0.0000410398894612 ]
  - [   0.2986204514774130,  0.0202654016699100,  0.0498514735120542 ]
  - [  -0.0057278869715102,  0.0033970171930888,  0.0028449581985173 ]
  - [   0.0013355912927808,  0.0069650485893047,  0.0032300601939540 ]
  - [   0.0003995292290018, -0.0008872685886229,  0.0017181098395543 ]
  - [  -0.0494702489880315,  0.0087963078447168,  0.0011468935421265 ]
  - [  -0.0476340691107305, -0.0041384335441678,  0.0032537547165378 ]
  - [  -0.0059618260786034,  0.0007485782462853,  0.0002799516641261 ]
  - [  -0.0057802711857995,  0.0013569532853088,  0.0003881000915177 ]
- atom:   41
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0036328610196077,  0.0016312984556569,  0.0038391706291188 ]
  - [   0.0180628823774449, -0.0191788907299504, -0.0009909302887974 ]
  - [   0.0141909763003852,  0.0028892238152054,  0.0020254643046211 ]
  - [  -0.0146851174039752,  0.0236479810915698,  0.0396139524553977 ]
  - [  -0.0115171303501540,  0.0112075321348804, -0.0117252049351204 ]
  - [   0.0179302737264208, -0.0025637487681687, -0.0030727349265296 ]
  - [   0.0047971116419646, -0.0016046448860687, -0.0030299671225143 ]
  - [  -0.0014054129567398, -0.0142729303109401, -0.0026494620739944 ]
  - [  -0.0166650410249030,  0.0385501741046610, -0.0476226095955314 ]
  - [  -0.0092980259179209,  0.0016489212881467, -0.0000755283420102 ]
  - [   0.0023355636499214, -0.0210149491910858,  0.0044594065517933 ]
  - [  -0.0160079355618829, -0.0086755524006260,  0.0019662327297026 ]
  - [  -0.0051469649885349,  0.0033505447645942, -0.0014643294830520 ]
  - [  -0.0093236788369093,  0.0069291888996471, -0.0008269304264347 ]
  - [  -0.0052256566403448,  0.0047337923682190,  0.0012036985517904 ]
  - [  -0.0051876901487015,  0.0004584861506635,  0.0000964587118169 ]
  - [   0.0014151385277008,  0.0017295039648393,  0.0007073352085676 ]
  - [   0.0033437524528022,  0.0017021672455111,  0.0005842797723931 ]
  - [   0.0047226387421569,  0.0156299185608456,  0.0215477863477110 ]
  - [  -0.0046280888676938,  0.0031141235441808,  0.0006291521687513 ]
  - [   0.0071979587978481, -0.0043369590265498, -0.0037890895554109 ]
  - [   0.0022073364147822,  0.0262148820608234, -0.0124203199493384 ]
  - [   0.0051143079965296, -0.0002600177070201, -0.0036416135577889 ]
  - [  -0.0180841040996567,  0.0149981436868884,  0.0085979805745569 ]
  - [  -0.0055885182487496,  0.0028871205181728, -0.0201056808294045 ]
  - [   0.0065108298623991, -0.0006346863690052, -0.0004351979247161 ]
  - [   0.0067188471532432,  0.0011678023854921, -0.0008471058021563 ]
  - [   0.0093823466608411,  0.0072008874910393, -0.0009377380915667 ]
  - [   0.0002483832323045, -0.0020905254104923, -0.0009084484851065 ]
  - [   0.0037753156012697, -0.0056360398005611, -0.0031802444484887 ]
  - [   0.0015671068820210, -0.0014301091574359, -0.0012376318819719 ]
  - [  -0.0058431452310521,  0.0090187557533923, -0.0013622092578313 ]
  - [  -0.0276151268219151,  0.0341204019605752,  0.0038406948572139 ]
  - [  -0.0004884970814506,  0.0009298123263695,  0.0010619463492655 ]
  - [  -0.0192182685248061,  0.0412146995211056,  0.0004531223725811 ]
  - [  -0.0003261602831494,  0.0002993003710700,  0.0011126714883074 ]
  - [  -0.0083588075132279, -0.0001827643492575,  0.0009270123737867 ]
  - [   0.0104089097990432,  0.0210733238128991, -0.0037728908885712 ]
  - [  -0.0015187632360005,  0.0166663787077159,  0.0010374302805991 ]
  - [  -0.0080097285159908, -0.0001637303772304,  0.0000133231624900 ]
  - [   0.1356476121342951, -0.2274236603822161,  0.0164550376491232 ]
  - [  -0.0023338992280764,  0.0031738938111119,  0.0031859249092630 ]
  - [  -0.0014645574135383,  0.0092408640559363,  0.0025690126458299 ]
  - [   0.0045072058272233,  0.0090194565144131,  0.0013695631857926 ]
  - [  -0.0229582267264613,  0.0019403684897256,  0.0017239104980896 ]
  - [  -0.0325603685390412, -0.0056923294301285,  0.0043563672041154 ]
  - [  -0.0051584892483666, -0.0008356605835931,  0.0001284762717820 ]
  - [  -0.0050999553909615, -0.0003917489750215,  0.0005904566118757 ]
- atom:   41
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0007981994196754,  0.0019258726003378,  0.0035534019375071 ]
  - [  -0.0140078087552880,  0.0225450095111851,  0.0088126605076312 ]
  - [  -0.0086835671858259,  0.0005515270510730,  0.0052266276949870 ]
  - [   0.0085752349580603, -0.0172646124893984, -0.0201816257358410 ]
  - [   0.0231888197750543, -0.0179040280882465,  0.0040038762166979 ]
  - [  -0.0053718715846452, -0.0043584859063911, -0.0036415696945326 ]
  - [   0.0069936077649095, -0.0051645954097219, -0.0037536441282719 ]
  - [   0.0136815486485117,  0.0079576544988375, -0.0040478472434611 ]
  - [  -0.0032256887717752, -0.0472964806553154,  0.0632398215669851 ]
  - [  -0.0077509685332398,  0.0033383094912466,  0.0010066979841477 ]
  - [  -0.0189576367921610,  0.0248872310502592, -0.0030390622278121 ]
  - [  -0.0004808169160533,  0.0146168301870541, -0.0011573628675319 ]
  - [   0.0012945894099143, -0.0116457793293804,  0.0003328606851654 ]
  - [   0.0047008200372700, -0.0146678672141578, -0.0010060067378284 ]
  - [   0.0003759830646678, -0.0113497410349082, -0.0023886112465845 ]
  - [   0.0006212760235340, -0.0080909847015058, -0.0016420973231755 ]
  - [   0.0024098835281034,  0.0053994698373361,  0.0001084002664448 ]
  - [   0.0005167712400453,  0.0054356171791889,  0.0002648961099994 ]
  - [  -0.0005664381115151, -0.0087078060001166, -0.0201307640828717 ]
  - [   0.0081069819569057,  0.0040293539528703,  0.0001902708931481 ]
  - [   0.0081640492270305, -0.0063999576523739, -0.0036383053694438 ]
  - [   0.0130378067742669, -0.0377615292953583,  0.0049234944070450 ]
  - [   0.0084885373464542, -0.0115737301071186, -0.0042445983470061 ]
  - [   0.0323589856212138, -0.0247241073025921, -0.0162035520261361 ]
  - [   0.0153516750594881, -0.0001342538321039,  0.0197093936240382 ]
  - [   0.0032755254536250,  0.0029959164370558, -0.0003642528702296 ]
  - [   0.0030852201243984,  0.0009779601899015,  0.0000439202764813 ]
  - [   0.0001155001212930, -0.0052689142348266,  0.0001376917251546 ]
  - [   0.0013057851932664, -0.0001804455284127, -0.0011855459875179 ]
  - [  -0.0020250496862203,  0.0038638411702869,  0.0011260024690319 ]
  - [   0.0000652732454174, -0.0010690362248607, -0.0008388318125982 ]
  - [   0.0071993950410382, -0.0110734707521754, -0.0008805555179240 ]
  - [   0.0301633303016988, -0.0365290143420252, -0.0025854586488453 ]
  - [   0.0005094284107118, -0.0006053063961864,  0.0010822530561638 ]
  - [   0.0174032319616812, -0.0365091230204591,  0.0010290228722137 ]
  - [   0.0001990184742411, -0.0000997506829960,  0.0009575044988018 ]
  - [  -0.0111855132154621,  0.0013168824772106,  0.0009150106738734 ]
  - [  -0.0308399871400497, -0.0206883951206528,  0.0055146799435600 ]
  - [  -0.0177214649711276, -0.0158237138142929,  0.0005050802106446 ]
  - [  -0.0113646746197979,  0.0012730365221901,  0.0018488048852245 ]
  - [  -0.1144118814508370,  0.2431311004710010, -0.0369832792478499 ]
  - [   0.0067388859752626,  0.0023956377288852,  0.0010459589035025 ]
  - [   0.0063115622009596, -0.0033439309171207,  0.0014920248110521 ]
  - [   0.0000009217741817, -0.0037524566354401,  0.0028349798802222 ]
  - [   0.0121369549920093,  0.0009695823670456, -0.0007803979155736 ]
  - [   0.0204964994329967,  0.0079867638425155, -0.0029837521912612 ]
  - [  -0.0055664440023420,  0.0033169500204312,  0.0011034859036261 ]
  - [  -0.0055114908215462,  0.0030729701022250,  0.0006682992189466 ]
- atom:   41
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0028310720688701,  0.0013395438051631,  0.0023939522342981 ]
  - [   0.0023088102896750, -0.0019786977594591,  0.0048052561940009 ]
  - [   0.0043362538986480,  0.0049655706664184,  0.0065991938404741 ]
  - [  -0.0514204419594629,  0.0367346810223311,  0.0751252169540083 ]
  - [   0.1209199384415966,  0.0571715707754896,  0.1293342541679143 ]
  - [   0.0068491839477311, -0.0028854214970471, -0.0036509106112046 ]
  - [   0.0053590742946555, -0.0035189984567281, -0.0040960377698635 ]
  - [   0.0059972863122633, -0.0025122821399298, -0.0031412865833453 ]
  - [  -0.0013712302051784, -0.0877274065256877,  0.0929606055153837 ]
  - [  -0.0080626411813053,  0.0030495016598355, -0.0005152095787346 ]
  - [  -0.0092526122045477,  0.0017755898283551,  0.0002775779458286 ]
  - [  -0.0070653651491127,  0.0023644682602690,  0.0021402677474891 ]
  - [  -0.0024675558074731, -0.0035748743669254,  0.0067177097285061 ]
  - [   0.0005237997603730, -0.0018379150654068,  0.0037571311794401 ]
  - [  -0.0030230417298349, -0.0056600286699556,  0.0056511676157372 ]
  - [  -0.0020905226809999, -0.0035254014562240, -0.0015426590522819 ]
  - [   0.0016708984800686,  0.0038108671172860, -0.0005927345161620 ]
  - [   0.0026582942165905,  0.0036146202672280, -0.0004247858426023 ]
  - [  -0.0016448947204964,  0.0269499380123619,  0.0264877160882833 ]
  - [   0.0020548481490029,  0.0028656502229712,  0.0005332507482725 ]
  - [   0.0075489445403985, -0.0054284271141650, -0.0035368084194652 ]
  - [   0.0089043866221006, -0.0156786395162550,  0.0080817860272382 ]
  - [   0.0207577334842542,  0.0014645386705399,  0.0071100250617745 ]
  - [   0.0000662309332687, -0.0007134354678954,  0.0068871572719740 ]
  - [   0.0253447593686553, -0.0136081230610290,  0.0305922560811062 ]
  - [   0.0053418117365684,  0.0016294212632472, -0.0006330680392223 ]
  - [   0.0048618249449677,  0.0005626209985968, -0.0006492518629236 ]
  - [   0.0053012412079006,  0.0012984685671091, -0.0003782719072111 ]
  - [  -0.0001047391859288, -0.0014525143928738, -0.0027358709280139 ]
  - [  -0.0190523899167541, -0.0100097340643985,  0.0225134899643788 ]
  - [   0.0005378996967471, -0.0014434289043757, -0.0027015048300353 ]
  - [   0.0011780045974140, -0.0006244828289239, -0.0006137735351907 ]
  - [  -0.0045099367202800,  0.0043457804908831, -0.0017182509276516 ]
  - [  -0.0009210051291497, -0.0003601622053470,  0.0009735568704385 ]
  - [   0.0004638417282754, -0.0016603553008877, -0.0022694336248332 ]
  - [  -0.0000139532456050, -0.0000155233216791,  0.0005082967539489 ]
  - [  -0.0100495855854859,  0.0005984456221999,  0.0004404187946199 ]
  - [  -0.0107086704945104, -0.0024278595599870, -0.0017572828022198 ]
  - [  -0.0082201957594459, -0.0007877082237656, -0.0025393953456980 ]
  - [  -0.0103786725082249,  0.0009552328204079,  0.0009326181472514 ]
  - [  -0.0656740785875156, -0.0032474637509137, -0.4072910438310358 ]
  - [   0.0014444607890893,  0.0035796591414052,  0.0038471845207528 ]
  - [   0.0012263830868710,  0.0028405963627654,  0.0036257101551734 ]
  - [   0.0026540767416316,  0.0021055312656328,  0.0043042904138616 ]
  - [  -0.0093395690759772,  0.0029359935389910, -0.0039353430059941 ]
  - [  -0.0054885987198923,  0.0015657136643219, -0.0024082409992356 ]
  - [  -0.0052866592388173,  0.0015160973443091,  0.0002126697036629 ]
  - [  -0.0049946995316186,  0.0006387822617418,  0.0003184042871071 ]
- atom:   41
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0016445884920709,  0.0021353669617259,  0.0049438696605234 ]
  - [   0.0022940290786128,  0.0051108836371484,  0.0024080881575856 ]
  - [   0.0007203430860377, -0.0015715155204393,  0.0006766090774406 ]
  - [   0.0449960736309035, -0.0265161663234529, -0.0634038331211866 ]
  - [  -0.0882170500555628, -0.0526324294224296, -0.1277272300966318 ]
  - [   0.0054211388079123, -0.0040101473299779, -0.0030755002352165 ]
  - [   0.0066069592994015, -0.0033345433619204, -0.0025271490837610 ]
  - [   0.0060108663295135, -0.0041090653818919, -0.0036437333911078 ]
  - [  -0.0149182934971141,  0.0761415972872805, -0.0864124493817922 ]
  - [  -0.0089714674994356,  0.0020125023993565,  0.0014974323595971 ]
  - [  -0.0078489832221267,  0.0032360664527004,  0.0005977957803003 ]
  - [  -0.0098963796557242,  0.0031054436813373, -0.0012949338121450 ]
  - [  -0.0020799388398406, -0.0042773962038013, -0.0082705118437544 ]
  - [  -0.0052425497461763, -0.0061457812462442, -0.0056833116368508 ]
  - [  -0.0015678281046011, -0.0019880585525663, -0.0072790714881575 ]
  - [  -0.0024950114567985, -0.0042243970483943, -0.0003629897365257 ]
  - [   0.0021810718448225,  0.0033103253703983,  0.0014612207546462 ]
  - [   0.0011998997465728,  0.0034858266475360,  0.0013147401390124 ]
  - [   0.0051499060457093, -0.0183845760473102, -0.0245697361794297 ]
  - [   0.0015287816966305,  0.0042343965285830,  0.0003935621775804 ]
  - [   0.0077979185040083, -0.0053721133436290, -0.0039214387980591 ]
  - [   0.0061960545869173,  0.0054177350419754, -0.0153560499144571 ]
  - [  -0.0061574428878188, -0.0126826134160211, -0.0140587186234171 ]
  - [   0.0154846367177295, -0.0103031314654994, -0.0144286146890143 ]
  - [  -0.0140638066972549,  0.0146688287183709, -0.0295610524900900 ]
  - [   0.0044186104904077,  0.0007529772413512, -0.0000883699442100 ]
  - [   0.0048832435531642,  0.0017794037865911, -0.0000812891474771 ]
  - [   0.0043300292241875,  0.0008865479335464, -0.0003036634245230 ]
  - [   0.0018469411047087, -0.0008246486791575,  0.0006512796833102 ]
  - [   0.0199152215187387,  0.0073915545919142, -0.0237713036765895 ]
  - [   0.0011872956603066, -0.0008381325939493,  0.0006618971612146 ]
  - [   0.0005347223262395, -0.0015501314469604, -0.0013262412809718 ]
  - [   0.0043959657401260, -0.0034214930045578,  0.0038380143628669 ]
  - [   0.0010047381198824,  0.0006461283172992,  0.0010854620934784 ]
  - [  -0.0000918620721811,  0.0016480586521522,  0.0043441609369944 ]
  - [   0.0001473209449889,  0.0003178399671008,  0.0015689063243432 ]
  - [  -0.0094998311144298,  0.0005787343995991,  0.0013159010421132 ]
  - [  -0.0089423735109503,  0.0037361537022097,  0.0037556923675965 ]
  - [  -0.0115553455754114,  0.0015256857556963,  0.0044441541137906 ]
  - [  -0.0091254219681395,  0.0002204938419508,  0.0009223825323040 ]
  - [   0.0605504813258185,  0.0077618306149601,  0.3895519347564189 ]
  - [   0.0030216292682871,  0.0020291792807730,  0.0004335457793162 ]
  - [   0.0034233160961607,  0.0028633224187810,  0.0005875610549416 ]
  - [   0.0019224162371390,  0.0033713427917087,  0.0000321147637822 ]
  - [  -0.0020887336652822, -0.0002736973011995,  0.0051872668500078 ]
  - [  -0.0050591942949022,  0.0010032962429079,  0.0036316141843457 ]
  - [  -0.0053489852173745,  0.0010989487942972,  0.0009322722119797 ]
  - [  -0.0056437003958731,  0.0019895666301510,  0.0009097136698779 ]
- atom:   45
  displacement:
    [   0.0499999987934260, -0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0025984589982937,  0.0013869976455886,  0.0049852222902494 ]
  - [  -0.0022971706281595, -0.0101570782418396,  0.0037133253517582 ]
  - [   0.0502280844037261,  0.0226760981346701,  0.0640669617239312 ]
  - [  -0.0216245429466844,  0.0002338484047247,  0.0016016827294694 ]
  - [   0.0493465832429432, -0.0047214083852443, -0.0475436761359680 ]
  - [  -0.0186063095428224,  0.0010618600996630,  0.0001080120296170 ]
  - [   0.0006039892951361,  0.0073701380202677, -0.0019971669504190 ]
  - [   0.0059039778167357, -0.0021153881004969, -0.0034795930710474 ]
  - [  -0.0013114170829235,  0.0019147070454578, -0.0015237934328414 ]
  - [   0.0017096092219034,  0.0032137548786393,  0.0032753528886882 ]
  - [  -0.0046433277767519,  0.0010881247258924,  0.0004324453836556 ]
  - [   0.0022638930288037,  0.0001076683714897, -0.0004534143660146 ]
  - [   0.0209574760466351, -0.0114624933932505,  0.0053090759851846 ]
  - [  -0.0013592197535923, -0.0030300059290089, -0.0019908458029158 ]
  - [  -0.0049159483163489,  0.0115054585603450, -0.0040127428669616 ]
  - [  -0.0077311290824079, -0.0166575914751623, -0.0000145268150587 ]
  - [   0.0056628737327899,  0.0009475314173678,  0.0006195138170716 ]
  - [   0.0030481226979311,  0.0030489991722874,  0.0005546000723545 ]
  - [   0.0307408667789750, -0.0153140573785151, -0.0098752876500994 ]
  - [   0.0314525056374237,  0.0155444653100219,  0.0099004440722182 ]
  - [   0.0073955832112390, -0.0067100355768572, -0.0044285982460089 ]
  - [   0.0073870462024759, -0.0045928323477912, -0.0035208730341977 ]
  - [  -0.0003673735852011, -0.0038088498148821, -0.0004771460649501 ]
  - [   0.0193672033681928, -0.0050462989324961, -0.0040866374290747 ]
  - [   0.0153957000703504,  0.0110122662984257, -0.0211998962458745 ]
  - [   0.0037286928159306, -0.0003374715641885, -0.0008086364397258 ]
  - [   0.0080866442237158, -0.0045517393773005,  0.0002599627386193 ]
  - [   0.0028339669352868,  0.0019706591749668, -0.0002246586999287 ]
  - [   0.0096544009277551, -0.0097273500757307,  0.0173292239600747 ]
  - [   0.0016637671404554,  0.0002468568902921, -0.0004128308808956 ]
  - [  -0.0017003099971077, -0.0004010475765568, -0.0009799132580034 ]
  - [   0.0036938285426253,  0.0049002972065779, -0.0015230226691589 ]
  - [   0.0081351241678462,  0.0141694637395980,  0.0011796046797736 ]
  - [  -0.0014358496979579,  0.0014277565222544,  0.0003786581186247 ]
  - [  -0.0017492811377202,  0.0012996528678700,  0.0012120927368806 ]
  - [   0.0097718484244312,  0.0307184849118654,  0.0044627296414416 ]
  - [  -0.0012366874440648, -0.0141650877925369,  0.0011415611085540 ]
  - [  -0.0109725779458242, -0.0003883088440967,  0.0012990203654282 ]
  - [  -0.0039167119476243, -0.0247528967829931,  0.0003348639870089 ]
  - [  -0.0106239021223012, -0.0008265183276565,  0.0006896005278633 ]
  - [   0.0459176290111846,  0.0085973960480414, -0.0010778159980873 ]
  - [   0.0439875740116213, -0.0051225249715964,  0.0016998485951278 ]
  - [   0.0029407787922966,  0.0034305290421340,  0.0020960086301467 ]
  - [   0.0027465844844802,  0.0033262517007245,  0.0024029009576390 ]
  - [  -0.2995592954177007, -0.0112040486721752, -0.0206266923593296 ]
  - [   0.0035204137020485, -0.0000290663993032,  0.0002310495465611 ]
  - [  -0.0045036742548591, -0.0026250153575607, -0.0000691738744389 ]
  - [  -0.0021884982531801,  0.0065478491280740,  0.0010431803530587 ]
- atom:   45
  displacement:
    [  -0.0499999987934260,  0.0000109844160178,  0.0000000000000000 ]
  forces:
  - [   0.0019738742882360,  0.0020508028396389,  0.0023565932930708 ]
  - [   0.0059450641187201,  0.0124807023239849,  0.0035494247549206 ]
  - [  -0.0347675679576794, -0.0098412301996465, -0.0421361727140994 ]
  - [   0.0272260700876092,  0.0034903308383989,  0.0060873596473009 ]
  - [  -0.0480666690599100,  0.0079902935078148,  0.0566958615267315 ]
  - [   0.0309852752055233, -0.0075103368572795, -0.0064970694452136 ]
  - [   0.0117319019365527, -0.0145704467809461, -0.0047094641243335 ]
  - [   0.0061332733051851, -0.0046550017185407, -0.0031716049484946 ]
  - [  -0.0167733696294990,  0.0031211632761803,  0.0027420645885468 ]
  - [  -0.0178065637822553,  0.0011926840620664, -0.0017578415319554 ]
  - [  -0.0124818587906051,  0.0039510507044979,  0.0005631443860462 ]
  - [  -0.0189349075820131,  0.0048423023650954,  0.0013024654414249 ]
  - [  -0.0275196556803192,  0.0032477143525505, -0.0067336150082382 ]
  - [  -0.0033994643406865, -0.0047048670758696,  0.0002674877998302 ]
  - [   0.0000090941478349, -0.0191652786180603,  0.0024488594192548 ]
  - [   0.0024619088320221,  0.0082310933837523, -0.0018414635579487 ]
  - [  -0.0011866643154321,  0.0079956832023011, -0.0003706858376656 ]
  - [   0.0007319952293028,  0.0040458591513555,  0.0003658406702351 ]
  - [  -0.0284415601697304,  0.0227440699890014,  0.0109518686408861 ]
  - [  -0.0275552616168164, -0.0079646176353644, -0.0092086238964309 ]
  - [   0.0077238016670480, -0.0039182168694226, -0.0030619475373443 ]
  - [   0.0079564166328285, -0.0062286681468912, -0.0039974170337846 ]
  - [   0.0151884952876277, -0.0072698339023113, -0.0071277462892526 ]
  - [  -0.0046185841089952, -0.0057690512591390, -0.0035681085594014 ]
  - [  -0.0050185371736635, -0.0093899883952674,  0.0209674218226161 ]
  - [   0.0059431187169150,  0.0026747091960071, -0.0000540875711147 ]
  - [   0.0017007676423547,  0.0068183406271756, -0.0010977802688387 ]
  - [   0.0068975288317373,  0.0003444384596465, -0.0006467440912993 ]
  - [  -0.0080760060416552,  0.0075016327798213, -0.0187011958575766 ]
  - [   0.0000026043337793, -0.0026478307500385, -0.0014377783455031 ]
  - [   0.0033485191986956, -0.0018482865216722, -0.0010499764900886 ]
  - [  -0.0017375897075773, -0.0067151391155545, -0.0005356651374720 ]
  - [  -0.0073960042105318, -0.0133704787102850,  0.0007376161111069 ]
  - [   0.0013736301944957, -0.0009904051905139,  0.0017282538992499 ]
  - [   0.0017861450016582, -0.0009408274719523,  0.0008368484002106 ]
  - [  -0.0092094874146926, -0.0287033358476000, -0.0021707487222536 ]
  - [  -0.0182811840126820,  0.0147227132292623,  0.0003364920867975 ]
  - [  -0.0086273986097002,  0.0014454161160447,  0.0005036131734664 ]
  - [  -0.0155400443961928,  0.0264490836074383,  0.0012751233687523 ]
  - [  -0.0088967213382582,  0.0019112471073284,  0.0011531976526222 ]
  - [  -0.0460980018398338, -0.0039343791419839,  0.0055173049807787 ]
  - [  -0.0361362050670166,  0.0101734784957303,  0.0020278276206030 ]
  - [   0.0017258128226718,  0.0022642556623411,  0.0020428291033878 ]
  - [   0.0019201257151977,  0.0023291191514350,  0.0017688245735363 ]
  - [   0.2932739609718152, -0.0062333620388089, -0.0082716331960042 ]
  - [  -0.0148898088464301,  0.0025224323020752,  0.0006573033469171 ]
  - [  -0.0062886387099167,  0.0054467120732742,  0.0011433802108546 ]
  - [  -0.0082916297657183, -0.0036157465570705,  0.0001203636451661 ]
- atom:   45
  displacement:
    [  -0.0249987969750687,  0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0008033844407510,  0.0026281018177849,  0.0025101405442728 ]
  - [  -0.0097875564500601, -0.0070278965497230,  0.0005079939926548 ]
  - [  -0.0050090775513283,  0.0264980224630403,  0.0077880145357366 ]
  - [   0.0156439535700213,  0.0041007518391244,  0.0046426899775344 ]
  - [  -0.0303744235868627,  0.0228317574604189,  0.0514858759081715 ]
  - [   0.0179489431381089, -0.0015644299924783, -0.0031017461106100 ]
  - [   0.0202341010137234, -0.0252741367808298, -0.0057175361675439 ]
  - [   0.0062022705271413, -0.0033909309584756, -0.0020003775274891 ]
  - [  -0.0122066664862136,  0.0128520376441105, -0.0005261518284601 ]
  - [  -0.0110316220295895,  0.0091791160079343, -0.0008933126883659 ]
  - [  -0.0094385265543253,  0.0065762962305922,  0.0005715468294083 ]
  - [  -0.0146303927210268,  0.0116476515390001,  0.0035298909706028 ]
  - [  -0.0212004950966258,  0.0393201601120617, -0.0510894888836991 ]
  - [  -0.0031978897602189, -0.0046291067993211, -0.0010405616968676 ]
  - [   0.0072547896615137, -0.0287123275245772,  0.0025187366693176 ]
  - [  -0.0086470981286480, -0.0138221406903783,  0.0004097706742850 ]
  - [   0.0030688314806392,  0.0387776841376054, -0.0096086677543321 ]
  - [   0.0016952845743814,  0.0048865873919322,  0.0003666463122529 ]
  - [  -0.0238055858254346,  0.0239724712469113,  0.0100808652597470 ]
  - [   0.0029730917600238,  0.0079720959090524,  0.0006906287881998 ]
  - [   0.0060885118395450, -0.0054659380570948, -0.0033153088930390 ]
  - [   0.0085610998426549, -0.0079289095221605, -0.0036055202588408 ]
  - [   0.0109142804559231,  0.0065436791882986,  0.0142186361795887 ]
  - [   0.0013885643402804, -0.0059178811221341, -0.0042465773558853 ]
  - [   0.0070680349149040, -0.0055365608802215,  0.0027815423880638 ]
  - [   0.0041466793649386,  0.0007094402898840, -0.0000906158818398 ]
  - [  -0.0018606730772093,  0.0120570654629507, -0.0005638608646378 ]
  - [   0.0061906347725022,  0.0018466726796445, -0.0010997096833866 ]
  - [  -0.0130541099420867,  0.0018110688192721, -0.0221589090221878 ]
  - [   0.0012565096333227, -0.0035347598755716, -0.0007325269602855 ]
  - [   0.0027287981691830, -0.0015939370327738, -0.0013865174397677 ]
  - [   0.0041360899794941,  0.0041918343025196, -0.0003367220857619 ]
  - [   0.0188513043249571,  0.0170340813847154,  0.0004825582810207 ]
  - [   0.0013089956251125, -0.0005483631050362,  0.0014284571028181 ]
  - [   0.0017407003578397, -0.0000485000206450,  0.0007902681819537 ]
  - [   0.0085272652443643,  0.0143044745930478,  0.0015839479999532 ]
  - [  -0.0377174188622201,  0.0363621596372126, -0.0026672454522482 ]
  - [  -0.0103703395527303,  0.0008755735254028,  0.0011995386909800 ]
  - [  -0.0240164770108185,  0.0411691708142802,  0.0006871231554109 ]
  - [  -0.0106615377942066,  0.0009306799466571,  0.0009081038009506 ]
  - [  -0.0283427443299147, -0.0038832449047996,  0.0053734153537326 ]
  - [  -0.0135594062180710,  0.0025564036865614,  0.0023413494010016 ]
  - [   0.0025220843494485,  0.0008076943810746,  0.0023061150203792 ]
  - [   0.0020352130925667,  0.0008465096464061,  0.0013571945145201 ]
  - [   0.1483931310629744, -0.2504516190917004, -0.0084045883512630 ]
  - [  -0.0112351811880522,  0.0013509090407912,  0.0012366445589245 ]
  - [  -0.0090989346649665,  0.0105270085344293,  0.0005636424496063 ]
  - [  -0.0024363907057057,  0.0041635231752041,  0.0002246073654234 ]
- atom:   45
  displacement:
    [   0.0249987969750687, -0.0433019647337081,  0.0000000000000000 ]
  forces:
  - [   0.0037203881970620,  0.0007065631840249,  0.0047768704246030 ]
  - [   0.0142989154091787,  0.0102337313199317,  0.0068604299022324 ]
  - [   0.0108538372067350, -0.0242944578067627, -0.0001171459453930 ]
  - [  -0.0102112888025743, -0.0008205817125431,  0.0025887932964498 ]
  - [   0.0294748403434546, -0.0249784910829632, -0.0442198986801093 ]
  - [  -0.0044580211010549, -0.0054101169703182, -0.0036553472851119 ]
  - [  -0.0088881249545622,  0.0193986338217254, -0.0006112485986365 ]
  - [   0.0058031124961953, -0.0033422227636306, -0.0046411894128778 ]
  - [  -0.0048675693389427, -0.0075604507600398,  0.0014056760791537 ]
  - [  -0.0054063112278477, -0.0051658702112950,  0.0021824067099820 ]
  - [  -0.0074449412246458, -0.0016269123934032,  0.0004336262865677 ]
  - [  -0.0022814632381405, -0.0056118630156659, -0.0020201229590673 ]
  - [   0.0129601357383123, -0.0621317917599575,  0.0662405694982072 ]
  - [  -0.0014688065683760, -0.0031248500674428, -0.0006046921406657 ]
  - [  -0.0124217896469472,  0.0210483955656046, -0.0037940881618325 ]
  - [   0.0043034358589873,  0.0064857947984764, -0.0020387759588210 ]
  - [   0.0014082560622026, -0.0327486478608182,  0.0103986185567613 ]
  - [   0.0021373114757149,  0.0022244141918201,  0.0005621511680272 ]
  - [   0.0269878915122095, -0.0168616806897757, -0.0092512239704896 ]
  - [  -0.0009699954431961, -0.0011549644015728, -0.0004098504745344 ]
  - [   0.0091430473292391, -0.0051808167584171, -0.0041416943971186 ]
  - [   0.0067776491352488, -0.0028862181590259, -0.0038827132491901 ]
  - [   0.0044120251375243, -0.0174587644081798, -0.0212691194180995 ]
  - [   0.0133791329094775, -0.0048412571312980, -0.0032165199960591 ]
  - [   0.0031704834154299,  0.0074470837458249, -0.0035345249111073 ]
  - [   0.0056026583858235,  0.0017011864669998, -0.0007146598079231 ]
  - [   0.0119023022818964, -0.0102541255510871, -0.0003823223698551 ]
  - [   0.0035126429005385,  0.0003137309427023,  0.0003245290602354 ]
  - [   0.0148827685840855, -0.0034164891042862,  0.0205731965751930 ]
  - [   0.0004457119378532,  0.0012599475185490, -0.0013488832443334 ]
  - [  -0.0010640312967663, -0.0006860686523838, -0.0007066781432990 ]
  - [  -0.0024518840032673, -0.0063865220896153, -0.0017334136244226 ]
  - [  -0.0192073023329784, -0.0169717108601370,  0.0015516330272001 ]
  - [  -0.0013615915554863,  0.0008406450092042,  0.0007340381991444 ]
  - [  -0.0017098732247147,  0.0004248852263224,  0.0013826882065925 ]
  - [  -0.0082833463741480, -0.0139290748019785,  0.0002435596038624 ]
  - [   0.0215101247529995, -0.0391234887246842,  0.0040208699575178 ]
  - [  -0.0091336065954340,  0.0002498224335976,  0.0005914540208646 ]
  - [   0.0036071368375982, -0.0370432534933825,  0.0006532842959804 ]
  - [  -0.0089380282615109,  0.0001910844037698,  0.0008417787109985 ]
  - [   0.0311617615419033,  0.0091541589831982, -0.0010329371209633 ]
  - [   0.0174774469145794,  0.0034280209549280,  0.0016830080342881 ]
  - [   0.0020973198464689,  0.0049286802102619,  0.0019312318557664 ]
  - [   0.0024998290997329,  0.0047549896425041,  0.0028828793049161 ]
  - [  -0.1436027834953994,  0.2663765896837547, -0.0207410982079296 ]
  - [   0.0000915158968016,  0.0013693518812773, -0.0000310032561834 ]
  - [  -0.0012484235740419, -0.0080460967335635,  0.0003689791586865 ]
  - [  -0.0082024989472181, -0.0014809220202497,  0.0008668794007927 ]
- atom:   45
  displacement:
    [   0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0013131926432576,  0.0013855511864718,  0.0026055246443630 ]
  - [   0.0013801167585803,  0.0010485401727828,  0.0037761294632785 ]
  - [   0.0826344548207037,  0.0507902038691079,  0.1004177269731011 ]
  - [   0.0025319020693688,  0.0033105394813609,  0.0042588446839860 ]
  - [  -0.0714679025051868,  0.0387165401281309,  0.0880669225268073 ]
  - [   0.0075506736364134, -0.0036975546431011, -0.0030490968277996 ]
  - [   0.0046927860526866, -0.0043444049053755, -0.0026749591319026 ]
  - [   0.0070271857173075, -0.0041025779748980, -0.0043926334490801 ]
  - [  -0.0066952026809381,  0.0044531513270968,  0.0079250815427735 ]
  - [  -0.0109324397095379,  0.0032304999324692,  0.0081442334998219 ]
  - [  -0.0085776438531485,  0.0025458456126344,  0.0000315548579813 ]
  - [  -0.0080026094443730,  0.0000350143884398,  0.0079162530410306 ]
  - [   0.0014421572360737, -0.0988694068026885,  0.0963531850709931 ]
  - [  -0.0021785136513821, -0.0029312002822770, -0.0018179226761585 ]
  - [  -0.0024927559951437, -0.0027615517733653, -0.0009705202476891 ]
  - [  -0.0010174039203542, -0.0048906802980086, -0.0001730559372157 ]
  - [   0.0012666190307703, -0.0076818534972150,  0.0129023312989821 ]
  - [   0.0018265336106412,  0.0036489017941561,  0.0003090552719412 ]
  - [  -0.0073753597160919,  0.0092685234070669,  0.0128072050671322 ]
  - [   0.0119427387334741,  0.0086888535870146,  0.0128541701498826 ]
  - [   0.0073132130620412, -0.0050636882849901, -0.0046813857287404 ]
  - [   0.0083650942170955, -0.0055388954623473, -0.0048071676073231 ]
  - [   0.0060188787185504,  0.0199948191021138,  0.0217873380274509 ]
  - [   0.0080770781069364, -0.0055155881851696, -0.0035764788729441 ]
  - [  -0.0167255821773689, -0.0123951522125832,  0.0255261066288245 ]
  - [   0.0045335871347032,  0.0018883329824855, -0.0015301569475407 ]
  - [   0.0047844559056028,  0.0016324586345952, -0.0001849129369458 ]
  - [   0.0047405346911453,  0.0007059664857750, -0.0013797362422770 ]
  - [   0.0239708352878109, -0.0129188019026767,  0.0253943184708526 ]
  - [   0.0014132339130265, -0.0009818631611647, -0.0018868911253293 ]
  - [   0.0004407062195177, -0.0017879252550718, -0.0020310641245038 ]
  - [   0.0006162302400093, -0.0015461421511480, -0.0008760243275598 ]
  - [   0.0034698420390144,  0.0008575950315820, -0.0019205487633108 ]
  - [  -0.0000737271868557, -0.0000652740003796,  0.0006266535325137 ]
  - [  -0.0004311995031105,  0.0000107079503951,  0.0006535232206759 ]
  - [   0.0014807484637900,  0.0003191057114120, -0.0034759359449423 ]
  - [  -0.0105229346970935, -0.0002327588976458, -0.0036784053976388 ]
  - [  -0.0098609414853465,  0.0007609142988143,  0.0004731458981019 ]
  - [  -0.0106595410621677, -0.0029027076130431, -0.0019408163826322 ]
  - [  -0.0096135065907453,  0.0010344485406280,  0.0004619654865855 ]
  - [   0.0017093252926695,  0.0037474003415104, -0.0024187679803314 ]
  - [  -0.0006532875546663,  0.0054538764951486, -0.0008941852010294 ]
  - [   0.0026598854714214,  0.0024531481888630,  0.0017621679385666 ]
  - [   0.0025078242046850,  0.0027998215158015,  0.0017919145422497 ]
  - [  -0.0120354616244620,  0.0051063968341638, -0.3975624388185936 ]
  - [  -0.0055843178839897,  0.0019242949431269,  0.0029909141339592 ]
  - [  -0.0059231438225529,  0.0011273880489505,  0.0030301354634417 ]
  - [  -0.0048863582127812,  0.0012891873110516,  0.0030567032361915 ]
- atom:   45
  displacement:
    [  -0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0030586631473085,  0.0021549703100456,  0.0048019426574179 ]
  - [   0.0028847118422486,  0.0024196676721458,  0.0034176562002437 ]
  - [  -0.0630033252381849, -0.0382087140618292, -0.0874068479128131 ]
  - [   0.0019222449029406,  0.0002158401041985,  0.0029769072300264 ]
  - [   0.0689251715177424, -0.0373795027795675, -0.0894419790076360 ]
  - [   0.0046858933774467, -0.0033079793529548, -0.0037557732901706 ]
  - [   0.0074094977477099, -0.0025743931716602, -0.0041145690706275 ]
  - [   0.0050646294482645, -0.0028522061202750, -0.0022056725498549 ]
  - [  -0.0103799760355135,  0.0006017470063188, -0.0069526567505682 ]
  - [  -0.0060606500337803,  0.0017377042229376, -0.0071406349102420 ]
  - [  -0.0084178121805499,  0.0024843358345644,  0.0006825399642797 ]
  - [  -0.0089205911939752,  0.0050294779541594, -0.0069383344043856 ]
  - [  -0.0056722015546527,  0.0732915595881541, -0.0922930157266061 ]
  - [  -0.0023075605567066, -0.0047420313387577,  0.0002052159980813 ]
  - [  -0.0020186779989893, -0.0048173444183709, -0.0008402012330986 ]
  - [  -0.0035198774157432, -0.0028224363789144, -0.0016210269273101 ]
  - [   0.0027210275286041,  0.0154394693880925, -0.0118004810238977 ]
  - [   0.0019823294621027,  0.0034831255949342,  0.0004932934959281 ]
  - [   0.0115709696060887, -0.0025833857793382, -0.0117605652250050 ]
  - [  -0.0087605215283585, -0.0016848493359630, -0.0117649934941913 ]
  - [   0.0080277988836835, -0.0058385465678027, -0.0027922541817137 ]
  - [   0.0070160181932693, -0.0053108122986564, -0.0026215220993478 ]
  - [   0.0091415590853239, -0.0292694271519793, -0.0282242760012476 ]
  - [   0.0072082316326673, -0.0053212175809529, -0.0037851974459385 ]
  - [   0.0251854001955031,  0.0138675452855178, -0.0252111787819150 ]
  - [   0.0052146888553032,  0.0005217454120311,  0.0007866812125002 ]
  - [   0.0049896416531975,  0.0007208343502889, -0.0004877450014552 ]
  - [   0.0050770428804099,  0.0016955465827551,  0.0005911960978328 ]
  - [  -0.0207844272686816,  0.0098954171569627, -0.0262423297379960 ]
  - [   0.0001770629787079, -0.0012998198834533, -0.0001566373883450 ]
  - [   0.0011657937753449, -0.0005524381927248,  0.0000275912392904 ]
  - [   0.0010450881743479, -0.0007268423077119, -0.0010589220788756 ]
  - [  -0.0033188192307465, -0.0002416722178451,  0.0040592819424569 ]
  - [   0.0000152299778429,  0.0003723362370274,  0.0014173931605341 ]
  - [   0.0004182485398713,  0.0002371360196400,  0.0014851361002811 ]
  - [  -0.0017429911490325, -0.0003385439857215,  0.0056385706751373 ]
  - [  -0.0090850984915715,  0.0017454293854213,  0.0055258789052999 ]
  - [  -0.0095712977383650,  0.0004393675668494,  0.0012591008847505 ]
  - [  -0.0085797855367814,  0.0037159319339643,  0.0037366057361035 ]
  - [  -0.0098950918204664,  0.0001703076909426,  0.0013582158157517 ]
  - [   0.0033628671367329,  0.0017590670019175,  0.0066634663903951 ]
  - [   0.0048955464219753,  0.0001041868504906,  0.0051100787853135 ]
  - [   0.0020313230675208,  0.0031350099003021,  0.0024774607147189 ]
  - [   0.0021485734545704,  0.0027247679561348,  0.0023607168638262 ]
  - [   0.0004151581257466, -0.0018353876025428,  0.3788244848373394 ]
  - [  -0.0051812117005912,  0.0007086601626368, -0.0017268560175810 ]
  - [  -0.0047248147953198,  0.0015678267203488, -0.0017680068080390 ]
  - [  -0.0058156801444650,  0.0014685366382394, -0.0017877378386475 ]

force_constants:
  format: "compact"
  shape: [ 12, 48 ]
  elements:
  - # (1, 1)
    - [     7.748852853556274,    -0.171506668267917,    -0.094079814226438 ]
    - [    -0.171506668267917,     7.938909247965306,    -0.056441207551508 ]
    - [    -0.094079814226438,    -0.056441207551508,     7.442016358174588 ]
  - # (1, 2)
    - [    -0.733479532610273,    -0.036354871353403,    -0.007345780190028 ]
    - [    -0.036354871353403,    -0.035821281181895,    -0.049390400004384 ]
    - [    -0.007345780190028,    -0.049390400004384,    -0.068895197867790 ]
  - # (1, 3)
    - [    -0.232195132565372,     0.291167791332825,     0.050892064026398 ]
    - [     0.291167791332825,    -0.574818688685802,     0.030653909785480 ]
    - [     0.050892064026398,     0.030653909785480,    -0.065859582085647 ]
  - # (1, 4)
    - [    -0.249091849681453,    -0.332757529057407,    -0.047414660851743 ]
    - [    -0.332757529057407,    -0.557412796383032,     0.020140896288809 ]
    - [    -0.047414660851743,     0.020140896288809,    -0.073183839835891 ]
  - # (1, 5)
    - [     0.079105617038708,    -0.008329301790331,    -0.010368175432843 ]
    - [    -0.000890900840425,     0.086469433306024,    -0.037069142279085 ]
    - [     0.009307359557724,    -0.039298615436389,    -0.032070750279676 ]
  - # (1, 6)
    - [     0.221208885403952,     0.042945977922064,    -0.002217632911099 ]
    - [    -0.055185166626205,     0.193946424957337,    -0.086745698802464 ]
    - [     0.002547504624683,    -0.087375929273214,    -0.132023584172518 ]
  - # (1, 7)
    - [    -2.098723097369333,    -0.007670001549981,     0.048393246916115 ]
    - [    -0.154501334387719,     0.774741881714899,     0.790387212760975 ]
    - [     0.050549364701090,     0.799715394283092,     0.907770065896114 ]
  - # (1, 8)
    - [    -2.154610794443531,     0.148996828985370,    -0.051758276134252 ]
    - [    -0.005127596102667,     0.788259600711869,     0.820748856089724 ]
    - [    -0.053313549607178,     0.810912180185182,     0.929388218027031 ]
  - # (1, 9)
    - [     0.123198589290252,     0.042487235314530,     0.054113961541973 ]
    - [     0.011224488704755,     0.087527244011938,     0.033527264318245 ]
    - [     0.045205610742034,     0.025392116447759,    -0.064307982088056 ]
  - # (1, 10)
    - [    -0.008300811252492,     1.562137728478632,    -0.841542835679554 ]
    - [     1.567681238494957,    -1.823722010868052,    -0.491568913484524 ]
    - [    -0.858225156648804,    -0.499570162457948,     1.101349776692997 ]
  - # (1, 11)
    - [     0.119812588833726,     0.016675332662871,     0.056481413238732 ]
    - [     0.048026938059883,     0.101709929530057,     0.029933749632338 ]
    - [     0.046148999783296,     0.026902324939320,    -0.068734192143080 ]
  - # (1, 12)
    - [     0.059301450163439,     1.114530014997970,    -0.566100039674074 ]
    - [     1.116504637329589,    -1.215807903034472,    -0.323775752356191 ]
    - [    -0.566224428560341,    -0.327381980616002,     0.774208493486292 ]
  - # (1, 13)
    - [     0.194192823098998,    -0.043263299179029,    -0.077644210257660 ]
    - [     0.050548859821281,     0.224775848801566,     0.042418775498489 ]
    - [    -0.075886458564300,     0.047404691707740,    -0.134917807352813 ]
  - # (1, 14)
    - [    -0.034980907271700,    -1.352307009101275,     0.700183883789570 ]
    - [    -1.208308546125628,    -1.315892486202792,    -0.347443934432510 ]
    - [     0.708174833988930,    -0.349677175721341,     0.894339357236207 ]
  - # (1, 15)
    - [     0.095798989930879,    -1.332918086157654,     0.686013758719284 ]
    - [    -1.181309227567378,    -1.530093365159197,    -0.460127589669378 ]
    - [     0.677419669769791,    -0.456776407345879,     0.932567090850304 ]
  - # (1, 16)
    - [     0.074669956381009,    -0.010019243924380,    -0.036527342533814 ]
    - [    -0.014120702151401,     0.079630679395302,     0.009415104766650 ]
    - [    -0.029589302772939,     0.026726511986442,    -0.030403836419429 ]
  - # (1, 17)
    - [     0.492844872100051,    -0.019060914912942,     0.023451753338227 ]
    - [     0.082517160999183,    -0.097354814466108,     0.004673307409001 ]
    - [     0.062780784597673,    -0.040311015893106,    -0.007554312897858 ]
  - # (1, 18)
    - [    -1.027684330003814,    -0.169146526225485,    -1.448831841035202 ]
    - [    -0.148804489189750,    -0.530837321034151,    -0.796688377673044 ]
    - [    -1.083384963701878,    -0.544408102908011,    -1.826797392785802 ]
  - # (1, 19)
    - [     0.102624277630752,     0.265916370987221,    -0.028826680230645 ]
    - [     0.213040850913505,     0.364600793459383,     0.013834044960169 ]
    - [     0.024667836256269,     0.041457386464962,    -0.013168002277562 ]
  - # (1, 20)
    - [     0.000007313174459,     0.004994043108954,     0.016908676984240 ]
    - [     0.026755989803816,    -0.022207888539580,     0.012066777510239 ]
    - [    -0.002998776581033,    -0.028327365389995,     0.022294713069520 ]
  - # (1, 21)
    - [    -1.504210380005978,     0.455570389712700,     2.047443126204894 ]
    - [     0.662531569791124,    -0.680542109804589,    -1.060641701144442 ]
    - [     1.728673505410897,    -0.795764438016308,    -2.509998797638907 ]
  - # (1, 22)
    - [     0.435042912111990,     0.021407540480744,     0.011709931649613 ]
    - [     0.000311426601517,    -0.016659330262730,    -0.013575371906299 ]
    - [    -0.026573222058747,     0.004779748385831,     0.005768178904634 ]
  - # (1, 23)
    - [     0.093769112332347,    -0.232934877276850,    -0.001138703045839 ]
    - [    -0.207235789321915,     0.392795052364451,    -0.014132103292463 ]
    - [    -0.026968110869296,     0.001925167451391,    -0.005523213761642 ]
  - # (1, 24)
    - [    -0.020970299892965,    -0.010576532243696,    -0.013344946161615 ]
    - [    -0.012644463498160,    -0.028228188515792,     0.000795618984169 ]
    - [     0.008812028506221,    -0.014148415733877,     0.015201337004662 ]
  - # (1, 25)
    - [    -0.098464324111995,     0.001045437417689,     0.003956302330329 ]
    - [     0.013523129875818,    -0.054319040567177,     0.005275613369443 ]
    - [     0.018471281734902,    -0.019539809637108,     0.010693755507219 ]
  - # (1, 26)
    - [    -0.245885297550825,    -0.005185990506849,     0.005989987075514 ]
    - [     0.028266446276312,    -0.213115236929464,     0.064424754459704 ]
    - [     0.001650343447221,    -0.101952028666973,    -0.099178459816245 ]
  - # (1, 27)
    - [    -0.164430329243756,     0.031570213625954,    -0.027059363297457 ]
    - [    -0.033667784562533,    -0.168907757904349,    -0.037568425921308 ]
    - [     0.044633674281148,     0.049067136671116,    -0.128782294087686 ]
  - # (1, 28)
    - [    -0.157874396251507,    -0.076872006145674,     0.008883810532432 ]
    - [    -0.015596599521348,    -0.159672153150619,    -0.000103308274314 ]
    - [    -0.018978022589105,     0.009874427040935,    -0.152819150987232 ]
  - # (1, 29)
    - [     0.100565479649742,    -0.170783284921862,     0.059104329562391 ]
    - [    -0.347499558954504,     0.359308946285287,    -0.037723373673401 ]
    - [     0.082377677504472,    -0.064689903911125,    -0.022610094878217 ]
  - # (1, 30)
    - [     0.116213130351258,     0.223610877252807,    -0.073960581520523 ]
    - [     0.247646288109832,     0.369276573330870,     0.000672193106419 ]
    - [    -0.043216406051863,    -0.064276240514748,    -0.057499439359662 ]
  - # (1, 31)
    - [    -0.406033982523493,     0.050279472232996,    -0.071946870933758 ]
    - [     0.066853767085798,    -0.455232354810801,     1.176857893609471 ]
    - [    -0.118440178374218,     0.655351811261946,    -1.406254571663707 ]
  - # (1, 32)
    - [    -0.001156565278114,     0.012498229729633,     0.000858919154620 ]
    - [    -0.019946515094546,     0.018026917897776,    -0.014587219494382 ]
    - [     0.009861591820530,     0.008590752130006,     0.024724875602815 ]
  - # (1, 33)
    - [    -0.030699667714713,    -0.002222530091631,    -0.005073850925803 ]
    - [     0.000085695865409,    -0.012390972400047,    -0.011115054590537 ]
    - [    -0.008790341268302,     0.014902077759705,     0.014713857962065 ]
  - # (1, 34)
    - [    -0.392913533960291,     0.023189424344579,     0.120880015735597 ]
    - [    -0.188616902380923,    -1.746228417258959,     2.296254232127550 ]
    - [     0.192873531661970,     1.878304479574535,    -2.485733055392369 ]
  - # (1, 35)
    - [     0.113663485111164,     0.195030257176473,    -0.003805787601500 ]
    - [     0.222246477075188,     0.327236040188685,     0.016015213868427 ]
    - [    -0.011356934767484,    -0.026791063484051,     0.007467481413403 ]
  - # (1, 36)
    - [     0.131450314426859,    -0.225522219842505,    -0.010681292805647 ]
    - [    -0.249811860717497,     0.363226827318041,     0.007177301232934 ]
    - [    -0.011481875635784,    -0.024366175519602,    -0.006888992946185 ]
  - # (1, 37)
    - [    -0.212137354546331,     0.005143023645673,     0.062526739259305 ]
    - [    -0.021385409939510,    -0.253298185304444,    -0.027987879276756 ]
    - [    -0.091476418493598,     0.055585254321890,    -0.097235286457557 ]
  - # (1, 38)
    - [    -0.157733002752792,    -0.030709138513220,    -0.043189007143281 ]
    - [     0.031949018461097,    -0.166392624053266,    -0.002750350710550 ]
    - [     0.061588779774306,     0.011206054262732,    -0.129635325521930 ]
  - # (1, 39)
    - [    -0.196651982815165,     0.006730500659245,     0.005509618690080 ]
    - [    -0.057737984975027,    -0.121344718681701,     0.008463249719927 ]
    - [     0.000730766960487,    -0.021464214558152,    -0.151505039788769 ]
  - # (1, 40)
    - [    -0.057424096840654,    -0.011291475446281,     0.008171141389542 ]
    - [    -0.023572230197510,    -0.094262149959121,     0.001817059226589 ]
    - [    -0.008853557603043,     0.024898379640841,     0.011706831204477 ]
  - # (1, 41)
    - [     0.008590050812649,    -0.027558015003834,    -0.011004437033128 ]
    - [     0.002910964721170,     0.004347786646923,     0.008323866529900 ]
    - [     0.011259957510694,     0.003013218832679,     0.025192097296186 ]
  - # (1, 42)
    - [     0.068779674256415,    -0.329742654274788,     0.000625821367422 ]
    - [    -0.158957984172826,     0.390931234793523,     0.071845254063527 ]
    - [    -0.016129623493199,     0.103805654487191,    -0.024288458142789 ]
  - # (1, 43)
    - [     0.493313373724807,     0.020654197985462,    -0.035412863876198 ]
    - [    -0.006621914125193,    -0.032112606839263,    -0.065320033850825 ]
    - [    -0.077381939124544,    -0.007809010478126,    -0.059499438578271 ]
  - # (1, 44)
    - [    -0.398179262811047,     0.040946903911820,     0.966360806313291 ]
    - [     0.026636488666755,    -0.458201336458977,    -0.632864956148524 ]
    - [     0.486025913955838,    -0.410470788820285,    -1.387978636286152 ]
  - # (1, 45)
    - [    -0.006372193884852,     0.030252764555270,     0.017913673693245 ]
    - [     0.006658089196126,    -0.018855047419983,     0.008213349771661 ]
    - [    -0.026590471920341,     0.010900870426826,     0.021607119941861 ]
  - # (1, 46)
    - [     0.082044088739248,     0.325293559603109,     0.015620500927231 ]
    - [     0.227250282757959,     0.330405490709138,     0.014687059085077 ]
    - [    -0.001828451878364,     0.072014044349502,    -0.003971070390302 ]
  - # (1, 47)
    - [    -0.852990732862636,    -0.310148664417133,    -1.457456988073071 ]
    - [    -0.324540683498585,    -0.774218792696798,    -0.890825594766020 ]
    - [    -1.062142427659430,    -0.705063618833007,    -1.880552644190568 ]
  - # (1, 48)
    - [     0.488144020126098,    -0.016082218790169,    -0.005305154076584 ]
    - [     0.032254055555785,    -0.038176374815215,    -0.030180965210599 ]
    - [     0.044061446087139,     0.001774378423816,    -0.013139158176064 ]
  - # (2, 1)
    - [     0.079105617038708,    -0.000890900840425,     0.009307359557724 ]
    - [    -0.008329301790331,     0.086469433306024,    -0.039298615436389 ]
    - [    -0.010368175432843,    -0.037069142279085,    -0.032070750279676 ]
  - # (2, 2)
    - [     0.221208885403952,    -0.055185166626205,     0.002547504624683 ]
    - [     0.042945977922064,     0.193946424957337,    -0.087375929273214 ]
    - [    -0.002217632911099,    -0.086745698802464,    -0.132023584172518 ]
  - # (2, 3)
    - [    -2.098723097369333,    -0.154501334387719,     0.050549364701090 ]
    - [    -0.007670001549981,     0.774741881714899,     0.799715394283092 ]
    - [     0.048393246916115,     0.790387212760975,     0.907770065896114 ]
  - # (2, 4)
    - [    -2.154610794443531,    -0.005127596102667,    -0.053313549607178 ]
    - [     0.148996828985370,     0.788259600711869,     0.810912180185182 ]
    - [    -0.051758276134252,     0.820748856089724,     0.929388218027031 ]
  - # (2, 5)
    - [     7.780081404372482,     0.227842156813885,     0.156551131669557 ]
    - [     0.227842156813885,     7.926506396907359,    -0.043604316646645 ]
    - [     0.156551131669557,    -0.043604316646645,     7.477065739519523 ]
  - # (2, 6)
    - [    -0.729705248969696,     0.040641633760680,     0.010740717545350 ]
    - [     0.040641633760680,    -0.036055737975123,    -0.049391423582027 ]
    - [     0.010740717545350,    -0.049391423582027,    -0.067232200235323 ]
  - # (2, 7)
    - [    -0.264126377370679,     0.349047729328068,     0.049412388816075 ]
    - [     0.349047729328068,    -0.584063738080569,     0.019901362833812 ]
    - [     0.049412388816075,     0.019901362833812,    -0.077061583494354 ]
  - # (2, 8)
    - [    -0.219287352713847,    -0.272251827575607,    -0.047470131125265 ]
    - [    -0.272251827575607,    -0.548200272623358,     0.032046087957378 ]
    - [    -0.047470131125265,     0.032046087957378,    -0.060005078202433 ]
  - # (2, 9)
    - [     0.024667037491537,    -1.527410096143703,     0.834481630454551 ]
    - [    -1.540801254736436,    -1.761033658784930,    -0.493152903233451 ]
    - [     0.852460447791118,    -0.500944388380866,     1.098029560537753 ]
  - # (2, 10)
    - [     0.117326967258015,    -0.041941619542444,    -0.053104351373680 ]
    - [    -0.007268551716859,     0.096846847913495,     0.035011314456625 ]
    - [    -0.044423281661883,     0.023840250243494,    -0.061268816676596 ]
  - # (2, 11)
    - [     0.123078197090915,    -0.011169612820697,    -0.057834799874693 ]
    - [    -0.049048249334785,     0.118113941441672,     0.030063742922393 ]
    - [    -0.046566924688397,     0.027187646901507,    -0.072200153158596 ]
  - # (2, 12)
    - [     0.071907891892700,    -1.114892969691613,     0.579824234034974 ]
    - [    -1.121448714807830,    -1.184136884695415,    -0.329062568400455 ]
    - [     0.578320768391339,    -0.331598887570245,     0.791638867910607 ]
  - # (2, 13)
    - [    -0.066427092423644,     1.377332316134852,    -0.707335943400307 ]
    - [     1.235818894199690,    -1.373399933712725,    -0.344273928505248 ]
    - [    -0.712436965376599,    -0.348621199484871,     0.893627232961188 ]
  - # (2, 14)
    - [     0.202745295607103,     0.036105619561227,     0.080729355672216 ]
    - [    -0.048910992407378,     0.220666403474013,     0.043183856043740 ]
    - [     0.077469379710060,     0.048449310377832,    -0.139391828682890 ]
  - # (2, 15)
    - [     0.078647960833850,     1.318557129027481,    -0.669710321057404 ]
    - [     1.175557873511118,    -1.557555384982027,    -0.452920314112116 ]
    - [    -0.662988814059303,    -0.450334729131581,     0.910249125979070 ]
  - # (2, 16)
    - [     0.073827252699535,     0.014915943900810,     0.035556462220133 ]
    - [     0.014019860317535,     0.063684069338963,     0.010840063609689 ]
    - [     0.028232226188992,     0.024591763216041,    -0.028225476085982 ]
  - # (2, 17)
    - [     0.090293767050943,    -0.329731739174839,    -0.014249890691750 ]
    - [    -0.228138908007880,     0.351658571918563,     0.011587732644258 ]
    - [     0.000426449970293,     0.071075678782043,     0.000973224061505 ]
  - # (2, 18)
    - [    -0.007341584561061,    -0.029027548057472,    -0.016138492587294 ]
    - [    -0.004133962738562,    -0.013033298914594,     0.006629150453895 ]
    - [     0.027298528875951,     0.010301522773556,     0.020669665093436 ]
  - # (2, 19)
    - [    -0.871030510624376,     0.345511767380374,     1.484197365380171 ]
    - [     0.327416355473208,    -0.758547871103131,    -0.925507830432893 ]
    - [     1.080993472993438,    -0.749928122831659,    -1.912729128064446 ]
  - # (2, 20)
    - [     0.489238005811909,     0.013564056692760,     0.007364518218444 ]
    - [    -0.027362111571397,    -0.031993865745708,    -0.031183338710467 ]
    - [    -0.040490186680382,     0.002716312512643,    -0.014046403055716 ]
  - # (2, 21)
    - [     0.009962964976159,     0.027352151703430,     0.011600442305284 ]
    - [    -0.001507119240896,     0.000739148460348,     0.008286378864548 ]
    - [    -0.010543067761814,     0.002690422735102,     0.025881210033238 ]
  - # (2, 22)
    - [     0.061832339412041,     0.324804808809678,    -0.002696186114396 ]
    - [     0.157879446296842,     0.373203508838371,     0.073496919022248 ]
    - [     0.014032650634525,     0.103144240104809,    -0.030412898667379 ]
  - # (2, 23)
    - [    -0.395212352039726,    -0.022984629587103,    -0.955163483011758 ]
    - [    -0.025982214323890,    -0.475584251343637,    -0.610691303350043 ]
    - [    -0.474025665594442,    -0.375355828726664,    -1.370175423809613 ]
  - # (2, 24)
    - [     0.493046727357349,    -0.025531513334979,     0.040066923336969 ]
    - [     0.010586743121050,    -0.038904967927862,    -0.064735446993576 ]
    - [     0.079082632891022,    -0.010722925117059,    -0.059322426241111 ]
  - # (2, 25)
    - [    -0.398428519617076,    -0.032166527942905,    -0.125673498777982 ]
    - [     0.172101262549885,    -1.751232989208230,     2.296849701931245 ]
    - [    -0.198424424854867,     1.878705041368145,    -2.484793480169504 ]
  - # (2, 26)
    - [    -0.030963445984688,    -0.000144291601706,     0.005303527204407 ]
    - [    -0.005432624543741,    -0.013305484003675,    -0.010820161659930 ]
    - [     0.009232975998709,     0.015408201818902,     0.014589672113099 ]
  - # (2, 27)
    - [     0.117040296502942,    -0.205089993666288,     0.002159038185685 ]
    - [    -0.234927487323553,     0.341317415560699,     0.015535109820044 ]
    - [     0.012073291119325,    -0.027374494482474,     0.009054176616297 ]
  - # (2, 28)
    - [     0.125807787100108,     0.215643802678696,     0.009868094331135 ]
    - [     0.238511494820847,     0.347822576439287,     0.009041909580164 ]
    - [     0.011466169239858,    -0.022271400080513,    -0.008981479649370 ]
  - # (2, 29)
    - [    -0.149053991227461,     0.036702117019367,     0.039720537530983 ]
    - [    -0.030326412882721,    -0.166879513364600,    -0.004607404439216 ]
    - [    -0.055828878099679,     0.008734137556303,    -0.130188647683272 ]
  - # (2, 30)
    - [    -0.221579882319847,     0.001706215351433,    -0.065294848108592 ]
    - [     0.024714712461718,    -0.254012514896854,    -0.029338028842606 ]
    - [     0.096781936304597,     0.057852060604513,    -0.093933290920705 ]
  - # (2, 31)
    - [    -0.193198937631762,    -0.002079432306992,    -0.004933352863646 ]
    - [     0.061845593808600,    -0.120019086619241,     0.007814226119423 ]
    - [    -0.003144236671891,    -0.022711285996395,    -0.149953948892616 ]
  - # (2, 32)
    - [    -0.058026203598636,     0.016360641539595,    -0.007914826546751 ]
    - [     0.025194893581183,    -0.093743378046090,     0.000656783161665 ]
    - [     0.010303779322107,     0.025087591047529,     0.011747350730951 ]
  - # (2, 33)
    - [    -0.244866705296206,     0.016906135585227,    -0.008035038384789 ]
    - [    -0.020418640157766,    -0.212346595820117,     0.065357041710829 ]
    - [    -0.000951371669777,    -0.101451073978005,    -0.098533003537937 ]
  - # (2, 34)
    - [    -0.098285931951751,    -0.002247666577430,    -0.003813824323668 ]
    - [    -0.011242651653126,    -0.053867817624840,     0.005927708079992 ]
    - [    -0.019918616524198,    -0.020011601519790,     0.011323388424160 ]
  - # (2, 35)
    - [    -0.167313003014067,    -0.030649065669946,     0.027073190354464 ]
    - [     0.039617136126928,    -0.168733894267608,    -0.036444446433377 ]
    - [    -0.044896046020129,     0.047782418542049,    -0.127108723807377 ]
  - # (2, 36)
    - [    -0.155395081326554,     0.075361724883226,    -0.007387055092977 ]
    - [     0.021949200439722,    -0.160532047707903,     0.001609965651034 ]
    - [     0.019402498697994,     0.012171550845312,    -0.152419278146629 ]
  - # (2, 37)
    - [     0.125596124148811,    -0.232956164367976,     0.073762945376036 ]
    - [    -0.259387999261589,     0.381445574529798,    -0.002329452415847 ]
    - [     0.042154203561125,    -0.065333118969389,    -0.053765872094171 ]
  - # (2, 38)
    - [     0.088094684910557,     0.163709132046947,    -0.060934968637876 ]
    - [     0.340986174867948,     0.349947267676335,    -0.039489526650296 ]
    - [    -0.084102465506052,    -0.061391715145855,    -0.025655849027796 ]
  - # (2, 39)
    - [    -0.407889757243066,    -0.086108223407973,     0.062254541915707 ]
    - [    -0.084069382120856,    -0.456953536699397,     1.176523752409078 ]
    - [     0.102136246055329,     0.657989875170800,    -1.409081782916640 ]
  - # (2, 40)
    - [    -0.001464754671538,    -0.014544180626251,    -0.002317973109044 ]
    - [     0.016297761899114,     0.018506725506882,    -0.014881657863383 ]
    - [    -0.011666774761982,     0.008757066791499,     0.025282043068849 ]
  - # (2, 41)
    - [    -1.567392435093066,    -0.505367493188839,    -2.095115870647399 ]
    - [    -0.688707119209361,    -0.734348297110075,    -1.100672989451216 ]
    - [    -1.774791067205798,    -0.842538200236426,    -2.573511742088201 ]
  - # (2, 42)
    - [     0.433241815246774,    -0.019295104371505,    -0.013828997460551 ]
    - [    -0.002064514531597,    -0.022168586475900,    -0.010922985513621 ]
    - [     0.022426796653351,     0.006561189959768,     0.005276118856775 ]
  - # (2, 43)
    - [    -0.022277585289266,     0.012530617259131,     0.012645663514228 ]
    - [     0.013208326874896,    -0.033440785830615,     0.002043775877919 ]
    - [    -0.008956582280088,    -0.013432057961947,     0.015419551606766 ]
  - # (2, 44)
    - [     0.084701697347235,     0.223033333429256,    -0.000124995286148 ]
    - [     0.196521368372741,     0.370127907342236,    -0.016054757981868 ]
    - [     0.024751128899020,    -0.001795100976738,    -0.005391383922936 ]
  - # (2, 45)
    - [    -0.977845445621933,     0.130571352666357,     1.408283999461646 ]
    - [     0.127726937644967,    -0.480559794153956,    -0.760564538131210 ]
    - [     1.041195151603704,    -0.503716326138023,    -1.777718340139605 ]
  - # (2, 46)
    - [     0.496080501195222,     0.027678736828349,    -0.028757915220955 ]
    - [    -0.084520107808131,    -0.093826189633636,     0.003843110585190 ]
    - [    -0.065407266926161,    -0.044159886538894,    -0.007586581657946 ]
  - # (2, 47)
    - [     0.110921454474517,    -0.271750453624638,     0.026548114670056 ]
    - [    -0.219681762169296,     0.388712245604776,     0.017776859692664 ]
    - [    -0.026929130245376,     0.043284152937384,    -0.014755683887074 ]
  - # (2, 48)
    - [     0.001991415179444,    -0.003125696757114,    -0.019582697306827 ]
    - [    -0.025504726120289,    -0.014235564291109,     0.012457067633959 ]
    - [     0.003151721872684,    -0.028698356824477,     0.021559627932051 ]
  - # (3, 1)
    - [     0.123198589290252,     0.011224488704755,     0.045205610742034 ]
    - [     0.042487235314530,     0.087527244011938,     0.025392116447759 ]
    - [     0.054113961541973,     0.033527264318245,    -0.064307982088056 ]
  - # (3, 2)
    - [    -0.008300811252492,     1.567681238494957,    -0.858225156648804 ]
    - [     1.562137728478632,    -1.823722010868052,    -0.499570162457948 ]
    - [    -0.841542835679554,    -0.491568913484524,     1.101349776692997 ]
  - # (3, 3)
    - [     0.119812588833726,     0.048026938059883,     0.046148999783296 ]
    - [     0.016675332662871,     0.101709929530057,     0.026902324939320 ]
    - [     0.056481413238732,     0.029933749632338,    -0.068734192143080 ]
  - # (3, 4)
    - [     0.059301450163439,     1.116504637329589,    -0.566224428560341 ]
    - [     1.114530014997970,    -1.215807903034472,    -0.327381980616002 ]
    - [    -0.566100039674074,    -0.323775752356191,     0.774208493486292 ]
  - # (3, 5)
    - [     0.024667037491537,    -1.540801254736436,     0.852460447791118 ]
    - [    -1.527410096143703,    -1.761033658784930,    -0.500944388380866 ]
    - [     0.834481630454551,    -0.493152903233451,     1.098029560537753 ]
  - # (3, 6)
    - [     0.117326967258015,    -0.007268551716859,    -0.044423281661883 ]
    - [    -0.041941619542444,     0.096846847913495,     0.023840250243494 ]
    - [    -0.053104351373680,     0.035011314456625,    -0.061268816676596 ]
  - # (3, 7)
    - [     0.123078197090915,    -0.049048249334785,    -0.046566924688397 ]
    - [    -0.011169612820697,     0.118113941441672,     0.027187646901507 ]
    - [    -0.057834799874693,     0.030063742922393,    -0.072200153158596 ]
  - # (3, 8)
    - [     0.071907891892700,    -1.121448714807830,     0.578320768391339 ]
    - [    -1.114892969691613,    -1.184136884695415,    -0.331598887570245 ]
    - [     0.579824234034974,    -0.329062568400455,     0.791638867910607 ]
  - # (3, 9)
    - [     7.697110461494537,     0.013620195499892,     0.026674074047671 ]
    - [     0.013620195499892,     7.696609162056137,     0.007559793895394 ]
    - [     0.026674074047671,     0.007559793895394,     6.942037927325123 ]
  - # (3, 10)
    - [    -0.743315559807405,     0.001455697149231,     0.000781909695836 ]
    - [     0.001455697149231,    -0.040620865305143,    -0.062753961957273 ]
    - [     0.000781909695836,    -0.062753961957273,    -0.079134907168621 ]
  - # (3, 11)
    - [    -0.237691585197881,     0.330871351039552,     0.058384880055117 ]
    - [     0.330871351039552,    -0.620577845178777,     0.034336327104790 ]
    - [     0.058384880055117,     0.034336327104790,    -0.088010229779642 ]
  - # (3, 12)
    - [    -0.225403173208720,    -0.316189536923041,    -0.055854535414587 ]
    - [    -0.316189536923041,    -0.593901724113556,     0.033702149686148 ]
    - [    -0.055854535414587,     0.033702149686148,    -0.083581384027849 ]
  - # (3, 13)
    - [    -1.822290454691986,    -0.007847095127233,     0.002075603575470 ]
    - [    -0.012168495392634,     0.741788650986595,     0.674562401713853 ]
    - [     0.002445458361789,     0.676320209058447,     0.802554809272636 ]
  - # (3, 14)
    - [    -2.575379752989359,     0.006395304944117,    -0.004739364591670 ]
    - [    -0.001964173700433,     0.916326906709381,     0.985558761654060 ]
    - [    -0.005295571846791,     0.964478174932634,     1.093841032022550 ]
  - # (3, 15)
    - [     0.091662929190706,    -0.020974510120992,    -0.001034402453935 ]
    - [     0.018687659381474,     0.135172105332591,    -0.050785128241301 ]
    - [     0.004724112466174,    -0.063602331175854,    -0.063920065262219 ]
  - # (3, 16)
    - [     0.099028657504374,     0.012170300283900,     0.000737916784074 ]
    - [    -0.029423906221319,     0.143981587599847,    -0.053025738295885 ]
    - [    -0.004489745197555,    -0.065036371682868,    -0.070337179401981 ]
  - # (3, 17)
    - [    -0.153902571815995,     0.011935593566538,     0.038188804022147 ]
    - [    -0.009773663682304,    -0.232954176193369,    -0.034565788023395 ]
    - [    -0.043388515471264,     0.045191333947796,    -0.147424057752448 ]
  - # (3, 18)
    - [    -0.198129156088831,     0.044422840682198,    -0.051721881953155 ]
    - [     0.024906535275929,    -0.177508236175068,    -0.012456140092159 ]
    - [     0.056570860139052,     0.009116499919221,    -0.150567201186479 ]
  - # (3, 19)
    - [    -0.210418193824895,    -0.012165015374661,     0.008288091919152 ]
    - [    -0.042984928831087,    -0.164818940712697,     0.049356440850466 ]
    - [    -0.018199806132782,    -0.047861178032881,    -0.152045222788147 ]
  - # (3, 20)
    - [    -0.075714782726199,     0.024506056331340,    -0.000757602040449 ]
    - [    -0.026876505801896,    -0.081328774496281,     0.001447629040039 ]
    - [    -0.000687626920139,     0.001089733316285,     0.006858516947265 ]
  - # (3, 21)
    - [    -0.022515132157280,    -0.007526278846980,     0.008299637528936 ]
    - [     0.011155330192813,     0.009944301960754,    -0.009644388735434 ]
    - [     0.001446818175610,     0.012297877689844,     0.019395177213951 ]
  - # (3, 22)
    - [    -0.432274478171700,     0.076782214737044,     0.131294573864981 ]
    - [    -0.124805844995433,    -1.018344287858416,     1.715657671259418 ]
    - [     0.189152788552096,     1.250354682493719,    -1.869604194171668 ]
  - # (3, 23)
    - [     0.103917798039343,     0.174296448817889,    -0.012863836040889 ]
    - [     0.258865281242190,     0.357419598734208,     0.016984683762534 ]
    - [    -0.037931023058036,    -0.057108652823817,     0.003157507020498 ]
  - # (3, 24)
    - [     0.089461783843900,    -0.236416529003855,     0.022495758241798 ]
    - [    -0.245119429322412,     0.419979464948079,     0.006545247105984 ]
    - [     0.022857497234565,    -0.050842525622625,    -0.028581995903204 ]
  - # (3, 25)
    - [    -0.901343307824317,    -0.150639880852678,    -1.534837728019097 ]
    - [    -0.349673838652484,    -0.619278582541606,    -0.755298520364716 ]
    - [    -1.161125995818437,    -0.481195507531009,    -1.868487853422957 ]
  - # (3, 26)
    - [     0.467074986234668,    -0.034265859810703,    -0.011184090481035 ]
    - [     0.042188160710642,    -0.029861911774993,    -0.020950869312993 ]
    - [     0.065563375606624,    -0.003693419678648,     0.000384790951765 ]
  - # (3, 27)
    - [    -0.001095752244159,     0.009867429915142,     0.003953326036497 ]
    - [     0.025413243472959,    -0.021848149509681,     0.013597256725684 ]
    - [    -0.013266805177324,    -0.001097381793242,     0.021015434163559 ]
  - # (3, 28)
    - [     0.115791527757565,     0.271522552445800,    -0.013045323069410 ]
    - [     0.253884598823552,     0.355306833790483,     0.017241151413680 ]
    - [     0.028608736131061,     0.047931474481432,    -0.028738697115877 ]
  - # (3, 29)
    - [     0.506341051938279,    -0.018945587964642,    -0.009432672714845 ]
    - [    -0.033556933848796,    -0.044562599798668,    -0.028515126131925 ]
    - [    -0.058868304870045,    -0.000455546760789,    -0.036707551179340 ]
  - # (3, 30)
    - [    -0.804481129108760,     0.293277309506042,     1.325915982623054 ]
    - [     0.096897382023288,    -0.556290298002339,    -0.912660245913527 ]
    - [     0.881939478610156,    -0.725949658888866,    -1.765616738828447 ]
  - # (3, 31)
    - [    -0.001732762975315,    -0.027079611767731,    -0.014221367204003 ]
    - [    -0.007582436026529,    -0.011347157283962,    -0.003175120397332 ]
    - [     0.008096596844828,    -0.009021096821991,     0.020818760547032 ]
  - # (3, 32)
    - [     0.105816407773312,    -0.276127375103014,     0.020472051166018 ]
    - [    -0.183612416905830,     0.373432011965783,     0.005700932498457 ]
    - [    -0.032876090896422,     0.068817989715478,     0.001609021730361 ]
  - # (3, 33)
    - [    -0.923019975906692,     0.154535099455836,     1.561443699808905 ]
    - [     0.359450928745831,    -0.583366275082742,    -0.763046299075812 ]
    - [     1.193605204076445,    -0.486108901408693,    -1.895369638583863 ]
  - # (3, 34)
    - [     0.465257821423804,     0.035004312120414,     0.010361021628968 ]
    - [    -0.041738127049027,    -0.023230966858039,    -0.020153747791098 ]
    - [    -0.064675961351049,    -0.003658333117919,     0.001800346890533 ]
  - # (3, 35)
    - [     0.125402733002663,    -0.272235641981111,     0.013913116477490 ]
    - [    -0.260328406211721,     0.377304142278576,     0.015442984636899 ]
    - [    -0.031821941444366,     0.044873641797845,    -0.026056431521931 ]
  - # (3, 36)
    - [    -0.000245111606434,    -0.007591984145308,    -0.003846757119454 ]
    - [    -0.024059083387506,    -0.017782084866210,     0.012490291944428 ]
    - [     0.011953129502135,    -0.003672245523172,     0.019997897736111 ]
  - # (3, 37)
    - [     0.504914781784197,     0.018806125342514,     0.011093998425373 ]
    - [     0.037757068505348,    -0.052886537702212,    -0.024186823189202 ]
    - [     0.057661188380534,    -0.001709154284498,    -0.033627940052404 ]
  - # (3, 38)
    - [    -0.870069059593402,    -0.312273134928774,    -1.373290639572910 ]
    - [    -0.119559261074979,    -0.590310048342579,    -0.929742867503645 ]
    - [    -0.940803652841197,    -0.739378434770976,    -1.814880680636878 ]
  - # (3, 39)
    - [     0.100435768731226,     0.267458960941576,    -0.023302562481662 ]
    - [     0.183474090051544,     0.355693724404898,     0.003134010808311 ]
    - [     0.031214285384013,     0.063388985292122,    -0.000189576976028 ]
  - # (3, 40)
    - [    -0.001864461830790,     0.026456821485125,     0.014548777320420 ]
    - [     0.010502983649055,    -0.018634011326290,    -0.003658667172050 ]
    - [    -0.007105896852618,    -0.011062877656370,     0.021775394422862 ]
  - # (3, 41)
    - [    -0.434769004350893,    -0.093537680355955,    -0.136269476317458 ]
    - [     0.102902586219947,    -0.934670112350012,     1.640520124383741 ]
    - [    -0.195334566703629,     1.166956324509659,    -1.796032206126701 ]
  - # (3, 42)
    - [    -0.020559928480630,     0.005689702296592,    -0.008894123889951 ]
    - [    -0.014035751002623,     0.010970898243976,    -0.010160470159522 ]
    - [    -0.001859735862048,     0.011663711002346,     0.019854955116457 ]
  - # (3, 43)
    - [     0.110753170642275,    -0.181492480599538,     0.013978995570018 ]
    - [    -0.275028632393492,     0.371082545587654,     0.014220411819370 ]
    - [     0.041907903669902,    -0.062257912887038,     0.003044867693168 ]
  - # (3, 44)
    - [     0.082339751973780,     0.226876474629048,    -0.027846728473205 ]
    - [     0.236716172123004,     0.405369389072809,     0.007671011247573 ]
    - [    -0.026572575262529,    -0.051308241907191,    -0.034472704955694 ]
  - # (3, 45)
    - [    -0.154095857675037,    -0.004804926082003,    -0.037976716222305 ]
    - [     0.012550903536827,    -0.228623414134150,    -0.039107462367097 ]
    - [     0.042543584643799,     0.046945945735070,    -0.148717239668651 ]
  - # (3, 46)
    - [    -0.195365377425177,    -0.047848860748751,     0.048956174540516 ]
    - [    -0.020307129604789,    -0.177198547276605,    -0.014892020636874 ]
    - [    -0.050646973524261,     0.006708380497038,    -0.152800890604313 ]
  - # (3, 47)
    - [    -0.078572205025740,    -0.022031460486135,     0.001594918306508 ]
    - [     0.028745158771784,    -0.078179493169498,    -0.000573364563357 ]
    - [     0.001210082766778,    -0.000851467800765,     0.006544935367801 ]
  - # (3, 48)
    - [    -0.212052767375120,     0.020185585621513,    -0.009213403962801 ]
    - [     0.047313702776456,    -0.171753789133173,     0.049864508737496 ]
    - [     0.017328012868178,    -0.054151926674511,    -0.148502341867655 ]
  - # (4, 1)
    - [     0.194192823098998,     0.050548859821281,    -0.075886458564300 ]
    - [    -0.043263299179029,     0.224775848801566,     0.047404691707740 ]
    - [    -0.077644210257660,     0.042418775498489,    -0.134917807352813 ]
  - # (4, 2)
    - [    -0.034980907271700,    -1.208308546125628,     0.708174833988930 ]
    - [    -1.352307009101275,    -1.315892486202792,    -0.349677175721341 ]
    - [     0.700183883789570,    -0.347443934432510,     0.894339357236207 ]
  - # (4, 3)
    - [     0.095798989930879,    -1.181309227567378,     0.677419669769791 ]
    - [    -1.332918086157654,    -1.530093365159197,    -0.456776407345879 ]
    - [     0.686013758719284,    -0.460127589669378,     0.932567090850304 ]
  - # (4, 4)
    - [     0.074669956381009,    -0.014120702151401,    -0.029589302772939 ]
    - [    -0.010019243924380,     0.079630679395302,     0.026726511986442 ]
    - [    -0.036527342533814,     0.009415104766650,    -0.030403836419429 ]
  - # (4, 5)
    - [    -0.066427092423644,     1.235818894199690,    -0.712436965376599 ]
    - [     1.377332316134852,    -1.373399933712725,    -0.348621199484871 ]
    - [    -0.707335943400307,    -0.344273928505248,     0.893627232961188 ]
  - # (4, 6)
    - [     0.202745295607103,    -0.048910992407378,     0.077469379710060 ]
    - [     0.036105619561227,     0.220666403474013,     0.048449310377832 ]
    - [     0.080729355672216,     0.043183856043740,    -0.139391828682890 ]
  - # (4, 7)
    - [     0.078647960833850,     1.175557873511118,    -0.662988814059303 ]
    - [     1.318557129027481,    -1.557555384982027,    -0.450334729131581 ]
    - [    -0.669710321057404,    -0.452920314112116,     0.910249125979070 ]
  - # (4, 8)
    - [     0.073827252699535,     0.014019860317535,     0.028232226188992 ]
    - [     0.014915943900810,     0.063684069338963,     0.024591763216041 ]
    - [     0.035556462220133,     0.010840063609689,    -0.028225476085982 ]
  - # (4, 9)
    - [    -1.822290454691986,    -0.012168495392634,     0.002445458361789 ]
    - [    -0.007847095127233,     0.741788650986595,     0.676320209058447 ]
    - [     0.002075603575470,     0.674562401713853,     0.802554809272636 ]
  - # (4, 10)
    - [    -2.575379752989359,    -0.001964173700433,    -0.005295571846791 ]
    - [     0.006395304944117,     0.916326906709381,     0.964478174932634 ]
    - [    -0.004739364591670,     0.985558761654060,     1.093841032022550 ]
  - # (4, 11)
    - [     0.091662929190706,     0.018687659381474,     0.004724112466174 ]
    - [    -0.020974510120992,     0.135172105332591,    -0.063602331175854 ]
    - [    -0.001034402453935,    -0.050785128241301,    -0.063920065262219 ]
  - # (4, 12)
    - [     0.099028657504374,    -0.029423906221319,    -0.004489745197555 ]
    - [     0.012170300283900,     0.143981587599847,    -0.065036371682868 ]
    - [     0.000737916784074,    -0.053025738295885,    -0.070337179401981 ]
  - # (4, 13)
    - [     8.097292613377308,     0.044832372199896,     0.044126756197669 ]
    - [     0.044832372199896,     7.625030057821602,     0.158549718780680 ]
    - [     0.044126756197669,     0.158549718780680,     7.499851954580548 ]
  - # (4, 14)
    - [    -0.670552569295399,     0.003508259231583,     0.002345761818602 ]
    - [     0.003508259231583,    -0.065310993847227,    -0.054688970412674 ]
    - [     0.002345761818602,    -0.054688970412674,    -0.055522356035870 ]
  - # (4, 15)
    - [    -0.197588757161436,     0.310329340724388,     0.039956973089150 ]
    - [     0.310329340724388,    -0.648377007936789,     0.034143570592711 ]
    - [     0.039956973089150,     0.034143570592711,    -0.076645228906887 ]
  - # (4, 16)
    - [    -0.181545839266628,    -0.290971447644354,    -0.038029205705118 ]
    - [    -0.290971447644354,    -0.618029252906397,     0.035296785367888 ]
    - [    -0.038029205705118,     0.035296785367888,    -0.071100505157186 ]
  - # (4, 17)
    - [    -0.483817517898832,    -0.144816127993236,     0.060572016342642 ]
    - [    -0.158477014739858,    -0.990398886796484,     1.635497081643202 ]
    - [     0.102694748537023,     1.188964544572133,    -1.807609388268046 ]
  - # (4, 18)
    - [    -0.019339386327286,    -0.010620844911115,     0.000995534530310 ]
    - [     0.012075772170688,     0.009827510614671,    -0.021861290159858 ]
    - [    -0.023039184452808,     0.017297105111965,     0.020747994037662 ]
  - # (4, 19)
    - [     0.109900671974893,    -0.217554036159269,     0.028939228409444 ]
    - [    -0.263619638033951,     0.393482384538314,     0.015459397082796 ]
    - [     0.022494290740675,    -0.044030486403285,    -0.015112870800890 ]
  - # (4, 20)
    - [     0.039689800591720,     0.186872331203866,    -0.009626655180878 ]
    - [     0.303330513380772,     0.384104975107826,    -0.027027564678147 ]
    - [    -0.069743506766918,    -0.036295214200710,    -0.003741525113313 ]
  - # (4, 21)
    - [    -0.221993598430997,    -0.029588726990054,     0.054183329106446 ]
    - [     0.004885850458701,    -0.242589230422616,    -0.042345131981360 ]
    - [    -0.093098674887468,     0.051800096418073,    -0.097185569988924 ]
  - # (4, 22)
    - [    -0.112792847012511,    -0.002700239518393,    -0.001560600244847 ]
    - [     0.049955915704784,    -0.200781287265041,    -0.005112893463318 ]
    - [     0.020895120263601,     0.009391434757675,    -0.151026173989092 ]
  - # (4, 23)
    - [    -0.161409815446914,     0.035070634087996,    -0.015774018791979 ]
    - [    -0.037575583694162,    -0.169511089759508,     0.039075904959858 ]
    - [     0.018326662928130,    -0.058713394684532,    -0.127014331050868 ]
  - # (4, 24)
    - [    -0.069600225440032,    -0.026241890876800,     0.004174753017078 ]
    - [    -0.020967859140877,    -0.083373850463156,    -0.006222229069105 ]
    - [    -0.028032869500322,    -0.006516213261538,     0.011570355779822 ]
  - # (4, 25)
    - [    -0.505136198381148,    -0.026830590600449,     1.017965167942209 ]
    - [    -0.037525750921023,    -0.347952559009709,    -0.530310727143236 ]
    - [     0.583186716243055,    -0.237999584132181,    -1.385632266867092 ]
  - # (4, 26)
    - [     0.486814628207163,     0.096470910910854,    -0.063926517169356 ]
    - [    -0.075810335050335,    -0.071583460857570,    -0.036097091657795 ]
    - [    -0.094118136177607,    -0.043634784735798,    -0.029545306656158 ]
  - # (4, 27)
    - [     0.099958090405154,    -0.251558480240626,     0.033579226390558 ]
    - [    -0.220942668681590,     0.403134480783056,     0.067072152596388 ]
    - [    -0.034918074522617,     0.071283406910375,    -0.053625359073694 ]
  - # (4, 28)
    - [     0.012606232107383,     0.004131916131495,    -0.015241359323326 ]
    - [    -0.026048356395831,     0.000661749288396,     0.005406048761251 ]
    - [     0.002008967902596,    -0.013936896506581,     0.025428680176276 ]
  - # (4, 29)
    - [    -1.475519713603362,    -0.748914499740512,    -2.008273711347164 ]
    - [    -0.573474241292534,    -0.842423972859554,    -1.273790283182529 ]
    - [    -1.625879236001610,    -1.124175878392511,    -2.583078867279817 ]
  - # (4, 30)
    - [     0.460793426990648,    -0.028514056684704,    -0.012450408127994 ]
    - [    -0.005425536373186,    -0.023530594983308,     0.007732181044091 ]
    - [     0.010016032528659,     0.022054512582079,    -0.006920855608282 ]
  - # (4, 31)
    - [    -0.022395897519387,     0.013835039245416,     0.007640914269487 ]
    - [     0.011509549607250,    -0.035113803702307,     0.009647463091820 ]
    - [    -0.016618531080134,    -0.000875850967880,     0.015409037117672 ]
  - # (4, 32)
    - [     0.083464328181144,     0.207542024329549,    -0.015815837683220 ]
    - [     0.190502270423796,     0.340047037873146,    -0.007383287064402 ]
    - [     0.017772692100129,     0.017159397076440,     0.006980852701789 ]
  - # (4, 33)
    - [    -0.486164401020669,     0.026888156779566,    -0.995607383785281 ]
    - [     0.039498899772250,    -0.378934164261672,    -0.524842569030801 ]
    - [    -0.553328791942922,    -0.229103559883681,    -1.366909232458229 ]
  - # (4, 34)
    - [     0.486672211068103,    -0.094939738343055,     0.062347820851427 ]
    - [     0.071590193431834,    -0.072975741363373,    -0.039536276453646 ]
    - [     0.094576597984893,    -0.042121013819718,    -0.032581075849654 ]
  - # (4, 35)
    - [     0.012673669079141,    -0.002080348374894,     0.013984177458776 ]
    - [     0.026101790230492,    -0.001989716098074,     0.005803604397725 ]
    - [    -0.002419074726777,    -0.011535064536774,     0.025979526652089 ]
  - # (4, 36)
    - [     0.090200077025839,     0.249947053152915,    -0.034580723515188 ]
    - [     0.214082116376373,     0.381771267803366,     0.068867190657402 ]
    - [     0.032167255664801,     0.074306926895930,    -0.057257226512813 ]
  - # (4, 37)
    - [    -1.402338043899988,     0.724929448470145,     1.948839251451480 ]
    - [     0.538093962037324,    -0.807554307687595,    -1.259611868789967 ]
    - [     1.557487072469733,    -1.111754967660491,    -2.516569494640279 ]
  - # (4, 38)
    - [     0.468312352099455,     0.028574878022327,     0.012776405526083 ]
    - [     0.005992625691314,    -0.018839652415147,     0.003635356084279 ]
    - [    -0.011641355588720,     0.020692635464653,    -0.009475638041364 ]
  - # (4, 39)
    - [     0.090988708971957,    -0.221002561357530,     0.013963939082815 ]
    - [    -0.196563588564469,     0.361150242224507,    -0.005817781832901 ]
    - [    -0.017891491082096,     0.022144641944612,     0.008433114776540 ]
  - # (4, 40)
    - [    -0.022342703217305,    -0.013521196836927,    -0.007228920324007 ]
    - [    -0.008879339434867,    -0.028082496166630,     0.009059237410575 ]
    - [     0.017739049846429,    -0.000216983234152,     0.015366672962921 ]
  - # (4, 41)
    - [    -0.110008564608734,     0.010400617337164,     0.004854399981632 ]
    - [    -0.047533152022324,    -0.200459200392629,    -0.006507175204115 ]
    - [    -0.021170152431715,     0.008732719927760,    -0.149691916023860 ]
  - # (4, 42)
    - [    -0.228813504327082,     0.029642805609275,    -0.057600498580285 ]
    - [     0.001994063088162,    -0.248268732876062,    -0.042354673179730 ]
    - [     0.098694005273789,     0.055012715014267,    -0.094137547692398 ]
  - # (4, 43)
    - [    -0.158767165451092,    -0.026695554318944,     0.014278138385948 ]
    - [     0.044777646885944,    -0.160493194661462,     0.035866301276092 ]
    - [    -0.019206624351774,    -0.052979348081170,    -0.129012659596597 ]
  - # (4, 44)
    - [    -0.066633426210383,     0.028656173978403,    -0.004152749876535 ]
    - [     0.022515341040941,    -0.085860199112613,    -0.007018886274454 ]
    - [     0.027411609218358,    -0.004272713774861,     0.011793975906984 ]
  - # (4, 45)
    - [    -0.484347179444015,     0.116746191303174,    -0.071146371270280 ]
    - [     0.146938301310247,    -1.089006139442942,     1.725060650373246 ]
    - [    -0.120276109190448,     1.284470529092327,    -1.888194130236682 ]
  - # (4, 46)
    - [    -0.020919552216564,     0.008365436613619,    -0.001304956225086 ]
    - [    -0.017638982164042,     0.007550167686727,    -0.018212323339174 ]
    - [     0.022556602638362,     0.018127541285210,     0.019882435314010 ]
  - # (4, 47)
    - [     0.049250707613762,    -0.198430503494732,     0.004556725465489 ]
    - [    -0.306025440112264,     0.397196953329873,    -0.020835035758580 ]
    - [     0.064420287712206,    -0.035690841231282,     0.000957220192295 ]
  - # (4, 48)
    - [     0.101913730616330,     0.208368911863217,    -0.025020680445207 ]
    - [     0.248258019482922,     0.378397626634865,     0.019912300833513 ]
    - [    -0.018290325604502,    -0.038720178919466,    -0.014794749467252 ]
  - # (5, 1)
    - [     0.492844872100051,     0.082517160999183,     0.062780784597673 ]
    - [    -0.019060914912942,    -0.097354814466108,    -0.040311015893106 ]
    - [     0.023451753338227,     0.004673307409001,    -0.007554312897858 ]
  - # (5, 2)
    - [    -1.027684330003814,    -0.148804489189750,    -1.083384963701878 ]
    - [    -0.169146526225485,    -0.530837321034151,    -0.544408102908011 ]
    - [    -1.448831841035202,    -0.796688377673044,    -1.826797392785802 ]
  - # (5, 3)
    - [     0.102624277630752,     0.213040850913505,     0.024667836256269 ]
    - [     0.265916370987221,     0.364600793459383,     0.041457386464962 ]
    - [    -0.028826680230645,     0.013834044960169,    -0.013168002277562 ]
  - # (5, 4)
    - [     0.000007313174459,     0.026755989803816,    -0.002998776581033 ]
    - [     0.004994043108954,    -0.022207888539580,    -0.028327365389995 ]
    - [     0.016908676984240,     0.012066777510239,     0.022294713069520 ]
  - # (5, 5)
    - [     0.090293767050943,    -0.228138908007880,     0.000426449970293 ]
    - [    -0.329731739174839,     0.351658571918563,     0.071075678782043 ]
    - [    -0.014249890691750,     0.011587732644258,     0.000973224061505 ]
  - # (5, 6)
    - [    -0.007341584561061,    -0.004133962738562,     0.027298528875951 ]
    - [    -0.029027548057472,    -0.013033298914594,     0.010301522773556 ]
    - [    -0.016138492587294,     0.006629150453895,     0.020669665093436 ]
  - # (5, 7)
    - [    -0.871030510624376,     0.327416355473208,     1.080993472993438 ]
    - [     0.345511767380374,    -0.758547871103131,    -0.749928122831659 ]
    - [     1.484197365380171,    -0.925507830432893,    -1.912729128064446 ]
  - # (5, 8)
    - [     0.489238005811909,    -0.027362111571397,    -0.040490186680382 ]
    - [     0.013564056692760,    -0.031993865745708,     0.002716312512643 ]
    - [     0.007364518218444,    -0.031183338710467,    -0.014046403055716 ]
  - # (5, 9)
    - [    -0.153902571815995,    -0.009773663682304,    -0.043388515471264 ]
    - [     0.011935593566538,    -0.232954176193369,     0.045191333947796 ]
    - [     0.038188804022147,    -0.034565788023395,    -0.147424057752448 ]
  - # (5, 10)
    - [    -0.198129156088831,     0.024906535275929,     0.056570860139052 ]
    - [     0.044422840682198,    -0.177508236175068,     0.009116499919221 ]
    - [    -0.051721881953155,    -0.012456140092159,    -0.150567201186479 ]
  - # (5, 11)
    - [    -0.210418193824895,    -0.042984928831087,    -0.018199806132782 ]
    - [    -0.012165015374661,    -0.164818940712697,    -0.047861178032881 ]
    - [     0.008288091919152,     0.049356440850466,    -0.152045222788147 ]
  - # (5, 12)
    - [    -0.075714782726199,    -0.026876505801896,    -0.000687626920139 ]
    - [     0.024506056331340,    -0.081328774496281,     0.001089733316285 ]
    - [    -0.000757602040449,     0.001447629040039,     0.006858516947265 ]
  - # (5, 13)
    - [    -0.483817517898832,    -0.158477014739858,     0.102694748537023 ]
    - [    -0.144816127993236,    -0.990398886796484,     1.188964544572133 ]
    - [     0.060572016342642,     1.635497081643202,    -1.807609388268046 ]
  - # (5, 14)
    - [    -0.019339386327286,     0.012075772170688,    -0.023039184452808 ]
    - [    -0.010620844911115,     0.009827510614671,     0.017297105111965 ]
    - [     0.000995534530310,    -0.021861290159858,     0.020747994037662 ]
  - # (5, 15)
    - [     0.109900671974893,    -0.263619638033951,     0.022494290740675 ]
    - [    -0.217554036159269,     0.393482384538314,    -0.044030486403285 ]
    - [     0.028939228409444,     0.015459397082796,    -0.015112870800890 ]
  - # (5, 16)
    - [     0.039689800591720,     0.303330513380772,    -0.069743506766918 ]
    - [     0.186872331203866,     0.384104975107826,    -0.036295214200710 ]
    - [    -0.009626655180878,    -0.027027564678147,    -0.003741525113313 ]
  - # (5, 17)
    - [     6.004462952380280,    -0.039157819279074,    -0.090162256755084 ]
    - [    -0.039157819279074,     5.928099714169862,     0.087457709483818 ]
    - [    -0.090162256755084,     0.087457709483818,     7.765049976598888 ]
  - # (5, 18)
    - [    -0.189086489461866,    -0.025632746045909,    -0.004530543123828 ]
    - [    -0.025632746045909,     0.012002853324290,    -0.009523695598834 ]
    - [    -0.004530543123828,    -0.009523695598834,    -0.047880685766487 ]
  - # (5, 19)
    - [    -0.061782099086256,     0.105636482357439,     0.008859788738066 ]
    - [     0.105636482357439,    -0.129290621818162,     0.006628793065996 ]
    - [     0.008859788738066,     0.006628793065996,    -0.048314593149479 ]
  - # (5, 20)
    - [    -0.013233383981947,    -0.077136826836792,    -0.011074132910670 ]
    - [    -0.077136826836792,    -0.162002648228691,     0.008009057118846 ]
    - [    -0.011074132910670,     0.008009057118846,    -0.047292394625779 ]
  - # (5, 21)
    - [    -0.798006467882976,    -0.155869271779009,     0.002056517277749 ]
    - [     0.096636380051107,     0.096610897559588,    -0.006690408695205 ]
    - [    -0.046924940138548,    -0.051835220979962,     0.061670594363686 ]
  - # (5, 22)
    - [    -0.924476037968589,     0.124170609137181,    -0.079134754072885 ]
    - [    -0.159415527839173,     0.080621972502000,    -0.031183061289400 ]
    - [    -0.022505506762237,    -0.022700867743448,     0.091430737102364 ]
  - # (5, 23)
    - [    -0.012751399839925,     0.009852699079601,     0.001303336213262 ]
    - [     0.009135779499637,     0.042628221585421,    -0.005346321452255 ]
    - [     0.005953967154214,     0.006852868980258,     0.007912720683034 ]
  - # (5, 24)
    - [    -0.007462603110984,     0.007935460221818,     0.006659210493957 ]
    - [    -0.001957572976929,     0.038929695783494,     0.012427373224636 ]
    - [     0.003474565773521,    -0.001342798711845,     0.007061299547683 ]
  - # (5, 25)
    - [    -0.155011165504449,     0.275543706611951,     0.007765425677375 ]
    - [     0.532370402023987,    -0.565561072449366,     0.009123259013924 ]
    - [     0.065926111509422,    -0.010734147097647,     0.057891715920357 ]
  - # (5, 26)
    - [     0.026701580084820,     0.024684479299451,    -0.013450452755778 ]
    - [     0.014863375159140,    -0.000330804630421,    -0.000530936663568 ]
    - [    -0.001369522753078,     0.004429893385193,     0.008707457392559 ]
  - # (5, 27)
    - [    -0.193076032184186,     0.600791154886530,     0.062431452531114 ]
    - [     0.305342124038467,    -0.681207538992450,    -0.048040562979420 ]
    - [     0.027216537509396,    -0.001113417934921,     0.092642171078393 ]
  - # (5, 28)
    - [     0.034347321598876,     0.021501475995541,     0.003918735066681 ]
    - [     0.018588274425461,    -0.008652992161113,     0.003950970971644 ]
    - [    -0.008984378947498,     0.001943410794764,     0.009449560331808 ]
  - # (5, 29)
    - [    -0.161902287555813,    -0.284115006745358,     0.007190045890671 ]
    - [    -0.570999381265249,    -0.687947954551791,     0.074384131733564 ]
    - [    -0.010913575065296,     0.019553168392825,     0.091854374869168 ]
  - # (5, 30)
    - [     0.022795698079443,    -0.018730334270252,     0.008807042571959 ]
    - [    -0.028497318913523,     0.006959308025098,    -0.012414629384242 ]
    - [    -0.002596638922915,    -0.002758342266079,     0.006378319669916 ]
  - # (5, 31)
    - [     0.015936184532898,    -0.028733714582236,    -0.003720817304005 ]
    - [    -0.028902723990721,     0.011137455758289,     0.001799451998714 ]
    - [     0.003184013698708,    -0.008998924701432,     0.007957944794891 ]
  - # (5, 32)
    - [    -0.111419228946137,    -0.510829403242941,    -0.003456132677895 ]
    - [    -0.250413929755578,    -0.599023767705528,     0.007679007593541 ]
    - [    -0.017486141302116,     0.073174603186616,     0.058685776988005 ]
  - # (5, 33)
    - [    -0.200798606354827,     0.209298872686000,    -0.423078580419682 ]
    - [     0.163511155852548,     0.042650926793390,     0.168780633282357 ]
    - [    -0.413745514782952,     0.268662892017885,    -0.502258939716045 ]
  - # (5, 34)
    - [     0.022443229137285,    -0.028379764526296,    -0.008248883519399 ]
    - [    -0.027688083102314,     0.031192331509798,    -0.001563598542177 ]
    - [    -0.004752573942607,    -0.013507149648209,     0.023282069209752 ]
  - # (5, 35)
    - [     0.041556372191526,     0.014305819095041,     0.004402009308450 ]
    - [     0.006086483998683,    -0.022616337169745,     0.013051070514982 ]
    - [    -0.002997859430920,     0.008952153654637,     0.019882688671931 ]
  - # (5, 36)
    - [    -0.060104368021041,    -0.109203153583610,     0.014517761862032 ]
    - [    -0.115746967891926,    -0.179892737485882,    -0.004546926723012 ]
    - [    -0.001160622633968,    -0.008888758086000,    -0.002051263447176 ]
  - # (5, 37)
    - [    -0.185601097649476,    -0.170514776728544,     0.362880841811099 ]
    - [    -0.214092027142062,     0.022745520951545,     0.280594053076137 ]
    - [     0.439128485989037,     0.232771064163169,    -0.513504169823980 ]
  - # (5, 38)
    - [    -0.020520342392520,     0.028509968104109,     0.009110837036893 ]
    - [     0.019147589576879,     0.036257124445297,    -0.011934349753836 ]
    - [     0.011249389194230,    -0.002761046307097,     0.019351663465845 ]
  - # (5, 39)
    - [    -0.057323187664489,     0.119652072383273,    -0.011706182253379 ]
    - [     0.111361032351641,    -0.198580469372814,    -0.009071265767957 ]
    - [    -0.006178995911336,     0.006980884490323,    -0.002098200119056 ]
  - # (5, 40)
    - [     0.051764036060213,     0.013310928414004,     0.000823878135399 ]
    - [     0.013839766330356,    -0.001006660304080,     0.007840699913050 ]
    - [    -0.007793561706604,     0.013064516025566,     0.022430995799839 ]
  - # (5, 41)
    - [     0.004985832335108,     0.013923745807183,     0.005256791405932 ]
    - [     0.014251720928231,     0.050889151729292,    -0.004895344997333 ]
    - [     0.013557680129463,     0.000941010985024,     0.020956150191831 ]
  - # (5, 42)
    - [     0.003997573297564,    -0.030453536907770,    -0.014584795949173 ]
    - [    -0.041028558949922,     0.019662245706420,    -0.001094264663906 ]
    - [    -0.008425353598394,    -0.008689427034244,     0.017794553842345 ]
  - # (5, 43)
    - [     0.161734957882541,     0.031773495756577,     0.067881387972636 ]
    - [    -0.018044371619468,    -0.291718204349894,    -0.452329066685706 ]
    - [    -0.030784736962849,    -0.499155995887637,    -0.510427283260963 ]
  - # (5, 44)
    - [    -0.242211924600270,     0.006934611111480,    -0.004911990185595 ]
    - [    -0.001963622833370,     0.009550089049840,     0.014086894462468 ]
    - [     0.009289849753872,     0.000305092680184,    -0.001052579307514 ]
  - # (5, 45)
    - [    -0.068069485484083,    -0.060421939713841,     0.014617153105992 ]
    - [     0.070319339066672,    -0.787092121320615,     0.231743850058992 ]
    - [    -0.009829397441754,     0.225690979222061,    -0.246955092552158 ]
  - # (5, 46)
    - [    -0.023112130320889,    -0.008726782429781,     0.001641569265173 ]
    - [     0.009923612509869,    -0.024914364714876,    -0.001648316707089 ]
    - [    -0.001988816152803,     0.001207984163728,     0.002050663599942 ]
  - # (5, 47)
    - [    -0.591935645675718,     0.245384568139172,     0.189566270071523 ]
    - [     0.381003066385931,    -0.251497595784720,    -0.118616137801231 ]
    - [     0.208861844728084,    -0.102789092075780,    -0.245341249979962 ]
  - # (5, 48)
    - [    -0.590062428357547,    -0.386091474162676,    -0.207529495829679 ]
    - [    -0.236024966930946,    -0.241291779315061,    -0.104346501255167 ]
    - [    -0.191345552440045,    -0.122918627855147,    -0.246013590592320 ]
  - # (6, 1)
    - [    -1.504210380005978,     0.662531569791124,     1.728673505410897 ]
    - [     0.455570389712700,    -0.680542109804589,    -0.795764438016308 ]
    - [     2.047443126204894,    -1.060641701144442,    -2.509998797638907 ]
  - # (6, 2)
    - [     0.435042912111990,     0.000311426601517,    -0.026573222058747 ]
    - [     0.021407540480744,    -0.016659330262730,     0.004779748385831 ]
    - [     0.011709931649613,    -0.013575371906299,     0.005768178904634 ]
  - # (6, 3)
    - [     0.093769112332347,    -0.207235789321915,    -0.026968110869296 ]
    - [    -0.232934877276850,     0.392795052364451,     0.001925167451391 ]
    - [    -0.001138703045839,    -0.014132103292463,    -0.005523213761642 ]
  - # (6, 4)
    - [    -0.020970299892965,    -0.012644463498160,     0.008812028506221 ]
    - [    -0.010576532243696,    -0.028228188515792,    -0.014148415733877 ]
    - [    -0.013344946161615,     0.000795618984169,     0.015201337004662 ]
  - # (6, 5)
    - [     0.009962964976159,    -0.001507119240896,    -0.010543067761814 ]
    - [     0.027352151703430,     0.000739148460348,     0.002690422735102 ]
    - [     0.011600442305284,     0.008286378864548,     0.025881210033238 ]
  - # (6, 6)
    - [     0.061832339412041,     0.157879446296842,     0.014032650634525 ]
    - [     0.324804808809678,     0.373203508838371,     0.103144240104809 ]
    - [    -0.002696186114396,     0.073496919022248,    -0.030412898667379 ]
  - # (6, 7)
    - [    -0.395212352039726,    -0.025982214323890,    -0.474025665594442 ]
    - [    -0.022984629587103,    -0.475584251343637,    -0.375355828726664 ]
    - [    -0.955163483011758,    -0.610691303350043,    -1.370175423809613 ]
  - # (6, 8)
    - [     0.493046727357349,     0.010586743121050,     0.079082632891022 ]
    - [    -0.025531513334979,    -0.038904967927862,    -0.010722925117059 ]
    - [     0.040066923336969,    -0.064735446993576,    -0.059322426241111 ]
  - # (6, 9)
    - [    -0.022515132157280,     0.011155330192813,     0.001446818175610 ]
    - [    -0.007526278846980,     0.009944301960754,     0.012297877689844 ]
    - [     0.008299637528936,    -0.009644388735434,     0.019395177213951 ]
  - # (6, 10)
    - [    -0.432274478171700,    -0.124805844995433,     0.189152788552096 ]
    - [     0.076782214737044,    -1.018344287858416,     1.250354682493719 ]
    - [     0.131294573864981,     1.715657671259418,    -1.869604194171668 ]
  - # (6, 11)
    - [     0.103917798039343,     0.258865281242190,    -0.037931023058036 ]
    - [     0.174296448817889,     0.357419598734208,    -0.057108652823817 ]
    - [    -0.012863836040889,     0.016984683762534,     0.003157507020498 ]
  - # (6, 12)
    - [     0.089461783843900,    -0.245119429322412,     0.022857497234565 ]
    - [    -0.236416529003855,     0.419979464948079,    -0.050842525622625 ]
    - [     0.022495758241798,     0.006545247105984,    -0.028581995903204 ]
  - # (6, 13)
    - [    -0.221993598430997,     0.004885850458701,    -0.093098674887468 ]
    - [    -0.029588726990054,    -0.242589230422616,     0.051800096418073 ]
    - [     0.054183329106446,    -0.042345131981360,    -0.097185569988924 ]
  - # (6, 14)
    - [    -0.112792847012511,     0.049955915704784,     0.020895120263601 ]
    - [    -0.002700239518393,    -0.200781287265041,     0.009391434757675 ]
    - [    -0.001560600244847,    -0.005112893463318,    -0.151026173989092 ]
  - # (6, 15)
    - [    -0.161409815446914,    -0.037575583694162,     0.018326662928130 ]
    - [     0.035070634087996,    -0.169511089759508,    -0.058713394684532 ]
    - [    -0.015774018791979,     0.039075904959858,    -0.127014331050868 ]
  - # (6, 16)
    - [    -0.069600225440032,    -0.020967859140877,    -0.028032869500322 ]
    - [    -0.026241890876800,    -0.083373850463156,    -0.006516213261538 ]
    - [     0.004174753017078,    -0.006222229069105,     0.011570355779822 ]
  - # (6, 17)
    - [    -0.798006467882976,     0.096636380051107,    -0.046924940138548 ]
    - [    -0.155869271779009,     0.096610897559588,    -0.051835220979962 ]
    - [     0.002056517277749,    -0.006690408695205,     0.061670594363686 ]
  - # (6, 18)
    - [    -0.924476037968589,    -0.159415527839173,    -0.022505506762237 ]
    - [     0.124170609137181,     0.080621972502000,    -0.022700867743448 ]
    - [    -0.079134754072885,    -0.031183061289400,     0.091430737102364 ]
  - # (6, 19)
    - [    -0.012751399839925,     0.009135779499637,     0.005953967154214 ]
    - [     0.009852699079601,     0.042628221585421,     0.006852868980258 ]
    - [     0.001303336213262,    -0.005346321452255,     0.007912720683034 ]
  - # (6, 20)
    - [    -0.007462603110984,    -0.001957572976929,     0.003474565773521 ]
    - [     0.007935460221818,     0.038929695783494,    -0.001342798711845 ]
    - [     0.006659210493957,     0.012427373224636,     0.007061299547683 ]
  - # (6, 21)
    - [     5.904285021978765,    -0.529194009420557,    -1.220972329375834 ]
    - [    -0.529194009420557,     5.804345479983691,    -0.030702679760927 ]
    - [    -1.220972329375834,    -0.030702679760927,     7.961822990089653 ]
  - # (6, 22)
    - [    -0.153762444798941,    -0.011402102849769,    -0.016479216451220 ]
    - [    -0.011402102849769,     0.001623105257847,    -0.015847618096605 ]
    - [    -0.016479216451220,    -0.015847618096605,    -0.033623033036849 ]
  - # (6, 23)
    - [    -0.044420382316797,     0.082320393017763,     0.007989769421392 ]
    - [     0.082320393017763,    -0.200323493662674,     0.012512155937820 ]
    - [     0.007989769421392,     0.012512155937820,    -0.043798082125960 ]
  - # (6, 24)
    - [    -0.018074164177944,    -0.077093142015407,    -0.021964627784443 ]
    - [    -0.077093142015407,    -0.096466836286416,    -0.001119603664063 ]
    - [    -0.021964627784443,    -0.001119603664063,    -0.030768647023163 ]
  - # (6, 25)
    - [     0.027032825168677,    -0.020242493220609,     0.012306112206754 ]
    - [    -0.026118302186849,    -0.004195633731666,    -0.005916170569441 ]
    - [    -0.016871161278582,     0.010358749402044,     0.001547221049699 ]
  - # (6, 26)
    - [    -0.163134295981661,    -0.286086720202261,    -0.047762180413669 ]
    - [    -0.575090987916942,    -0.644461603897204,    -0.045557289121491 ]
    - [    -0.091540477275038,    -0.079698063036315,     0.058699410817354 ]
  - # (6, 27)
    - [    -0.201087322803019,    -0.514961781601911,    -0.038103971110486 ]
    - [    -0.303961242080062,    -0.579522309531306,     0.019046824154944 ]
    - [     0.003964745116558,     0.027869812167454,     0.068358405260873 ]
  - # (6, 28)
    - [     0.024374239632801,    -0.003240797806949,     0.003665971921209 ]
    - [    -0.020593876572585,    -0.000993504265373,    -0.003622811862671 ]
    - [    -0.000435063050066,     0.002964900528928,     0.010033797565707 ]
  - # (6, 29)
    - [    -0.159514193599102,     0.278793338718246,    -0.021242549069176 ]
    - [     0.568912618200414,    -0.649233518575097,     0.115615872867873 ]
    - [    -0.015788692484161,     0.063907336118513,     0.054932296932985 ]
  - # (6, 30)
    - [     0.011177551478204,     0.009935296442490,     0.002992036327015 ]
    - [     0.024413452640302,     0.008076898088066,    -0.000631023947414 ]
    - [    -0.005544154580250,    -0.000831794556156,     0.010548046784235 ]
  - # (6, 31)
    - [    -0.142502468144678,     0.487702693763148,     0.025312811842321 ]
    - [     0.268002429013541,    -0.660915994133018,    -0.022916925625439 ]
    - [     0.037037351557212,     0.014487786551170,     0.067810729364475 ]
  - # (6, 32)
    - [     0.021244185799933,     0.024003047684145,     0.018354260975489 ]
    - [     0.027658203856398,    -0.001289922244013,     0.011937103037856 ]
    - [    -0.012911700267146,    -0.007526211878928,     0.001072758510747 ]
  - # (6, 33)
    - [     0.010895163386515,     0.019232742193953,     0.011570373626625 ]
    - [     0.031409490691381,     0.027499208246508,    -0.006899595976911 ]
    - [     0.009719467765096,    -0.008768871331591,     0.005291738512766 ]
  - # (6, 34)
    - [    -0.136191059408485,    -0.224959000988327,     0.441282804312555 ]
    - [    -0.162378695151719,     0.091208080392227,     0.206793503608175 ]
    - [     0.399366592808169,     0.277864172041223,    -0.610027048033056 ]
  - # (6, 35)
    - [     0.044648710009538,     0.000738634714327,    -0.002637336078796 ]
    - [     0.014334772249970,    -0.006180406305641,     0.012216137557894 ]
    - [    -0.000014244156432,     0.012894546031833,     0.005238867763054 ]
  - # (6, 36)
    - [    -0.064814384786704,     0.119973979815700,     0.002243348843459 ]
    - [     0.149382915895988,    -0.220728806832154,     0.009940316192640 ]
    - [     0.009766423974428,    -0.003338189374295,     0.000531853184996 ]
  - # (6, 37)
    - [    -0.245248128000843,     0.199891238836533,    -0.347817320812877 ]
    - [     0.213716715624741,     0.007568893551129,     0.255838005137684 ]
    - [    -0.394560870903282,     0.170273371540450,    -0.464216969052287 ]
  - # (6, 38)
    - [     0.000712343875576,    -0.004202477207546,    -0.006248577461612 ]
    - [    -0.011597188775440,     0.027597014655494,     0.000314452310290 ]
    - [    -0.020003781454497,     0.005488515920152,     0.032759608267643 ]
  - # (6, 39)
    - [     0.023007808042172,     0.010092600808422,    -0.014691452319462 ]
    - [     0.003622424502737,     0.001254918103589,     0.013107323643899 ]
    - [    -0.005322056654268,     0.005471843283913,     0.032494551383211 ]
  - # (6, 40)
    - [    -0.066015352314053,    -0.083661420504716,     0.010743058937330 ]
    - [    -0.107804825145047,    -0.173015746517461,    -0.001097545155688 ]
    - [     0.006616089408599,    -0.008655513284099,    -0.005684559952644 ]
  - # (6, 41)
    - [    -0.016684840245594,     0.001484924362074,     0.002590241197108 ]
    - [    -0.000594369955672,    -0.023800551684018,     0.000654553827109 ]
    - [    -0.002889456726712,     0.000218451991807,    -0.003592219775684 ]
  - # (6, 42)
    - [    -0.074943307322999,     0.081627320339862,    -0.026946041149224 ]
    - [    -0.069902144280255,    -0.778889378227339,     0.210566314475986 ]
    - [     0.032665781317065,     0.219470529113027,    -0.234078533761035 ]
  - # (6, 43)
    - [    -0.553153828992170,    -0.280100700348368,    -0.268697629402222 ]
    - [    -0.258596791796955,    -0.279447932666327,    -0.141165376908728 ]
    - [    -0.151965204239643,    -0.094715395413207,    -0.211324372431352 ]
  - # (6, 44)
    - [    -0.556461917620717,     0.260716652646423,     0.153814808634626 ]
    - [     0.293561285820378,    -0.288526314430125,    -0.095788011305855 ]
    - [     0.263990191350862,    -0.133629847841015,    -0.212902249908943 ]
  - # (6, 45)
    - [     0.003664838186776,     0.037500464056188,     0.006750567241870 ]
    - [     0.028025571636804,     0.019676561366712,    -0.007664669908497 ]
    - [     0.013508509601368,    -0.001673309051424,     0.019024163645910 ]
  - # (6, 46)
    - [     0.006076213438638,    -0.016941307602854,    -0.013596713640800 ]
    - [    -0.016089991430532,     0.049156439875548,     0.002504876060213 ]
    - [    -0.004983731659741,    -0.006007230657396,     0.022008924164767 ]
  - # (6, 47)
    - [     0.155151118719918,     0.013930427664294,     0.030701767439916 ]
    - [    -0.034756821045490,    -0.296925877246246,    -0.492268162249795 ]
    - [    -0.067151788821315,    -0.449053480985013,    -0.500609261937769 ]
  - # (6, 48)
    - [    -0.239619929876360,    -0.000306840191745,    -0.009041325110365 ]
    - [    -0.007341529565964,     0.008557961601900,     0.002010823877309 ]
    - [     0.004940803444146,     0.014790166361012,    -0.001754478690495 ]
  - # (7, 1)
    - [    -0.098464324111995,     0.013523129875818,     0.018471281734902 ]
    - [     0.001045437417689,    -0.054319040567177,    -0.019539809637108 ]
    - [     0.003956302330329,     0.005275613369443,     0.010693755507219 ]
  - # (7, 2)
    - [    -0.245885297550825,     0.028266446276312,     0.001650343447221 ]
    - [    -0.005185990506849,    -0.213115236929464,    -0.101952028666973 ]
    - [     0.005989987075514,     0.064424754459704,    -0.099178459816245 ]
  - # (7, 3)
    - [    -0.164430329243756,    -0.033667784562533,     0.044633674281148 ]
    - [     0.031570213625954,    -0.168907757904349,     0.049067136671116 ]
    - [    -0.027059363297457,    -0.037568425921308,    -0.128782294087686 ]
  - # (7, 4)
    - [    -0.157874396251507,    -0.015596599521348,    -0.018978022589105 ]
    - [    -0.076872006145674,    -0.159672153150619,     0.009874427040935 ]
    - [     0.008883810532432,    -0.000103308274314,    -0.152819150987232 ]
  - # (7, 5)
    - [    -0.398428519617076,     0.172101262549885,    -0.198424424854867 ]
    - [    -0.032166527942905,    -1.751232989208230,     1.878705041368145 ]
    - [    -0.125673498777982,     2.296849701931245,    -2.484793480169504 ]
  - # (7, 6)
    - [    -0.030963445984688,    -0.005432624543741,     0.009232975998709 ]
    - [    -0.000144291601706,    -0.013305484003675,     0.015408201818902 ]
    - [     0.005303527204407,    -0.010820161659930,     0.014589672113099 ]
  - # (7, 7)
    - [     0.117040296502942,    -0.234927487323553,     0.012073291119325 ]
    - [    -0.205089993666288,     0.341317415560699,    -0.027374494482474 ]
    - [     0.002159038185685,     0.015535109820044,     0.009054176616297 ]
  - # (7, 8)
    - [     0.125807787100108,     0.238511494820847,     0.011466169239858 ]
    - [     0.215643802678696,     0.347822576439287,    -0.022271400080513 ]
    - [     0.009868094331135,     0.009041909580164,    -0.008981479649370 ]
  - # (7, 9)
    - [    -0.901343307824317,    -0.349673838652484,    -1.161125995818437 ]
    - [    -0.150639880852678,    -0.619278582541606,    -0.481195507531009 ]
    - [    -1.534837728019097,    -0.755298520364716,    -1.868487853422957 ]
  - # (7, 10)
    - [     0.467074986234668,     0.042188160710642,     0.065563375606624 ]
    - [    -0.034265859810703,    -0.029861911774993,    -0.003693419678648 ]
    - [    -0.011184090481035,    -0.020950869312993,     0.000384790951765 ]
  - # (7, 11)
    - [    -0.001095752244159,     0.025413243472959,    -0.013266805177324 ]
    - [     0.009867429915142,    -0.021848149509681,    -0.001097381793242 ]
    - [     0.003953326036497,     0.013597256725684,     0.021015434163559 ]
  - # (7, 12)
    - [     0.115791527757565,     0.253884598823552,     0.028608736131061 ]
    - [     0.271522552445800,     0.355306833790483,     0.047931474481432 ]
    - [    -0.013045323069410,     0.017241151413680,    -0.028738697115877 ]
  - # (7, 13)
    - [    -0.505136198381148,    -0.037525750921023,     0.583186716243055 ]
    - [    -0.026830590600449,    -0.347952559009709,    -0.237999584132181 ]
    - [     1.017965167942209,    -0.530310727143236,    -1.385632266867092 ]
  - # (7, 14)
    - [     0.486814628207163,    -0.075810335050335,    -0.094118136177607 ]
    - [     0.096470910910854,    -0.071583460857570,    -0.043634784735798 ]
    - [    -0.063926517169356,    -0.036097091657795,    -0.029545306656158 ]
  - # (7, 15)
    - [     0.099958090405154,    -0.220942668681590,    -0.034918074522617 ]
    - [    -0.251558480240626,     0.403134480783056,     0.071283406910375 ]
    - [     0.033579226390558,     0.067072152596388,    -0.053625359073694 ]
  - # (7, 16)
    - [     0.012606232107383,    -0.026048356395831,     0.002008967902596 ]
    - [     0.004131916131495,     0.000661749288396,    -0.013936896506581 ]
    - [    -0.015241359323326,     0.005406048761251,     0.025428680176276 ]
  - # (7, 17)
    - [    -0.155011165504449,     0.532370402023987,     0.065926111509422 ]
    - [     0.275543706611951,    -0.565561072449366,    -0.010734147097647 ]
    - [     0.007765425677375,     0.009123259013924,     0.057891715920357 ]
  - # (7, 18)
    - [     0.026701580084820,     0.014863375159140,    -0.001369522753078 ]
    - [     0.024684479299451,    -0.000330804630421,     0.004429893385193 ]
    - [    -0.013450452755778,    -0.000530936663568,     0.008707457392559 ]
  - # (7, 19)
    - [    -0.193076032184186,     0.305342124038467,     0.027216537509396 ]
    - [     0.600791154886530,    -0.681207538992450,    -0.001113417934921 ]
    - [     0.062431452531114,    -0.048040562979420,     0.092642171078393 ]
  - # (7, 20)
    - [     0.034347321598876,     0.018588274425461,    -0.008984378947498 ]
    - [     0.021501475995541,    -0.008652992161113,     0.001943410794764 ]
    - [     0.003918735066681,     0.003950970971644,     0.009449560331808 ]
  - # (7, 21)
    - [     0.027032825168677,    -0.026118302186849,    -0.016871161278582 ]
    - [    -0.020242493220609,    -0.004195633731666,     0.010358749402044 ]
    - [     0.012306112206754,    -0.005916170569441,     0.001547221049699 ]
  - # (7, 22)
    - [    -0.163134295981661,    -0.575090987916942,    -0.091540477275038 ]
    - [    -0.286086720202261,    -0.644461603897204,    -0.079698063036315 ]
    - [    -0.047762180413669,    -0.045557289121491,     0.058699410817354 ]
  - # (7, 23)
    - [    -0.201087322803019,    -0.303961242080062,     0.003964745116558 ]
    - [    -0.514961781601911,    -0.579522309531306,     0.027869812167454 ]
    - [    -0.038103971110486,     0.019046824154944,     0.068358405260873 ]
  - # (7, 24)
    - [     0.024374239632801,    -0.020593876572585,    -0.000435063050066 ]
    - [    -0.003240797806949,    -0.000993504265373,     0.002964900528928 ]
    - [     0.003665971921209,    -0.003622811862671,     0.010033797565707 ]
  - # (7, 25)
    - [     5.387671965899545,     0.222244031310333,     0.626617567239192 ]
    - [     0.222244031310333,     6.349810667676635,    -1.007815217787600 ]
    - [     0.626617567239192,    -1.007815217787600,     7.949121919161866 ]
  - # (7, 26)
    - [    -0.138080765978658,     0.008233602037979,     0.011456777717207 ]
    - [     0.008233602037979,     0.029621766635165,    -0.018232583006190 ]
    - [     0.011456777717207,    -0.018232583006190,    -0.031613529142003 ]
  - # (7, 27)
    - [    -0.047679305308481,     0.079815577214086,     0.023961942935579 ]
    - [     0.079815577214086,    -0.121582679791919,    -0.007965286741154 ]
    - [     0.023961942935579,    -0.007965286741154,    -0.035567632089465 ]
  - # (7, 28)
    - [    -0.086285013281916,    -0.103441807435906,    -0.014439960452045 ]
    - [    -0.103441807435906,    -0.145366849892875,    -0.002106100665290 ]
    - [    -0.014439960452045,    -0.002106100665290,    -0.044165041022719 ]
  - # (7, 29)
    - [    -0.839677107569845,    -0.069531306357674,     0.009939746828859 ]
    - [     0.140596980922344,     0.059336834225902,    -0.040715966966999 ]
    - [    -0.019861094477033,    -0.006936941084339,     0.071754970273348 ]
  - # (7, 30)
    - [    -0.876228710670286,     0.148161748948869,     0.060825302575636 ]
    - [    -0.138827370480929,     0.092500741172821,    -0.014801494098508 ]
    - [     0.113712922122390,    -0.042416817110412,     0.057762694990896 ]
  - # (7, 31)
    - [    -0.004238133315909,    -0.000266410732741,     0.002557578312100 ]
    - [    -0.017271331725963,     0.028871388739114,     0.005036175762825 ]
    - [    -0.002554155827046,    -0.001184214343465,     0.008520159164567 ]
  - # (7, 32)
    - [    -0.014606366107335,    -0.003991410714312,    -0.000285918211532 ]
    - [    -0.006121320342282,     0.039023081721388,     0.014862387313447 ]
    - [     0.001458814770244,    -0.019081248448634,    -0.000120991766647 ]
  - # (7, 33)
    - [     0.130867044325858,    -0.011926173162478,    -0.053106311877374 ]
    - [     0.004454349534242,    -0.355721911959548,    -0.426255210090031 ]
    - [     0.051904828553820,    -0.427913922915831,    -0.461130737285917 ]
  - # (7, 34)
    - [    -0.220420374215741,     0.012093299558203,    -0.003514916392594 ]
    - [    -0.012752851364632,    -0.007892626152085,     0.009654335988881 ]
    - [     0.003756771038591,     0.009291462789177,    -0.004902873747963 ]
  - # (7, 35)
    - [     0.015099966145855,     0.016643621433451,     0.001615137776361 ]
    - [     0.009934113113665,     0.013629826307456,    -0.006187612704312 ]
    - [     0.004616764554473,    -0.019849694219377,     0.031749377427357 ]
  - # (7, 36)
    - [     0.015553902731130,    -0.010991537881852,    -0.005233877445527 ]
    - [    -0.017595222819842,     0.015718823917269,    -0.019948838163125 ]
    - [    -0.002402214619557,    -0.005357416554986,     0.031640319382348 ]
  - # (7, 37)
    - [    -0.576709174758610,     0.266652930945611,     0.251827531905520 ]
    - [     0.264481392051980,    -0.266780927013907,    -0.148540323708964 ]
    - [     0.162552830059300,    -0.085358318730657,    -0.211929369690732 ]
  - # (7, 38)
    - [    -0.585582674514875,    -0.219436586655258,    -0.169180062726840 ]
    - [    -0.390601097652412,    -0.243973254175392,    -0.131095207308721 ]
    - [    -0.206342275732199,    -0.081369830615829,    -0.233147735011687 ]
  - # (7, 39)
    - [    -0.115858468047555,    -0.009566570759805,     0.007638521852235 ]
    - [    -0.004762983688813,    -0.740509437700295,     0.186392341482092 ]
    - [    -0.004543234293998,     0.289434080270850,    -0.216917805034429 ]
  - # (7, 40)
    - [    -0.021456087406083,     0.000685683824183,    -0.002891752546689 ]
    - [    -0.005215267252048,    -0.019179777634442,     0.002373912876278 ]
    - [     0.001357501361427,    -0.003923988423251,    -0.003126242533350 ]
  - # (7, 41)
    - [    -0.134744624730260,     0.163449773329108,    -0.394340916864800 ]
    - [     0.230405684612016,     0.097941817855370,     0.281709312982039 ]
    - [    -0.444114376783267,     0.204008643054421,    -0.601500946621034 ]
  - # (7, 42)
    - [     0.009769617233389,    -0.031550826091914,    -0.008959581440387 ]
    - [    -0.018062368738866,     0.031849408936930,    -0.008752433650933 ]
    - [    -0.012670641535083,    -0.006206203508950,     0.005643454205124 ]
  - # (7, 43)
    - [     0.045716288728270,    -0.015500417754562,     0.000255947400389 ]
    - [    -0.002528242861686,    -0.003082878380276,     0.011948470471254 ]
    - [     0.002485443573680,     0.012116873478868,     0.005901979654738 ]
  - # (7, 44)
    - [    -0.061060274149862,    -0.142730023572920,    -0.009627371446176 ]
    - [    -0.112922197434649,    -0.209041923409419,    -0.004219727153964 ]
    - [    -0.001966239593427,     0.011379258080008,     0.001051320361138 ]
  - # (7, 45)
    - [    -0.203614216713720,    -0.162104055013040,     0.419820431100212 ]
    - [    -0.203840757176483,     0.032052851887746,     0.262794338867368 ]
    - [     0.423008694606032,     0.171746412557521,    -0.507580989083249 ]
  - # (7, 46)
    - [     0.022418036350460,     0.029295477184289,     0.006454673308522 ]
    - [     0.030006085622515,     0.028883170977647,    -0.014029282821440 ]
    - [     0.007764983946548,    -0.002598072909530,     0.023402238780541 ]
  - # (7, 47)
    - [    -0.063359339700133,     0.122197514782256,     0.001988803627943 ]
    - [     0.114149858227502,    -0.191293458001943,    -0.009154609960281 ]
    - [    -0.013654876212625,    -0.005620139737198,    -0.002658754827416 ]
  - # (7, 48)
    - [     0.040884687937393,    -0.007674624930582,     0.003089179876903 ]
    - [    -0.016290688665163,    -0.027054926687291,     0.009557220294627 ]
    - [    -0.004007802414857,     0.014107268837439,     0.019902313355534 ]
  - # (8, 1)
    - [     0.100565479649742,    -0.347499558954504,     0.082377677504472 ]
    - [    -0.170783284921862,     0.359308946285287,    -0.064689903911125 ]
    - [     0.059104329562391,    -0.037723373673401,    -0.022610094878217 ]
  - # (8, 2)
    - [     0.116213130351258,     0.247646288109832,    -0.043216406051863 ]
    - [     0.223610877252807,     0.369276573330870,    -0.064276240514748 ]
    - [    -0.073960581520523,     0.000672193106419,    -0.057499439359662 ]
  - # (8, 3)
    - [    -0.406033982523493,     0.066853767085798,    -0.118440178374218 ]
    - [     0.050279472232996,    -0.455232354810801,     0.655351811261946 ]
    - [    -0.071946870933758,     1.176857893609471,    -1.406254571663707 ]
  - # (8, 4)
    - [    -0.001156565278114,    -0.019946515094546,     0.009861591820530 ]
    - [     0.012498229729633,     0.018026917897776,     0.008590752130006 ]
    - [     0.000858919154620,    -0.014587219494382,     0.024724875602815 ]
  - # (8, 5)
    - [    -0.149053991227461,    -0.030326412882721,    -0.055828878099679 ]
    - [     0.036702117019367,    -0.166879513364600,     0.008734137556303 ]
    - [     0.039720537530983,    -0.004607404439216,    -0.130188647683272 ]
  - # (8, 6)
    - [    -0.221579882319847,     0.024714712461718,     0.096781936304597 ]
    - [     0.001706215351433,    -0.254012514896854,     0.057852060604513 ]
    - [    -0.065294848108592,    -0.029338028842606,    -0.093933290920705 ]
  - # (8, 7)
    - [    -0.193198937631762,     0.061845593808600,    -0.003144236671891 ]
    - [    -0.002079432306992,    -0.120019086619241,    -0.022711285996395 ]
    - [    -0.004933352863646,     0.007814226119423,    -0.149953948892616 ]
  - # (8, 8)
    - [    -0.058026203598636,     0.025194893581183,     0.010303779322107 ]
    - [     0.016360641539595,    -0.093743378046090,     0.025087591047529 ]
    - [    -0.007914826546751,     0.000656783161665,     0.011747350730951 ]
  - # (8, 9)
    - [     0.506341051938279,    -0.033556933848796,    -0.058868304870045 ]
    - [    -0.018945587964642,    -0.044562599798668,    -0.000455546760789 ]
    - [    -0.009432672714845,    -0.028515126131925,    -0.036707551179340 ]
  - # (8, 10)
    - [    -0.804481129108760,     0.096897382023288,     0.881939478610156 ]
    - [     0.293277309506042,    -0.556290298002339,    -0.725949658888866 ]
    - [     1.325915982623054,    -0.912660245913527,    -1.765616738828447 ]
  - # (8, 11)
    - [    -0.001732762975315,    -0.007582436026529,     0.008096596844828 ]
    - [    -0.027079611767731,    -0.011347157283962,    -0.009021096821991 ]
    - [    -0.014221367204003,    -0.003175120397332,     0.020818760547032 ]
  - # (8, 12)
    - [     0.105816407773312,    -0.183612416905830,    -0.032876090896422 ]
    - [    -0.276127375103014,     0.373432011965783,     0.068817989715478 ]
    - [     0.020472051166018,     0.005700932498457,     0.001609021730361 ]
  - # (8, 13)
    - [    -1.475519713603362,    -0.573474241292534,    -1.625879236001610 ]
    - [    -0.748914499740512,    -0.842423972859554,    -1.124175878392511 ]
    - [    -2.008273711347164,    -1.273790283182529,    -2.583078867279817 ]
  - # (8, 14)
    - [     0.460793426990648,    -0.005425536373186,     0.010016032528659 ]
    - [    -0.028514056684704,    -0.023530594983308,     0.022054512582079 ]
    - [    -0.012450408127994,     0.007732181044091,    -0.006920855608282 ]
  - # (8, 15)
    - [    -0.022395897519387,     0.011509549607250,    -0.016618531080134 ]
    - [     0.013835039245416,    -0.035113803702307,    -0.000875850967880 ]
    - [     0.007640914269487,     0.009647463091820,     0.015409037117672 ]
  - # (8, 16)
    - [     0.083464328181144,     0.190502270423796,     0.017772692100129 ]
    - [     0.207542024329549,     0.340047037873146,     0.017159397076440 ]
    - [    -0.015815837683220,    -0.007383287064402,     0.006980852701789 ]
  - # (8, 17)
    - [    -0.161902287555813,    -0.570999381265249,    -0.010913575065296 ]
    - [    -0.284115006745358,    -0.687947954551791,     0.019553168392825 ]
    - [     0.007190045890671,     0.074384131733564,     0.091854374869168 ]
  - # (8, 18)
    - [     0.022795698079443,    -0.028497318913523,    -0.002596638922915 ]
    - [    -0.018730334270252,     0.006959308025098,    -0.002758342266079 ]
    - [     0.008807042571959,    -0.012414629384242,     0.006378319669916 ]
  - # (8, 19)
    - [     0.015936184532898,    -0.028902723990721,     0.003184013698708 ]
    - [    -0.028733714582236,     0.011137455758289,    -0.008998924701432 ]
    - [    -0.003720817304005,     0.001799451998714,     0.007957944794891 ]
  - # (8, 20)
    - [    -0.111419228946137,    -0.250413929755578,    -0.017486141302116 ]
    - [    -0.510829403242941,    -0.599023767705528,     0.073174603186616 ]
    - [    -0.003456132677895,     0.007679007593541,     0.058685776988005 ]
  - # (8, 21)
    - [    -0.159514193599102,     0.568912618200414,    -0.015788692484161 ]
    - [     0.278793338718246,    -0.649233518575097,     0.063907336118513 ]
    - [    -0.021242549069176,     0.115615872867873,     0.054932296932985 ]
  - # (8, 22)
    - [     0.011177551478204,     0.024413452640302,    -0.005544154580250 ]
    - [     0.009935296442490,     0.008076898088066,    -0.000831794556156 ]
    - [     0.002992036327015,    -0.000631023947414,     0.010548046784235 ]
  - # (8, 23)
    - [    -0.142502468144678,     0.268002429013541,     0.037037351557212 ]
    - [     0.487702693763148,    -0.660915994133018,     0.014487786551170 ]
    - [     0.025312811842321,    -0.022916925625439,     0.067810729364475 ]
  - # (8, 24)
    - [     0.021244185799933,     0.027658203856398,    -0.012911700267146 ]
    - [     0.024003047684145,    -0.001289922244013,    -0.007526211878928 ]
    - [     0.018354260975489,     0.011937103037856,     0.001072758510747 ]
  - # (8, 25)
    - [    -0.839677107569845,     0.140596980922344,    -0.019861094477033 ]
    - [    -0.069531306357674,     0.059336834225902,    -0.006936941084339 ]
    - [     0.009939746828859,    -0.040715966966999,     0.071754970273348 ]
  - # (8, 26)
    - [    -0.876228710670286,    -0.138827370480929,     0.113712922122390 ]
    - [     0.148161748948869,     0.092500741172821,    -0.042416817110412 ]
    - [     0.060825302575636,    -0.014801494098508,     0.057762694990896 ]
  - # (8, 27)
    - [    -0.004238133315909,    -0.017271331725963,    -0.002554155827046 ]
    - [    -0.000266410732741,     0.028871388739114,    -0.001184214343465 ]
    - [     0.002557578312100,     0.005036175762825,     0.008520159164567 ]
  - # (8, 28)
    - [    -0.014606366107335,    -0.006121320342282,     0.001458814770244 ]
    - [    -0.003991410714312,     0.039023081721388,    -0.019081248448634 ]
    - [    -0.000285918211532,     0.014862387313447,    -0.000120991766647 ]
  - # (8, 29)
    - [     6.278784967082556,     0.393976388923436,     0.769943894127367 ]
    - [     0.393976388923436,     5.455875334039685,     0.996086489631621 ]
    - [     0.769943894127367,     0.996086489631621,     7.967916028189749 ]
  - # (8, 30)
    - [    -0.206427626436848,     0.028284984847784,     0.008344171865278 ]
    - [     0.028284984847784,    -0.011848350105477,    -0.011995389864054 ]
    - [     0.008344171865278,    -0.011995389864054,    -0.042114790969156 ]
  - # (8, 31)
    - [    -0.008151162334079,     0.074801213392229,     0.011951834726862 ]
    - [     0.074801213392229,    -0.108772727783771,     0.018541072509580 ]
    - [     0.011951834726862,     0.018541072509580,    -0.030352538807853 ]
  - # (8, 32)
    - [    -0.030487009259369,    -0.065456126821933,    -0.005394529384633 ]
    - [    -0.065456126821933,    -0.136527888286906,     0.022034931693850 ]
    - [    -0.005394529384633,     0.022034931693850,    -0.034859409999342 ]
  - # (8, 33)
    - [    -0.572272787982118,    -0.260427201070054,    -0.159458623477688 ]
    - [    -0.254291192542970,    -0.258353644350637,    -0.084432330379945 ]
    - [    -0.261351354325997,    -0.157879744649566,    -0.210887940582582 ]
  - # (8, 34)
    - [    -0.585893197697218,     0.389929616020430,     0.210409080235031 ]
    - [     0.226919522410980,    -0.255078252260838,    -0.080850035031329 ]
    - [     0.165025268889533,    -0.126130061086531,    -0.231784973282260 ]
  - # (8, 35)
    - [    -0.021324505872437,     0.004873916045351,    -0.001473060200662 ]
    - [     0.001360641915653,    -0.019271032313967,    -0.003173297270096 ]
    - [     0.002273373624904,     0.001684101287314,    -0.003418973849671 ]
  - # (8, 36)
    - [    -0.116786668657407,     0.005366671352097,     0.014005120623233 ]
    - [     0.031093145299675,    -0.740325660282473,     0.291166648165427 ]
    - [    -0.006082689483444,     0.184024478887817,    -0.215897278114168 ]
  - # (8, 37)
    - [     0.220353395870190,    -0.036167312657153,    -0.048848579101333 ]
    - [     0.034261858324766,    -0.248078871164233,    -0.485343044391290 ]
    - [     0.051413556498118,    -0.482106361740565,    -0.596031789519487 ]
  - # (8, 38)
    - [    -0.269249571451739,    -0.014225783675076,     0.009468606768028 ]
    - [     0.014170908687387,     0.012711584404272,    -0.006636450198223 ]
    - [    -0.009040712802894,    -0.006187027749072,     0.001943757943831 ]
  - # (8, 39)
    - [     0.003465510128404,     0.011056818034502,     0.011044227415747 ]
    - [     0.023880565018809,     0.041252676140141,    -0.002755513828492 ]
    - [     0.010815676421153,    -0.006276915760677,     0.005977784575462 ]
  - # (8, 40)
    - [     0.005137882599208,    -0.027378363494235,    -0.011223633422577 ]
    - [    -0.013903854269384,     0.038670901841820,    -0.007112135146100 ]
    - [    -0.011403962393666,    -0.002971437526041,     0.005690760665768 ]
  - # (8, 41)
    - [    -0.002369050373649,     0.010464149860970,     0.019557124055046 ]
    - [     0.003527097408557,     0.024165648550821,     0.006279664555573 ]
    - [     0.008389632485893,     0.001803597826064,     0.034092341899976 ]
  - # (8, 42)
    - [    -0.250900016233252,    -0.212123519108776,     0.389336756781867 ]
    - [    -0.201335563184851,    -0.006049746054291,     0.173504849517988 ]
    - [     0.346113990752202,     0.249902084742542,    -0.463073955419902 ]
  - # (8, 43)
    - [     0.022047988186991,    -0.004745431532101,     0.006542360957101 ]
    - [    -0.011150264190755,    -0.001941356980957,     0.006177288533955 ]
    - [     0.015456644940319,     0.013598815393782,     0.033847878851580 ]
  - # (8, 44)
    - [    -0.069989676128904,     0.109832962044111,    -0.006407844102776 ]
    - [     0.086527184309408,    -0.181811558089468,    -0.009397394291837 ]
    - [    -0.011433318890614,    -0.000939632970410,    -0.006783705476114 ]
  - # (8, 45)
    - [    -0.176904567450894,     0.220252506132906,    -0.447187241149005 ]
    - [     0.171783487529843,     0.038989570252057,     0.227882634934309 ]
    - [    -0.361240695707153,     0.285442309333396,    -0.516782991979746 ]
  - # (8, 46)
    - [    -0.016816680012002,    -0.018970510007969,    -0.012177491101372 ]
    - [    -0.029366601747831,     0.038719764540976,    -0.003182102766238 ]
    - [    -0.009729761361152,    -0.012687379158516,     0.017488628851555 ]
  - # (8, 47)
    - [     0.050728483728019,    -0.014467701988211,     0.007305857229895 ]
    - [    -0.014376084138718,     0.002310633092071,     0.012341554527843 ]
    - [    -0.000807505283637,     0.007303592326812,     0.020777721496307 ]
  - # (8, 48)
    - [    -0.054025590785069,    -0.107267648947576,     0.004468341660591 ]
    - [    -0.116374269033157,    -0.189067788695192,     0.008005669572376 ]
    - [     0.009793573265858,    -0.010407496959175,    -0.001429527187089 ]
  - # (9, 1)
    - [    -0.030699667714713,     0.000085695865409,    -0.008790341268302 ]
    - [    -0.002222530091631,    -0.012390972400047,     0.014902077759705 ]
    - [    -0.005073850925803,    -0.011115054590537,     0.014713857962065 ]
  - # (9, 2)
    - [    -0.392913533960291,    -0.188616902380923,     0.192873531661970 ]
    - [     0.023189424344579,    -1.746228417258959,     1.878304479574535 ]
    - [     0.120880015735597,     2.296254232127550,    -2.485733055392369 ]
  - # (9, 3)
    - [     0.113663485111164,     0.222246477075188,    -0.011356934767484 ]
    - [     0.195030257176473,     0.327236040188685,    -0.026791063484051 ]
    - [    -0.003805787601500,     0.016015213868427,     0.007467481413403 ]
  - # (9, 4)
    - [     0.131450314426859,    -0.249811860717497,    -0.011481875635784 ]
    - [    -0.225522219842505,     0.363226827318041,    -0.024366175519602 ]
    - [    -0.010681292805647,     0.007177301232934,    -0.006888992946185 ]
  - # (9, 5)
    - [    -0.244866705296206,    -0.020418640157766,    -0.000951371669777 ]
    - [     0.016906135585227,    -0.212346595820117,    -0.101451073978005 ]
    - [    -0.008035038384789,     0.065357041710829,    -0.098533003537937 ]
  - # (9, 6)
    - [    -0.098285931951751,    -0.011242651653126,    -0.019918616524198 ]
    - [    -0.002247666577430,    -0.053867817624840,    -0.020011601519790 ]
    - [    -0.003813824323668,     0.005927708079992,     0.011323388424160 ]
  - # (9, 7)
    - [    -0.167313003014067,     0.039617136126928,    -0.044896046020129 ]
    - [    -0.030649065669946,    -0.168733894267608,     0.047782418542049 ]
    - [     0.027073190354464,    -0.036444446433377,    -0.127108723807377 ]
  - # (9, 8)
    - [    -0.155395081326554,     0.021949200439722,     0.019402498697994 ]
    - [     0.075361724883226,    -0.160532047707903,     0.012171550845312 ]
    - [    -0.007387055092977,     0.001609965651034,    -0.152419278146629 ]
  - # (9, 9)
    - [    -0.923019975906692,     0.359450928745831,     1.193605204076445 ]
    - [     0.154535099455836,    -0.583366275082742,    -0.486108901408693 ]
    - [     1.561443699808905,    -0.763046299075812,    -1.895369638583863 ]
  - # (9, 10)
    - [     0.465257821423804,    -0.041738127049027,    -0.064675961351049 ]
    - [     0.035004312120414,    -0.023230966858039,    -0.003658333117919 ]
    - [     0.010361021628968,    -0.020153747791098,     0.001800346890533 ]
  - # (9, 11)
    - [     0.125402733002663,    -0.260328406211721,    -0.031821941444366 ]
    - [    -0.272235641981111,     0.377304142278576,     0.044873641797845 ]
    - [     0.013913116477490,     0.015442984636899,    -0.026056431521931 ]
  - # (9, 12)
    - [    -0.000245111606434,    -0.024059083387506,     0.011953129502135 ]
    - [    -0.007591984145308,    -0.017782084866210,    -0.003672245523172 ]
    - [    -0.003846757119454,     0.012490291944428,     0.019997897736111 ]
  - # (9, 13)
    - [    -0.486164401020669,     0.039498899772250,    -0.553328791942922 ]
    - [     0.026888156779566,    -0.378934164261672,    -0.229103559883681 ]
    - [    -0.995607383785281,    -0.524842569030801,    -1.366909232458229 ]
  - # (9, 14)
    - [     0.486672211068103,     0.071590193431834,     0.094576597984893 ]
    - [    -0.094939738343055,    -0.072975741363373,    -0.042121013819718 ]
    - [     0.062347820851427,    -0.039536276453646,    -0.032581075849654 ]
  - # (9, 15)
    - [     0.012673669079141,     0.026101790230492,    -0.002419074726777 ]
    - [    -0.002080348374894,    -0.001989716098074,    -0.011535064536774 ]
    - [     0.013984177458776,     0.005803604397725,     0.025979526652089 ]
  - # (9, 16)
    - [     0.090200077025839,     0.214082116376373,     0.032167255664801 ]
    - [     0.249947053152915,     0.381771267803366,     0.074306926895930 ]
    - [    -0.034580723515188,     0.068867190657402,    -0.057257226512813 ]
  - # (9, 17)
    - [    -0.200798606354827,     0.163511155852548,    -0.413745514782952 ]
    - [     0.209298872686000,     0.042650926793390,     0.268662892017885 ]
    - [    -0.423078580419682,     0.168780633282357,    -0.502258939716045 ]
  - # (9, 18)
    - [     0.022443229137285,    -0.027688083102314,    -0.004752573942607 ]
    - [    -0.028379764526296,     0.031192331509798,    -0.013507149648209 ]
    - [    -0.008248883519399,    -0.001563598542177,     0.023282069209752 ]
  - # (9, 19)
    - [     0.041556372191526,     0.006086483998683,    -0.002997859430920 ]
    - [     0.014305819095041,    -0.022616337169745,     0.008952153654637 ]
    - [     0.004402009308450,     0.013051070514982,     0.019882688671931 ]
  - # (9, 20)
    - [    -0.060104368021041,    -0.115746967891926,    -0.001160622633968 ]
    - [    -0.109203153583610,    -0.179892737485882,    -0.008888758086000 ]
    - [     0.014517761862032,    -0.004546926723012,    -0.002051263447176 ]
  - # (9, 21)
    - [     0.010895163386515,     0.031409490691381,     0.009719467765096 ]
    - [     0.019232742193953,     0.027499208246508,    -0.008768871331591 ]
    - [     0.011570373626625,    -0.006899595976911,     0.005291738512766 ]
  - # (9, 22)
    - [    -0.136191059408485,    -0.162378695151719,     0.399366592808169 ]
    - [    -0.224959000988327,     0.091208080392227,     0.277864172041223 ]
    - [     0.441282804312555,     0.206793503608175,    -0.610027048033056 ]
  - # (9, 23)
    - [     0.044648710009538,     0.014334772249970,    -0.000014244156432 ]
    - [     0.000738634714327,    -0.006180406305641,     0.012894546031833 ]
    - [    -0.002637336078796,     0.012216137557894,     0.005238867763054 ]
  - # (9, 24)
    - [    -0.064814384786704,     0.149382915895988,     0.009766423974428 ]
    - [     0.119973979815700,    -0.220728806832154,    -0.003338189374295 ]
    - [     0.002243348843459,     0.009940316192640,     0.000531853184996 ]
  - # (9, 25)
    - [     0.130867044325858,     0.004454349534242,     0.051904828553820 ]
    - [    -0.011926173162478,    -0.355721911959548,    -0.427913922915831 ]
    - [    -0.053106311877374,    -0.426255210090031,    -0.461130737285917 ]
  - # (9, 26)
    - [    -0.220420374215741,    -0.012752851364632,     0.003756771038591 ]
    - [     0.012093299558203,    -0.007892626152085,     0.009291462789177 ]
    - [    -0.003514916392594,     0.009654335988881,    -0.004902873747963 ]
  - # (9, 27)
    - [     0.015099966145855,     0.009934113113665,     0.004616764554473 ]
    - [     0.016643621433451,     0.013629826307456,    -0.019849694219377 ]
    - [     0.001615137776361,    -0.006187612704312,     0.031749377427357 ]
  - # (9, 28)
    - [     0.015553902731130,    -0.017595222819842,    -0.002402214619557 ]
    - [    -0.010991537881852,     0.015718823917269,    -0.005357416554986 ]
    - [    -0.005233877445527,    -0.019948838163125,     0.031640319382348 ]
  - # (9, 29)
    - [    -0.572272787982118,    -0.254291192542970,    -0.261351354325997 ]
    - [    -0.260427201070054,    -0.258353644350637,    -0.157879744649566 ]
    - [    -0.159458623477688,    -0.084432330379945,    -0.210887940582582 ]
  - # (9, 30)
    - [    -0.585893197697218,     0.226919522410980,     0.165025268889533 ]
    - [     0.389929616020430,    -0.255078252260838,    -0.126130061086531 ]
    - [     0.210409080235031,    -0.080850035031329,    -0.231784973282260 ]
  - # (9, 31)
    - [    -0.021324505872437,     0.001360641915653,     0.002273373624904 ]
    - [     0.004873916045351,    -0.019271032313967,     0.001684101287314 ]
    - [    -0.001473060200662,    -0.003173297270096,    -0.003418973849671 ]
  - # (9, 32)
    - [    -0.116786668657407,     0.031093145299675,    -0.006082689483444 ]
    - [     0.005366671352097,    -0.740325660282473,     0.184024478887817 ]
    - [     0.014005120623233,     0.291166648165427,    -0.215897278114168 ]
  - # (9, 33)
    - [     5.379439311646300,    -0.236498545742924,    -0.669230066105520 ]
    - [    -0.236498545742924,     6.326353015638469,    -1.008130414308849 ]
    - [    -0.669230066105520,    -1.008130414308849,     7.954622840786039 ]
  - # (9, 34)
    - [    -0.137038064902169,    -0.006109574675855,    -0.011883647792399 ]
    - [    -0.006109574675855,     0.028629897312553,    -0.017776360052044 ]
    - [    -0.011883647792399,    -0.017776360052044,    -0.030806525475576 ]
  - # (9, 35)
    - [    -0.089101887238122,     0.108430101707233,     0.014852926362479 ]
    - [     0.108430101707233,    -0.156029652538408,    -0.000262783361242 ]
    - [     0.014852926362479,    -0.000262783361242,    -0.044278797272091 ]
  - # (9, 36)
    - [    -0.046259038640817,    -0.075285940806044,    -0.023320285573328 ]
    - [    -0.075285940806044,    -0.111536414256885,    -0.007254516855925 ]
    - [    -0.023320285573328,    -0.007254516855925,    -0.034153811969094 ]
  - # (9, 37)
    - [    -0.830097986578760,     0.062548871274718,    -0.010335432794516 ]
    - [    -0.144302089575580,     0.060296889963573,    -0.042386989160855 ]
    - [     0.020913804765713,    -0.009143909638056,     0.071185551909326 ]
  - # (9, 38)
    - [    -0.887723614405305,    -0.152358084008689,    -0.059920957331513 ]
    - [     0.133864751646951,     0.093474204489225,    -0.015668493455869 ]
    - [    -0.114160845561252,    -0.041237779507518,     0.060540354121199 ]
  - # (9, 39)
    - [    -0.014673365834810,     0.001132234793155,     0.000619004818029 ]
    - [     0.005167104782389,     0.040246055841068,     0.015390670028565 ]
    - [    -0.001462664928279,    -0.019763672230689,     0.001536117472625 ]
  - # (9, 40)
    - [    -0.003881096207944,    -0.002531020184065,    -0.001822287414810 ]
    - [     0.015497748188838,     0.029459834124558,     0.004505772050332 ]
    - [     0.002208402093328,    -0.001120863189123,     0.009793583115389 ]
  - # (9, 41)
    - [    -0.163197222561806,     0.572883658247247,     0.089811277348545 ]
    - [     0.283428703746694,    -0.653190305813096,    -0.077912590134917 ]
    - [     0.049014922652889,    -0.046531607952620,     0.055582752748333 ]
  - # (9, 42)
    - [     0.026356779119586,     0.026578868928971,     0.018186014091970 ]
    - [     0.021023589407117,    -0.005262598867253,     0.009497709666523 ]
    - [    -0.013032910186712,    -0.007131109970903,     0.001572025558728 ]
  - # (9, 43)
    - [    -0.205339115557112,     0.305691837980469,    -0.005898390582055 ]
    - [     0.522806964600146,    -0.595417102252641,     0.033529606088714 ]
    - [     0.032675481667453,     0.025441340062818,     0.066714113191638 ]
  - # (9, 44)
    - [     0.022982889320461,     0.019366632729302,     0.001321806527283 ]
    - [     0.003382628652202,    -0.002309784521314,     0.003166613633823 ]
    - [    -0.003598458694091,    -0.003871851403509,     0.010883734550148 ]
  - # (9, 45)
    - [    -0.155234252657701,    -0.529249112951219,    -0.069350872229949 ]
    - [    -0.277110232046207,    -0.552645930275503,    -0.012276988696319 ]
    - [    -0.005472408655403,     0.009010935192363,     0.060316722794399 ]
  - # (9, 46)
    - [     0.028461436431194,    -0.014555519639706,     0.000964254707962 ]
    - [    -0.024497809726361,     0.002171488454232,     0.004233560836054 ]
    - [     0.013288201231913,    -0.000224780573284,     0.008333587812126 ]
  - # (9, 47)
    - [     0.036091097357098,    -0.019867565831696,     0.008525865695206 ]
    - [    -0.021914297874673,    -0.007243763054297,     0.002056340869327 ]
    - [    -0.004142621085770,     0.004523373782762,     0.008679745789981 ]
  - # (9, 48)
    - [    -0.189661203562017,    -0.306218239834255,    -0.031808564397240 ]
    - [    -0.594225359040701,    -0.669993200277044,    -0.006295119373367 ]
    - [    -0.066685531529096,    -0.053756420596968,     0.091795278452091 ]
  - # (10, 1)
    - [    -0.212137354546331,    -0.021385409939510,    -0.091476418493598 ]
    - [     0.005143023645673,    -0.253298185304444,     0.055585254321890 ]
    - [     0.062526739259305,    -0.027987879276756,    -0.097235286457557 ]
  - # (10, 2)
    - [    -0.157733002752792,     0.031949018461097,     0.061588779774306 ]
    - [    -0.030709138513220,    -0.166392624053266,     0.011206054262732 ]
    - [    -0.043189007143281,    -0.002750350710550,    -0.129635325521930 ]
  - # (10, 3)
    - [    -0.196651982815165,    -0.057737984975027,     0.000730766960487 ]
    - [     0.006730500659245,    -0.121344718681701,    -0.021464214558152 ]
    - [     0.005509618690080,     0.008463249719927,    -0.151505039788769 ]
  - # (10, 4)
    - [    -0.057424096840654,    -0.023572230197510,    -0.008853557603043 ]
    - [    -0.011291475446281,    -0.094262149959121,     0.024898379640841 ]
    - [     0.008171141389542,     0.001817059226589,     0.011706831204477 ]
  - # (10, 5)
    - [     0.125596124148811,    -0.259387999261589,     0.042154203561125 ]
    - [    -0.232956164367976,     0.381445574529798,    -0.065333118969389 ]
    - [     0.073762945376036,    -0.002329452415847,    -0.053765872094171 ]
  - # (10, 6)
    - [     0.088094684910557,     0.340986174867948,    -0.084102465506052 ]
    - [     0.163709132046947,     0.349947267676335,    -0.061391715145855 ]
    - [    -0.060934968637876,    -0.039489526650296,    -0.025655849027796 ]
  - # (10, 7)
    - [    -0.407889757243066,    -0.084069382120856,     0.102136246055329 ]
    - [    -0.086108223407973,    -0.456953536699397,     0.657989875170800 ]
    - [     0.062254541915707,     1.176523752409078,    -1.409081782916640 ]
  - # (10, 8)
    - [    -0.001464754671538,     0.016297761899114,    -0.011666774761982 ]
    - [    -0.014544180626251,     0.018506725506882,     0.008757066791499 ]
    - [    -0.002317973109044,    -0.014881657863383,     0.025282043068849 ]
  - # (10, 9)
    - [     0.504914781784197,     0.037757068505348,     0.057661188380534 ]
    - [     0.018806125342514,    -0.052886537702212,    -0.001709154284498 ]
    - [     0.011093998425373,    -0.024186823189202,    -0.033627940052404 ]
  - # (10, 10)
    - [    -0.870069059593402,    -0.119559261074979,    -0.940803652841197 ]
    - [    -0.312273134928774,    -0.590310048342579,    -0.739378434770976 ]
    - [    -1.373290639572910,    -0.929742867503645,    -1.814880680636878 ]
  - # (10, 11)
    - [     0.100435768731226,     0.183474090051544,     0.031214285384013 ]
    - [     0.267458960941576,     0.355693724404898,     0.063388985292122 ]
    - [    -0.023302562481662,     0.003134010808311,    -0.000189576976028 ]
  - # (10, 12)
    - [    -0.001864461830790,     0.010502983649055,    -0.007105896852618 ]
    - [     0.026456821485125,    -0.018634011326290,    -0.011062877656370 ]
    - [     0.014548777320420,    -0.003658667172050,     0.021775394422862 ]
  - # (10, 13)
    - [    -1.402338043899988,     0.538093962037324,     1.557487072469733 ]
    - [     0.724929448470145,    -0.807554307687595,    -1.111754967660491 ]
    - [     1.948839251451480,    -1.259611868789967,    -2.516569494640279 ]
  - # (10, 14)
    - [     0.468312352099455,     0.005992625691314,    -0.011641355588720 ]
    - [     0.028574878022327,    -0.018839652415147,     0.020692635464653 ]
    - [     0.012776405526083,     0.003635356084279,    -0.009475638041364 ]
  - # (10, 15)
    - [     0.090988708971957,    -0.196563588564469,    -0.017891491082096 ]
    - [    -0.221002561357530,     0.361150242224507,     0.022144641944612 ]
    - [     0.013963939082815,    -0.005817781832901,     0.008433114776540 ]
  - # (10, 16)
    - [    -0.022342703217305,    -0.008879339434867,     0.017739049846429 ]
    - [    -0.013521196836927,    -0.028082496166630,    -0.000216983234152 ]
    - [    -0.007228920324007,     0.009059237410575,     0.015366672962921 ]
  - # (10, 17)
    - [    -0.185601097649476,    -0.214092027142062,     0.439128485989037 ]
    - [    -0.170514776728544,     0.022745520951545,     0.232771064163169 ]
    - [     0.362880841811099,     0.280594053076137,    -0.513504169823980 ]
  - # (10, 18)
    - [    -0.020520342392520,     0.019147589576879,     0.011249389194230 ]
    - [     0.028509968104109,     0.036257124445297,    -0.002761046307097 ]
    - [     0.009110837036893,    -0.011934349753836,     0.019351663465845 ]
  - # (10, 19)
    - [    -0.057323187664489,     0.111361032351641,    -0.006178995911336 ]
    - [     0.119652072383273,    -0.198580469372814,     0.006980884490323 ]
    - [    -0.011706182253379,    -0.009071265767957,    -0.002098200119056 ]
  - # (10, 20)
    - [     0.051764036060213,     0.013839766330356,    -0.007793561706604 ]
    - [     0.013310928414004,    -0.001006660304080,     0.013064516025566 ]
    - [     0.000823878135399,     0.007840699913050,     0.022430995799839 ]
  - # (10, 21)
    - [    -0.245248128000843,     0.213716715624741,    -0.394560870903282 ]
    - [     0.199891238836533,     0.007568893551129,     0.170273371540450 ]
    - [    -0.347817320812877,     0.255838005137684,    -0.464216969052287 ]
  - # (10, 22)
    - [     0.000712343875576,    -0.011597188775440,    -0.020003781454497 ]
    - [    -0.004202477207546,     0.027597014655494,     0.005488515920152 ]
    - [    -0.006248577461612,     0.000314452310290,     0.032759608267643 ]
  - # (10, 23)
    - [     0.023007808042172,     0.003622424502737,    -0.005322056654268 ]
    - [     0.010092600808422,     0.001254918103589,     0.005471843283913 ]
    - [    -0.014691452319462,     0.013107323643899,     0.032494551383211 ]
  - # (10, 24)
    - [    -0.066015352314053,    -0.107804825145047,     0.006616089408599 ]
    - [    -0.083661420504716,    -0.173015746517461,    -0.008655513284099 ]
    - [     0.010743058937330,    -0.001097545155688,    -0.005684559952644 ]
  - # (10, 25)
    - [    -0.576709174758610,     0.264481392051980,     0.162552830059300 ]
    - [     0.266652930945611,    -0.266780927013907,    -0.085358318730657 ]
    - [     0.251827531905520,    -0.148540323708964,    -0.211929369690732 ]
  - # (10, 26)
    - [    -0.585582674514875,    -0.390601097652412,    -0.206342275732199 ]
    - [    -0.219436586655258,    -0.243973254175392,    -0.081369830615829 ]
    - [    -0.169180062726840,    -0.131095207308721,    -0.233147735011687 ]
  - # (10, 27)
    - [    -0.115858468047555,    -0.004762983688813,    -0.004543234293998 ]
    - [    -0.009566570759805,    -0.740509437700295,     0.289434080270850 ]
    - [     0.007638521852235,     0.186392341482092,    -0.216917805034429 ]
  - # (10, 28)
    - [    -0.021456087406083,    -0.005215267252048,     0.001357501361427 ]
    - [     0.000685683824183,    -0.019179777634442,    -0.003923988423251 ]
    - [    -0.002891752546689,     0.002373912876278,    -0.003126242533350 ]
  - # (10, 29)
    - [     0.220353395870190,     0.034261858324766,     0.051413556498118 ]
    - [    -0.036167312657153,    -0.248078871164233,    -0.482106361740565 ]
    - [    -0.048848579101333,    -0.485343044391290,    -0.596031789519487 ]
  - # (10, 30)
    - [    -0.269249571451739,     0.014170908687387,    -0.009040712802894 ]
    - [    -0.014225783675076,     0.012711584404272,    -0.006187027749072 ]
    - [     0.009468606768028,    -0.006636450198223,     0.001943757943831 ]
  - # (10, 31)
    - [     0.003465510128404,     0.023880565018809,     0.010815676421153 ]
    - [     0.011056818034502,     0.041252676140141,    -0.006276915760677 ]
    - [     0.011044227415747,    -0.002755513828492,     0.005977784575462 ]
  - # (10, 32)
    - [     0.005137882599208,    -0.013903854269384,    -0.011403962393666 ]
    - [    -0.027378363494235,     0.038670901841820,    -0.002971437526041 ]
    - [    -0.011223633422577,    -0.007112135146100,     0.005690760665768 ]
  - # (10, 33)
    - [    -0.830097986578760,    -0.144302089575580,     0.020913804765713 ]
    - [     0.062548871274718,     0.060296889963573,    -0.009143909638056 ]
    - [    -0.010335432794516,    -0.042386989160855,     0.071185551909326 ]
  - # (10, 34)
    - [    -0.887723614405305,     0.133864751646951,    -0.114160845561252 ]
    - [    -0.152358084008689,     0.093474204489225,    -0.041237779507518 ]
    - [    -0.059920957331513,    -0.015668493455869,     0.060540354121199 ]
  - # (10, 35)
    - [    -0.014673365834810,     0.005167104782389,    -0.001462664928279 ]
    - [     0.001132234793155,     0.040246055841068,    -0.019763672230689 ]
    - [     0.000619004818029,     0.015390670028565,     0.001536117472625 ]
  - # (10, 36)
    - [    -0.003881096207944,     0.015497748188838,     0.002208402093328 ]
    - [    -0.002531020184065,     0.029459834124558,    -0.001120863189123 ]
    - [    -0.001822287414810,     0.004505772050332,     0.009793583115389 ]
  - # (10, 37)
    - [     6.275793799961768,    -0.337440211400364,    -0.645641831660482 ]
    - [    -0.337440211400364,     5.458697822727602,     0.995074493640369 ]
    - [    -0.645641831660482,     0.995074493640369,     7.946581528052771 ]
  - # (10, 38)
    - [    -0.207938101940573,    -0.027475347909562,    -0.009259169713657 ]
    - [    -0.027475347909562,    -0.010705922560149,    -0.011734950896019 ]
    - [    -0.009259169713657,    -0.011734950896019,    -0.043165293012177 ]
  - # (10, 39)
    - [    -0.034496166725509,     0.071404662124930,     0.005369342406828 ]
    - [     0.071404662124930,    -0.138646916341724,     0.024133118309419 ]
    - [     0.005369342406828,     0.024133118309419,    -0.035624712338645 ]
  - # (10, 40)
    - [    -0.005180260657189,    -0.071461761428928,    -0.011434719490154 ]
    - [    -0.071461761428928,    -0.106890788171108,     0.019064685023195 ]
    - [    -0.011434719490154,     0.019064685023195,    -0.031535994272402 ]
  - # (10, 41)
    - [     0.011725683196169,    -0.026408739842597,     0.005709710960667 ]
    - [    -0.011277318740227,     0.011066770901121,    -0.000141571705269 ]
    - [    -0.001715970508594,    -0.002103076481332,     0.009163465046172 ]
  - # (10, 42)
    - [    -0.150301445637518,    -0.563433188393474,     0.017732577974848 ]
    - [    -0.276236054075280,    -0.641504503819242,     0.060824486346598 ]
    - [     0.019925067645967,     0.118352301325812,     0.055890984312287 ]
  - # (10, 43)
    - [    -0.139466720379615,    -0.267730690000660,    -0.032661713614027 ]
    - [    -0.483829338362105,    -0.653895355164074,     0.023729946787394 ]
    - [    -0.019734044309023,    -0.017869029170382,     0.070917370523920 ]
  - # (10, 44)
    - [     0.020874970938995,    -0.027082376146262,     0.012820313898714 ]
    - [    -0.024972795711903,     0.002440634035977,    -0.007491905275103 ]
    - [    -0.017859009722003,     0.011744470963329,     0.000683721766534 ]
  - # (10, 45)
    - [    -0.169781605623890,     0.585145214423031,     0.014469400342026 ]
    - [     0.289300395749204,    -0.704038785892900,     0.019093040446192 ]
    - [    -0.007789912293363,     0.072456051336675,     0.092923746734716 ]
  - # (10, 46)
    - [     0.023879618433147,     0.027831611968929,     0.002768679743615 ]
    - [     0.018525861303429,     0.003759857060636,    -0.003394444275235 ]
    - [    -0.009192469446808,    -0.012177263010903,     0.008610447979125 ]
  - # (10, 47)
    - [    -0.115718249670287,     0.252251204312668,     0.020305866916233 ]
    - [     0.512456147317096,    -0.606974219114558,     0.065518407745639 ]
    - [     0.009791809329993,     0.003610188488017,     0.057823757751234 ]
  - # (10, 48)
    - [     0.017680445520630,     0.030054797758317,    -0.003124112579308 ]
    - [     0.027825805815017,     0.008095665705295,    -0.009016554539731 ]
    - [     0.005220251761982,     0.001939518366853,     0.009741519192146 ]
  - # (11, 1)
    - [     0.008590050812649,     0.002910964721170,     0.011259957510694 ]
    - [    -0.027558015003834,     0.004347786646923,     0.003013218832679 ]
    - [    -0.011004437033128,     0.008323866529900,     0.025192097296186 ]
  - # (11, 2)
    - [     0.068779674256415,    -0.158957984172826,    -0.016129623493199 ]
    - [    -0.329742654274788,     0.390931234793523,     0.103805654487191 ]
    - [     0.000625821367422,     0.071845254063527,    -0.024288458142789 ]
  - # (11, 3)
    - [     0.493313373724807,    -0.006621914125193,    -0.077381939124544 ]
    - [     0.020654197985462,    -0.032112606839263,    -0.007809010478126 ]
    - [    -0.035412863876198,    -0.065320033850825,    -0.059499438578271 ]
  - # (11, 4)
    - [    -0.398179262811047,     0.026636488666755,     0.486025913955838 ]
    - [     0.040946903911820,    -0.458201336458977,    -0.410470788820285 ]
    - [     0.966360806313291,    -0.632864956148524,    -1.387978636286152 ]
  - # (11, 5)
    - [    -1.567392435093066,    -0.688707119209361,    -1.774791067205798 ]
    - [    -0.505367493188839,    -0.734348297110075,    -0.842538200236426 ]
    - [    -2.095115870647399,    -1.100672989451216,    -2.573511742088201 ]
  - # (11, 6)
    - [     0.433241815246774,    -0.002064514531597,     0.022426796653351 ]
    - [    -0.019295104371505,    -0.022168586475900,     0.006561189959768 ]
    - [    -0.013828997460551,    -0.010922985513621,     0.005276118856775 ]
  - # (11, 7)
    - [    -0.022277585289266,     0.013208326874896,    -0.008956582280088 ]
    - [     0.012530617259131,    -0.033440785830615,    -0.013432057961947 ]
    - [     0.012645663514228,     0.002043775877919,     0.015419551606766 ]
  - # (11, 8)
    - [     0.084701697347235,     0.196521368372741,     0.024751128899020 ]
    - [     0.223033333429256,     0.370127907342236,    -0.001795100976738 ]
    - [    -0.000124995286148,    -0.016054757981868,    -0.005391383922936 ]
  - # (11, 9)
    - [    -0.434769004350893,     0.102902586219947,    -0.195334566703629 ]
    - [    -0.093537680355955,    -0.934670112350012,     1.166956324509659 ]
    - [    -0.136269476317458,     1.640520124383741,    -1.796032206126701 ]
  - # (11, 10)
    - [    -0.020559928480630,    -0.014035751002623,    -0.001859735862048 ]
    - [     0.005689702296592,     0.010970898243976,     0.011663711002346 ]
    - [    -0.008894123889951,    -0.010160470159522,     0.019854955116457 ]
  - # (11, 11)
    - [     0.110753170642275,    -0.275028632393492,     0.041907903669902 ]
    - [    -0.181492480599538,     0.371082545587654,    -0.062257912887038 ]
    - [     0.013978995570018,     0.014220411819370,     0.003044867693168 ]
  - # (11, 12)
    - [     0.082339751973780,     0.236716172123004,    -0.026572575262529 ]
    - [     0.226876474629048,     0.405369389072809,    -0.051308241907191 ]
    - [    -0.027846728473205,     0.007671011247573,    -0.034472704955694 ]
  - # (11, 13)
    - [    -0.110008564608734,    -0.047533152022324,    -0.021170152431715 ]
    - [     0.010400617337164,    -0.200459200392629,     0.008732719927760 ]
    - [     0.004854399981632,    -0.006507175204115,    -0.149691916023860 ]
  - # (11, 14)
    - [    -0.228813504327082,     0.001994063088162,     0.098694005273789 ]
    - [     0.029642805609275,    -0.248268732876062,     0.055012715014267 ]
    - [    -0.057600498580285,    -0.042354673179730,    -0.094137547692398 ]
  - # (11, 15)
    - [    -0.158767165451092,     0.044777646885944,    -0.019206624351774 ]
    - [    -0.026695554318944,    -0.160493194661462,    -0.052979348081170 ]
    - [     0.014278138385948,     0.035866301276092,    -0.129012659596597 ]
  - # (11, 16)
    - [    -0.066633426210383,     0.022515341040941,     0.027411609218358 ]
    - [     0.028656173978403,    -0.085860199112613,    -0.004272713774861 ]
    - [    -0.004152749876535,    -0.007018886274454,     0.011793975906984 ]
  - # (11, 17)
    - [     0.004985832335108,     0.014251720928231,     0.013557680129463 ]
    - [     0.013923745807183,     0.050889151729292,     0.000941010985024 ]
    - [     0.005256791405932,    -0.004895344997333,     0.020956150191831 ]
  - # (11, 18)
    - [     0.003997573297564,    -0.041028558949922,    -0.008425353598394 ]
    - [    -0.030453536907770,     0.019662245706420,    -0.008689427034244 ]
    - [    -0.014584795949173,    -0.001094264663906,     0.017794553842345 ]
  - # (11, 19)
    - [     0.161734957882541,    -0.018044371619468,    -0.030784736962849 ]
    - [     0.031773495756577,    -0.291718204349894,    -0.499155995887637 ]
    - [     0.067881387972636,    -0.452329066685706,    -0.510427283260963 ]
  - # (11, 20)
    - [    -0.242211924600270,    -0.001963622833370,     0.009289849753872 ]
    - [     0.006934611111480,     0.009550089049840,     0.000305092680184 ]
    - [    -0.004911990185595,     0.014086894462468,    -0.001052579307514 ]
  - # (11, 21)
    - [    -0.016684840245594,    -0.000594369955672,    -0.002889456726712 ]
    - [     0.001484924362074,    -0.023800551684018,     0.000218451991807 ]
    - [     0.002590241197108,     0.000654553827109,    -0.003592219775684 ]
  - # (11, 22)
    - [    -0.074943307322999,    -0.069902144280255,     0.032665781317065 ]
    - [     0.081627320339862,    -0.778889378227339,     0.219470529113027 ]
    - [    -0.026946041149224,     0.210566314475986,    -0.234078533761035 ]
  - # (11, 23)
    - [    -0.553153828992170,    -0.258596791796955,    -0.151965204239643 ]
    - [    -0.280100700348368,    -0.279447932666327,    -0.094715395413207 ]
    - [    -0.268697629402222,    -0.141165376908728,    -0.211324372431352 ]
  - # (11, 24)
    - [    -0.556461917620717,     0.293561285820378,     0.263990191350862 ]
    - [     0.260716652646423,    -0.288526314430125,    -0.133629847841015 ]
    - [     0.153814808634626,    -0.095788011305855,    -0.212902249908943 ]
  - # (11, 25)
    - [    -0.134744624730260,     0.230405684612016,    -0.444114376783267 ]
    - [     0.163449773329108,     0.097941817855370,     0.204008643054421 ]
    - [    -0.394340916864800,     0.281709312982039,    -0.601500946621034 ]
  - # (11, 26)
    - [     0.009769617233389,    -0.018062368738866,    -0.012670641535083 ]
    - [    -0.031550826091914,     0.031849408936930,    -0.006206203508950 ]
    - [    -0.008959581440387,    -0.008752433650933,     0.005643454205124 ]
  - # (11, 27)
    - [     0.045716288728270,    -0.002528242861686,     0.002485443573680 ]
    - [    -0.015500417754562,    -0.003082878380276,     0.012116873478868 ]
    - [     0.000255947400389,     0.011948470471254,     0.005901979654738 ]
  - # (11, 28)
    - [    -0.061060274149862,    -0.112922197434649,    -0.001966239593427 ]
    - [    -0.142730023572920,    -0.209041923409419,     0.011379258080008 ]
    - [    -0.009627371446176,    -0.004219727153964,     0.001051320361138 ]
  - # (11, 29)
    - [    -0.002369050373649,     0.003527097408557,     0.008389632485893 ]
    - [     0.010464149860970,     0.024165648550821,     0.001803597826064 ]
    - [     0.019557124055046,     0.006279664555573,     0.034092341899976 ]
  - # (11, 30)
    - [    -0.250900016233252,    -0.201335563184851,     0.346113990752202 ]
    - [    -0.212123519108776,    -0.006049746054291,     0.249902084742542 ]
    - [     0.389336756781867,     0.173504849517988,    -0.463073955419902 ]
  - # (11, 31)
    - [     0.022047988186991,    -0.011150264190755,     0.015456644940319 ]
    - [    -0.004745431532101,    -0.001941356980957,     0.013598815393782 ]
    - [     0.006542360957101,     0.006177288533955,     0.033847878851580 ]
  - # (11, 32)
    - [    -0.069989676128904,     0.086527184309408,    -0.011433318890614 ]
    - [     0.109832962044111,    -0.181811558089468,    -0.000939632970410 ]
    - [    -0.006407844102776,    -0.009397394291837,    -0.006783705476114 ]
  - # (11, 33)
    - [    -0.163197222561806,     0.283428703746694,     0.049014922652889 ]
    - [     0.572883658247247,    -0.653190305813096,    -0.046531607952620 ]
    - [     0.089811277348545,    -0.077912590134917,     0.055582752748333 ]
  - # (11, 34)
    - [     0.026356779119586,     0.021023589407117,    -0.013032910186712 ]
    - [     0.026578868928971,    -0.005262598867253,    -0.007131109970903 ]
    - [     0.018186014091970,     0.009497709666523,     0.001572025558728 ]
  - # (11, 35)
    - [    -0.205339115557112,     0.522806964600146,     0.032675481667453 ]
    - [     0.305691837980469,    -0.595417102252641,     0.025441340062818 ]
    - [    -0.005898390582055,     0.033529606088714,     0.066714113191638 ]
  - # (11, 36)
    - [     0.022982889320461,     0.003382628652202,    -0.003598458694091 ]
    - [     0.019366632729302,    -0.002309784521314,    -0.003871851403509 ]
    - [     0.001321806527283,     0.003166613633823,     0.010883734550148 ]
  - # (11, 37)
    - [     0.011725683196169,    -0.011277318740227,    -0.001715970508594 ]
    - [    -0.026408739842597,     0.011066770901121,    -0.002103076481332 ]
    - [     0.005709710960667,    -0.000141571705269,     0.009163465046172 ]
  - # (11, 38)
    - [    -0.150301445637518,    -0.276236054075280,     0.019925067645967 ]
    - [    -0.563433188393474,    -0.641504503819242,     0.118352301325812 ]
    - [     0.017732577974848,     0.060824486346598,     0.055890984312287 ]
  - # (11, 39)
    - [    -0.139466720379615,    -0.483829338362105,    -0.019734044309023 ]
    - [    -0.267730690000660,    -0.653895355164074,    -0.017869029170382 ]
    - [    -0.032661713614027,     0.023729946787394,     0.070917370523920 ]
  - # (11, 40)
    - [     0.020874970938995,    -0.024972795711903,    -0.017859009722003 ]
    - [    -0.027082376146262,     0.002440634035977,     0.011744470963329 ]
    - [     0.012820313898714,    -0.007491905275103,     0.000683721766534 ]
  - # (11, 41)
    - [     5.970116129506698,     0.558722047431065,     1.262014382170966 ]
    - [     0.558722047431065,     5.756216702786171,     0.110797306940347 ]
    - [     1.262014382170966,     0.110797306940347,     7.968695595591602 ]
  - # (11, 42)
    - [    -0.156852347934824,     0.013862355353781,     0.016018016233598 ]
    - [     0.013862355353781,    -0.000639514469417,    -0.015362391308032 ]
    - [     0.016018016233598,    -0.015362391308032,    -0.033870577697313 ]
  - # (11, 43)
    - [    -0.017449565413807,     0.079394256831772,     0.022192548240298 ]
    - [     0.079394256831772,    -0.099120516638854,     0.000416294862586 ]
    - [     0.022192548240298,     0.000416294862586,    -0.030115681285266 ]
  - # (11, 44)
    - [    -0.038274314876700,    -0.074126259526353,    -0.007145119081391 ]
    - [    -0.074126259526353,    -0.189723169144435,     0.012826621641175 ]
    - [    -0.007145119081391,     0.012826621641175,    -0.042455946783741 ]
  - # (11, 45)
    - [    -0.919612392300301,     0.155917409980203,     0.017001323403479 ]
    - [    -0.125496106171688,     0.078787265623753,    -0.019304213098205 ]
    - [     0.069339350094365,    -0.033867219326242,     0.091274692244313 ]
  - # (11, 46)
    - [    -0.801261794681299,    -0.103591874259132,     0.055544853915636 ]
    - [     0.151360429193507,     0.098715692044982,    -0.053022442911397 ]
    - [     0.003899801281735,    -0.005533832326585,     0.060471066960292 ]
  - # (11, 47)
    - [    -0.012042895445916,    -0.011835263781589,    -0.006281767624412 ]
    - [    -0.011786478600130,     0.041286996511616,     0.007280100486900 ]
    - [    -0.000464525713531,    -0.004271138896171,     0.007424947533017 ]
  - # (11, 48)
    - [    -0.008310091940936,     0.000340166328437,    -0.003621689605390 ]
    - [    -0.009928857922187,     0.039993561650634,    -0.000925876694560 ]
    - [    -0.006300342025682,     0.013865665810622,     0.006051029632407 ]
  - # (12, 1)
    - [    -0.006372193884852,     0.006658089196126,    -0.026590471920341 ]
    - [     0.030252764555270,    -0.018855047419983,     0.010900870426826 ]
    - [     0.017913673693245,     0.008213349771661,     0.021607119941861 ]
  - # (12, 2)
    - [     0.082044088739248,     0.227250282757959,    -0.001828451878364 ]
    - [     0.325293559603109,     0.330405490709138,     0.072014044349502 ]
    - [     0.015620500927231,     0.014687059085077,    -0.003971070390302 ]
  - # (12, 3)
    - [    -0.852990732862636,    -0.324540683498585,    -1.062142427659430 ]
    - [    -0.310148664417133,    -0.774218792696798,    -0.705063618833007 ]
    - [    -1.457456988073071,    -0.890825594766020,    -1.880552644190568 ]
  - # (12, 4)
    - [     0.488144020126098,     0.032254055555785,     0.044061446087139 ]
    - [    -0.016082218790169,    -0.038176374815215,     0.001774378423816 ]
    - [    -0.005305154076584,    -0.030180965210599,    -0.013139158176064 ]
  - # (12, 5)
    - [    -0.977845445621933,     0.127726937644967,     1.041195151603704 ]
    - [     0.130571352666357,    -0.480559794153956,    -0.503716326138023 ]
    - [     1.408283999461646,    -0.760564538131210,    -1.777718340139605 ]
  - # (12, 6)
    - [     0.496080501195222,    -0.084520107808131,    -0.065407266926161 ]
    - [     0.027678736828349,    -0.093826189633636,    -0.044159886538894 ]
    - [    -0.028757915220955,     0.003843110585190,    -0.007586581657946 ]
  - # (12, 7)
    - [     0.110921454474517,    -0.219681762169296,    -0.026929130245376 ]
    - [    -0.271750453624638,     0.388712245604776,     0.043284152937384 ]
    - [     0.026548114670056,     0.017776859692664,    -0.014755683887074 ]
  - # (12, 8)
    - [     0.001991415179444,    -0.025504726120289,     0.003151721872684 ]
    - [    -0.003125696757114,    -0.014235564291109,    -0.028698356824477 ]
    - [    -0.019582697306827,     0.012457067633959,     0.021559627932051 ]
  - # (12, 9)
    - [    -0.154095857675037,     0.012550903536827,     0.042543584643799 ]
    - [    -0.004804926082003,    -0.228623414134150,     0.046945945735070 ]
    - [    -0.037976716222305,    -0.039107462367097,    -0.148717239668651 ]
  - # (12, 10)
    - [    -0.195365377425177,    -0.020307129604789,    -0.050646973524261 ]
    - [    -0.047848860748751,    -0.177198547276605,     0.006708380497038 ]
    - [     0.048956174540516,    -0.014892020636874,    -0.152800890604313 ]
  - # (12, 11)
    - [    -0.078572205025740,     0.028745158771784,     0.001210082766778 ]
    - [    -0.022031460486135,    -0.078179493169498,    -0.000851467800765 ]
    - [     0.001594918306508,    -0.000573364563357,     0.006544935367801 ]
  - # (12, 12)
    - [    -0.212052767375120,     0.047313702776456,     0.017328012868178 ]
    - [     0.020185585621513,    -0.171753789133173,    -0.054151926674511 ]
    - [    -0.009213403962801,     0.049864508737496,    -0.148502341867655 ]
  - # (12, 13)
    - [    -0.484347179444015,     0.146938301310247,    -0.120276109190448 ]
    - [     0.116746191303174,    -1.089006139442942,     1.284470529092327 ]
    - [    -0.071146371270280,     1.725060650373246,    -1.888194130236682 ]
  - # (12, 14)
    - [    -0.020919552216564,    -0.017638982164042,     0.022556602638362 ]
    - [     0.008365436613619,     0.007550167686727,     0.018127541285210 ]
    - [    -0.001304956225086,    -0.018212323339174,     0.019882435314010 ]
  - # (12, 15)
    - [     0.049250707613762,    -0.306025440112264,     0.064420287712206 ]
    - [    -0.198430503494732,     0.397196953329873,    -0.035690841231282 ]
    - [     0.004556725465489,    -0.020835035758580,     0.000957220192295 ]
  - # (12, 16)
    - [     0.101913730616330,     0.248258019482922,    -0.018290325604502 ]
    - [     0.208368911863217,     0.378397626634865,    -0.038720178919466 ]
    - [    -0.025020680445207,     0.019912300833513,    -0.014794749467252 ]
  - # (12, 17)
    - [    -0.068069485484083,     0.070319339066672,    -0.009829397441754 ]
    - [    -0.060421939713841,    -0.787092121320615,     0.225690979222061 ]
    - [     0.014617153105992,     0.231743850058992,    -0.246955092552158 ]
  - # (12, 18)
    - [    -0.023112130320889,     0.009923612509869,    -0.001988816152803 ]
    - [    -0.008726782429781,    -0.024914364714876,     0.001207984163728 ]
    - [     0.001641569265173,    -0.001648316707089,     0.002050663599942 ]
  - # (12, 19)
    - [    -0.591935645675718,     0.381003066385931,     0.208861844728084 ]
    - [     0.245384568139172,    -0.251497595784720,    -0.102789092075780 ]
    - [     0.189566270071523,    -0.118616137801231,    -0.245341249979962 ]
  - # (12, 20)
    - [    -0.590062428357547,    -0.236024966930946,    -0.191345552440045 ]
    - [    -0.386091474162676,    -0.241291779315061,    -0.122918627855147 ]
    - [    -0.207529495829679,    -0.104346501255167,    -0.246013590592320 ]
  - # (12, 21)
    - [     0.003664838186776,     0.028025571636804,     0.013508509601368 ]
    - [     0.037500464056188,     0.019676561366712,    -0.001673309051424 ]
    - [     0.006750567241870,    -0.007664669908497,     0.019024163645910 ]
  - # (12, 22)
    - [     0.006076213438638,    -0.016089991430532,    -0.004983731659741 ]
    - [    -0.016941307602854,     0.049156439875548,    -0.006007230657396 ]
    - [    -0.013596713640800,     0.002504876060213,     0.022008924164767 ]
  - # (12, 23)
    - [     0.155151118719918,    -0.034756821045490,    -0.067151788821315 ]
    - [     0.013930427664294,    -0.296925877246246,    -0.449053480985013 ]
    - [     0.030701767439916,    -0.492268162249795,    -0.500609261937769 ]
  - # (12, 24)
    - [    -0.239619929876360,    -0.007341529565964,     0.004940803444146 ]
    - [    -0.000306840191745,     0.008557961601900,     0.014790166361012 ]
    - [    -0.009041325110365,     0.002010823877309,    -0.001754478690495 ]
  - # (12, 25)
    - [    -0.203614216713720,    -0.203840757176483,     0.423008694606032 ]
    - [    -0.162104055013040,     0.032052851887746,     0.171746412557521 ]
    - [     0.419820431100212,     0.262794338867368,    -0.507580989083249 ]
  - # (12, 26)
    - [     0.022418036350460,     0.030006085622515,     0.007764983946548 ]
    - [     0.029295477184289,     0.028883170977647,    -0.002598072909530 ]
    - [     0.006454673308522,    -0.014029282821440,     0.023402238780541 ]
  - # (12, 27)
    - [    -0.063359339700133,     0.114149858227502,    -0.013654876212625 ]
    - [     0.122197514782256,    -0.191293458001943,    -0.005620139737198 ]
    - [     0.001988803627943,    -0.009154609960281,    -0.002658754827416 ]
  - # (12, 28)
    - [     0.040884687937393,    -0.016290688665163,    -0.004007802414857 ]
    - [    -0.007674624930582,    -0.027054926687291,     0.014107268837439 ]
    - [     0.003089179876903,     0.009557220294627,     0.019902313355534 ]
  - # (12, 29)
    - [    -0.176904567450894,     0.171783487529843,    -0.361240695707153 ]
    - [     0.220252506132906,     0.038989570252057,     0.285442309333396 ]
    - [    -0.447187241149005,     0.227882634934309,    -0.516782991979746 ]
  - # (12, 30)
    - [    -0.016816680012002,    -0.029366601747831,    -0.009729761361152 ]
    - [    -0.018970510007969,     0.038719764540976,    -0.012687379158516 ]
    - [    -0.012177491101372,    -0.003182102766238,     0.017488628851555 ]
  - # (12, 31)
    - [     0.050728483728019,    -0.014376084138718,    -0.000807505283637 ]
    - [    -0.014467701988211,     0.002310633092071,     0.007303592326812 ]
    - [     0.007305857229895,     0.012341554527843,     0.020777721496307 ]
  - # (12, 32)
    - [    -0.054025590785069,    -0.116374269033157,     0.009793573265858 ]
    - [    -0.107267648947576,    -0.189067788695192,    -0.010407496959175 ]
    - [     0.004468341660591,     0.008005669572376,    -0.001429527187089 ]
  - # (12, 33)
    - [    -0.155234252657701,    -0.277110232046207,    -0.005472408655403 ]
    - [    -0.529249112951219,    -0.552645930275503,     0.009010935192363 ]
    - [    -0.069350872229949,    -0.012276988696319,     0.060316722794399 ]
  - # (12, 34)
    - [     0.028461436431194,    -0.024497809726361,     0.013288201231913 ]
    - [    -0.014555519639706,     0.002171488454232,    -0.000224780573284 ]
    - [     0.000964254707962,     0.004233560836054,     0.008333587812126 ]
  - # (12, 35)
    - [     0.036091097357098,    -0.021914297874673,    -0.004142621085770 ]
    - [    -0.019867565831696,    -0.007243763054297,     0.004523373782762 ]
    - [     0.008525865695206,     0.002056340869327,     0.008679745789981 ]
  - # (12, 36)
    - [    -0.189661203562017,    -0.594225359040701,    -0.066685531529096 ]
    - [    -0.306218239834255,    -0.669993200277044,    -0.053756420596968 ]
    - [    -0.031808564397240,    -0.006295119373367,     0.091795278452091 ]
  - # (12, 37)
    - [    -0.169781605623890,     0.289300395749204,    -0.007789912293363 ]
    - [     0.585145214423031,    -0.704038785892900,     0.072456051336675 ]
    - [     0.014469400342026,     0.019093040446192,     0.092923746734716 ]
  - # (12, 38)
    - [     0.023879618433147,     0.018525861303429,    -0.009192469446808 ]
    - [     0.027831611968929,     0.003759857060636,    -0.012177263010903 ]
    - [     0.002768679743615,    -0.003394444275235,     0.008610447979125 ]
  - # (12, 39)
    - [    -0.115718249670287,     0.512456147317096,     0.009791809329993 ]
    - [     0.252251204312668,    -0.606974219114558,     0.003610188488017 ]
    - [     0.020305866916233,     0.065518407745639,     0.057823757751234 ]
  - # (12, 40)
    - [     0.017680445520630,     0.027825805815017,     0.005220251761982 ]
    - [     0.030054797758317,     0.008095665705295,     0.001939518366853 ]
    - [    -0.003124112579308,    -0.009016554539731,     0.009741519192146 ]
  - # (12, 41)
    - [    -0.919612392300301,    -0.125496106171688,     0.069339350094365 ]
    - [     0.155917409980203,     0.078787265623753,    -0.033867219326242 ]
    - [     0.017001323403479,    -0.019304213098205,     0.091274692244313 ]
  - # (12, 42)
    - [    -0.801261794681299,     0.151360429193507,     0.003899801281735 ]
    - [    -0.103591874259132,     0.098715692044982,    -0.005533832326585 ]
    - [     0.055544853915636,    -0.053022442911397,     0.060471066960292 ]
  - # (12, 43)
    - [    -0.012042895445916,    -0.011786478600130,    -0.000464525713531 ]
    - [    -0.011835263781589,     0.041286996511616,    -0.004271138896171 ]
    - [    -0.006281767624412,     0.007280100486900,     0.007424947533017 ]
  - # (12, 44)
    - [    -0.008310091940936,    -0.009928857922187,    -0.006300342025682 ]
    - [     0.000340166328437,     0.039993561650634,     0.013865665810622 ]
    - [    -0.003621689605390,    -0.000925876694560,     0.006051029632407 ]
  - # (12, 45)
    - [     5.928584025452747,     0.051047543086549,     0.123910374654935 ]
    - [     0.051047543086549,     5.997397411045645,    -0.070266140594509 ]
    - [     0.123910374654935,    -0.070266140594509,     7.764104369063623 ]
  - # (12, 46)
    - [    -0.183856707077452,     0.025103874808626,     0.004035253996951 ]
    - [     0.025103874808626,     0.015162966249993,    -0.012159860588635 ]
    - [     0.004035253996951,    -0.012159860588635,    -0.046942569011112 ]
  - # (12, 47)
    - [    -0.017591852976652,     0.080608939000654,     0.011944729520646 ]
    - [     0.080608939000654,    -0.167664472990193,     0.004586067852215 ]
    - [     0.011944729520646,     0.004586067852215,    -0.047746290210517 ]
  - # (12, 48)
    - [    -0.060813547656700,    -0.101653399343621,    -0.009370672141535 ]
    - [    -0.101653399343621,    -0.123648912369317,     0.001948533878344 ]
    - [    -0.009370672141535,     0.001948533878344,    -0.048209278244101 ]

==> 08-applied-many-times-TiSe2/phonopy-TiSe2-2x2.yaml <==
phonopy:
  version: 2.10.0
  frequency_unit_conversion_factor: 15.633302
  symmetry_tolerance: 1.00000e-05

physical_unit:
  atomic_mass: "AMU"

space_group:
  type: "P2/c"
  number: 13
  Hall_symbol: "-P 2yc"

supercell_matrix:
- [   2,   0,   0 ]
- [   0,   2,   0 ]
- [   0,   0,   1 ]

primitive_cell:
  lattice:
  - [     7.083678123780132,    -0.009919376621064,     0.000000000000000 ] # a
  - [    -3.550429494033616,     6.129685519115148,     0.000000000000000 ] # b
  - [     0.000000000000000,    -0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.007147322989918,  0.007147322989918,  0.500000000000000 ]
    mass: 47.867000
  - symbol: Ti # 2
    coordinates: [  0.492852677010082,  0.992852677010082,  0.500000000000000 ]
    mass: 47.867000
  - symbol: Ti # 3
    coordinates: [  0.992852677010082,  0.492852677010082,  0.500000000000000 ]
    mass: 47.867000
  - symbol: Ti # 4
    coordinates: [  0.507147322989919,  0.507147322989919,  0.500000000000000 ]
    mass: 47.867000
  - symbol: Se # 5
    coordinates: [  0.331368724496801,  0.164285348044516,  0.585821018557348 ]
    mass: 78.960000
  - symbol: Se # 6
    coordinates: [  0.835714651955485,  0.168631275503200,  0.585821018557348 ]
    mass: 78.960000
  - symbol: Se # 7
    coordinates: [  0.335714651955485,  0.668631275503200,  0.585821018557348 ]
    mass: 78.960000
  - symbol: Se # 8
    coordinates: [  0.831368724496802,  0.664285348044516,  0.585821018557348 ]
    mass: 78.960000
  - symbol: Se # 9
    coordinates: [  0.164285348044516,  0.331368724496801,  0.414178981442651 ]
    mass: 78.960000
  - symbol: Se # 10
    coordinates: [  0.668631275503200,  0.335714651955484,  0.414178981442651 ]
    mass: 78.960000
  - symbol: Se # 11
    coordinates: [  0.168631275503200,  0.835714651955484,  0.414178981442651 ]
    mass: 78.960000
  - symbol: Se # 12
    coordinates: [  0.664285348044517,  0.831368724496801,  0.414178981442651 ]
    mass: 78.960000
  reciprocal_lattice: # without 2pi
  - [     0.141284192963085,     0.081834470002188,    -0.000000000000000 ] # a*
  - [     0.000228633445588,     0.163272935260308,    -0.000000000000000 ] # b*
  - [     0.000000000000000,     0.000000000000000,     0.055232808744035 ] # c*

unit_cell:
  lattice:
  - [     7.083678123780132,    -0.009919376621064,     0.000000000000000 ] # a
  - [    -3.550429494033616,     6.129685519115148,     0.000000000000000 ] # b
  - [     0.000000000000000,    -0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.007147322989918,  0.007147322989918,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 2
    coordinates: [  0.492852677010082,  0.992852677010082,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 2
  - symbol: Ti # 3
    coordinates: [  0.992852677010082,  0.492852677010082,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 3
  - symbol: Ti # 4
    coordinates: [  0.507147322989919,  0.507147322989919,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 4
  - symbol: Se # 5
    coordinates: [  0.331368724496801,  0.164285348044516,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 5
  - symbol: Se # 6
    coordinates: [  0.835714651955485,  0.168631275503200,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 6
  - symbol: Se # 7
    coordinates: [  0.335714651955485,  0.668631275503200,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 7
  - symbol: Se # 8
    coordinates: [  0.831368724496802,  0.664285348044516,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 8
  - symbol: Se # 9
    coordinates: [  0.164285348044516,  0.331368724496801,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 9
  - symbol: Se # 10
    coordinates: [  0.668631275503200,  0.335714651955484,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 10
  - symbol: Se # 11
    coordinates: [  0.168631275503200,  0.835714651955484,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 11
  - symbol: Se # 12
    coordinates: [  0.664285348044517,  0.831368724496801,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 12

supercell:
  lattice:
  - [    14.167356247560264,    -0.019838753242128,     0.000000000000000 ] # a
  - [    -7.100858988067231,    12.259371038230295,     0.000000000000000 ] # b
  - [     0.000000000000000,    -0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.003573661494959,  0.003573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 2
    coordinates: [  0.503573661494959,  0.003573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 3
    coordinates: [  0.003573661494959,  0.503573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 4
    coordinates: [  0.503573661494959,  0.503573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 5
    coordinates: [  0.246426338505041,  0.496426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 6
    coordinates: [  0.746426338505041,  0.496426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 7
    coordinates: [  0.246426338505041,  0.996426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 8
    coordinates: [  0.746426338505041,  0.996426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 5
  - symbol: Ti # 9
    coordinates: [  0.496426338505041,  0.246426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 10
    coordinates: [  0.996426338505041,  0.246426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 11
    coordinates: [  0.496426338505041,  0.746426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 12
    coordinates: [  0.996426338505041,  0.746426338505041,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 9
  - symbol: Ti # 13
    coordinates: [  0.253573661494960,  0.253573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Ti # 14
    coordinates: [  0.753573661494960,  0.253573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Ti # 15
    coordinates: [  0.253573661494960,  0.753573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Ti # 16
    coordinates: [  0.753573661494960,  0.753573661494959,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 13
  - symbol: Se # 17
    coordinates: [  0.165684362248400,  0.082142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 18
    coordinates: [  0.665684362248400,  0.082142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 19
    coordinates: [  0.165684362248400,  0.582142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 20
    coordinates: [  0.665684362248400,  0.582142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 17
  - symbol: Se # 21
    coordinates: [  0.417857325977742,  0.084315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 22
    coordinates: [  0.917857325977742,  0.084315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 23
    coordinates: [  0.417857325977742,  0.584315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 24
    coordinates: [  0.917857325977742,  0.584315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 21
  - symbol: Se # 25
    coordinates: [  0.167857325977742,  0.334315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 26
    coordinates: [  0.667857325977742,  0.334315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 27
    coordinates: [  0.167857325977742,  0.834315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 28
    coordinates: [  0.667857325977742,  0.834315637751600,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 25
  - symbol: Se # 29
    coordinates: [  0.415684362248401,  0.332142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 30
    coordinates: [  0.915684362248401,  0.332142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 31
    coordinates: [  0.415684362248401,  0.832142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 32
    coordinates: [  0.915684362248401,  0.832142674022258,  0.585821018557348 ]
    mass: 78.960000
    reduced_to: 29
  - symbol: Se # 33
    coordinates: [  0.082142674022258,  0.165684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 34
    coordinates: [  0.582142674022258,  0.165684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 35
    coordinates: [  0.082142674022258,  0.665684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 36
    coordinates: [  0.582142674022258,  0.665684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 33
  - symbol: Se # 37
    coordinates: [  0.334315637751600,  0.167857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 38
    coordinates: [  0.834315637751600,  0.167857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 39
    coordinates: [  0.334315637751600,  0.667857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 40
    coordinates: [  0.834315637751600,  0.667857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 37
  - symbol: Se # 41
    coordinates: [  0.084315637751600,  0.417857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 42
    coordinates: [  0.584315637751600,  0.417857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 43
    coordinates: [  0.084315637751600,  0.917857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 44
    coordinates: [  0.584315637751600,  0.917857325977742,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 41
  - symbol: Se # 45
    coordinates: [  0.332142674022258,  0.415684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 45
  - symbol: Se # 46
    coordinates: [  0.832142674022258,  0.415684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 45
  - symbol: Se # 47
    coordinates: [  0.332142674022258,  0.915684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 45
  - symbol: Se # 48
    coordinates: [  0.832142674022258,  0.915684362248400,  0.414178981442651 ]
    mass: 78.960000
    reduced_to: 45

displacements:
- atom:    1
  displacement:
    [   0.0499999509780603, -0.0000700156523376,  0.0000000000000000 ]
  forces:
  - [  -0.3717397814270982, -0.0021073792179144, -0.0113429223217516 ]
  - [   0.0514555479365183,  0.0059275244596215, -0.0005480262447575 ]
  - [   0.0211095970276906, -0.0117781160722689, -0.0027619824115443 ]
  - [   0.0156149453674252,  0.0192896388934392,  0.0019516587468345 ]
  - [  -0.0101817306424337, -0.0041591157117216, -0.0001362534180720 ]
  - [  -0.0056689083489382, -0.0054213870359832,  0.0001822273110787 ]
  - [   0.1367758087788008, -0.0079704794880680,  0.0024665912789170 ]
  - [   0.0994590271839430, -0.0029030807250012, -0.0010942250563808 ]
  - [  -0.0180547927769522, -0.0084238464834686, -0.0036986340897643 ]
  - [  -0.0009118433512725, -0.0832106187916048,  0.0393843909098605 ]
  - [  -0.0127319452064611, -0.0091631094466297, -0.0021835408427595 ]
  - [  -0.0081500807501770, -0.0680646526417075,  0.0300930322101160 ]
  - [  -0.0058583691855197,  0.0725053614831482, -0.0365492676874222 ]
  - [  -0.0058073282270237,  0.0094184490233377,  0.0023591898289789 ]
  - [  -0.0066438935643971,  0.0064896686948507,  0.0030463365438200 ]
  - [  -0.0054449789667796,  0.0705446214537241, -0.0361187371369767 ]
  - [   0.0702785918712449,  0.0219754380215965,  0.0993306379617823 ]
  - [  -0.0241350920823242, -0.0062762800343066,  0.0016763930934404 ]
  - [   0.0042190424146235, -0.0078699900820279,  0.0007731302905684 ]
  - [   0.0000683084751838, -0.0172544947407649,  0.0024340914569829 ]
  - [  -0.0223807003867583, -0.0038011504601424,  0.0025597830911106 ]
  - [   0.0411590118207214, -0.0026284031772632, -0.0677088832189324 ]
  - [   0.0065479324509516, -0.0009458757780410,  0.0019387800781895 ]
  - [  -0.0005335275405345,  0.0131938616394342,  0.0000655411651353 ]
  - [   0.0209229098041947, -0.0036820174811951,  0.0024527187113856 ]
  - [   0.0148186027664265, -0.0004186238627743,  0.0012396449392179 ]
  - [   0.0198610907870313,  0.0007806831822451, -0.0000524498896942 ]
  - [   0.0173467508369111, -0.0031072351188150,  0.0023843213417271 ]
  - [   0.0043342735145827, -0.0147291211090377,  0.0036252418211507 ]
  - [  -0.0004149586252402,  0.0054680147111335, -0.0010118536596878 ]
  - [   0.0076634827957363, -0.0057283936615086,  0.0015508524575938 ]
  - [   0.0289733704709206,  0.0026477900739896,  0.0022002865854119 ]
  - [   0.0157522701196241, -0.0008662826891950,  0.0017075082696785 ]
  - [  -0.0042194140032220,  0.0015769639876805, -0.0011430809813260 ]
  - [  -0.0119584885296816,  0.0135990993110096, -0.0008761625627406 ]
  - [  -0.0108246838224888, -0.0074438261029144, -0.0007306887035086 ]
  - [   0.0094655337327504,  0.0056787684857011,  0.0017993691219959 ]
  - [   0.0041330222607362,  0.0047434276730399, -0.0028407711250028 ]
  - [   0.0007372118155962,  0.0048675266987931, -0.0011404561103661 ]
  - [   0.0064250657529195,  0.0059431057706744, -0.0018757237382259 ]
  - [  -0.0121029180044607,  0.0223248322819420, -0.0013397653998550 ]
  - [  -0.0058501869142402,  0.0081570822924198, -0.0007180122934640 ]
  - [   0.0308954367049781, -0.0143474022071311, -0.0767546802897757 ]
  - [  -0.0355464344864891,  0.0061409795829202, -0.0011118286464522 ]
  - [  -0.0123737802355662, -0.0136193332269323, -0.0008578870370357 ]
  - [  -0.0094215710372722, -0.0004744105061798, -0.0022116420696247 ]
  - [  -0.0386308705598440,  0.0034249254170410, -0.0034661210040722 ]
  - [   0.0115694439856642,  0.0016968627148553,  0.0530518687242168 ]
- atom:    1
  displacement:
    [  -0.0499999509780603,  0.0000700156523376,  0.0000000000000000 ]
  forces:
  - [   0.3688236197637139,  0.0111009427271652,  0.0029068141228355 ]
  - [  -0.0437281253325744,  0.0083117718132356,  0.0004560380648147 ]
  - [  -0.0131381186396546,  0.0259665295716722,  0.0028117281766957 ]
  - [  -0.0082652668287499, -0.0058277811550216, -0.0021512510415910 ]
  - [   0.0024383566393477, -0.0093329936793877, -0.0002662843563652 ]
  - [  -0.0022199772645044, -0.0093858200766157,  0.0000557961236369 ]
  - [  -0.1337554910399651, -0.0060657684571345, -0.0023175322867299 ]
  - [  -0.1170143383792437, -0.0112868631083368,  0.0011739612794372 ]
  - [   0.0090411960168161, -0.0052072341051589,  0.0035448776990811 ]
  - [  -0.0067081954575755,  0.0719422858365231, -0.0410418747166416 ]
  - [   0.0051820866246026, -0.0047020058821565,  0.0024910397406532 ]
  - [  -0.0002733547279311,  0.0532790819223951, -0.0292664308707901 ]
  - [   0.0126818563348140, -0.0580164161575517,  0.0351891996088119 ]
  - [   0.0151111990287136,  0.0044739155444419, -0.0026281839871715 ]
  - [   0.0142836622403771,  0.0075618249315315, -0.0027899489815440 ]
  - [   0.0130645783810758, -0.0600374756819710,  0.0368581868493638 ]
  - [  -0.0465280626710521, -0.0244067292929975, -0.0814640616169457 ]
  - [   0.0351538924350209, -0.0063928304770576,  0.0011459522957846 ]
  - [   0.0056724164398839, -0.0051717434982753,  0.0017455906335878 ]
  - [   0.0103016411151135,  0.0056626606188160,  0.0001443991967203 ]
  - [   0.0375176235947770,  0.0013887084782966,  0.0006278843312340 ]
  - [  -0.0359027827374683,  0.0073582825547357,  0.0826708672212499 ]
  - [   0.0093722550580955, -0.0013259169543616,  0.0005643606427942 ]
  - [   0.0164061065701477, -0.0152898889191887,  0.0022263964939430 ]
  - [  -0.0053185651277221,  0.0010444693169534,  0.0007962028533077 ]
  - [   0.0010418173196248, -0.0011424648209646,  0.0010876979330830 ]
  - [  -0.0027177724789128, -0.0035636549311779,  0.0026324778927842 ]
  - [  -0.0024505892256558,  0.0007019190941029, -0.0000447105639697 ]
  - [   0.0064329305582662,  0.0025770953972358, -0.0012659032243678 ]
  - [   0.0098286947512618, -0.0180690824841500,  0.0034605302436697 ]
  - [   0.0022414954914768, -0.0070165917147994,  0.0010480496979318 ]
  - [  -0.0178682135772869, -0.0110851292537883, -0.0024977428017577 ]
  - [  -0.0303427928324786, -0.0003196458651764,  0.0008031375522670 ]
  - [  -0.0117256698268899,  0.0002020628505748, -0.0013650382546883 ]
  - [  -0.0035127614986440, -0.0119426553188331, -0.0015749747120367 ]
  - [  -0.0049270211662036,  0.0096494723135175, -0.0016200735767545 ]
  - [  -0.0180338402229733,  0.0075815204537754, -0.0043893325065257 ]
  - [  -0.0152337484048500,  0.0084753686140977,  0.0005433509751077 ]
  - [  -0.0105873525461882,  0.0075153372869919, -0.0012265631745106 ]
  - [  -0.0165216131983434,  0.0073145837516204, -0.0011975504265817 ]
  - [   0.0024911929366463, -0.0101670245677930, -0.0011754187722230 ]
  - [  -0.0037382659200395,  0.0047705547599173, -0.0018439366887585 ]
  - [  -0.0298593932792993,  0.0189312689617004,  0.0626814460418289 ]
  - [   0.0269400443209522,  0.0065788540360770, -0.0017661657947103 ]
  - [  -0.0033504069875351,  0.0162381859431431, -0.0011895549391082 ]
  - [  -0.0067065505772037,  0.0028014340191333, -0.0002971368048224 ]
  - [   0.0218269050058941, -0.0011916011254204,  0.0002802600408347 ]
  - [  -0.0354253006776761, -0.0044808132703357, -0.0645665756128645 ]
- atom:    1
  displacement:
    [   0.0000000000000000, -0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0067129157606364,  0.0051491728035901, -0.3595766078151257 ]
  - [   0.0034512927288051,  0.0101754620418500,  0.0044828103741975 ]
  - [   0.0014346508003363,  0.0060830302920835,  0.0044857097102192 ]
  - [   0.0060035216497997,  0.0056309730214045,  0.0026765578555521 ]
  - [  -0.0039849127654568, -0.0026579463233234,  0.0051389509539084 ]
  - [  -0.0040702467183229, -0.0044595401313355,  0.0019364776466120 ]
  - [  -0.0015427792928428, -0.0520690750190590, -0.0498556403870157 ]
  - [  -0.0062664301500746, -0.0420298145317911, -0.0399819577198464 ]
  - [  -0.0075941777760171, -0.0091668180915473,  0.0053266521060832 ]
  - [   0.0362030854344641,  0.0137267639353807, -0.0500965113395961 ]
  - [  -0.0065201227272388, -0.0086055297663981,  0.0019347437770089 ]
  - [   0.0261628754772861,  0.0105664319444500, -0.0399985473517136 ]
  - [  -0.0321323293678187,  0.0286055830512160, -0.0476846920965370 ]
  - [   0.0070014458203643,  0.0061331669163507,  0.0035882403739565 ]
  - [   0.0068244324470722,  0.0052332328472575,  0.0035198737148096 ]
  - [  -0.0323431214298957,  0.0268585197774876, -0.0476892111657220 ]
  - [   0.0841827652605644,  0.0387986021596775,  0.1178512482669467 ]
  - [   0.0029633305729234, -0.0069011963736489,  0.0007329288754682 ]
  - [   0.0051274804330815, -0.0059194359802587,  0.0002637156408434 ]
  - [   0.0040400229237966, -0.0071944571066973,  0.0013668799188127 ]
  - [   0.0117263504566781, -0.0001184207732286,  0.0006916492170609 ]
  - [  -0.0536665679779574,  0.0242647602323351,  0.0954767532240908 ]
  - [   0.0077499727199608, -0.0002022019280471,  0.0003839925439028 ]
  - [   0.0097820083209316, -0.0029336360721694,  0.0020322802250065 ]
  - [   0.0075259637993842,  0.0033844992289998,  0.0068329472537264 ]
  - [   0.0084450746820089, -0.0004389765398491,  0.0007302719136307 ]
  - [   0.0098598056139664, -0.0021107513047868,  0.0078318093692161 ]
  - [   0.0068429971987107, -0.0025522970212822,  0.0085602260995575 ]
  - [   0.0080156408191016, -0.0037711400125358,  0.0029181971717149 ]
  - [   0.0022873419212025, -0.0031073168270607,  0.0017979577370975 ]
  - [   0.0053040281235489, -0.0067613935833933, -0.0000435890339125 ]
  - [   0.0082392913226171, -0.0526689688106001,  0.0806786053032178 ]
  - [  -0.0075914241200072, -0.0738591512700281,  0.1072706458680293 ]
  - [  -0.0084545270733961,  0.0004454683524777, -0.0021635692652548 ]
  - [  -0.0090182943980727,  0.0029914838700265, -0.0012436934056156 ]
  - [  -0.0072658495888624,  0.0027043405073426, -0.0007856110789142 ]
  - [  -0.0091143285024389,  0.0043927799469557,  0.0051008816095532 ]
  - [  -0.0029307267798283,  0.0052551636371357,  0.0060853362295615 ]
  - [  -0.0052341845527511,  0.0057072612223215, -0.0016138956040078 ]
  - [  -0.0041993081475042,  0.0082354431810614,  0.0067144249821696 ]
  - [  -0.0039977517317772,  0.0027639976585553, -0.0012109948478048 ]
  - [  -0.0057078525049618,  0.0062031626913440, -0.0020456337571237 ]
  - [  -0.0473259038379162,  0.0411210334462273,  0.0862621223603905 ]
  - [  -0.0020039476285448,  0.0060700925443855,  0.0001063398491067 ]
  - [  -0.0084058839469032, -0.0027801965127688,  0.0011314001038531 ]
  - [  -0.0074777361249433,  0.0006667823927006, -0.0024491563819243 ]
  - [  -0.0121531613137817,  0.0015901024076599, -0.0001249820626639 ]
  - [   0.0265411056913459,  0.0175509538695325,  0.0726536630374735 ]
- atom:    1
  displacement:
    [  -0.0000000000000000,  0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0077326650697331, -0.0031137993135690,  0.3596844681887192 ]
  - [   0.0045222895219000,  0.0043242092463300, -0.0043890864311938 ]
  - [   0.0070200793873755,  0.0081122172039531, -0.0043759029433758 ]
  - [   0.0019364039165144,  0.0080193088829190, -0.0025494711595895 ]
  - [  -0.0041450170168762, -0.0111693327468752, -0.0053312555627538 ]
  - [  -0.0041968934398084, -0.0099550882695736, -0.0019328876556224 ]
  - [  -0.0062196945871977,  0.0381639503491992,  0.0500108259014953 ]
  - [  -0.0039270144918201,  0.0278982573169413,  0.0399150100401202 ]
  - [  -0.0002952161538313, -0.0047749379868563, -0.0051434425235845 ]
  - [  -0.0442590494502615, -0.0273483681437150,  0.0497377751441798 ]
  - [  -0.0018275753243253, -0.0057513753169120, -0.0019348664794831 ]
  - [  -0.0332084425066655, -0.0264187280613617,  0.0398756815908910 ]
  - [   0.0407636369048695, -0.0134946994016316,  0.0475910080834016 ]
  - [   0.0011135174763731,  0.0085192348551219, -0.0034752051007865 ]
  - [   0.0018145703887734,  0.0091314898090760, -0.0035452843612681 ]
  - [   0.0393649044824384, -0.0145508181612312,  0.0476008888980697 ]
  - [  -0.0601875563832663, -0.0435336931164166, -0.1071503704823201 ]
  - [   0.0070090571267194, -0.0062984711748383,  0.0012252665233612 ]
  - [   0.0045529886077389, -0.0070652648999040,  0.0021698627436852 ]
  - [   0.0058924749136014, -0.0050412574768290,  0.0007552879295732 ]
  - [   0.0045072525046286, -0.0020832414566665,  0.0011961127513015 ]
  - [   0.0594006171684933, -0.0205119086298870, -0.0862234893581715 ]
  - [   0.0082727220045265, -0.0018423587639556,  0.0020652858234971 ]
  - [   0.0063184664845683,  0.0011919077437081, -0.0001291526959259 ]
  - [   0.0083506806738752, -0.0057419597096708, -0.0051476111898981 ]
  - [   0.0075557111575101, -0.0016748437146843,  0.0016089917628864 ]
  - [   0.0059772594870253,  0.0001001212133946, -0.0061409039419768 ]
  - [   0.0092648741590872,  0.0005039650999745, -0.0067581450778650 ]
  - [   0.0018251104363527, -0.0085799808420253, -0.0011605284996245 ]
  - [   0.0074074676974066, -0.0096833880896779,  0.0001028613615936 ]
  - [   0.0042770905574880, -0.0061196685115049,  0.0024518066142450 ]
  - [   0.0019302738408133,  0.0317003174644176, -0.0724790286222968 ]
  - [  -0.0084871363975293,  0.0922310607075660, -0.1176486739020204 ]
  - [  -0.0077199963004886,  0.0015053319638801, -0.0002696347763825 ]
  - [  -0.0075046305102058, -0.0008267186928903, -0.0007595774002011 ]
  - [  -0.0082153613671968, -0.0000139869646033, -0.0014007486218918 ]
  - [  -0.0007972810638836,  0.0082483015075019, -0.0068870306313264 ]
  - [  -0.0067672096540726,  0.0075189694417945, -0.0078875371778354 ]
  - [  -0.0046028383072416,  0.0071152093719808, -0.0007492765477429 ]
  - [  -0.0056265973370640,  0.0046257345162023, -0.0085992851767790 ]
  - [  -0.0059000210793765,  0.0099966940437534, -0.0007210623887231 ]
  - [  -0.0040067641548870,  0.0066189335859591, -0.0003847421250084 ]
  - [   0.0479475329789397, -0.0344230217052640, -0.0954244820667799 ]
  - [  -0.0073451202740093,  0.0070234389935907, -0.0020551661089540 ]
  - [  -0.0073369948187747,  0.0049802828017509, -0.0029654382403498 ]
  - [  -0.0085550946522856,  0.0012610152038330,  0.0000286496066117 ]
  - [  -0.0038801147731580,  0.0004547285309804, -0.0018250837993868 ]
  - [  -0.0497460269025262, -0.0192277687032853, -0.0805754119145141 ]
- atom:   17
  displacement:
    [   0.0499999509780603, -0.0000700156523376,  0.0000000000000000 ]
  forces:
  - [   0.0556760578959355,  0.0212731293737641,  0.0623148628119172 ]
  - [  -0.0258184490856020,  0.0049754013044605, -0.0022074283434460 ]
  - [   0.0033769517078479,  0.0051841758895178,  0.0003676543953585 ]
  - [  -0.0007918773178209, -0.0025780596119905, -0.0008913560615099 ]
  - [  -0.0118103144246323,  0.0039651630808734,  0.0009872493140442 ]
  - [  -0.0051748100565441, -0.0067474068924433, -0.0008553483361311 ]
  - [   0.0310058134842537, -0.0214052153742941, -0.0550434837455220 ]
  - [  -0.0353623986112434, -0.0061949373924539,  0.0024751105279922 ]
  - [   0.0101957796812092, -0.0089314983299794, -0.0044349512855972 ]
  - [   0.0052232245494307, -0.0058034666671352,  0.0016520147041753 ]
  - [   0.0015822212576598, -0.0074905657674060, -0.0003077422787892 ]
  - [   0.0075660717434709, -0.0080430545499127,  0.0006870076257095 ]
  - [   0.0270529510922118,  0.0105739117999919,  0.0026633902392465 ]
  - [   0.0067720920385100,  0.0078858342809261,  0.0005799292412195 ]
  - [  -0.0012426214977970,  0.0244202905924793, -0.0025329043975451 ]
  - [   0.0029962908682562, -0.0059018836515303,  0.0031419524191128 ]
  - [  -0.2971527711470464, -0.0060811307141564, -0.0053172741191520 ]
  - [   0.0179989646173543, -0.0063800241345794,  0.0012586135839870 ]
  - [   0.0079359332494211, -0.0115874258067404,  0.0006914689298679 ]
  - [   0.0064265189406249, -0.0035645890966263,  0.0014978376194792 ]
  - [   0.0544005421994361,  0.0072465850308413, -0.0009742039258057 ]
  - [   0.0544374330945341, -0.0077557110895169,  0.0044374312545243 ]
  - [   0.0092381178821558, -0.0007319379588940,  0.0012330549367254 ]
  - [   0.0089545831861063, -0.0004778592633528,  0.0013020853047775 ]
  - [   0.0148172261374059, -0.0152113460878573, -0.0007295686861496 ]
  - [   0.0057773912129297, -0.0027590144582996,  0.0015462301991971 ]
  - [   0.0172170351409597, -0.0318641937602944, -0.0003556750042500 ]
  - [   0.0057995135010284, -0.0022554950787860,  0.0009733619015908 ]
  - [   0.0099841243712892,  0.0074804896026404,  0.0016840742197706 ]
  - [   0.0027359053979508, -0.0049119288081196,  0.0008683213296910 ]
  - [   0.0027594989315003, -0.0045298619871005,  0.0012584423154286 ]
  - [   0.0100016194594734,  0.0194999608063270,  0.0014425578324734 ]
  - [  -0.0000287205410954, -0.0098526674016188,  0.0205427266677428 ]
  - [  -0.0099231108394104,  0.0021326115044916, -0.0006597359556503 ]
  - [  -0.0110921989196041,  0.0014618402204469, -0.0013635535235751 ]
  - [  -0.0064531640897182,  0.0064839379793736, -0.0014848113925036 ]
  - [   0.0052988845848176,  0.0156177600351625, -0.0207754019240412 ]
  - [  -0.0053517684742109,  0.0054195826372636, -0.0017974949822396 ]
  - [  -0.0020468055550814, -0.0001746279105934, -0.0006787524600828 ]
  - [  -0.0076140758208144,  0.0060738088970639, -0.0013762591774551 ]
  - [  -0.0041272765208063,  0.0061346067534178, -0.0016922490274514 ]
  - [  -0.0048069596368310,  0.0081898251543410, -0.0005459242494825 ]
  - [  -0.0106748654201683,  0.0071476240389130, -0.0018386156764348 ]
  - [   0.0116417591454029,  0.0066724839038136, -0.0012619294808864 ]
  - [  -0.0020482584546106,  0.0005849825642255, -0.0021148906115707 ]
  - [  -0.0060982708258796,  0.0010643667876336, -0.0009800808055868 ]
  - [   0.0262316610209165, -0.0154901187794701, -0.0108606011861686 ]
  - [   0.0245145508468239,  0.0172356483351830,  0.0074748592629956 ]
- atom:   17
  displacement:
    [  -0.0499999509780603,  0.0000700156523376,  0.0000000000000000 ]
  forces:
  - [  -0.0604899019441202, -0.0192053014839112, -0.0812926129196799 ]
  - [   0.0336951348269146,  0.0088712316335601,  0.0019113083037758 ]
  - [   0.0048771560085791,  0.0089517887186371, -0.0002482485363570 ]
  - [   0.0093554060899303,  0.0170801656187737,  0.0009572199842545 ]
  - [   0.0028383903841703, -0.0170835548617391, -0.0009558872708257 ]
  - [  -0.0030180135270253, -0.0074284067848826,  0.0008415342568050 ]
  - [  -0.0290577189557174, -0.0021228932116346,  0.0403085781111460 ]
  - [   0.0274262639402653, -0.0082465148235802, -0.0028857619796071 ]
  - [  -0.0174441389781490, -0.0049859625065534,  0.0038521856968909 ]
  - [  -0.0141977856140634, -0.0081980807359179, -0.0021147961485882 ]
  - [  -0.0097059871983490, -0.0067567605303268,  0.0003076415350021 ]
  - [  -0.0154804581685578, -0.0060167446829134, -0.0007282795643084 ]
  - [  -0.0197298436335122,  0.0045807675569012, -0.0037163213677418 ]
  - [   0.0014408974825934,  0.0063559406310974, -0.0004820197539775 ]
  - [   0.0089918720348542, -0.0095547079404924,  0.0026487741290106 ]
  - [   0.0050930802920040,  0.0200295552043404, -0.0030396374415342 ]
  - [   0.3096568014989065,  0.0142912151620142,  0.0412072724240856 ]
  - [  -0.0082008513299121, -0.0062278798194998,  0.0013718390583491 ]
  - [   0.0020276405954712, -0.0016371375134556,  0.0017197079167137 ]
  - [   0.0032602311998478, -0.0093731891012686,  0.0009394353036131 ]
  - [  -0.0345536468378973, -0.0085662693634707,  0.0038592741675462 ]
  - [  -0.0427236059781036,  0.0065585682527515, -0.0013330560037391 ]
  - [   0.0067897582957775, -0.0013892387995527,  0.0011920227285889 ]
  - [   0.0070868608041133, -0.0016530435632890,  0.0010912506917945 ]
  - [   0.0015879079563635,  0.0127969483190550,  0.0032589651870822 ]
  - [   0.0102193970369652,  0.0005765370251289,  0.0007492662863824 ]
  - [  -0.0007803137378194,  0.0283270306957217,  0.0027130966333077 ]
  - [   0.0102407643630861,  0.0001838757460805,  0.0012879295949464 ]
  - [  -0.0003759578618802, -0.0200951164600226,  0.0011122362025177 ]
  - [   0.0069996813016406, -0.0079235397678747,  0.0014699904992748 ]
  - [   0.0069847046123692, -0.0081882428951055,  0.0010448859241105 ]
  - [  -0.0003703820823118, -0.0329495045894122,  0.0011587477469777 ]
  - [  -0.0154958552011412,  0.0122800722273912, -0.0232609553897586 ]
  - [  -0.0062064344867034, -0.0000607496596683, -0.0016714984481415 ]
  - [  -0.0049376907492014,  0.0006806257305632, -0.0009524116380673 ]
  - [  -0.0095421601658681, -0.0042672367375571, -0.0008690062944074 ]
  - [  -0.0151679851916837, -0.0026964204337574,  0.0177527279886018 ]
  - [  -0.0043508452257911,  0.0073542353366536, -0.0005940568510012 ]
  - [  -0.0075262200649540,  0.0126522589038738, -0.0017330233865898 ]
  - [  -0.0021818806778043,  0.0066730382385386, -0.0010008925967136 ]
  - [  -0.0055246311912946,  0.0066748673650886, -0.0005857894345312 ]
  - [  -0.0051197033976217,  0.0045587770831733, -0.0018038777600877 ]
  - [   0.0007636706030631,  0.0058912694520272, -0.0004793334125460 ]
  - [  -0.0214177079787134,  0.0061939189710762, -0.0008971578584497 ]
  - [  -0.0134782068174101, -0.0002162026959679,  0.0005571344981589 ]
  - [  -0.0099027010990692,  0.0009688822195436, -0.0014653570197777 ]
  - [  -0.0413241683626508,  0.0172235378617928,  0.0084782746442152 ]
  - [  -0.0410308228695893, -0.0149124089919297, -0.0096813184367208 ]
- atom:   17
  displacement:
    [  -0.0250606108226171,  0.0432662199088079,  0.0000000000000000 ]
  forces:
  - [  -0.0051913460185233,  0.0279931356829500, -0.0006772238757835 ]
  - [   0.0190404472800454,  0.0109034297183858,  0.0008095444474127 ]
  - [   0.0034079447937856,  0.0110034350802294,  0.0004235341030760 ]
  - [  -0.0033810391971136, -0.0009414353794027, -0.0003896577906148 ]
  - [   0.0139799832820843, -0.0317169085521589, -0.0038781339280940 ]
  - [  -0.0020576573419920, -0.0075750927253710,  0.0002396576876070 ]
  - [  -0.0261880164895847,  0.0181965833081195,  0.0487134380467310 ]
  - [   0.0110865778656210, -0.0079625144939270, -0.0017258569702646 ]
  - [  -0.0119994045666243,  0.0036875638500641,  0.0004672960636241 ]
  - [  -0.0110638190213681,  0.0025632920219521, -0.0021765695338481 ]
  - [  -0.0081104116248175, -0.0014869557305502, -0.0004796188800283 ]
  - [  -0.0103080383880761,  0.0001405217320621,  0.0009486909377192 ]
  - [  -0.0000361484200302,  0.0362569089808792, -0.0440153472810473 ]
  - [   0.0033166364964095,  0.0051375053654714, -0.0005423780250737 ]
  - [   0.0168228945253178, -0.0201781344595571,  0.0039877650128034 ]
  - [  -0.0032010025058361, -0.0026688252632262,  0.0006303576117790 ]
  - [   0.1385638756744630, -0.2457139277244879, -0.0007348387193467 ]
  - [  -0.0016022089936563, -0.0057144194028437,  0.0017646293191034 ]
  - [  -0.0010326651531768,  0.0021504282039948,  0.0006731712761390 ]
  - [   0.0067442132131122, -0.0014128359408126,  0.0002227825285094 ]
  - [  -0.0185619232181607, -0.0087961491965791,  0.0040688615954419 ]
  - [  -0.0101137768565801, -0.0010716629519006,  0.0010271623291907 ]
  - [   0.0078991781414856, -0.0036490200995644,  0.0015961199466976 ]
  - [   0.0081698689620967, -0.0034552087797516,  0.0010434660594077 ]
  - [  -0.0201206512765629,  0.0361755203462992,  0.0024080718667355 ]
  - [   0.0079380158152031,  0.0003928582667449,  0.0012199718739518 ]
  - [  -0.0091117364994518,  0.0426229083643138,  0.0010004144632371 ]
  - [   0.0082541751437251,  0.0002216376042433,  0.0014173104665386 ]
  - [   0.0255661878279816,  0.0142132329061068, -0.0025904206183474 ]
  - [   0.0076197392777726, -0.0081247079227884,  0.0017110525893500 ]
  - [   0.0072044284391882, -0.0082891034996069,  0.0011395092745813 ]
  - [   0.0140585674381672,  0.0076211483893403,  0.0002053832251286 ]
  - [  -0.0191540332129814,  0.0033321287845528, -0.0203803642730343 ]
  - [  -0.0059603980878299, -0.0013631781448442, -0.0014288873703595 ]
  - [  -0.0059689278041189,  0.0000990952760016, -0.0013752500219240 ]
  - [  -0.0039337102357513,  0.0053173672450023, -0.0011696072652578 ]
  - [  -0.0021586740939332,  0.0040425007971860, -0.0019369878748049 ]
  - [  -0.0053256731499679,  0.0063126638662783, -0.0010733522544916 ]
  - [  -0.0117492282854372,  0.0193467406749612, -0.0013028229084446 ]
  - [  -0.0037531985666969,  0.0070055724329470, -0.0016454184832008 ]
  - [  -0.0054530041601064,  0.0039026482819483, -0.0005763805800476 ]
  - [  -0.0034106512217548,  0.0039641993414700, -0.0010873422007092 ]
  - [  -0.0017965980066990,  0.0175166491243240,  0.0204188582229120 ]
  - [  -0.0128848546054331,  0.0051816534970694, -0.0009979271334961 ]
  - [  -0.0148861354422704,  0.0355485769056569, -0.0120724640505181 ]
  - [  -0.0094520075382149,  0.0024607786933778, -0.0012430172546374 ]
  - [  -0.0377083646380703,  0.0224068170297883,  0.0082402058507678 ]
  - [  -0.0139974295556387,  0.0044025784956516, -0.0008773875050702 ]
- atom:   17
  displacement:
    [   0.0250606108226171, -0.0432662199088079,  0.0000000000000000 ]
  forces:
  - [   0.0134739147581306, -0.0146365913104284,  0.0006782654473810 ]
  - [  -0.0109640001415445,  0.0032794274230088, -0.0007558806719081 ]
  - [   0.0049409187377423,  0.0032709693719462, -0.0002466941450210 ]
  - [   0.0114156430202962,  0.0144205551425895,  0.0005993582999275 ]
  - [  -0.0215379470716379,  0.0172756007193926,  0.0034076059876963 ]
  - [  -0.0060110545262239, -0.0065592863479988, -0.0002462363523256 ]
  - [   0.0322838575273104, -0.0363019445186771, -0.0644000111022446 ]
  - [  -0.0199728253119972, -0.0062484635083122,  0.0017595318568677 ]
  - [   0.0035735483958523, -0.0177359216941371, -0.0003542017189810 ]
  - [   0.0018990066968739, -0.0161602028256889,  0.0016855588246685 ]
  - [  -0.0001583482347952, -0.0127553307393984,  0.0004459715528865 ]
  - [   0.0024552997591134, -0.0153413017212914, -0.0014594079368721 ]
  - [   0.0110595024038528, -0.0106592207739143,  0.0316202843855808 ]
  - [   0.0048549781008460,  0.0091713718661013,  0.0005627280902354 ]
  - [  -0.0087526249713170,  0.0351491120603882, -0.0043841735929073 ]
  - [   0.0108211363999614,  0.0157444802846809, -0.0004422927944667 ]
  - [  -0.1471335774196553,  0.2248752837345365,  0.0301897139054656 ]
  - [   0.0115929858015333, -0.0071256534422284,  0.0006693591939622 ]
  - [   0.0105144306303734, -0.0151976538990856,  0.0019087525402612 ]
  - [   0.0032221176364244, -0.0109697384270479,  0.0020867342979764 ]
  - [   0.0352265155610323,  0.0070295494903869, -0.0015733214271049 ]
  - [   0.0259317817164009, -0.0011751506892701,  0.0015991482206916 ]
  - [   0.0080161569533621,  0.0015500289157358,  0.0006317872061150 ]
  - [   0.0078428616570220,  0.0014190295217187,  0.0012597950126172 ]
  - [   0.0335289963703493, -0.0352804544590999,  0.0007596447472733 ]
  - [   0.0080639664140431, -0.0024377130873934,  0.0011072384918051 ]
  - [   0.0266206522611237, -0.0489673426868542,  0.0021148360823093 ]
  - [   0.0078823972237957, -0.0022086824209347,  0.0010197884784589 ]
  - [  -0.0146922897183426, -0.0259724145843374,  0.0048483109668758 ]
  - [   0.0023233597228234, -0.0046865699039042,  0.0006002955595674 ]
  - [   0.0025084374038871, -0.0045176697903891,  0.0011586722556721 ]
  - [  -0.0044884388445947, -0.0200171297322571,  0.0022962136093519 ]
  - [   0.0033107300546012, -0.0015855908867615,  0.0175140681990391 ]
  - [  -0.0100596971687599,  0.0033523549868652, -0.0009375465300505 ]
  - [  -0.0100624430130062,  0.0020854739977746, -0.0009865382995616 ]
  - [  -0.0118305915736736, -0.0027944002175091, -0.0011657018822463 ]
  - [  -0.0077611763817513,  0.0085660884489620, -0.0004894489169502 ]
  - [  -0.0041900577198456,  0.0064451167049932, -0.0012466661247221 ]
  - [   0.0020713164143252, -0.0065532526219800, -0.0008250598509407 ]
  - [  -0.0060161422453976,  0.0059143752710669, -0.0006318426153161 ]
  - [  -0.0042961821075555,  0.0089052592351988, -0.0017264383530646 ]
  - [  -0.0063999598596315,  0.0088658712851109, -0.0012558234346762 ]
  - [  -0.0085107404990126, -0.0044531466387171, -0.0232046522256683 ]
  - [   0.0032619084717987,  0.0076572558102467, -0.0013291313760526 ]
  - [  -0.0011982010665273, -0.0322712682628515,  0.0098518733834036 ]
  - [  -0.0066063790319866, -0.0003874109276693, -0.0011747417029036 ]
  - [   0.0223191731028354, -0.0210275267672995, -0.0105945079030068 ]
  - [  -0.0003729162884545, -0.0009501713852671, -0.0009452176390988 ]
- atom:   17
  displacement:
    [   0.0000000000000000, -0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0852463445467402,  0.0535884648773763,  0.1088231935788216 ]
  - [   0.0042363980286309,  0.0068522583791784, -0.0001765595572383 ]
  - [   0.0035641010240973,  0.0066587788729668, -0.0010044384418679 ]
  - [   0.0051360782804045,  0.0070181067453897,  0.0003560800960231 ]
  - [  -0.0041339155088167, -0.0081762866492773, -0.0002203187645346 ]
  - [  -0.0035274846547618, -0.0074483737098686, -0.0009072761434104 ]
  - [  -0.0662805079942720,  0.0349087394999142,  0.0879066739261779 ]
  - [  -0.0038237506746124, -0.0055016422661779,  0.0011200278174934 ]
  - [  -0.0009275705493943, -0.0061388306263229,  0.0060430390245068 ]
  - [  -0.0056967399688225, -0.0064482085474619,  0.0069395986327616 ]
  - [  -0.0039717083564016, -0.0070777456948812, -0.0003736355392077 ]
  - [  -0.0043652353698520, -0.0085576474698037,  0.0076248464903910 ]
  - [   0.0062379765976066, -0.0524174924970962,  0.0740807042201384 ]
  - [   0.0043305139515470,  0.0082155728718754, -0.0012826557767782 ]
  - [   0.0018880269327454,  0.0077437623695151,  0.0009054504095861 ]
  - [   0.0065066720450850,  0.0080224798000528,  0.0021035258900011 ]
  - [  -0.0168208688122288, -0.0350799308142788, -0.3796804618479002 ]
  - [   0.0048421745050616, -0.0058125637374815,  0.0036905441485726 ]
  - [   0.0043258494933687, -0.0074194425267652,  0.0032476112653978 ]
  - [   0.0052064863755214, -0.0072757944597707,  0.0033436438930480 ]
  - [   0.0070039919413579,  0.0008091974180027, -0.0016548397625912 ]
  - [   0.0088216691924536,  0.0009698285833942, -0.0027634640255386 ]
  - [   0.0079392359162167, -0.0016277066540881,  0.0006757506284013 ]
  - [   0.0078303353698546, -0.0009211496311079,  0.0005124562441293 ]
  - [   0.0052572925843114, -0.0000467800419374, -0.0016577633680114 ]
  - [   0.0073828060350287, -0.0014113126294251,  0.0007472985534862 ]
  - [   0.0078775515177011, -0.0037530205436965, -0.0026424728008436 ]
  - [   0.0081585252657025, -0.0010421126930649,  0.0004896014113344 ]
  - [   0.0049186207075262, -0.0077560956154411, -0.0026773339728759 ]
  - [   0.0050756462760508, -0.0064644580573438,  0.0009992173438920 ]
  - [   0.0044916050013728, -0.0059447700547659,  0.0009648733827413 ]
  - [   0.0054678091387880, -0.0101936319551778, -0.0026243586876317 ]
  - [   0.0105027370857998, -0.0128571936599855,  0.0238237444190869 ]
  - [  -0.0078293801197387,  0.0013490334712979, -0.0020974918800704 ]
  - [  -0.0077698146654732,  0.0005309071490418, -0.0020720548412305 ]
  - [  -0.0079444347456126,  0.0014387619982527, -0.0012937435558763 ]
  - [  -0.0238441912093672, -0.0053438324756541,  0.0227558381561789 ]
  - [  -0.0054377678349099,  0.0061701192275066, -0.0027414485610562 ]
  - [  -0.0043837465655004,  0.0064262506168661, -0.0009558735125527 ]
  - [  -0.0050605075204731,  0.0057295695310099, -0.0027998656652680 ]
  - [  -0.0053940728402141,  0.0067155741517948, -0.0019020760382426 ]
  - [  -0.0042554489265343,  0.0068754979494125, -0.0017924851622998 ]
  - [  -0.0055847187064299,  0.0304846613488640,  0.0272719306858085 ]
  - [  -0.0049958051762550,  0.0065026166209575, -0.0011207500384350 ]
  - [  -0.0079586345258714, -0.0090699189928314,  0.0104399362713930 ]
  - [  -0.0079573871908632,  0.0007547323279701, -0.0011511210273982 ]
  - [  -0.0175017954764241,  0.0068801655544741,  0.0105469975608348 ]
  - [   0.0032170395798562,  0.0091408626385921,  0.0101799049206533 ]
- atom:   17
  displacement:
    [  -0.0000000000000000,  0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0952882908395738, -0.0497915696657694, -0.1157287587766022 ]
  - [   0.0038543445432768,  0.0075517402124437,  0.0003889712293973 ]
  - [   0.0046573061564706,  0.0077011509028522,  0.0009796462390430 ]
  - [   0.0029838092440860,  0.0070366641879403, -0.0002041922180010 ]
  - [  -0.0041054054684767, -0.0060496876736041,  0.0003396323928830 ]
  - [  -0.0047777679441389, -0.0067241174679568,  0.0008398826901420 ]
  - [   0.0726254736440034, -0.0582348442552263, -0.0934337117085568 ]
  - [  -0.0046246551038660, -0.0086062148324841, -0.0009911262954133 ]
  - [  -0.0071525336012928, -0.0079594670601142, -0.0059661578913267 ]
  - [  -0.0025158942498918, -0.0077636569968235, -0.0070601019055244 ]
  - [  -0.0041917123000472, -0.0071551648579678,  0.0005842751204223 ]
  - [  -0.0038016663752480, -0.0056318768361483, -0.0077411687074613 ]
  - [   0.0018397063641979,  0.0809127110787338, -0.0787493415080426 ]
  - [   0.0039577965834115,  0.0059298562628985,  0.0012901691185757 ]
  - [   0.0065330412080443,  0.0062389180466590, -0.0007324088137149 ]
  - [   0.0016903961954733,  0.0057559020272938, -0.0019345336442136 ]
  - [   0.0300454361052327,  0.0273590200840843,  0.4039601735190730 ]
  - [   0.0049982940026699, -0.0069968299701882, -0.0015096000174273 ]
  - [   0.0053925655566803, -0.0053932118737070, -0.0009715008914288 ]
  - [   0.0046689675322077, -0.0054578399026845, -0.0011030475344084 ]
  - [   0.0086924778470967, -0.0028338057706309,  0.0038398626453271 ]
  - [   0.0076726642643549, -0.0030722720222695,  0.0049255347746959 ]
  - [   0.0080827618981936, -0.0005512940689042,  0.0015872974131495 ]
  - [   0.0081972501623197, -0.0010498578488699,  0.0018377182417034 ]
  - [   0.0108345068139066, -0.0023910875873541,  0.0039289422912370 ]
  - [   0.0084745722371871, -0.0007503062763846,  0.0016215653039985 ]
  - [   0.0075390602457837,  0.0023063165784847,  0.0049670531807024 ]
  - [   0.0078626965494995, -0.0010038942129868,  0.0018411036777718 ]
  - [   0.0047918403497563, -0.0054587952412974,  0.0048825315114103 ]
  - [   0.0048196162617467, -0.0064975454137207,  0.0013453971527958 ]
  - [   0.0051712131576220, -0.0069074004350209,  0.0013224251922157 ]
  - [   0.0047829647550429, -0.0019621333374745,  0.0048736186442860 ]
  - [  -0.0274903852195907,  0.0158352423671811, -0.0270397314566332 ]
  - [  -0.0081957369665565,  0.0006738609465744, -0.0003213317148618 ]
  - [  -0.0082321789485146,  0.0014609624798620, -0.0003072062742515 ]
  - [  -0.0079733827225681,  0.0007306578956728, -0.0012302425568718 ]
  - [   0.0148121544915230,  0.0186929564223265, -0.0257397738665906 ]
  - [  -0.0043685820598461,  0.0066508660401826,  0.0003875310855838 ]
  - [  -0.0054951558460962,  0.0064103642571585, -0.0015296384695110 ]
  - [  -0.0047651303244102,  0.0070862773315342,  0.0004534777376565 ]
  - [  -0.0043131918662319,  0.0060712365015343, -0.0005014756206624 ]
  - [  -0.0055155779045521,  0.0059346879898688, -0.0005978598087292 ]
  - [  -0.0041195194265388, -0.0193059973591666, -0.0309210914258533 ]
  - [  -0.0046422455618228,  0.0063373154590935, -0.0013674140812460 ]
  - [  -0.0078909779780077,  0.0107787245808943, -0.0128745701821080 ]
  - [  -0.0080261362805970,  0.0013036259817472, -0.0012718554024815 ]
  - [   0.0011952005880439, -0.0045566262668488, -0.0132953442755965 ]
  - [  -0.0186899897699632, -0.0066535604014176, -0.0130736241145521 ]

force_constants:
  format: "compact"
  shape: [ 12, 48 ]
  elements:
  - # (1, 1)
    - [     7.405114176498948,     0.142759337849642,     0.143184879836928 ]
    - [     0.142759337849642,     7.569958460772595,    -0.082667828917734 ]
    - [     0.143184879836928,    -0.082667828917734,     7.191898875473882 ]
  - # (1, 2)
    - [    -0.952530482966132,     0.024087891988646,     0.010178122203124 ]
    - [     0.024087891988646,    -0.111579769141924,    -0.058540497905620 ]
    - [     0.010178122203124,    -0.058540497905620,    -0.089379431859497 ]
  - # (1, 3)
    - [    -0.342678173983759,     0.376186286745534,     0.055786619438019 ]
    - [     0.376186286745534,    -0.721432078124296,     0.020455736562082 ]
    - [     0.055786619438019,     0.020455736562082,    -0.089379431859497 ]
  - # (1, 4)
    - [    -0.239882018089417,    -0.251841904293813,    -0.040987691006092 ]
    - [    -0.251841904293813,    -0.530684000563939,     0.023664254435829 ]
    - [    -0.040987691006092,     0.023664254435829,    -0.052972174715982 ]
  - # (1, 5)
    - [     0.125402237255220,    -0.051271068128552,    -0.001561701502445 ]
    - [    -0.051271068128552,     0.259367779888599,    -0.084797466208587 ]
    - [    -0.001561701502445,    -0.084797466208587,    -0.105413390296215 ]
  - # (1, 6)
    - [     0.033707947764424,    -0.039078817387706,    -0.001367985580504 ]
    - [    -0.039078817387706,     0.181606989623850,    -0.054826431529525 ]
    - [    -0.001367985580504,    -0.054826431529525,    -0.039406762358198 ]
  - # (1, 7)
    - [    -2.706015490175421,     0.019855680678944,    -0.046695570943282 ]
    - [     0.019855680678944,     0.849572401084492,     0.902398979564781 ]
    - [    -0.046695570943282,     0.902398979564781,     0.997791879296869 ]
  - # (1, 8)
    - [    -2.165581728752751,    -0.083840430020481,     0.023473340310148 ]
    - [    -0.083840430020481,     0.731369657635622,     0.699475340526220 ]
    - [     0.023473340310148,     0.699475340526220,     0.798144098948291 ]
  - # (1, 9)
    - [     0.270278441708743,     0.032373247511861,     0.072655909161967 ]
    - [     0.032373247511861,     0.114491575435077,     0.043751206278539 ]
    - [     0.072655909161967,     0.043751206278539,    -0.105413390296215 ]
  - # (1, 10)
    - [    -0.056520095607885,     1.549542559949186,    -0.804848226123895 ]
    - [     1.549542559949186,    -1.799922993483043,    -0.410759939101290 ]
    - [    -0.804848226123895,    -0.410759939101290,     0.997791879296869 ]
  - # (1, 11)
    - [     0.178475477766600,     0.044502755028968,     0.046797089713165 ]
    - [     0.044502755028968,     0.036839459621675,     0.028597926029489 ]
    - [     0.046797089713165,     0.028597926029489,    -0.039406762358198 ]
  - # (1, 12)
    - [     0.079739753300476,     1.212496532060201,    -0.594026744061404 ]
    - [     1.212496532060201,    -1.513951824417604,    -0.370066179283376 ]
    - [    -0.594026744061404,    -0.370066179283376,     0.798144098948291 ]
  - # (1, 13)
    - [     0.182691456582297,    -1.307302996968183,     0.716894769467316 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.413899388132589 ]
    - [     0.729032771846998,    -0.420907267073923,     0.952117116654086 ]
  - # (1, 14)
    - [     0.208476975217600,    -0.049106796897848,    -0.050027532574461 ]
    - [     0.011056662028791,     0.186508719608249,     0.038844376662879 ]
    - [    -0.058653983271456,     0.023902925766697,    -0.071354902318669 ]
  - # (1, 15)
    - [     0.208476975217600,     0.011056662028791,    -0.058653983271456 ]
    - [    -0.049106796897848,     0.186508719608249,     0.023902925766697 ]
    - [    -0.050027532574461,     0.038844376662879,    -0.071354902318669 ]
  - # (1, 16)
    - [     0.182691456582297,    -1.307302996968183,     0.729032771846998 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.420907267073923 ]
    - [     0.716894769467316,    -0.413899388132589,     0.952117116654086 ]
  - # (1, 17)
    - [    -1.165621842051164,    -0.461116146048004,    -1.807342006043719 ]
    - [    -0.405438030817506,    -0.727740007846544,    -1.035694332752041 ]
    - [    -1.440282356076953,    -0.819825324574383,    -2.247740079216552 ]
  - # (1, 18)
    - [     0.593885653332401,    -0.001575768355507,    -0.004526938012743 ]
    - [     0.038946374056189,    -0.064877940318027,     0.006001122899333 ]
    - [     0.040839707968973,     0.005966777709489,     0.005090816925306 ]
  - # (1, 19)
    - [     0.014659387794863,     0.026723682935629,     0.010366106536816 ]
    - [     0.037824819985890,    -0.067730695336927,     0.009314064903253 ]
    - [    -0.005931266054670,    -0.011361617190041,     0.019242656242699 ]
  - # (1, 20)
    - [     0.102048045828735,     0.229834580140578,    -0.022179878819874 ]
    - [     0.196711986238841,     0.291011054328867,    -0.001400540715031 ]
    - [     0.018556909874822,     0.021993111194664,    -0.006046156541805 ]
  - # (1, 21)
    - [     0.600214562575078,     0.052592981008630,    -0.018789853720746 ]
    - [    -0.062598397927194,    -0.011600823885541,    -0.012017606247482 ]
    - [    -0.072611440323664,    -0.019727449539952,     0.005107774629252 ]
  - # (1, 22)
    - [    -0.767449942910689,     0.098354261415890,     1.501985203331564 ]
    - [     0.235702632955026,    -0.356490042504973,    -0.739122470457896 ]
    - [     1.130488148074015,    -0.447352419565817,    -1.815347016838396 ]
  - # (1, 23)
    - [     0.028171172416885,    -0.003297303077820,    -0.013114404461698 ]
    - [    -0.029425073622842,    -0.000067797779503,     0.006102882942159 ]
    - [     0.004866726143336,    -0.016720212588454,     0.016913285305895 ]
  - # (1, 24)
    - [     0.169178387507213,    -0.284632920417528,     0.022275278833281 ]
    - [    -0.259229811126029,     0.464556248606805,     0.021248769853381 ]
    - [    -0.034881112774992,     0.041572536888018,    -0.021541088903157 ]
  - # (1, 25)
    - [    -0.263065353477412,     0.046771734500823,    -0.015902026241737 ]
    - [     0.026723908887905,    -0.237623747378289,     0.062465851987767 ]
    - [     0.008070331013373,    -0.091197483931148,    -0.120145132431569 ]
  - # (1, 26)
    - [    -0.137763885107072,    -0.007215200153649,    -0.000958440201479 ]
    - [     0.012298928404901,    -0.102069379691923,     0.001175975142694 ]
    - [    -0.009203260609582,    -0.012470597715383,     0.008969929420810 ]
  - # (1, 27)
    - [    -0.226603826670636,    -0.043511450237009,     0.027072308652119 ]
    - [     0.018461750404269,    -0.197706868055571,    -0.022300413465356 ]
    - [    -0.038783126060444,     0.021579823816885,    -0.140040440629046 ]
  - # (1, 28)
    - [    -0.198093902195963,     0.038304038836707,    -0.023404567908257 ]
    - [     0.032292190207170,    -0.200005130938523,    -0.020744716286278 ]
    - [     0.024063529476392,     0.030394505302612,    -0.153588250471330 ]
  - # (1, 29)
    - [     0.021127013954779,     0.174017664508016,    -0.048522264483265 ]
    - [     0.259437185589058,     0.363136809120997,    -0.023591597477503 ]
    - [    -0.061914983400049,    -0.048077833318414,    -0.040807178851071 ]
  - # (1, 30)
    - [     0.101836010001401,    -0.235545161904000,     0.045606857530015 ]
    - [    -0.337800806927252,     0.442497228846992,    -0.016226055859769 ]
    - [     0.051430350626721,    -0.066248544666206,    -0.016855262538213 ]
  - # (1, 31)
    - [    -0.053938838768309,    -0.012903642444083,    -0.004363117143087 ]
    - [    -0.014779535089072,     0.038040058735614,    -0.023957237469703 ]
    - [    -0.010536788298004,     0.006585848652493,     0.025119157427362 ]
  - # (1, 32)
    - [    -0.468419214707517,    -0.140441338470741,    -0.044516104204130 ]
    - [    -0.061190793349689,    -0.581890378517591,     1.333206257282080 ]
    - [    -0.062846270244796,     0.841041984807983,    -1.530294971975802 ]
  - # (1, 33)
    - [    -0.461981500937176,     0.000808909537335,    -0.006733400303020 ]
    - [    -0.054869205693162,    -1.431380348960532,     2.083051256936610 ]
    - [    -0.010151620291239,     1.657233771272337,    -2.247740079216552 ]
  - # (1, 34)
    - [    -0.075083496207124,    -0.013988258250511,    -0.002883163550306 ]
    - [    -0.025089395300772,     0.022012188665060,    -0.013634344050846 ]
    - [     0.006873816087314,     0.010817435674969,     0.019242656242699 ]
  - # (1, 35)
    - [     0.083631011148779,    -0.255649280963782,    -0.007460593888426 ]
    - [    -0.296171423375478,     0.445376701865595,     0.000919881870727 ]
    - [     0.015252472909334,    -0.038351613439013,     0.005090816925306 ]
  - # (1, 36)
    - [     0.059070221013033,     0.171898727512310,    -0.009877035571685 ]
    - [     0.205021321414048,     0.333988879144570,     0.019908608868387 ]
    - [    -0.009768138065424,    -0.027067310964667,    -0.006046156541805 ]
  - # (1, 37)
    - [    -0.275808696024130,     0.019366536638182,    -0.062048027811314 ]
    - [     0.039414362251100,    -0.224880404831571,    -0.017461367296892 ]
    - [     0.083014503352284,     0.038609630291044,    -0.120145132431569 ]
  - # (1, 38)
    - [    -0.194084269503174,     0.037236925488831,     0.032848878901954 ]
    - [    -0.024736275152447,    -0.230226425223034,    -0.012295100299151 ]
    - [    -0.038080238664837,     0.022797260498076,    -0.140040440629046 ]
  - # (1, 39)
    - [    -0.113194324951470,     0.026484170574608,    -0.001497644448531 ]
    - [     0.006970042016059,    -0.126638939847525,     0.000242045991142 ]
    - [     0.006198224117107,     0.014205556343238,     0.008969929420810 ]
  - # (1, 40)
    - [    -0.230096387634575,     0.013815546624451,     0.006263167344089 ]
    - [     0.019827395253988,    -0.168002645499912,     0.030641308516288 ]
    - [    -0.014290648989327,    -0.036036880482577,    -0.153588250471330 ]
  - # (1, 41)
    - [     0.145685495343080,    -0.325020877248098,     0.001012625442625 ]
    - [    -0.209829498312274,     0.442928243346458,     0.022281293779300 ]
    - [    -0.019221247708358,     0.072747076695646,     0.005107774629252 ]
  - # (1, 42)
    - [     0.021161149517082,    -0.033472312231068,    -0.011842453895082 ]
    - [    -0.007344541686046,     0.006942225120299,     0.008305965948255 ]
    - [     0.016913491929945,     0.004145397820836,     0.016913285305895 ]
  - # (1, 43)
    - [    -0.603880896023676,     0.330139266206333,     1.391091437590234 ]
    - [     0.192790894667197,    -0.520059089391986,    -0.931196106964521 ]
    - [     0.952662633825440,    -0.755355245126413,    -1.815347016838396 ]
  - # (1, 44)
    - [     0.626211254176066,     0.004638237473740,    -0.007264335075556 ]
    - [    -0.020764871817759,     0.007523381937952,    -0.029915342272694 ]
    - [    -0.053443429432285,     0.009421661331404,    -0.021541088903157 ]
  - # (1, 45)
    - [     0.089942904540621,     0.299168058543318,    -0.003830209510258 ]
    - [     0.213748537462276,     0.294320918535155,     0.053817312430407 ]
    - [     0.010679133312636,     0.077658865158541,    -0.040807178851071 ]
  - # (1, 46)
    - [     0.027032501860227,     0.031969290219458,     0.018566017681715 ]
    - [     0.033845182864447,    -0.042931281892922,     0.015757189020452 ]
    - [    -0.010971906387541,     0.005832202014123,     0.025119157427362 ]
  - # (1, 47)
    - [     0.605598011218227,    -0.046953679917213,     0.036855605342793 ]
    - [     0.055301965106040,    -0.061264772369834,    -0.031383669277886 ]
    - [     0.083088097958043,    -0.011415717835178,    -0.016855262538213 ]
  - # (1, 48)
    - [    -0.466213313377220,    -0.059917215622836,    -1.176848539392718 ]
    - [    -0.139167760743888,    -0.584096279847888,    -0.628051051522749 ]
    - [    -0.759786859615397,    -0.366094525838897,    -1.530294971975802 ]
  - # (2, 1)
    - [     0.125402237255220,    -0.051271068128552,    -0.001561701502445 ]
    - [    -0.051271068128552,     0.259367779888599,    -0.084797466208587 ]
    - [    -0.001561701502445,    -0.084797466208587,    -0.105413390296215 ]
  - # (2, 2)
    - [     0.033707947764424,    -0.039078817387706,    -0.001367985580504 ]
    - [    -0.039078817387706,     0.181606989623850,    -0.054826431529525 ]
    - [    -0.001367985580504,    -0.054826431529525,    -0.039406762358198 ]
  - # (2, 3)
    - [    -2.706015490175421,     0.019855680678944,    -0.046695570943282 ]
    - [     0.019855680678944,     0.849572401084492,     0.902398979564781 ]
    - [    -0.046695570943282,     0.902398979564781,     0.997791879296869 ]
  - # (2, 4)
    - [    -2.165581728752751,    -0.083840430020481,     0.023473340310148 ]
    - [    -0.083840430020481,     0.731369657635622,     0.699475340526220 ]
    - [     0.023473340310148,     0.699475340526220,     0.798144098948291 ]
  - # (2, 5)
    - [     7.405114176498953,     0.142759337849642,     0.143184879836927 ]
    - [     0.142759337849642,     7.569958460772590,    -0.082667828917734 ]
    - [     0.143184879836927,    -0.082667828917734,     7.191898875473882 ]
  - # (2, 6)
    - [    -0.952530482966133,     0.024087891988646,     0.010178122203124 ]
    - [     0.024087891988646,    -0.111579769141924,    -0.058540497905620 ]
    - [     0.010178122203124,    -0.058540497905620,    -0.089379431859496 ]
  - # (2, 7)
    - [    -0.342678173983760,     0.376186286745534,     0.055786619438019 ]
    - [     0.376186286745534,    -0.721432078124296,     0.020455736562082 ]
    - [     0.055786619438019,     0.020455736562082,    -0.089379431859496 ]
  - # (2, 8)
    - [    -0.239882018089418,    -0.251841904293813,    -0.040987691006092 ]
    - [    -0.251841904293813,    -0.530684000563939,     0.023664254435829 ]
    - [    -0.040987691006092,     0.023664254435829,    -0.052972174715982 ]
  - # (2, 9)
    - [     0.208476975217600,    -0.049106796897848,    -0.050027532574461 ]
    - [     0.011056662028791,     0.186508719608249,     0.038844376662880 ]
    - [    -0.058653983271456,     0.023902925766697,    -0.071354902318669 ]
  - # (2, 10)
    - [     0.182691456582297,    -1.307302996968183,     0.716894769467316 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.413899388132590 ]
    - [     0.729032771846998,    -0.420907267073923,     0.952117116654085 ]
  - # (2, 11)
    - [     0.182691456582297,    -1.307302996968183,     0.729032771846998 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.420907267073923 ]
    - [     0.716894769467316,    -0.413899388132589,     0.952117116654085 ]
  - # (2, 12)
    - [     0.208476975217600,     0.011056662028791,    -0.058653983271456 ]
    - [    -0.049106796897848,     0.186508719608249,     0.023902925766697 ]
    - [    -0.050027532574461,     0.038844376662880,    -0.071354902318669 ]
  - # (2, 13)
    - [    -0.056520095607885,     1.549542559949186,    -0.804848226123895 ]
    - [     1.549542559949186,    -1.799922993483042,    -0.410759939101290 ]
    - [    -0.804848226123895,    -0.410759939101290,     0.997791879296869 ]
  - # (2, 14)
    - [     0.270278441708743,     0.032373247511861,     0.072655909161967 ]
    - [     0.032373247511861,     0.114491575435077,     0.043751206278539 ]
    - [     0.072655909161967,     0.043751206278539,    -0.105413390296215 ]
  - # (2, 15)
    - [     0.079739753300476,     1.212496532060201,    -0.594026744061404 ]
    - [     1.212496532060201,    -1.513951824417602,    -0.370066179283376 ]
    - [    -0.594026744061404,    -0.370066179283376,     0.798144098948291 ]
  - # (2, 16)
    - [     0.178475477766600,     0.044502755028968,     0.046797089713165 ]
    - [     0.044502755028968,     0.036839459621675,     0.028597926029489 ]
    - [     0.046797089713165,     0.028597926029489,    -0.039406762358198 ]
  - # (2, 17)
    - [     0.145685495343080,    -0.325020877248098,     0.001012625442625 ]
    - [    -0.209829498312274,     0.442928243346458,     0.022281293779300 ]
    - [    -0.019221247708358,     0.072747076695646,     0.005107774629252 ]
  - # (2, 18)
    - [     0.021161149517082,    -0.033472312231068,    -0.011842453895082 ]
    - [    -0.007344541686046,     0.006942225120299,     0.008305965948255 ]
    - [     0.016913491929945,     0.004145397820836,     0.016913285305895 ]
  - # (2, 19)
    - [    -0.603880896023676,     0.330139266206333,     1.391091437590234 ]
    - [     0.192790894667198,    -0.520059089391986,    -0.931196106964521 ]
    - [     0.952662633825440,    -0.755355245126413,    -1.815347016838396 ]
  - # (2, 20)
    - [     0.626211254176066,     0.004638237473740,    -0.007264335075556 ]
    - [    -0.020764871817759,     0.007523381937952,    -0.029915342272694 ]
    - [    -0.053443429432285,     0.009421661331404,    -0.021541088903157 ]
  - # (2, 21)
    - [     0.027032501860227,     0.031969290219458,     0.018566017681715 ]
    - [     0.033845182864447,    -0.042931281892922,     0.015757189020452 ]
    - [    -0.010971906387541,     0.005832202014123,     0.025119157427362 ]
  - # (2, 22)
    - [     0.089942904540621,     0.299168058543318,    -0.003830209510258 ]
    - [     0.213748537462276,     0.294320918535155,     0.053817312430407 ]
    - [     0.010679133312636,     0.077658865158541,    -0.040807178851071 ]
  - # (2, 23)
    - [    -0.466213313377220,    -0.059917215622836,    -1.176848539392718 ]
    - [    -0.139167760743888,    -0.584096279847888,    -0.628051051522749 ]
    - [    -0.759786859615397,    -0.366094525838897,    -1.530294971975802 ]
  - # (2, 24)
    - [     0.605598011218227,    -0.046953679917213,     0.036855605342793 ]
    - [     0.055301965106040,    -0.061264772369834,    -0.031383669277886 ]
    - [     0.083088097958043,    -0.011415717835178,    -0.016855262538213 ]
  - # (2, 25)
    - [    -0.461981500937177,     0.000808909537335,    -0.006733400303020 ]
    - [    -0.054869205693162,    -1.431380348960532,     2.083051256936610 ]
    - [    -0.010151620291239,     1.657233771272337,    -2.247740079216552 ]
  - # (2, 26)
    - [    -0.075083496207124,    -0.013988258250511,    -0.002883163550306 ]
    - [    -0.025089395300772,     0.022012188665060,    -0.013634344050846 ]
    - [     0.006873816087314,     0.010817435674969,     0.019242656242699 ]
  - # (2, 27)
    - [     0.083631011148779,    -0.255649280963782,    -0.007460593888426 ]
    - [    -0.296171423375478,     0.445376701865594,     0.000919881870727 ]
    - [     0.015252472909334,    -0.038351613439013,     0.005090816925306 ]
  - # (2, 28)
    - [     0.059070221013033,     0.171898727512310,    -0.009877035571685 ]
    - [     0.205021321414048,     0.333988879144569,     0.019908608868387 ]
    - [    -0.009768138065424,    -0.027067310964667,    -0.006046156541805 ]
  - # (2, 29)
    - [    -0.194084269503174,     0.037236925488831,     0.032848878901954 ]
    - [    -0.024736275152447,    -0.230226425223034,    -0.012295100299151 ]
    - [    -0.038080238664837,     0.022797260498076,    -0.140040440629046 ]
  - # (2, 30)
    - [    -0.275808696024130,     0.019366536638182,    -0.062048027811314 ]
    - [     0.039414362251100,    -0.224880404831571,    -0.017461367296892 ]
    - [     0.083014503352284,     0.038609630291044,    -0.120145132431569 ]
  - # (2, 31)
    - [    -0.230096387634575,     0.013815546624451,     0.006263167344089 ]
    - [     0.019827395253988,    -0.168002645499912,     0.030641308516288 ]
    - [    -0.014290648989327,    -0.036036880482577,    -0.153588250471330 ]
  - # (2, 32)
    - [    -0.113194324951470,     0.026484170574608,    -0.001497644448531 ]
    - [     0.006970042016059,    -0.126638939847525,     0.000242045991142 ]
    - [     0.006198224117107,     0.014205556343238,     0.008969929420810 ]
  - # (2, 33)
    - [    -0.263065353477412,     0.046771734500823,    -0.015902026241737 ]
    - [     0.026723908887905,    -0.237623747378289,     0.062465851987767 ]
    - [     0.008070331013373,    -0.091197483931148,    -0.120145132431569 ]
  - # (2, 34)
    - [    -0.137763885107073,    -0.007215200153649,    -0.000958440201479 ]
    - [     0.012298928404901,    -0.102069379691923,     0.001175975142694 ]
    - [    -0.009203260609582,    -0.012470597715383,     0.008969929420810 ]
  - # (2, 35)
    - [    -0.226603826670636,    -0.043511450237009,     0.027072308652119 ]
    - [     0.018461750404269,    -0.197706868055571,    -0.022300413465355 ]
    - [    -0.038783126060444,     0.021579823816885,    -0.140040440629046 ]
  - # (2, 36)
    - [    -0.198093902195964,     0.038304038836707,    -0.023404567908257 ]
    - [     0.032292190207170,    -0.200005130938523,    -0.020744716286278 ]
    - [     0.024063529476392,     0.030394505302612,    -0.153588250471330 ]
  - # (2, 37)
    - [     0.101836010001401,    -0.235545161904000,     0.045606857530015 ]
    - [    -0.337800806927252,     0.442497228846992,    -0.016226055859769 ]
    - [     0.051430350626721,    -0.066248544666206,    -0.016855262538213 ]
  - # (2, 38)
    - [     0.021127013954779,     0.174017664508016,    -0.048522264483265 ]
    - [     0.259437185589058,     0.363136809120997,    -0.023591597477503 ]
    - [    -0.061914983400049,    -0.048077833318414,    -0.040807178851071 ]
  - # (2, 39)
    - [    -0.468419214707517,    -0.140441338470741,    -0.044516104204130 ]
    - [    -0.061190793349689,    -0.581890378517591,     1.333206257282080 ]
    - [    -0.062846270244796,     0.841041984807983,    -1.530294971975802 ]
  - # (2, 40)
    - [    -0.053938838768309,    -0.012903642444083,    -0.004363117143087 ]
    - [    -0.014779535089072,     0.038040058735614,    -0.023957237469703 ]
    - [    -0.010536788298004,     0.006585848652493,     0.025119157427362 ]
  - # (2, 41)
    - [    -1.165621842051165,    -0.461116146048004,    -1.807342006043719 ]
    - [    -0.405438030817507,    -0.727740007846544,    -1.035694332752041 ]
    - [    -1.440282356076953,    -0.819825324574383,    -2.247740079216552 ]
  - # (2, 42)
    - [     0.593885653332401,    -0.001575768355507,    -0.004526938012743 ]
    - [     0.038946374056189,    -0.064877940318027,     0.006001122899333 ]
    - [     0.040839707968973,     0.005966777709489,     0.005090816925306 ]
  - # (2, 43)
    - [     0.014659387794863,     0.026723682935629,     0.010366106536816 ]
    - [     0.037824819985890,    -0.067730695336927,     0.009314064903253 ]
    - [    -0.005931266054670,    -0.011361617190041,     0.019242656242699 ]
  - # (2, 44)
    - [     0.102048045828735,     0.229834580140578,    -0.022179878819874 ]
    - [     0.196711986238841,     0.291011054328867,    -0.001400540715031 ]
    - [     0.018556909874822,     0.021993111194664,    -0.006046156541805 ]
  - # (2, 45)
    - [    -0.767449942910690,     0.098354261415890,     1.501985203331564 ]
    - [     0.235702632955026,    -0.356490042504973,    -0.739122470457896 ]
    - [     1.130488148074015,    -0.447352419565817,    -1.815347016838396 ]
  - # (2, 46)
    - [     0.600214562575078,     0.052592981008630,    -0.018789853720746 ]
    - [    -0.062598397927194,    -0.011600823885541,    -0.012017606247482 ]
    - [    -0.072611440323664,    -0.019727449539952,     0.005107774629252 ]
  - # (2, 47)
    - [     0.169178387507213,    -0.284632920417528,     0.022275278833281 ]
    - [    -0.259229811126029,     0.464556248606805,     0.021248769853381 ]
    - [    -0.034881112774992,     0.041572536888018,    -0.021541088903157 ]
  - # (2, 48)
    - [     0.028171172416885,    -0.003297303077820,    -0.013114404461698 ]
    - [    -0.029425073622842,    -0.000067797779503,     0.006102882942159 ]
    - [     0.004866726143336,    -0.016720212588454,     0.016913285305895 ]
  - # (3, 1)
    - [     0.270278441708743,     0.032373247511861,     0.072655909161967 ]
    - [     0.032373247511861,     0.114491575435077,     0.043751206278539 ]
    - [     0.072655909161967,     0.043751206278539,    -0.105413390296215 ]
  - # (3, 2)
    - [    -0.056520095607885,     1.549542559949186,    -0.804848226123895 ]
    - [     1.549542559949186,    -1.799922993483043,    -0.410759939101290 ]
    - [    -0.804848226123895,    -0.410759939101290,     0.997791879296869 ]
  - # (3, 3)
    - [     0.178475477766600,     0.044502755028968,     0.046797089713165 ]
    - [     0.044502755028968,     0.036839459621675,     0.028597926029489 ]
    - [     0.046797089713165,     0.028597926029489,    -0.039406762358198 ]
  - # (3, 4)
    - [     0.079739753300476,     1.212496532060201,    -0.594026744061404 ]
    - [     1.212496532060201,    -1.513951824417604,    -0.370066179283376 ]
    - [    -0.594026744061404,    -0.370066179283376,     0.798144098948291 ]
  - # (3, 5)
    - [     0.208476975217600,     0.011056662028791,    -0.058653983271456 ]
    - [    -0.049106796897848,     0.186508719608249,     0.023902925766697 ]
    - [    -0.050027532574461,     0.038844376662880,    -0.071354902318669 ]
  - # (3, 6)
    - [     0.182691456582297,    -1.307302996968183,     0.729032771846998 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.420907267073923 ]
    - [     0.716894769467316,    -0.413899388132590,     0.952117116654085 ]
  - # (3, 7)
    - [     0.182691456582297,    -1.307302996968183,     0.716894769467316 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.413899388132589 ]
    - [     0.729032771846998,    -0.420907267073923,     0.952117116654085 ]
  - # (3, 8)
    - [     0.208476975217600,    -0.049106796897848,    -0.050027532574461 ]
    - [     0.011056662028791,     0.186508719608249,     0.038844376662880 ]
    - [    -0.058653983271456,     0.023902925766697,    -0.071354902318669 ]
  - # (3, 9)
    - [     7.405114176498947,     0.142759337849638,     0.143184879836927 ]
    - [     0.142759337849638,     7.569958460772598,    -0.082667828917734 ]
    - [     0.143184879836927,    -0.082667828917734,     7.191898875473886 ]
  - # (3, 10)
    - [    -0.952530482966132,     0.024087891988646,     0.010178122203124 ]
    - [     0.024087891988646,    -0.111579769141924,    -0.058540497905620 ]
    - [     0.010178122203124,    -0.058540497905620,    -0.089379431859497 ]
  - # (3, 11)
    - [    -0.342678173983759,     0.376186286745535,     0.055786619438019 ]
    - [     0.376186286745535,    -0.721432078124297,     0.020455736562082 ]
    - [     0.055786619438019,     0.020455736562082,    -0.089379431859497 ]
  - # (3, 12)
    - [    -0.239882018089417,    -0.251841904293812,    -0.040987691006092 ]
    - [    -0.251841904293812,    -0.530684000563940,     0.023664254435829 ]
    - [    -0.040987691006092,     0.023664254435829,    -0.052972174715982 ]
  - # (3, 13)
    - [    -2.706015490175420,     0.019855680678944,    -0.046695570943282 ]
    - [     0.019855680678944,     0.849572401084492,     0.902398979564781 ]
    - [    -0.046695570943282,     0.902398979564781,     0.997791879296869 ]
  - # (3, 14)
    - [    -2.165581728752750,    -0.083840430020480,     0.023473340310148 ]
    - [    -0.083840430020480,     0.731369657635623,     0.699475340526220 ]
    - [     0.023473340310148,     0.699475340526220,     0.798144098948291 ]
  - # (3, 15)
    - [     0.125402237255220,    -0.051271068128552,    -0.001561701502445 ]
    - [    -0.051271068128552,     0.259367779888599,    -0.084797466208587 ]
    - [    -0.001561701502445,    -0.084797466208587,    -0.105413390296215 ]
  - # (3, 16)
    - [     0.033707947764424,    -0.039078817387706,    -0.001367985580504 ]
    - [    -0.039078817387706,     0.181606989623850,    -0.054826431529525 ]
    - [    -0.001367985580504,    -0.054826431529525,    -0.039406762358198 ]
  - # (3, 17)
    - [    -0.275808696024130,     0.019366536638182,    -0.062048027811314 ]
    - [     0.039414362251100,    -0.224880404831571,    -0.017461367296892 ]
    - [     0.083014503352284,     0.038609630291044,    -0.120145132431569 ]
  - # (3, 18)
    - [    -0.194084269503173,     0.037236925488831,     0.032848878901954 ]
    - [    -0.024736275152447,    -0.230226425223034,    -0.012295100299151 ]
    - [    -0.038080238664837,     0.022797260498076,    -0.140040440629046 ]
  - # (3, 19)
    - [    -0.113194324951470,     0.026484170574608,    -0.001497644448531 ]
    - [     0.006970042016059,    -0.126638939847525,     0.000242045991142 ]
    - [     0.006198224117107,     0.014205556343238,     0.008969929420810 ]
  - # (3, 20)
    - [    -0.230096387634575,     0.013815546624451,     0.006263167344089 ]
    - [     0.019827395253988,    -0.168002645499912,     0.030641308516288 ]
    - [    -0.014290648989327,    -0.036036880482577,    -0.153588250471331 ]
  - # (3, 21)
    - [    -0.461981500937176,     0.000808909537335,    -0.006733400303020 ]
    - [    -0.054869205693162,    -1.431380348960533,     2.083051256936610 ]
    - [    -0.010151620291239,     1.657233771272338,    -2.247740079216552 ]
  - # (3, 22)
    - [    -0.075083496207124,    -0.013988258250511,    -0.002883163550306 ]
    - [    -0.025089395300772,     0.022012188665060,    -0.013634344050846 ]
    - [     0.006873816087314,     0.010817435674969,     0.019242656242699 ]
  - # (3, 23)
    - [     0.083631011148779,    -0.255649280963782,    -0.007460593888426 ]
    - [    -0.296171423375478,     0.445376701865595,     0.000919881870727 ]
    - [     0.015252472909334,    -0.038351613439013,     0.005090816925306 ]
  - # (3, 24)
    - [     0.059070221013033,     0.171898727512311,    -0.009877035571685 ]
    - [     0.205021321414048,     0.333988879144570,     0.019908608868387 ]
    - [    -0.009768138065424,    -0.027067310964667,    -0.006046156541805 ]
  - # (3, 25)
    - [     0.605598011218227,    -0.046953679917213,     0.036855605342793 ]
    - [     0.055301965106040,    -0.061264772369834,    -0.031383669277886 ]
    - [     0.083088097958043,    -0.011415717835178,    -0.016855262538213 ]
  - # (3, 26)
    - [    -0.466213313377220,    -0.059917215622836,    -1.176848539392718 ]
    - [    -0.139167760743887,    -0.584096279847889,    -0.628051051522749 ]
    - [    -0.759786859615397,    -0.366094525838897,    -1.530294971975802 ]
  - # (3, 27)
    - [     0.089942904540621,     0.299168058543318,    -0.003830209510258 ]
    - [     0.213748537462276,     0.294320918535155,     0.053817312430407 ]
    - [     0.010679133312636,     0.077658865158541,    -0.040807178851071 ]
  - # (3, 28)
    - [     0.027032501860227,     0.031969290219459,     0.018566017681715 ]
    - [     0.033845182864447,    -0.042931281892922,     0.015757189020452 ]
    - [    -0.010971906387541,     0.005832202014123,     0.025119157427362 ]
  - # (3, 29)
    - [    -0.603880896023676,     0.330139266206334,     1.391091437590234 ]
    - [     0.192790894667198,    -0.520059089391987,    -0.931196106964522 ]
    - [     0.952662633825440,    -0.755355245126413,    -1.815347016838396 ]
  - # (3, 30)
    - [     0.626211254176066,     0.004638237473740,    -0.007264335075556 ]
    - [    -0.020764871817759,     0.007523381937952,    -0.029915342272694 ]
    - [    -0.053443429432285,     0.009421661331404,    -0.021541088903157 ]
  - # (3, 31)
    - [     0.145685495343080,    -0.325020877248098,     0.001012625442625 ]
    - [    -0.209829498312274,     0.442928243346458,     0.022281293779300 ]
    - [    -0.019221247708358,     0.072747076695646,     0.005107774629252 ]
  - # (3, 32)
    - [     0.021161149517082,    -0.033472312231068,    -0.011842453895082 ]
    - [    -0.007344541686046,     0.006942225120299,     0.008305965948255 ]
    - [     0.016913491929945,     0.004145397820836,     0.016913285305895 ]
  - # (3, 33)
    - [     0.600214562575078,     0.052592981008630,    -0.018789853720746 ]
    - [    -0.062598397927194,    -0.011600823885541,    -0.012017606247482 ]
    - [    -0.072611440323664,    -0.019727449539952,     0.005107774629252 ]
  - # (3, 34)
    - [    -0.767449942910689,     0.098354261415890,     1.501985203331564 ]
    - [     0.235702632955026,    -0.356490042504973,    -0.739122470457896 ]
    - [     1.130488148074015,    -0.447352419565817,    -1.815347016838396 ]
  - # (3, 35)
    - [     0.028171172416885,    -0.003297303077820,    -0.013114404461698 ]
    - [    -0.029425073622842,    -0.000067797779503,     0.006102882942159 ]
    - [     0.004866726143336,    -0.016720212588454,     0.016913285305895 ]
  - # (3, 36)
    - [     0.169178387507213,    -0.284632920417528,     0.022275278833281 ]
    - [    -0.259229811126029,     0.464556248606805,     0.021248769853381 ]
    - [    -0.034881112774992,     0.041572536888018,    -0.021541088903158 ]
  - # (3, 37)
    - [    -1.165621842051164,    -0.461116146048004,    -1.807342006043719 ]
    - [    -0.405438030817506,    -0.727740007846544,    -1.035694332752041 ]
    - [    -1.440282356076953,    -0.819825324574383,    -2.247740079216552 ]
  - # (3, 38)
    - [     0.593885653332401,    -0.001575768355507,    -0.004526938012743 ]
    - [     0.038946374056189,    -0.064877940318028,     0.006001122899333 ]
    - [     0.040839707968973,     0.005966777709489,     0.005090816925306 ]
  - # (3, 39)
    - [     0.014659387794863,     0.026723682935629,     0.010366106536816 ]
    - [     0.037824819985890,    -0.067730695336927,     0.009314064903253 ]
    - [    -0.005931266054670,    -0.011361617190041,     0.019242656242699 ]
  - # (3, 40)
    - [     0.102048045828735,     0.229834580140578,    -0.022179878819874 ]
    - [     0.196711986238841,     0.291011054328867,    -0.001400540715031 ]
    - [     0.018556909874822,     0.021993111194664,    -0.006046156541805 ]
  - # (3, 41)
    - [    -0.053938838768309,    -0.012903642444083,    -0.004363117143087 ]
    - [    -0.014779535089072,     0.038040058735614,    -0.023957237469703 ]
    - [    -0.010536788298004,     0.006585848652493,     0.025119157427362 ]
  - # (3, 42)
    - [    -0.468419214707517,    -0.140441338470741,    -0.044516104204130 ]
    - [    -0.061190793349689,    -0.581890378517591,     1.333206257282080 ]
    - [    -0.062846270244796,     0.841041984807983,    -1.530294971975802 ]
  - # (3, 43)
    - [     0.021127013954779,     0.174017664508016,    -0.048522264483265 ]
    - [     0.259437185589058,     0.363136809120997,    -0.023591597477503 ]
    - [    -0.061914983400049,    -0.048077833318414,    -0.040807178851071 ]
  - # (3, 44)
    - [     0.101836010001401,    -0.235545161904000,     0.045606857530015 ]
    - [    -0.337800806927252,     0.442497228846992,    -0.016226055859769 ]
    - [     0.051430350626721,    -0.066248544666206,    -0.016855262538213 ]
  - # (3, 45)
    - [    -0.226603826670636,    -0.043511450237009,     0.027072308652119 ]
    - [     0.018461750404269,    -0.197706868055571,    -0.022300413465355 ]
    - [    -0.038783126060444,     0.021579823816885,    -0.140040440629046 ]
  - # (3, 46)
    - [    -0.198093902195963,     0.038304038836708,    -0.023404567908257 ]
    - [     0.032292190207170,    -0.200005130938523,    -0.020744716286278 ]
    - [     0.024063529476392,     0.030394505302612,    -0.153588250471331 ]
  - # (3, 47)
    - [    -0.263065353477412,     0.046771734500823,    -0.015902026241737 ]
    - [     0.026723908887905,    -0.237623747378289,     0.062465851987767 ]
    - [     0.008070331013373,    -0.091197483931148,    -0.120145132431569 ]
  - # (3, 48)
    - [    -0.137763885107073,    -0.007215200153649,    -0.000958440201479 ]
    - [     0.012298928404901,    -0.102069379691923,     0.001175975142694 ]
    - [    -0.009203260609582,    -0.012470597715383,     0.008969929420810 ]
  - # (4, 1)
    - [     0.182691456582297,    -1.307302996968183,     0.729032771846998 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.420907267073923 ]
    - [     0.716894769467316,    -0.413899388132589,     0.952117116654086 ]
  - # (4, 2)
    - [     0.208476975217600,     0.011056662028791,    -0.058653983271456 ]
    - [    -0.049106796897848,     0.186508719608249,     0.023902925766697 ]
    - [    -0.050027532574461,     0.038844376662879,    -0.071354902318669 ]
  - # (4, 3)
    - [     0.208476975217600,    -0.049106796897848,    -0.050027532574461 ]
    - [     0.011056662028791,     0.186508719608249,     0.038844376662879 ]
    - [    -0.058653983271456,     0.023902925766697,    -0.071354902318669 ]
  - # (4, 4)
    - [     0.182691456582297,    -1.307302996968183,     0.716894769467316 ]
    - [    -1.307302996968183,    -1.326852017841675,    -0.413899388132589 ]
    - [     0.729032771846998,    -0.420907267073923,     0.952117116654086 ]
  - # (4, 5)
    - [    -0.056520095607885,     1.549542559949186,    -0.804848226123895 ]
    - [     1.549542559949186,    -1.799922993483042,    -0.410759939101290 ]
    - [    -0.804848226123895,    -0.410759939101290,     0.997791879296869 ]
  - # (4, 6)
    - [     0.270278441708743,     0.032373247511861,     0.072655909161967 ]
    - [     0.032373247511861,     0.114491575435077,     0.043751206278539 ]
    - [     0.072655909161967,     0.043751206278539,    -0.105413390296215 ]
  - # (4, 7)
    - [     0.079739753300476,     1.212496532060201,    -0.594026744061404 ]
    - [     1.212496532060201,    -1.513951824417602,    -0.370066179283376 ]
    - [    -0.594026744061404,    -0.370066179283376,     0.798144098948291 ]
  - # (4, 8)
    - [     0.178475477766600,     0.044502755028968,     0.046797089713165 ]
    - [     0.044502755028968,     0.036839459621675,     0.028597926029489 ]
    - [     0.046797089713165,     0.028597926029489,    -0.039406762358198 ]
  - # (4, 9)
    - [    -2.706015490175420,     0.019855680678944,    -0.046695570943282 ]
    - [     0.019855680678944,     0.849572401084492,     0.902398979564781 ]
    - [    -0.046695570943282,     0.902398979564781,     0.997791879296869 ]
  - # (4, 10)
    - [    -2.165581728752750,    -0.083840430020480,     0.023473340310148 ]
    - [    -0.083840430020480,     0.731369657635623,     0.699475340526220 ]
    - [     0.023473340310148,     0.699475340526220,     0.798144098948291 ]
  - # (4, 11)
    - [     0.125402237255220,    -0.051271068128552,    -0.001561701502445 ]
    - [    -0.051271068128552,     0.259367779888599,    -0.084797466208587 ]
    - [    -0.001561701502445,    -0.084797466208587,    -0.105413390296215 ]
  - # (4, 12)
    - [     0.033707947764424,    -0.039078817387706,    -0.001367985580504 ]
    - [    -0.039078817387706,     0.181606989623850,    -0.054826431529525 ]
    - [    -0.001367985580504,    -0.054826431529525,    -0.039406762358198 ]
  - # (4, 13)
    - [     7.405114176498953,     0.142759337849642,     0.143184879836927 ]
    - [     0.142759337849642,     7.569958460772589,    -0.082667828917734 ]
    - [     0.143184879836927,    -0.082667828917734,     7.191898875473885 ]
  - # (4, 14)
    - [    -0.952530482966133,     0.024087891988646,     0.010178122203124 ]
    - [     0.024087891988646,    -0.111579769141924,    -0.058540497905620 ]
    - [     0.010178122203124,    -0.058540497905620,    -0.089379431859497 ]
  - # (4, 15)
    - [    -0.342678173983760,     0.376186286745534,     0.055786619438019 ]
    - [     0.376186286745534,    -0.721432078124296,     0.020455736562082 ]
    - [     0.055786619438019,     0.020455736562082,    -0.089379431859497 ]
  - # (4, 16)
    - [    -0.239882018089418,    -0.251841904293813,    -0.040987691006092 ]
    - [    -0.251841904293813,    -0.530684000563939,     0.023664254435829 ]
    - [    -0.040987691006092,     0.023664254435829,    -0.052972174715982 ]
  - # (4, 17)
    - [    -0.468419214707517,    -0.140441338470741,    -0.044516104204130 ]
    - [    -0.061190793349689,    -0.581890378517591,     1.333206257282080 ]
    - [    -0.062846270244796,     0.841041984807983,    -1.530294971975802 ]
  - # (4, 18)
    - [    -0.053938838768309,    -0.012903642444083,    -0.004363117143087 ]
    - [    -0.014779535089072,     0.038040058735614,    -0.023957237469703 ]
    - [    -0.010536788298004,     0.006585848652493,     0.025119157427362 ]
  - # (4, 19)
    - [     0.101836010001401,    -0.235545161904000,     0.045606857530015 ]
    - [    -0.337800806927252,     0.442497228846992,    -0.016226055859769 ]
    - [     0.051430350626721,    -0.066248544666206,    -0.016855262538213 ]
  - # (4, 20)
    - [     0.021127013954779,     0.174017664508016,    -0.048522264483265 ]
    - [     0.259437185589058,     0.363136809120997,    -0.023591597477503 ]
    - [    -0.061914983400049,    -0.048077833318414,    -0.040807178851071 ]
  - # (4, 21)
    - [    -0.226603826670636,    -0.043511450237009,     0.027072308652119 ]
    - [     0.018461750404269,    -0.197706868055571,    -0.022300413465355 ]
    - [    -0.038783126060444,     0.021579823816885,    -0.140040440629046 ]
  - # (4, 22)
    - [    -0.198093902195964,     0.038304038836707,    -0.023404567908257 ]
    - [     0.032292190207170,    -0.200005130938523,    -0.020744716286278 ]
    - [     0.024063529476392,     0.030394505302612,    -0.153588250471330 ]
  - # (4, 23)
    - [    -0.263065353477412,     0.046771734500823,    -0.015902026241737 ]
    - [     0.026723908887905,    -0.237623747378289,     0.062465851987767 ]
    - [     0.008070331013373,    -0.091197483931148,    -0.120145132431569 ]
  - # (4, 24)
    - [    -0.137763885107073,    -0.007215200153649,    -0.000958440201479 ]
    - [     0.012298928404901,    -0.102069379691923,     0.001175975142694 ]
    - [    -0.009203260609582,    -0.012470597715383,     0.008969929420810 ]
  - # (4, 25)
    - [    -0.767449942910690,     0.098354261415890,     1.501985203331564 ]
    - [     0.235702632955026,    -0.356490042504973,    -0.739122470457896 ]
    - [     1.130488148074015,    -0.447352419565817,    -1.815347016838396 ]
  - # (4, 26)
    - [     0.600214562575078,     0.052592981008630,    -0.018789853720746 ]
    - [    -0.062598397927194,    -0.011600823885541,    -0.012017606247482 ]
    - [    -0.072611440323664,    -0.019727449539952,     0.005107774629252 ]
  - # (4, 27)
    - [     0.169178387507213,    -0.284632920417528,     0.022275278833281 ]
    - [    -0.259229811126029,     0.464556248606805,     0.021248769853381 ]
    - [    -0.034881112774992,     0.041572536888018,    -0.021541088903157 ]
  - # (4, 28)
    - [     0.028171172416885,    -0.003297303077820,    -0.013114404461698 ]
    - [    -0.029425073622842,    -0.000067797779503,     0.006102882942159 ]
    - [     0.004866726143336,    -0.016720212588454,     0.016913285305895 ]
  - # (4, 29)
    - [    -1.165621842051165,    -0.461116146048004,    -1.807342006043719 ]
    - [    -0.405438030817507,    -0.727740007846544,    -1.035694332752041 ]
    - [    -1.440282356076953,    -0.819825324574383,    -2.247740079216552 ]
  - # (4, 30)
    - [     0.593885653332401,    -0.001575768355507,    -0.004526938012743 ]
    - [     0.038946374056189,    -0.064877940318028,     0.006001122899333 ]
    - [     0.040839707968973,     0.005966777709489,     0.005090816925306 ]
  - # (4, 31)
    - [     0.014659387794863,     0.026723682935629,     0.010366106536816 ]
    - [     0.037824819985890,    -0.067730695336927,     0.009314064903253 ]
    - [    -0.005931266054670,    -0.011361617190041,     0.019242656242699 ]
  - # (4, 32)
    - [     0.102048045828735,     0.229834580140578,    -0.022179878819874 ]
    - [     0.196711986238841,     0.291011054328867,    -0.001400540715031 ]
    - [     0.018556909874822,     0.021993111194664,    -0.006046156541805 ]
  - # (4, 33)
    - [    -0.466213313377220,    -0.059917215622836,    -1.176848539392718 ]
    - [    -0.139167760743888,    -0.584096279847888,    -0.628051051522749 ]
    - [    -0.759786859615397,    -0.366094525838897,    -1.530294971975802 ]
  - # (4, 34)
    - [     0.605598011218227,    -0.046953679917213,     0.036855605342793 ]
    - [     0.055301965106040,    -0.061264772369834,    -0.031383669277886 ]
    - [     0.083088097958043,    -0.011415717835178,    -0.016855262538213 ]
  - # (4, 35)
    - [     0.027032501860227,     0.031969290219458,     0.018566017681715 ]
    - [     0.033845182864447,    -0.042931281892922,     0.015757189020452 ]
    - [    -0.010971906387541,     0.005832202014123,     0.025119157427362 ]
  - # (4, 36)
    - [     0.089942904540621,     0.299168058543318,    -0.003830209510258 ]
    - [     0.213748537462276,     0.294320918535155,     0.053817312430407 ]
    - [     0.010679133312636,     0.077658865158541,    -0.040807178851071 ]
  - # (4, 37)
    - [    -0.603880896023676,     0.330139266206333,     1.391091437590234 ]
    - [     0.192790894667197,    -0.520059089391986,    -0.931196106964521 ]
    - [     0.952662633825440,    -0.755355245126413,    -1.815347016838396 ]
  - # (4, 38)
    - [     0.626211254176066,     0.004638237473740,    -0.007264335075556 ]
    - [    -0.020764871817759,     0.007523381937952,    -0.029915342272694 ]
    - [    -0.053443429432285,     0.009421661331404,    -0.021541088903157 ]
  - # (4, 39)
    - [     0.145685495343080,    -0.325020877248098,     0.001012625442625 ]
    - [    -0.209829498312274,     0.442928243346457,     0.022281293779300 ]
    - [    -0.019221247708358,     0.072747076695646,     0.005107774629252 ]
  - # (4, 40)
    - [     0.021161149517082,    -0.033472312231068,    -0.011842453895082 ]
    - [    -0.007344541686046,     0.006942225120299,     0.008305965948255 ]
    - [     0.016913491929945,     0.004145397820836,     0.016913285305895 ]
  - # (4, 41)
    - [    -0.194084269503174,     0.037236925488831,     0.032848878901954 ]
    - [    -0.024736275152447,    -0.230226425223034,    -0.012295100299151 ]
    - [    -0.038080238664837,     0.022797260498076,    -0.140040440629046 ]
  - # (4, 42)
    - [    -0.275808696024130,     0.019366536638182,    -0.062048027811314 ]
    - [     0.039414362251100,    -0.224880404831571,    -0.017461367296892 ]
    - [     0.083014503352284,     0.038609630291044,    -0.120145132431569 ]
  - # (4, 43)
    - [    -0.230096387634575,     0.013815546624451,     0.006263167344089 ]
    - [     0.019827395253988,    -0.168002645499912,     0.030641308516288 ]
    - [    -0.014290648989327,    -0.036036880482577,    -0.153588250471330 ]
  - # (4, 44)
    - [    -0.113194324951470,     0.026484170574608,    -0.001497644448531 ]
    - [     0.006970042016058,    -0.126638939847525,     0.000242045991142 ]
    - [     0.006198224117107,     0.014205556343238,     0.008969929420810 ]
  - # (4, 45)
    - [    -0.461981500937177,     0.000808909537335,    -0.006733400303020 ]
    - [    -0.054869205693162,    -1.431380348960532,     2.083051256936610 ]
    - [    -0.010151620291239,     1.657233771272337,    -2.247740079216552 ]
  - # (4, 46)
    - [    -0.075083496207124,    -0.013988258250511,    -0.002883163550306 ]
    - [    -0.025089395300772,     0.022012188665060,    -0.013634344050846 ]
    - [     0.006873816087314,     0.010817435674969,     0.019242656242699 ]
  - # (4, 47)
    - [     0.083631011148779,    -0.255649280963782,    -0.007460593888426 ]
    - [    -0.296171423375478,     0.445376701865594,     0.000919881870727 ]
    - [     0.015252472909334,    -0.038351613439013,     0.005090816925306 ]
  - # (4, 48)
    - [     0.059070221013033,     0.171898727512310,    -0.009877035571685 ]
    - [     0.205021321414048,     0.333988879144569,     0.019908608868387 ]
    - [    -0.009768138065424,    -0.027067310964667,    -0.006046156541805 ]
  - # (5, 1)
    - [    -1.165621842051164,    -0.405438030817506,    -1.440282356076953 ]
    - [    -0.461116146048004,    -0.727740007846544,    -0.819825324574383 ]
    - [    -1.807342006043719,    -1.035694332752041,    -2.247740079216552 ]
  - # (5, 2)
    - [     0.593885653332401,     0.038946374056189,     0.040839707968973 ]
    - [    -0.001575768355507,    -0.064877940318027,     0.005966777709489 ]
    - [    -0.004526938012743,     0.006001122899333,     0.005090816925306 ]
  - # (5, 3)
    - [     0.014659387794863,     0.037824819985890,    -0.005931266054670 ]
    - [     0.026723682935629,    -0.067730695336927,    -0.011361617190041 ]
    - [     0.010366106536816,     0.009314064903253,     0.019242656242699 ]
  - # (5, 4)
    - [     0.102048045828735,     0.196711986238841,     0.018556909874822 ]
    - [     0.229834580140578,     0.291011054328867,     0.021993111194664 ]
    - [    -0.022179878819874,    -0.001400540715031,    -0.006046156541805 ]
  - # (5, 5)
    - [     0.145685495343080,    -0.209829498312274,    -0.019221247708358 ]
    - [    -0.325020877248098,     0.442928243346458,     0.072747076695646 ]
    - [     0.001012625442625,     0.022281293779300,     0.005107774629252 ]
  - # (5, 6)
    - [     0.021161149517082,    -0.007344541686046,     0.016913491929945 ]
    - [    -0.033472312231068,     0.006942225120299,     0.004145397820836 ]
    - [    -0.011842453895082,     0.008305965948255,     0.016913285305895 ]
  - # (5, 7)
    - [    -0.603880896023676,     0.192790894667198,     0.952662633825440 ]
    - [     0.330139266206333,    -0.520059089391986,    -0.755355245126413 ]
    - [     1.391091437590234,    -0.931196106964521,    -1.815347016838396 ]
  - # (5, 8)
    - [     0.626211254176066,    -0.020764871817759,    -0.053443429432285 ]
    - [     0.004638237473740,     0.007523381937952,     0.009421661331404 ]
    - [    -0.007264335075556,    -0.029915342272694,    -0.021541088903157 ]
  - # (5, 9)
    - [    -0.275808696024130,     0.039414362251100,     0.083014503352284 ]
    - [     0.019366536638182,    -0.224880404831571,     0.038609630291044 ]
    - [    -0.062048027811314,    -0.017461367296892,    -0.120145132431569 ]
  - # (5, 10)
    - [    -0.194084269503173,    -0.024736275152447,    -0.038080238664837 ]
    - [     0.037236925488831,    -0.230226425223034,     0.022797260498076 ]
    - [     0.032848878901954,    -0.012295100299151,    -0.140040440629046 ]
  - # (5, 11)
    - [    -0.113194324951470,     0.006970042016059,     0.006198224117107 ]
    - [     0.026484170574608,    -0.126638939847525,     0.014205556343238 ]
    - [    -0.001497644448531,     0.000242045991142,     0.008969929420810 ]
  - # (5, 12)
    - [    -0.230096387634575,     0.019827395253988,    -0.014290648989327 ]
    - [     0.013815546624451,    -0.168002645499912,    -0.036036880482577 ]
    - [     0.006263167344089,     0.030641308516288,    -0.153588250471331 ]
  - # (5, 13)
    - [    -0.468419214707517,    -0.061190793349689,    -0.062846270244796 ]
    - [    -0.140441338470741,    -0.581890378517591,     0.841041984807983 ]
    - [    -0.044516104204130,     1.333206257282080,    -1.530294971975802 ]
  - # (5, 14)
    - [    -0.053938838768309,    -0.014779535089072,    -0.010536788298004 ]
    - [    -0.012903642444083,     0.038040058735614,     0.006585848652493 ]
    - [    -0.004363117143087,    -0.023957237469703,     0.025119157427362 ]
  - # (5, 15)
    - [     0.101836010001401,    -0.337800806927252,     0.051430350626721 ]
    - [    -0.235545161904000,     0.442497228846992,    -0.066248544666206 ]
    - [     0.045606857530015,    -0.016226055859769,    -0.016855262538213 ]
  - # (5, 16)
    - [     0.021127013954779,     0.259437185589058,    -0.061914983400049 ]
    - [     0.174017664508016,     0.363136809120997,    -0.048077833318414 ]
    - [    -0.048522264483265,    -0.023591597477503,    -0.040807178851071 ]
  - # (5, 17)
    - [     6.068819935571875,     0.212405005081958,     0.467461789003209 ]
    - [     0.212405005081958,     5.561073263678169,     0.625916794966571 ]
    - [     0.467461789003209,     0.625916794966571,     7.836762295952015 ]
  - # (5, 18)
    - [    -0.261577828281879,     0.001112215669054,     0.001406366327370 ]
    - [     0.001112215669054,    -0.015175830343865,    -0.011886575475726 ]
    - [     0.001406366327370,    -0.011886575475726,    -0.051645499377716 ]
  - # (5, 19)
    - [    -0.058524372497043,     0.099296881385784,     0.010557009858311 ]
    - [     0.099296881385784,    -0.142698457084143,     0.020297039297853 ]
    - [     0.010557009858311,     0.020297039297853,    -0.041835179285984 ]
  - # (5, 20)
    - [    -0.031326094018500,    -0.058694126711757,    -0.005398730287049 ]
    - [    -0.058694126711757,    -0.143940333792576,     0.018290646514942 ]
    - [    -0.005398730287049,     0.018290646514942,    -0.044110971992281 ]
  - # (5, 21)
    - [    -0.887981460406685,    -0.157694573451994,     0.048287538203775 ]
    - [     0.106982277801269,     0.091847614066539,    -0.036895103901831 ]
    - [     0.016674058252168,    -0.036553652301836,     0.055762982618116 ]
  - # (5, 22)
    - [    -0.971373015725795,     0.143323195040429,    -0.055903170522517 ]
    - [    -0.147336418418411,     0.082075428333984,    -0.027087769556873 ]
    - [    -0.011331418750290,    -0.041238247284310,     0.076848566191185 ]
  - # (5, 23)
    - [    -0.024463770808355,    -0.006774144092906,    -0.000293952076020 ]
    - [    -0.012885953397684,     0.056585171117182,    -0.012062942595189 ]
    - [     0.001303301618257,     0.010266210889696,     0.009285009958585 ]
  - # (5, 24)
    - [    -0.018588222153137,    -0.012128283971067,    -0.001906330010863 ]
    - [    -0.014929692347645,     0.049941436138057,     0.001837939288485 ]
    - [     0.003836344977618,    -0.001361791218432,     0.013739763602340 ]
  - # (5, 25)
    - [    -0.131150586392890,     0.279261935390891,     0.039993420620578 ]
    - [     0.543938786644154,    -0.664983259947256,     0.003836668120359 ]
    - [     0.056095866356139,    -0.023370682819765,     0.055762982618116 ]
  - # (5, 26)
    - [     0.044836007569663,     0.033236101608424,    -0.008239148621957 ]
    - [     0.027124292303646,    -0.012714607260836,    -0.006261797755052 ]
    - [     0.010299838693817,     0.006286041262923,     0.009285009958585 ]
  - # (5, 27)
    - [    -0.179548905982764,     0.600483057951404,     0.030047660380613 ]
    - [     0.309823444492564,    -0.709748681409048,     0.030432420140825 ]
    - [    -0.004492888693148,     0.061957450603030,     0.076848566191185 ]
  - # (5, 28)
    - [     0.044525468998760,     0.024310422605031,     0.003097518278622 ]
    - [     0.021509014228454,    -0.013172255013840,    -0.002641476599082 ]
    - [    -0.002544867119873,     0.000731960573162,     0.013739763602340 ]
  - # (5, 29)
    - [    -0.103801304406726,    -0.275638133508609,    -0.006157447437843 ]
    - [    -0.525526976210912,    -0.623901304930992,     0.082557652584147 ]
    - [    -0.001969123637326,     0.022795276515175,     0.075645156363302 ]
  - # (5, 30)
    - [     0.042818046920969,    -0.029957209143609,     0.006467887545998 ]
    - [    -0.036551163283518,     0.022623564562058,    -0.009452226289915 ]
    - [    -0.002280593987499,    -0.000633219284753,     0.003874600374173 ]
  - # (5, 31)
    - [     0.042818046920969,    -0.036551163283518,    -0.002280593987499 ]
    - [    -0.029957209143609,     0.022623564562058,    -0.000633219284753 ]
    - [     0.006467887545998,    -0.009452226289915,     0.003874600374173 ]
  - # (5, 32)
    - [    -0.103801304406726,    -0.525526976210912,    -0.001969123637326 ]
    - [    -0.275638133508609,    -0.623901304930992,     0.022795276515175 ]
    - [    -0.006157447437843,     0.082557652584147,     0.075645156363302 ]
  - # (5, 33)
    - [    -0.154154529779213,     0.221278210086791,    -0.438062237360927 ]
    - [     0.170137028195978,     0.071829163408265,     0.184972445152979 ]
    - [    -0.379221955183068,     0.286886803416722,    -0.508278816474918 ]
  - # (5, 34)
    - [     0.037748709543572,    -0.021827299468250,    -0.010190102851264 ]
    - [    -0.025637273500849,     0.042399346705179,    -0.000401622479127 ]
    - [    -0.003765158784437,    -0.006931446355474,     0.018060985943221 ]
  - # (5, 35)
    - [     0.061789450400287,    -0.007947371263107,     0.004120229236591 ]
    - [    -0.011757345295707,     0.018358605848464,     0.006726446334342 ]
    - [    -0.004747236155977,     0.009025699175934,     0.018060985943221 ]
  - # (5, 36)
    - [    -0.030616203185053,    -0.107794433200159,     0.006127380968157 ]
    - [    -0.109177605127495,    -0.155885067920146,     0.003715672569071 ]
    - [    -0.000154176352882,    -0.007164303861625,     0.000990952272327 ]
  - # (5, 37)
    - [    -0.204506214665825,    -0.183334386376121,     0.386158715161507 ]
    - [    -0.183334386376121,    -0.053582589259606,     0.240267040710992 ]
    - [     0.386158715161507,     0.240267040710992,    -0.484600177945412 ]
  - # (5, 38)
    - [     0.010455318736387,     0.019145448556012,     0.011434657082812 ]
    - [     0.019145448556012,     0.013011067517589,     0.004929967933644 ]
    - [     0.011434657082812,     0.004929967933644,     0.031645738748682 ]
  - # (5, 39)
    - [    -0.054195285407011,     0.128012452646666,    -0.010760765688312 ]
    - [     0.128012452646666,    -0.224932300201345,    -0.000331956973375 ]
    - [    -0.010760765688312,    -0.000331956973375,    -0.005381707287300 ]
  - # (5, 40)
    - [     0.054749009924169,     0.005643381196797,     0.003431502689157 ]
    - [     0.005643381196797,    -0.008882661395983,     0.013773279866815 ]
    - [     0.003431502689157,     0.013773279866815,     0.032889376311528 ]
  - # (5, 41)
    - [    -0.013546608477268,     0.005378610703186,     0.010999936787318 ]
    - [     0.005378610703186,     0.061254906541623,    -0.006624924913068 ]
    - [     0.010999936787318,    -0.006624924913068,     0.014361946458084 ]
  - # (5, 42)
    - [    -0.002758833819861,    -0.036328548303006,    -0.012528837969467 ]
    - [    -0.036328548303006,     0.035906828974371,    -0.009284085263791 ]
    - [    -0.012528837969467,    -0.009284085263791,     0.012302195817989 ]
  - # (5, 43)
    - [     0.114789143788805,    -0.012142788519228,     0.013842725971616 ]
    - [    -0.012142788519228,    -0.261115742882920,    -0.497242203489439 ]
    - [     0.013842725971616,    -0.497242203489439,    -0.581574278834336 ]
  - # (5, 44)
    - [    -0.330182287731990,    -0.004826224806624,     0.003658507125745 ]
    - [    -0.004826224806624,     0.026122154418482,    -0.001644162799602 ]
    - [     0.003658507125745,    -0.001644162799602,    -0.002110698145828 ]
  - # (5, 45)
    - [    -0.113967851024418,    -0.009320821290891,     0.027224818658254 ]
    - [     0.091113390795859,    -0.788965949513988,     0.268889202879607 ]
    - [     0.000831729976968,     0.198600427120669,    -0.232484235161249 ]
  - # (5, 46)
    - [    -0.038099283145986,    -0.001352571331899,    -0.004924441462607 ]
    - [     0.010633290109734,    -0.032741057661330,    -0.002073660613653 ]
    - [    -0.000666377961053,     0.005301521712894,    -0.000851401468550 ]
  - # (5, 47)
    - [    -0.675121069935075,     0.326396800229578,     0.192937707076193 ]
    - [     0.302472807172244,    -0.312043032816459,    -0.105221766723829 ]
    - [     0.187593576552013,    -0.114478072313989,    -0.238067476082030 ]
  - # (5, 48)
    - [    -0.655633646407648,    -0.322051714066212,    -0.171577150100455 ]
    - [    -0.221617501979462,    -0.247300154130758,    -0.100020512849478 ]
    - [    -0.219252471167961,    -0.158021986011276,    -0.232484235161249 ]
  - # (6, 1)
    - [     0.600214562575078,    -0.062598397927194,    -0.072611440323664 ]
    - [     0.052592981008630,    -0.011600823885541,    -0.019727449539952 ]
    - [    -0.018789853720746,    -0.012017606247482,     0.005107774629252 ]
  - # (6, 2)
    - [    -0.767449942910689,     0.235702632955026,     1.130488148074015 ]
    - [     0.098354261415890,    -0.356490042504973,    -0.447352419565817 ]
    - [     1.501985203331564,    -0.739122470457896,    -1.815347016838396 ]
  - # (6, 3)
    - [     0.028171172416885,    -0.029425073622842,     0.004866726143336 ]
    - [    -0.003297303077820,    -0.000067797779503,    -0.016720212588454 ]
    - [    -0.013114404461698,     0.006102882942159,     0.016913285305895 ]
  - # (6, 4)
    - [     0.169178387507213,    -0.259229811126029,    -0.034881112774992 ]
    - [    -0.284632920417528,     0.464556248606805,     0.041572536888018 ]
    - [     0.022275278833281,     0.021248769853381,    -0.021541088903157 ]
  - # (6, 5)
    - [     0.027032501860227,     0.033845182864447,    -0.010971906387541 ]
    - [     0.031969290219458,    -0.042931281892922,     0.005832202014123 ]
    - [     0.018566017681715,     0.015757189020452,     0.025119157427362 ]
  - # (6, 6)
    - [     0.089942904540621,     0.213748537462276,     0.010679133312636 ]
    - [     0.299168058543318,     0.294320918535155,     0.077658865158541 ]
    - [    -0.003830209510258,     0.053817312430407,    -0.040807178851071 ]
  - # (6, 7)
    - [    -0.466213313377220,    -0.139167760743888,    -0.759786859615397 ]
    - [    -0.059917215622836,    -0.584096279847888,    -0.366094525838897 ]
    - [    -1.176848539392718,    -0.628051051522749,    -1.530294971975802 ]
  - # (6, 8)
    - [     0.605598011218227,     0.055301965106040,     0.083088097958043 ]
    - [    -0.046953679917213,    -0.061264772369834,    -0.011415717835178 ]
    - [     0.036855605342793,    -0.031383669277886,    -0.016855262538213 ]
  - # (6, 9)
    - [    -0.461981500937176,    -0.054869205693162,    -0.010151620291239 ]
    - [     0.000808909537335,    -1.431380348960533,     1.657233771272338 ]
    - [    -0.006733400303020,     2.083051256936610,    -2.247740079216552 ]
  - # (6, 10)
    - [    -0.075083496207124,    -0.025089395300772,     0.006873816087314 ]
    - [    -0.013988258250511,     0.022012188665060,     0.010817435674969 ]
    - [    -0.002883163550306,    -0.013634344050846,     0.019242656242699 ]
  - # (6, 11)
    - [     0.083631011148779,    -0.296171423375478,     0.015252472909334 ]
    - [    -0.255649280963782,     0.445376701865595,    -0.038351613439013 ]
    - [    -0.007460593888426,     0.000919881870727,     0.005090816925306 ]
  - # (6, 12)
    - [     0.059070221013033,     0.205021321414048,    -0.009768138065424 ]
    - [     0.171898727512311,     0.333988879144570,    -0.027067310964667 ]
    - [    -0.009877035571685,     0.019908608868387,    -0.006046156541805 ]
  - # (6, 13)
    - [    -0.226603826670636,     0.018461750404269,    -0.038783126060444 ]
    - [    -0.043511450237009,    -0.197706868055571,     0.021579823816885 ]
    - [     0.027072308652119,    -0.022300413465355,    -0.140040440629046 ]
  - # (6, 14)
    - [    -0.198093902195964,     0.032292190207170,     0.024063529476392 ]
    - [     0.038304038836707,    -0.200005130938523,     0.030394505302612 ]
    - [    -0.023404567908257,    -0.020744716286278,    -0.153588250471330 ]
  - # (6, 15)
    - [    -0.263065353477412,     0.026723908887905,     0.008070331013373 ]
    - [     0.046771734500823,    -0.237623747378289,    -0.091197483931148 ]
    - [    -0.015902026241737,     0.062465851987767,    -0.120145132431569 ]
  - # (6, 16)
    - [    -0.137763885107073,     0.012298928404901,    -0.009203260609582 ]
    - [    -0.007215200153649,    -0.102069379691923,    -0.012470597715383 ]
    - [    -0.000958440201479,     0.001175975142694,     0.008969929420810 ]
  - # (6, 17)
    - [    -0.887981460406685,     0.106982277801269,     0.016674058252168 ]
    - [    -0.157694573451994,     0.091847614066539,    -0.036553652301836 ]
    - [     0.048287538203775,    -0.036895103901831,     0.055762982618116 ]
  - # (6, 18)
    - [    -0.971373015725795,    -0.147336418418411,    -0.011331418750290 ]
    - [     0.143323195040429,     0.082075428333984,    -0.041238247284310 ]
    - [    -0.055903170522517,    -0.027087769556873,     0.076848566191185 ]
  - # (6, 19)
    - [    -0.024463770808355,    -0.012885953397684,     0.001303301618257 ]
    - [    -0.006774144092906,     0.056585171117182,     0.010266210889696 ]
    - [    -0.000293952076020,    -0.012062942595189,     0.009285009958585 ]
  - # (6, 20)
    - [    -0.018588222153137,    -0.014929692347645,     0.003836344977618 ]
    - [    -0.012128283971067,     0.049941436138057,    -0.001361791218432 ]
    - [    -0.001906330010863,     0.001837939288485,     0.013739763602340 ]
  - # (6, 21)
    - [     5.504061801359656,    -0.113658255732499,    -0.308328950594781 ]
    - [    -0.113658255732499,     6.125831397890392,    -0.717792182058587 ]
    - [    -0.308328950594781,    -0.717792182058587,     7.836762295952015 ]
  - # (6, 22)
    - [    -0.207648557734027,     0.013199992896528,    -0.012299246724396 ]
    - [     0.013199992896528,     0.006425728152841,    -0.019291158374226 ]
    - [    -0.012299246724396,    -0.019291158374226,    -0.041835179285984 ]
  - # (6, 23)
    - [    -0.077739536852257,     0.107251302713307,     0.010997259489665 ]
    - [     0.107251302713307,    -0.199014121773488,     0.004725338771333 ]
    - [     0.010997259489665,     0.004725338771333,    -0.051645499377716 ]
  - # (6, 24)
    - [    -0.064956169063732,    -0.078110459591989,    -0.018539529677105 ]
    - [    -0.078110459591989,    -0.110310258747343,    -0.004469885680705 ]
    - [    -0.018539529677105,    -0.004469885680705,    -0.044110971992281 ]
  - # (6, 25)
    - [     0.056471155194910,    -0.028668537546283,     0.011419811862385 ]
    - [    -0.022074583406374,     0.008970456288117,    -0.000875241778697 ]
    - [    -0.000591913006987,     0.002291661971269,     0.003874600374173 ]
  - # (6, 26)
    - [    -0.146961635978499,    -0.300556762559885,    -0.020725850367096 ]
    - [    -0.550445605262188,    -0.580740973359219,    -0.009692327164471 ]
    - [    -0.074575748133603,    -0.035946320388434,     0.075645156363302 ]
  - # (6, 27)
    - [    -0.146961635978499,    -0.550445605262188,    -0.074575748133603 ]
    - [    -0.300556762559885,    -0.580740973359219,    -0.035946320388434 ]
    - [    -0.020725850367096,    -0.009692327164471,     0.075645156363302 ]
  - # (6, 28)
    - [     0.056471155194910,    -0.022074583406374,    -0.000591913006987 ]
    - [    -0.028668537546283,     0.008970456288117,     0.002291661971269 ]
    - [     0.011419811862385,    -0.000875241778697,     0.003874600374173 ]
  - # (6, 29)
    - [    -0.179548905982764,     0.309823444492564,    -0.004492888693148 ]
    - [     0.600483057951404,    -0.709748681409048,     0.061957450603030 ]
    - [     0.030047660380613,     0.030432420140825,     0.076848566191185 ]
  - # (6, 30)
    - [     0.044525468998760,     0.021509014228454,    -0.002544867119873 ]
    - [     0.024310422605031,    -0.013172255013840,     0.000731960573162 ]
    - [     0.003097518278622,    -0.002641476599082,     0.013739763602340 ]
  - # (6, 31)
    - [    -0.131150586392890,     0.543938786644154,     0.056095866356139 ]
    - [     0.279261935390891,    -0.664983259947256,    -0.023370682819765 ]
    - [     0.039993420620578,     0.003836668120359,     0.055762982618116 ]
  - # (6, 32)
    - [     0.044836007569663,     0.027124292303646,     0.010299838693817 ]
    - [     0.033236101608424,    -0.012714607260836,     0.006286041262923 ]
    - [    -0.008239148621957,    -0.006261797755052,     0.009285009958585 ]
  - # (6, 33)
    - [     0.037896514280875,     0.035079311475554,     0.011237321666540 ]
    - [     0.035079311475554,     0.009811783783480,    -0.006213762241306 ]
    - [     0.011237321666540,    -0.006213762241306,     0.014361946458084 ]
  - # (6, 34)
    - [    -0.156623557884555,    -0.168842984891826,     0.437545743041413 ]
    - [    -0.168842984891826,     0.010296958790440,     0.236632949395674 ]
    - [     0.437545743041413,     0.236632949395674,    -0.581574278834336 ]
  - # (6, 35)
    - [     0.057701858988826,    -0.001421551034519,     0.001775834704611 ]
    - [    -0.001421551034519,    -0.024553863834316,     0.015492334593353 ]
    - [     0.001775834704611,     0.015492334593353,     0.012302195817989 ]
  - # (6, 36)
    - [    -0.058774322832225,     0.151871236788464,     0.003253140315286 ]
    - [     0.151871236788464,    -0.245285810481283,    -0.002346278711021 ]
    - [     0.003253140315286,    -0.002346278711021,    -0.002110698145828 ]
  - # (6, 37)
    - [    -0.154154529779213,     0.170137028195978,    -0.379221955183068 ]
    - [     0.221278210086791,     0.071829163408265,     0.286886803416722 ]
    - [    -0.438062237360927,     0.184972445152979,    -0.508278816474918 ]
  - # (6, 38)
    - [     0.037748709543572,    -0.025637273500849,    -0.003765158784437 ]
    - [    -0.021827299468250,     0.042399346705179,    -0.006931446355474 ]
    - [    -0.010190102851264,    -0.000401622479127,     0.018060985943221 ]
  - # (6, 39)
    - [     0.061789450400287,    -0.011757345295707,    -0.004747236155977 ]
    - [    -0.007947371263107,     0.018358605848464,     0.009025699175934 ]
    - [     0.004120229236591,     0.006726446334342,     0.018060985943221 ]
  - # (6, 40)
    - [    -0.030616203185053,    -0.109177605127495,    -0.000154176352882 ]
    - [    -0.107794433200159,    -0.155885067920146,    -0.007164303861625 ]
    - [     0.006127380968157,     0.003715672569071,     0.000990952272327 ]
  - # (6, 41)
    - [    -0.038099283145986,     0.010633290109734,    -0.000666377961053 ]
    - [    -0.001352571331899,    -0.032741057661330,     0.005301521712894 ]
    - [    -0.004924441462607,    -0.002073660613653,    -0.000851401468550 ]
  - # (6, 42)
    - [    -0.113967851024418,     0.091113390795859,     0.000831729976968 ]
    - [    -0.009320821290891,    -0.788965949513988,     0.198600427120669 ]
    - [     0.027224818658254,     0.268889202879607,    -0.232484235161249 ]
  - # (6, 43)
    - [    -0.655633646407648,    -0.221617501979462,    -0.219252471167961 ]
    - [    -0.322051714066212,    -0.247300154130758,    -0.158021986011276 ]
    - [    -0.171577150100455,    -0.100020512849478,    -0.232484235161249 ]
  - # (6, 44)
    - [    -0.675121069935075,     0.302472807172244,     0.187593576552013 ]
    - [     0.326396800229578,    -0.312043032816459,    -0.114478072313989 ]
    - [     0.192937707076193,    -0.105221766723829,    -0.238067476082030 ]
  - # (6, 45)
    - [    -0.004208314494066,     0.010679395963112,     0.001447851071027 ]
    - [     0.010679395963112,     0.027674700748042,    -0.012367687484101 ]
    - [     0.001447851071027,    -0.012367687484101,     0.031645738748682 ]
  - # (6, 46)
    - [     0.002137944954389,    -0.024731631325858,    -0.010212258913516 ]
    - [    -0.024731631325858,     0.043728403573796,    -0.009858408435373 ]
    - [    -0.010212258913516,    -0.009858408435373,     0.032889376311527 ]
  - # (6, 47)
    - [     0.067458740377791,    -0.026315346371544,    -0.014998003367075 ]
    - [    -0.026315346371544,    -0.325547544303223,    -0.454556777578120 ]
    - [    -0.014998003367075,    -0.454556777578120,    -0.484600177945412 ]
  - # (6, 48)
    - [    -0.293110082495527,    -0.009925069765774,    -0.005092899672250 ]
    - [    -0.009925069765774,     0.013982496887170,     0.009485074936938 ]
    - [    -0.005092899672250,     0.009485074936938,    -0.005381707287300 ]
  - # (7, 1)
    - [    -0.263065353477412,     0.026723908887905,     0.008070331013373 ]
    - [     0.046771734500823,    -0.237623747378289,    -0.091197483931148 ]
    - [    -0.015902026241737,     0.062465851987767,    -0.120145132431569 ]
  - # (7, 2)
    - [    -0.137763885107072,     0.012298928404901,    -0.009203260609582 ]
    - [    -0.007215200153649,    -0.102069379691923,    -0.012470597715383 ]
    - [    -0.000958440201479,     0.001175975142694,     0.008969929420810 ]
  - # (7, 3)
    - [    -0.226603826670636,     0.018461750404269,    -0.038783126060444 ]
    - [    -0.043511450237009,    -0.197706868055571,     0.021579823816885 ]
    - [     0.027072308652119,    -0.022300413465356,    -0.140040440629046 ]
  - # (7, 4)
    - [    -0.198093902195963,     0.032292190207170,     0.024063529476392 ]
    - [     0.038304038836707,    -0.200005130938523,     0.030394505302612 ]
    - [    -0.023404567908257,    -0.020744716286278,    -0.153588250471330 ]
  - # (7, 5)
    - [    -0.461981500937177,    -0.054869205693162,    -0.010151620291239 ]
    - [     0.000808909537335,    -1.431380348960532,     1.657233771272337 ]
    - [    -0.006733400303020,     2.083051256936610,    -2.247740079216552 ]
  - # (7, 6)
    - [    -0.075083496207124,    -0.025089395300772,     0.006873816087314 ]
    - [    -0.013988258250511,     0.022012188665060,     0.010817435674969 ]
    - [    -0.002883163550306,    -0.013634344050846,     0.019242656242699 ]
  - # (7, 7)
    - [     0.083631011148779,    -0.296171423375478,     0.015252472909334 ]
    - [    -0.255649280963782,     0.445376701865594,    -0.038351613439013 ]
    - [    -0.007460593888426,     0.000919881870727,     0.005090816925306 ]
  - # (7, 8)
    - [     0.059070221013033,     0.205021321414048,    -0.009768138065424 ]
    - [     0.171898727512310,     0.333988879144569,    -0.027067310964667 ]
    - [    -0.009877035571685,     0.019908608868387,    -0.006046156541805 ]
  - # (7, 9)
    - [     0.605598011218227,     0.055301965106040,     0.083088097958043 ]
    - [    -0.046953679917213,    -0.061264772369834,    -0.011415717835178 ]
    - [     0.036855605342793,    -0.031383669277886,    -0.016855262538213 ]
  - # (7, 10)
    - [    -0.466213313377220,    -0.139167760743887,    -0.759786859615397 ]
    - [    -0.059917215622836,    -0.584096279847889,    -0.366094525838897 ]
    - [    -1.176848539392718,    -0.628051051522749,    -1.530294971975802 ]
  - # (7, 11)
    - [     0.089942904540621,     0.213748537462276,     0.010679133312636 ]
    - [     0.299168058543318,     0.294320918535155,     0.077658865158541 ]
    - [    -0.003830209510258,     0.053817312430407,    -0.040807178851071 ]
  - # (7, 12)
    - [     0.027032501860227,     0.033845182864447,    -0.010971906387541 ]
    - [     0.031969290219459,    -0.042931281892922,     0.005832202014123 ]
    - [     0.018566017681715,     0.015757189020452,     0.025119157427362 ]
  - # (7, 13)
    - [    -0.767449942910690,     0.235702632955026,     1.130488148074015 ]
    - [     0.098354261415890,    -0.356490042504973,    -0.447352419565817 ]
    - [     1.501985203331564,    -0.739122470457896,    -1.815347016838396 ]
  - # (7, 14)
    - [     0.600214562575078,    -0.062598397927194,    -0.072611440323664 ]
    - [     0.052592981008630,    -0.011600823885541,    -0.019727449539952 ]
    - [    -0.018789853720746,    -0.012017606247482,     0.005107774629252 ]
  - # (7, 15)
    - [     0.169178387507213,    -0.259229811126029,    -0.034881112774992 ]
    - [    -0.284632920417528,     0.464556248606805,     0.041572536888018 ]
    - [     0.022275278833281,     0.021248769853381,    -0.021541088903157 ]
  - # (7, 16)
    - [     0.028171172416885,    -0.029425073622842,     0.004866726143336 ]
    - [    -0.003297303077820,    -0.000067797779503,    -0.016720212588454 ]
    - [    -0.013114404461698,     0.006102882942159,     0.016913285305895 ]
  - # (7, 17)
    - [    -0.131150586392890,     0.543938786644154,     0.056095866356139 ]
    - [     0.279261935390891,    -0.664983259947256,    -0.023370682819765 ]
    - [     0.039993420620578,     0.003836668120359,     0.055762982618116 ]
  - # (7, 18)
    - [     0.044836007569663,     0.027124292303646,     0.010299838693817 ]
    - [     0.033236101608424,    -0.012714607260836,     0.006286041262923 ]
    - [    -0.008239148621957,    -0.006261797755052,     0.009285009958585 ]
  - # (7, 19)
    - [    -0.179548905982764,     0.309823444492564,    -0.004492888693148 ]
    - [     0.600483057951404,    -0.709748681409048,     0.061957450603030 ]
    - [     0.030047660380613,     0.030432420140825,     0.076848566191185 ]
  - # (7, 20)
    - [     0.044525468998760,     0.021509014228454,    -0.002544867119873 ]
    - [     0.024310422605031,    -0.013172255013840,     0.000731960573162 ]
    - [     0.003097518278622,    -0.002641476599082,     0.013739763602340 ]
  - # (7, 21)
    - [     0.056471155194910,    -0.022074583406374,    -0.000591913006987 ]
    - [    -0.028668537546283,     0.008970456288117,     0.002291661971269 ]
    - [     0.011419811862385,    -0.000875241778697,     0.003874600374173 ]
  - # (7, 22)
    - [    -0.146961635978499,    -0.550445605262188,    -0.074575748133603 ]
    - [    -0.300556762559885,    -0.580740973359219,    -0.035946320388434 ]
    - [    -0.020725850367096,    -0.009692327164471,     0.075645156363302 ]
  - # (7, 23)
    - [    -0.146961635978499,    -0.300556762559885,    -0.020725850367096 ]
    - [    -0.550445605262188,    -0.580740973359219,    -0.009692327164471 ]
    - [    -0.074575748133603,    -0.035946320388434,     0.075645156363302 ]
  - # (7, 24)
    - [     0.056471155194910,    -0.028668537546283,     0.011419811862385 ]
    - [    -0.022074583406374,     0.008970456288117,    -0.000875241778697 ]
    - [    -0.000591913006987,     0.002291661971269,     0.003874600374173 ]
  - # (7, 25)
    - [     5.504061801359656,    -0.113658255732499,    -0.308328950594781 ]
    - [    -0.113658255732499,     6.125831397890390,    -0.717792182058586 ]
    - [    -0.308328950594781,    -0.717792182058586,     7.836762295952016 ]
  - # (7, 26)
    - [    -0.207648557734027,     0.013199992896528,    -0.012299246724396 ]
    - [     0.013199992896528,     0.006425728152841,    -0.019291158374226 ]
    - [    -0.012299246724396,    -0.019291158374226,    -0.041835179285984 ]
  - # (7, 27)
    - [    -0.077739536852257,     0.107251302713307,     0.010997259489665 ]
    - [     0.107251302713307,    -0.199014121773488,     0.004725338771333 ]
    - [     0.010997259489665,     0.004725338771333,    -0.051645499377716 ]
  - # (7, 28)
    - [    -0.064956169063732,    -0.078110459591989,    -0.018539529677105 ]
    - [    -0.078110459591989,    -0.110310258747343,    -0.004469885680705 ]
    - [    -0.018539529677105,    -0.004469885680705,    -0.044110971992281 ]
  - # (7, 29)
    - [    -0.971373015725796,    -0.147336418418411,    -0.011331418750290 ]
    - [     0.143323195040428,     0.082075428333984,    -0.041238247284310 ]
    - [    -0.055903170522517,    -0.027087769556873,     0.076848566191185 ]
  - # (7, 30)
    - [    -0.887981460406685,     0.106982277801269,     0.016674058252168 ]
    - [    -0.157694573451994,     0.091847614066539,    -0.036553652301836 ]
    - [     0.048287538203775,    -0.036895103901831,     0.055762982618116 ]
  - # (7, 31)
    - [    -0.018588222153137,    -0.014929692347645,     0.003836344977618 ]
    - [    -0.012128283971067,     0.049941436138057,    -0.001361791218432 ]
    - [    -0.001906330010863,     0.001837939288485,     0.013739763602340 ]
  - # (7, 32)
    - [    -0.024463770808355,    -0.012885953397684,     0.001303301618257 ]
    - [    -0.006774144092906,     0.056585171117182,     0.010266210889696 ]
    - [    -0.000293952076020,    -0.012062942595189,     0.009285009958585 ]
  - # (7, 33)
    - [     0.067458740377791,    -0.026315346371544,    -0.014998003367075 ]
    - [    -0.026315346371544,    -0.325547544303223,    -0.454556777578120 ]
    - [    -0.014998003367075,    -0.454556777578120,    -0.484600177945412 ]
  - # (7, 34)
    - [    -0.293110082495527,    -0.009925069765774,    -0.005092899672250 ]
    - [    -0.009925069765774,     0.013982496887170,     0.009485074936938 ]
    - [    -0.005092899672250,     0.009485074936938,    -0.005381707287300 ]
  - # (7, 35)
    - [    -0.004208314494066,     0.010679395963112,     0.001447851071027 ]
    - [     0.010679395963112,     0.027674700748042,    -0.012367687484101 ]
    - [     0.001447851071027,    -0.012367687484101,     0.031645738748682 ]
  - # (7, 36)
    - [     0.002137944954389,    -0.024731631325858,    -0.010212258913516 ]
    - [    -0.024731631325858,     0.043728403573796,    -0.009858408435373 ]
    - [    -0.010212258913516,    -0.009858408435373,     0.032889376311527 ]
  - # (7, 37)
    - [    -0.675121069935075,     0.302472807172244,     0.187593576552013 ]
    - [     0.326396800229578,    -0.312043032816459,    -0.114478072313989 ]
    - [     0.192937707076193,    -0.105221766723829,    -0.238067476082030 ]
  - # (7, 38)
    - [    -0.655633646407648,    -0.221617501979462,    -0.219252471167961 ]
    - [    -0.322051714066212,    -0.247300154130758,    -0.158021986011276 ]
    - [    -0.171577150100455,    -0.100020512849478,    -0.232484235161249 ]
  - # (7, 39)
    - [    -0.113967851024418,     0.091113390795859,     0.000831729976968 ]
    - [    -0.009320821290891,    -0.788965949513988,     0.198600427120669 ]
    - [     0.027224818658254,     0.268889202879607,    -0.232484235161249 ]
  - # (7, 40)
    - [    -0.038099283145986,     0.010633290109734,    -0.000666377961053 ]
    - [    -0.001352571331899,    -0.032741057661330,     0.005301521712894 ]
    - [    -0.004924441462607,    -0.002073660613653,    -0.000851401468550 ]
  - # (7, 41)
    - [    -0.154154529779213,     0.170137028195978,    -0.379221955183068 ]
    - [     0.221278210086791,     0.071829163408265,     0.286886803416722 ]
    - [    -0.438062237360927,     0.184972445152979,    -0.508278816474918 ]
  - # (7, 42)
    - [     0.037748709543572,    -0.025637273500849,    -0.003765158784437 ]
    - [    -0.021827299468250,     0.042399346705179,    -0.006931446355474 ]
    - [    -0.010190102851264,    -0.000401622479127,     0.018060985943221 ]
  - # (7, 43)
    - [     0.061789450400287,    -0.011757345295707,    -0.004747236155977 ]
    - [    -0.007947371263107,     0.018358605848464,     0.009025699175934 ]
    - [     0.004120229236591,     0.006726446334342,     0.018060985943221 ]
  - # (7, 44)
    - [    -0.030616203185053,    -0.109177605127495,    -0.000154176352882 ]
    - [    -0.107794433200159,    -0.155885067920146,    -0.007164303861625 ]
    - [     0.006127380968157,     0.003715672569071,     0.000990952272327 ]
  - # (7, 45)
    - [    -0.156623557884555,    -0.168842984891826,     0.437545743041413 ]
    - [    -0.168842984891826,     0.010296958790440,     0.236632949395674 ]
    - [     0.437545743041413,     0.236632949395674,    -0.581574278834336 ]
  - # (7, 46)
    - [     0.037896514280875,     0.035079311475554,     0.011237321666540 ]
    - [     0.035079311475554,     0.009811783783480,    -0.006213762241306 ]
    - [     0.011237321666540,    -0.006213762241306,     0.014361946458084 ]
  - # (7, 47)
    - [    -0.058774322832225,     0.151871236788464,     0.003253140315286 ]
    - [     0.151871236788464,    -0.245285810481283,    -0.002346278711021 ]
    - [     0.003253140315286,    -0.002346278711021,    -0.002110698145828 ]
  - # (7, 48)
    - [     0.057701858988826,    -0.001421551034519,     0.001775834704611 ]
    - [    -0.001421551034519,    -0.024553863834316,     0.015492334593353 ]
    - [     0.001775834704611,     0.015492334593353,     0.012302195817989 ]
  - # (8, 1)
    - [     0.021127013954779,     0.259437185589058,    -0.061914983400049 ]
    - [     0.174017664508016,     0.363136809120997,    -0.048077833318414 ]
    - [    -0.048522264483265,    -0.023591597477503,    -0.040807178851071 ]
  - # (8, 2)
    - [     0.101836010001401,    -0.337800806927252,     0.051430350626721 ]
    - [    -0.235545161904000,     0.442497228846992,    -0.066248544666206 ]
    - [     0.045606857530015,    -0.016226055859769,    -0.016855262538213 ]
  - # (8, 3)
    - [    -0.053938838768309,    -0.014779535089072,    -0.010536788298004 ]
    - [    -0.012903642444083,     0.038040058735614,     0.006585848652493 ]
    - [    -0.004363117143087,    -0.023957237469703,     0.025119157427362 ]
  - # (8, 4)
    - [    -0.468419214707517,    -0.061190793349689,    -0.062846270244796 ]
    - [    -0.140441338470741,    -0.581890378517591,     0.841041984807983 ]
    - [    -0.044516104204130,     1.333206257282080,    -1.530294971975802 ]
  - # (8, 5)
    - [    -0.194084269503174,    -0.024736275152447,    -0.038080238664837 ]
    - [     0.037236925488831,    -0.230226425223034,     0.022797260498076 ]
    - [     0.032848878901954,    -0.012295100299151,    -0.140040440629046 ]
  - # (8, 6)
    - [    -0.275808696024130,     0.039414362251100,     0.083014503352284 ]
    - [     0.019366536638182,    -0.224880404831571,     0.038609630291044 ]
    - [    -0.062048027811314,    -0.017461367296892,    -0.120145132431569 ]
  - # (8, 7)
    - [    -0.230096387634575,     0.019827395253988,    -0.014290648989327 ]
    - [     0.013815546624451,    -0.168002645499912,    -0.036036880482577 ]
    - [     0.006263167344089,     0.030641308516288,    -0.153588250471330 ]
  - # (8, 8)
    - [    -0.113194324951470,     0.006970042016059,     0.006198224117107 ]
    - [     0.026484170574608,    -0.126638939847525,     0.014205556343238 ]
    - [    -0.001497644448531,     0.000242045991142,     0.008969929420810 ]
  - # (8, 9)
    - [    -0.603880896023676,     0.192790894667198,     0.952662633825440 ]
    - [     0.330139266206334,    -0.520059089391987,    -0.755355245126413 ]
    - [     1.391091437590234,    -0.931196106964522,    -1.815347016838396 ]
  - # (8, 10)
    - [     0.626211254176066,    -0.020764871817759,    -0.053443429432285 ]
    - [     0.004638237473740,     0.007523381937952,     0.009421661331404 ]
    - [    -0.007264335075556,    -0.029915342272694,    -0.021541088903157 ]
  - # (8, 11)
    - [     0.145685495343080,    -0.209829498312274,    -0.019221247708358 ]
    - [    -0.325020877248098,     0.442928243346458,     0.072747076695646 ]
    - [     0.001012625442625,     0.022281293779300,     0.005107774629252 ]
  - # (8, 12)
    - [     0.021161149517082,    -0.007344541686046,     0.016913491929945 ]
    - [    -0.033472312231068,     0.006942225120299,     0.004145397820836 ]
    - [    -0.011842453895082,     0.008305965948255,     0.016913285305895 ]
  - # (8, 13)
    - [    -1.165621842051165,    -0.405438030817507,    -1.440282356076953 ]
    - [    -0.461116146048004,    -0.727740007846544,    -0.819825324574383 ]
    - [    -1.807342006043719,    -1.035694332752041,    -2.247740079216552 ]
  - # (8, 14)
    - [     0.593885653332401,     0.038946374056189,     0.040839707968973 ]
    - [    -0.001575768355507,    -0.064877940318028,     0.005966777709489 ]
    - [    -0.004526938012743,     0.006001122899333,     0.005090816925306 ]
  - # (8, 15)
    - [     0.014659387794863,     0.037824819985890,    -0.005931266054670 ]
    - [     0.026723682935629,    -0.067730695336927,    -0.011361617190041 ]
    - [     0.010366106536816,     0.009314064903253,     0.019242656242699 ]
  - # (8, 16)
    - [     0.102048045828735,     0.196711986238841,     0.018556909874822 ]
    - [     0.229834580140578,     0.291011054328867,     0.021993111194664 ]
    - [    -0.022179878819874,    -0.001400540715031,    -0.006046156541805 ]
  - # (8, 17)
    - [    -0.103801304406726,    -0.525526976210912,    -0.001969123637326 ]
    - [    -0.275638133508609,    -0.623901304930992,     0.022795276515175 ]
    - [    -0.006157447437843,     0.082557652584147,     0.075645156363302 ]
  - # (8, 18)
    - [     0.042818046920969,    -0.036551163283518,    -0.002280593987499 ]
    - [    -0.029957209143609,     0.022623564562058,    -0.000633219284753 ]
    - [     0.006467887545998,    -0.009452226289915,     0.003874600374173 ]
  - # (8, 19)
    - [     0.042818046920969,    -0.029957209143609,     0.006467887545998 ]
    - [    -0.036551163283518,     0.022623564562058,    -0.009452226289915 ]
    - [    -0.002280593987499,    -0.000633219284753,     0.003874600374173 ]
  - # (8, 20)
    - [    -0.103801304406726,    -0.275638133508609,    -0.006157447437843 ]
    - [    -0.525526976210912,    -0.623901304930992,     0.082557652584147 ]
    - [    -0.001969123637326,     0.022795276515175,     0.075645156363302 ]
  - # (8, 21)
    - [    -0.179548905982764,     0.600483057951404,     0.030047660380613 ]
    - [     0.309823444492564,    -0.709748681409048,     0.030432420140825 ]
    - [    -0.004492888693148,     0.061957450603030,     0.076848566191185 ]
  - # (8, 22)
    - [     0.044525468998760,     0.024310422605031,     0.003097518278622 ]
    - [     0.021509014228454,    -0.013172255013840,    -0.002641476599082 ]
    - [    -0.002544867119873,     0.000731960573162,     0.013739763602340 ]
  - # (8, 23)
    - [    -0.131150586392890,     0.279261935390891,     0.039993420620578 ]
    - [     0.543938786644154,    -0.664983259947256,     0.003836668120359 ]
    - [     0.056095866356139,    -0.023370682819765,     0.055762982618116 ]
  - # (8, 24)
    - [     0.044836007569663,     0.033236101608424,    -0.008239148621957 ]
    - [     0.027124292303646,    -0.012714607260836,    -0.006261797755052 ]
    - [     0.010299838693817,     0.006286041262923,     0.009285009958585 ]
  - # (8, 25)
    - [    -0.971373015725796,     0.143323195040428,    -0.055903170522517 ]
    - [    -0.147336418418411,     0.082075428333984,    -0.027087769556873 ]
    - [    -0.011331418750290,    -0.041238247284310,     0.076848566191185 ]
  - # (8, 26)
    - [    -0.887981460406685,    -0.157694573451994,     0.048287538203775 ]
    - [     0.106982277801269,     0.091847614066539,    -0.036895103901831 ]
    - [     0.016674058252168,    -0.036553652301836,     0.055762982618116 ]
  - # (8, 27)
    - [    -0.018588222153137,    -0.012128283971067,    -0.001906330010863 ]
    - [    -0.014929692347645,     0.049941436138057,     0.001837939288485 ]
    - [     0.003836344977618,    -0.001361791218432,     0.013739763602340 ]
  - # (8, 28)
    - [    -0.024463770808355,    -0.006774144092906,    -0.000293952076020 ]
    - [    -0.012885953397684,     0.056585171117182,    -0.012062942595189 ]
    - [     0.001303301618257,     0.010266210889696,     0.009285009958585 ]
  - # (8, 29)
    - [     6.068819935571876,     0.212405005081959,     0.467461789003209 ]
    - [     0.212405005081959,     5.561073263678168,     0.625916794966571 ]
    - [     0.467461789003209,     0.625916794966571,     7.836762295952014 ]
  - # (8, 30)
    - [    -0.261577828281879,     0.001112215669054,     0.001406366327370 ]
    - [     0.001112215669054,    -0.015175830343865,    -0.011886575475726 ]
    - [     0.001406366327370,    -0.011886575475726,    -0.051645499377716 ]
  - # (8, 31)
    - [    -0.058524372497043,     0.099296881385784,     0.010557009858311 ]
    - [     0.099296881385784,    -0.142698457084143,     0.020297039297853 ]
    - [     0.010557009858311,     0.020297039297853,    -0.041835179285984 ]
  - # (8, 32)
    - [    -0.031326094018500,    -0.058694126711757,    -0.005398730287049 ]
    - [    -0.058694126711757,    -0.143940333792576,     0.018290646514942 ]
    - [    -0.005398730287049,     0.018290646514942,    -0.044110971992281 ]
  - # (8, 33)
    - [    -0.655633646407648,    -0.322051714066212,    -0.171577150100455 ]
    - [    -0.221617501979462,    -0.247300154130758,    -0.100020512849478 ]
    - [    -0.219252471167961,    -0.158021986011276,    -0.232484235161249 ]
  - # (8, 34)
    - [    -0.675121069935075,     0.326396800229578,     0.192937707076193 ]
    - [     0.302472807172244,    -0.312043032816459,    -0.105221766723829 ]
    - [     0.187593576552013,    -0.114478072313989,    -0.238067476082030 ]
  - # (8, 35)
    - [    -0.038099283145986,    -0.001352571331899,    -0.004924441462607 ]
    - [     0.010633290109734,    -0.032741057661330,    -0.002073660613653 ]
    - [    -0.000666377961053,     0.005301521712894,    -0.000851401468550 ]
  - # (8, 36)
    - [    -0.113967851024418,    -0.009320821290891,     0.027224818658254 ]
    - [     0.091113390795859,    -0.788965949513988,     0.268889202879607 ]
    - [     0.000831729976968,     0.198600427120669,    -0.232484235161249 ]
  - # (8, 37)
    - [     0.114789143788805,    -0.012142788519228,     0.013842725971616 ]
    - [    -0.012142788519228,    -0.261115742882920,    -0.497242203489439 ]
    - [     0.013842725971616,    -0.497242203489439,    -0.581574278834336 ]
  - # (8, 38)
    - [    -0.330182287731990,    -0.004826224806624,     0.003658507125745 ]
    - [    -0.004826224806624,     0.026122154418482,    -0.001644162799602 ]
    - [     0.003658507125745,    -0.001644162799602,    -0.002110698145828 ]
  - # (8, 39)
    - [    -0.013546608477268,     0.005378610703186,     0.010999936787318 ]
    - [     0.005378610703186,     0.061254906541623,    -0.006624924913068 ]
    - [     0.010999936787318,    -0.006624924913068,     0.014361946458084 ]
  - # (8, 40)
    - [    -0.002758833819861,    -0.036328548303006,    -0.012528837969467 ]
    - [    -0.036328548303006,     0.035906828974371,    -0.009284085263791 ]
    - [    -0.012528837969467,    -0.009284085263791,     0.012302195817989 ]
  - # (8, 41)
    - [     0.010455318736387,     0.019145448556012,     0.011434657082812 ]
    - [     0.019145448556012,     0.013011067517589,     0.004929967933644 ]
    - [     0.011434657082812,     0.004929967933644,     0.031645738748682 ]
  - # (8, 42)
    - [    -0.204506214665825,    -0.183334386376121,     0.386158715161507 ]
    - [    -0.183334386376121,    -0.053582589259606,     0.240267040710992 ]
    - [     0.386158715161507,     0.240267040710992,    -0.484600177945412 ]
  - # (8, 43)
    - [     0.054749009924169,     0.005643381196797,     0.003431502689157 ]
    - [     0.005643381196797,    -0.008882661395983,     0.013773279866815 ]
    - [     0.003431502689157,     0.013773279866815,     0.032889376311528 ]
  - # (8, 44)
    - [    -0.054195285407011,     0.128012452646666,    -0.010760765688312 ]
    - [     0.128012452646666,    -0.224932300201345,    -0.000331956973375 ]
    - [    -0.010760765688312,    -0.000331956973375,    -0.005381707287300 ]
  - # (8, 45)
    - [    -0.154154529779214,     0.221278210086791,    -0.438062237360927 ]
    - [     0.170137028195978,     0.071829163408265,     0.184972445152979 ]
    - [    -0.379221955183068,     0.286886803416722,    -0.508278816474918 ]
  - # (8, 46)
    - [     0.037748709543572,    -0.021827299468250,    -0.010190102851264 ]
    - [    -0.025637273500849,     0.042399346705179,    -0.000401622479127 ]
    - [    -0.003765158784437,    -0.006931446355474,     0.018060985943221 ]
  - # (8, 47)
    - [     0.061789450400287,    -0.007947371263107,     0.004120229236591 ]
    - [    -0.011757345295707,     0.018358605848464,     0.006726446334342 ]
    - [    -0.004747236155977,     0.009025699175934,     0.018060985943221 ]
  - # (8, 48)
    - [    -0.030616203185053,    -0.107794433200159,     0.006127380968157 ]
    - [    -0.109177605127495,    -0.155885067920146,     0.003715672569071 ]
    - [    -0.000154176352882,    -0.007164303861625,     0.000990952272327 ]
  - # (9, 1)
    - [    -0.461981500937176,    -0.054869205693162,    -0.010151620291239 ]
    - [     0.000808909537335,    -1.431380348960532,     1.657233771272337 ]
    - [    -0.006733400303020,     2.083051256936610,    -2.247740079216552 ]
  - # (9, 2)
    - [    -0.075083496207124,    -0.025089395300772,     0.006873816087314 ]
    - [    -0.013988258250511,     0.022012188665060,     0.010817435674969 ]
    - [    -0.002883163550306,    -0.013634344050846,     0.019242656242699 ]
  - # (9, 3)
    - [     0.083631011148779,    -0.296171423375478,     0.015252472909334 ]
    - [    -0.255649280963782,     0.445376701865595,    -0.038351613439013 ]
    - [    -0.007460593888426,     0.000919881870727,     0.005090816925306 ]
  - # (9, 4)
    - [     0.059070221013033,     0.205021321414048,    -0.009768138065424 ]
    - [     0.171898727512310,     0.333988879144570,    -0.027067310964667 ]
    - [    -0.009877035571685,     0.019908608868387,    -0.006046156541805 ]
  - # (9, 5)
    - [    -0.263065353477412,     0.026723908887905,     0.008070331013373 ]
    - [     0.046771734500823,    -0.237623747378289,    -0.091197483931148 ]
    - [    -0.015902026241737,     0.062465851987767,    -0.120145132431569 ]
  - # (9, 6)
    - [    -0.137763885107073,     0.012298928404901,    -0.009203260609582 ]
    - [    -0.007215200153649,    -0.102069379691923,    -0.012470597715383 ]
    - [    -0.000958440201479,     0.001175975142694,     0.008969929420810 ]
  - # (9, 7)
    - [    -0.226603826670636,     0.018461750404269,    -0.038783126060444 ]
    - [    -0.043511450237009,    -0.197706868055571,     0.021579823816885 ]
    - [     0.027072308652119,    -0.022300413465355,    -0.140040440629046 ]
  - # (9, 8)
    - [    -0.198093902195964,     0.032292190207170,     0.024063529476392 ]
    - [     0.038304038836707,    -0.200005130938523,     0.030394505302612 ]
    - [    -0.023404567908257,    -0.020744716286278,    -0.153588250471330 ]
  - # (9, 9)
    - [     0.600214562575078,    -0.062598397927194,    -0.072611440323664 ]
    - [     0.052592981008630,    -0.011600823885541,    -0.019727449539952 ]
    - [    -0.018789853720746,    -0.012017606247482,     0.005107774629252 ]
  - # (9, 10)
    - [    -0.767449942910689,     0.235702632955026,     1.130488148074015 ]
    - [     0.098354261415890,    -0.356490042504973,    -0.447352419565817 ]
    - [     1.501985203331564,    -0.739122470457896,    -1.815347016838396 ]
  - # (9, 11)
    - [     0.028171172416885,    -0.029425073622842,     0.004866726143336 ]
    - [    -0.003297303077820,    -0.000067797779503,    -0.016720212588454 ]
    - [    -0.013114404461698,     0.006102882942159,     0.016913285305895 ]
  - # (9, 12)
    - [     0.169178387507213,    -0.259229811126029,    -0.034881112774992 ]
    - [    -0.284632920417528,     0.464556248606805,     0.041572536888018 ]
    - [     0.022275278833281,     0.021248769853381,    -0.021541088903158 ]
  - # (9, 13)
    - [    -0.466213313377220,    -0.139167760743888,    -0.759786859615397 ]
    - [    -0.059917215622836,    -0.584096279847888,    -0.366094525838897 ]
    - [    -1.176848539392718,    -0.628051051522749,    -1.530294971975802 ]
  - # (9, 14)
    - [     0.605598011218227,     0.055301965106040,     0.083088097958043 ]
    - [    -0.046953679917213,    -0.061264772369834,    -0.011415717835178 ]
    - [     0.036855605342793,    -0.031383669277886,    -0.016855262538213 ]
  - # (9, 15)
    - [     0.027032501860227,     0.033845182864447,    -0.010971906387541 ]
    - [     0.031969290219458,    -0.042931281892922,     0.005832202014123 ]
    - [     0.018566017681715,     0.015757189020452,     0.025119157427362 ]
  - # (9, 16)
    - [     0.089942904540621,     0.213748537462276,     0.010679133312636 ]
    - [     0.299168058543318,     0.294320918535155,     0.077658865158541 ]
    - [    -0.003830209510258,     0.053817312430407,    -0.040807178851071 ]
  - # (9, 17)
    - [    -0.154154529779213,     0.170137028195978,    -0.379221955183068 ]
    - [     0.221278210086791,     0.071829163408265,     0.286886803416722 ]
    - [    -0.438062237360927,     0.184972445152979,    -0.508278816474918 ]
  - # (9, 18)
    - [     0.037748709543572,    -0.025637273500849,    -0.003765158784437 ]
    - [    -0.021827299468250,     0.042399346705179,    -0.006931446355474 ]
    - [    -0.010190102851264,    -0.000401622479127,     0.018060985943221 ]
  - # (9, 19)
    - [     0.061789450400287,    -0.011757345295707,    -0.004747236155977 ]
    - [    -0.007947371263107,     0.018358605848464,     0.009025699175934 ]
    - [     0.004120229236591,     0.006726446334342,     0.018060985943221 ]
  - # (9, 20)
    - [    -0.030616203185053,    -0.109177605127495,    -0.000154176352882 ]
    - [    -0.107794433200159,    -0.155885067920146,    -0.007164303861625 ]
    - [     0.006127380968157,     0.003715672569071,     0.000990952272327 ]
  - # (9, 21)
    - [     0.037896514280875,     0.035079311475554,     0.011237321666540 ]
    - [     0.035079311475554,     0.009811783783480,    -0.006213762241306 ]
    - [     0.011237321666540,    -0.006213762241306,     0.014361946458084 ]
  - # (9, 22)
    - [    -0.156623557884555,    -0.168842984891826,     0.437545743041413 ]
    - [    -0.168842984891826,     0.010296958790440,     0.236632949395674 ]
    - [     0.437545743041413,     0.236632949395674,    -0.581574278834336 ]
  - # (9, 23)
    - [     0.057701858988826,    -0.001421551034519,     0.001775834704611 ]
    - [    -0.001421551034519,    -0.024553863834316,     0.015492334593353 ]
    - [     0.001775834704611,     0.015492334593353,     0.012302195817989 ]
  - # (9, 24)
    - [    -0.058774322832225,     0.151871236788464,     0.003253140315286 ]
    - [     0.151871236788464,    -0.245285810481283,    -0.002346278711021 ]
    - [     0.003253140315286,    -0.002346278711021,    -0.002110698145828 ]
  - # (9, 25)
    - [     0.067458740377791,    -0.026315346371544,    -0.014998003367075 ]
    - [    -0.026315346371544,    -0.325547544303223,    -0.454556777578120 ]
    - [    -0.014998003367075,    -0.454556777578120,    -0.484600177945412 ]
  - # (9, 26)
    - [    -0.293110082495527,    -0.009925069765774,    -0.005092899672250 ]
    - [    -0.009925069765774,     0.013982496887170,     0.009485074936938 ]
    - [    -0.005092899672250,     0.009485074936938,    -0.005381707287300 ]
  - # (9, 27)
    - [    -0.004208314494066,     0.010679395963112,     0.001447851071027 ]
    - [     0.010679395963112,     0.027674700748042,    -0.012367687484101 ]
    - [     0.001447851071027,    -0.012367687484101,     0.031645738748682 ]
  - # (9, 28)
    - [     0.002137944954389,    -0.024731631325858,    -0.010212258913516 ]
    - [    -0.024731631325858,     0.043728403573796,    -0.009858408435373 ]
    - [    -0.010212258913516,    -0.009858408435373,     0.032889376311527 ]
  - # (9, 29)
    - [    -0.655633646407648,    -0.221617501979462,    -0.219252471167961 ]
    - [    -0.322051714066212,    -0.247300154130758,    -0.158021986011276 ]
    - [    -0.171577150100455,    -0.100020512849478,    -0.232484235161249 ]
  - # (9, 30)
    - [    -0.675121069935075,     0.302472807172244,     0.187593576552013 ]
    - [     0.326396800229578,    -0.312043032816459,    -0.114478072313989 ]
    - [     0.192937707076193,    -0.105221766723829,    -0.238067476082030 ]
  - # (9, 31)
    - [    -0.038099283145986,     0.010633290109734,    -0.000666377961053 ]
    - [    -0.001352571331899,    -0.032741057661330,     0.005301521712894 ]
    - [    -0.004924441462607,    -0.002073660613653,    -0.000851401468550 ]
  - # (9, 32)
    - [    -0.113967851024418,     0.091113390795859,     0.000831729976968 ]
    - [    -0.009320821290891,    -0.788965949513988,     0.198600427120669 ]
    - [     0.027224818658254,     0.268889202879607,    -0.232484235161249 ]
  - # (9, 33)
    - [     5.504061801359658,    -0.113658255732499,    -0.308328950594781 ]
    - [    -0.113658255732499,     6.125831397890391,    -0.717792182058585 ]
    - [    -0.308328950594781,    -0.717792182058585,     7.836762295952019 ]
  - # (9, 34)
    - [    -0.207648557734027,     0.013199992896528,    -0.012299246724396 ]
    - [     0.013199992896528,     0.006425728152841,    -0.019291158374226 ]
    - [    -0.012299246724396,    -0.019291158374226,    -0.041835179285984 ]
  - # (9, 35)
    - [    -0.077739536852257,     0.107251302713307,     0.010997259489665 ]
    - [     0.107251302713307,    -0.199014121773488,     0.004725338771333 ]
    - [     0.010997259489665,     0.004725338771333,    -0.051645499377716 ]
  - # (9, 36)
    - [    -0.064956169063732,    -0.078110459591989,    -0.018539529677105 ]
    - [    -0.078110459591989,    -0.110310258747343,    -0.004469885680705 ]
    - [    -0.018539529677105,    -0.004469885680705,    -0.044110971992281 ]
  - # (9, 37)
    - [    -0.887981460406685,     0.106982277801269,     0.016674058252168 ]
    - [    -0.157694573451994,     0.091847614066539,    -0.036553652301836 ]
    - [     0.048287538203775,    -0.036895103901831,     0.055762982618116 ]
  - # (9, 38)
    - [    -0.971373015725796,    -0.147336418418411,    -0.011331418750290 ]
    - [     0.143323195040428,     0.082075428333984,    -0.041238247284310 ]
    - [    -0.055903170522517,    -0.027087769556873,     0.076848566191185 ]
  - # (9, 39)
    - [    -0.024463770808355,    -0.012885953397684,     0.001303301618257 ]
    - [    -0.006774144092906,     0.056585171117182,     0.010266210889696 ]
    - [    -0.000293952076020,    -0.012062942595189,     0.009285009958585 ]
  - # (9, 40)
    - [    -0.018588222153137,    -0.014929692347645,     0.003836344977618 ]
    - [    -0.012128283971067,     0.049941436138057,    -0.001361791218432 ]
    - [    -0.001906330010863,     0.001837939288485,     0.013739763602340 ]
  - # (9, 41)
    - [    -0.131150586392890,     0.543938786644154,     0.056095866356139 ]
    - [     0.279261935390891,    -0.664983259947256,    -0.023370682819765 ]
    - [     0.039993420620578,     0.003836668120359,     0.055762982618116 ]
  - # (9, 42)
    - [     0.044836007569663,     0.027124292303646,     0.010299838693817 ]
    - [     0.033236101608424,    -0.012714607260836,     0.006286041262923 ]
    - [    -0.008239148621957,    -0.006261797755052,     0.009285009958585 ]
  - # (9, 43)
    - [    -0.179548905982764,     0.309823444492564,    -0.004492888693148 ]
    - [     0.600483057951404,    -0.709748681409048,     0.061957450603030 ]
    - [     0.030047660380613,     0.030432420140825,     0.076848566191185 ]
  - # (9, 44)
    - [     0.044525468998760,     0.021509014228454,    -0.002544867119873 ]
    - [     0.024310422605031,    -0.013172255013840,     0.000731960573162 ]
    - [     0.003097518278622,    -0.002641476599082,     0.013739763602340 ]
  - # (9, 45)
    - [    -0.146961635978499,    -0.550445605262188,    -0.074575748133603 ]
    - [    -0.300556762559885,    -0.580740973359219,    -0.035946320388434 ]
    - [    -0.020725850367096,    -0.009692327164471,     0.075645156363302 ]
  - # (9, 46)
    - [     0.056471155194910,    -0.022074583406374,    -0.000591913006987 ]
    - [    -0.028668537546283,     0.008970456288117,     0.002291661971269 ]
    - [     0.011419811862385,    -0.000875241778697,     0.003874600374173 ]
  - # (9, 47)
    - [     0.056471155194910,    -0.028668537546283,     0.011419811862385 ]
    - [    -0.022074583406374,     0.008970456288117,    -0.000875241778697 ]
    - [    -0.000591913006987,     0.002291661971269,     0.003874600374173 ]
  - # (9, 48)
    - [    -0.146961635978499,    -0.300556762559885,    -0.020725850367096 ]
    - [    -0.550445605262188,    -0.580740973359219,    -0.009692327164471 ]
    - [    -0.074575748133603,    -0.035946320388434,     0.075645156363302 ]
  - # (10, 1)
    - [    -0.275808696024130,     0.039414362251100,     0.083014503352284 ]
    - [     0.019366536638182,    -0.224880404831571,     0.038609630291044 ]
    - [    -0.062048027811314,    -0.017461367296892,    -0.120145132431569 ]
  - # (10, 2)
    - [    -0.194084269503174,    -0.024736275152447,    -0.038080238664837 ]
    - [     0.037236925488831,    -0.230226425223034,     0.022797260498076 ]
    - [     0.032848878901954,    -0.012295100299151,    -0.140040440629046 ]
  - # (10, 3)
    - [    -0.113194324951470,     0.006970042016059,     0.006198224117107 ]
    - [     0.026484170574608,    -0.126638939847525,     0.014205556343238 ]
    - [    -0.001497644448531,     0.000242045991142,     0.008969929420810 ]
  - # (10, 4)
    - [    -0.230096387634575,     0.019827395253988,    -0.014290648989327 ]
    - [     0.013815546624451,    -0.168002645499912,    -0.036036880482577 ]
    - [     0.006263167344089,     0.030641308516288,    -0.153588250471330 ]
  - # (10, 5)
    - [     0.101836010001401,    -0.337800806927252,     0.051430350626721 ]
    - [    -0.235545161904000,     0.442497228846992,    -0.066248544666206 ]
    - [     0.045606857530015,    -0.016226055859769,    -0.016855262538213 ]
  - # (10, 6)
    - [     0.021127013954779,     0.259437185589058,    -0.061914983400049 ]
    - [     0.174017664508016,     0.363136809120997,    -0.048077833318414 ]
    - [    -0.048522264483265,    -0.023591597477503,    -0.040807178851071 ]
  - # (10, 7)
    - [    -0.468419214707517,    -0.061190793349689,    -0.062846270244796 ]
    - [    -0.140441338470741,    -0.581890378517591,     0.841041984807983 ]
    - [    -0.044516104204130,     1.333206257282080,    -1.530294971975802 ]
  - # (10, 8)
    - [    -0.053938838768309,    -0.014779535089072,    -0.010536788298004 ]
    - [    -0.012903642444083,     0.038040058735614,     0.006585848652493 ]
    - [    -0.004363117143087,    -0.023957237469703,     0.025119157427362 ]
  - # (10, 9)
    - [    -1.165621842051164,    -0.405438030817506,    -1.440282356076953 ]
    - [    -0.461116146048004,    -0.727740007846544,    -0.819825324574383 ]
    - [    -1.807342006043719,    -1.035694332752041,    -2.247740079216552 ]
  - # (10, 10)
    - [     0.593885653332401,     0.038946374056189,     0.040839707968973 ]
    - [    -0.001575768355507,    -0.064877940318028,     0.005966777709489 ]
    - [    -0.004526938012743,     0.006001122899333,     0.005090816925306 ]
  - # (10, 11)
    - [     0.014659387794863,     0.037824819985890,    -0.005931266054670 ]
    - [     0.026723682935629,    -0.067730695336927,    -0.011361617190041 ]
    - [     0.010366106536816,     0.009314064903253,     0.019242656242699 ]
  - # (10, 12)
    - [     0.102048045828735,     0.196711986238841,     0.018556909874822 ]
    - [     0.229834580140578,     0.291011054328867,     0.021993111194664 ]
    - [    -0.022179878819874,    -0.001400540715031,    -0.006046156541805 ]
  - # (10, 13)
    - [    -0.603880896023676,     0.192790894667197,     0.952662633825440 ]
    - [     0.330139266206333,    -0.520059089391986,    -0.755355245126413 ]
    - [     1.391091437590234,    -0.931196106964521,    -1.815347016838396 ]
  - # (10, 14)
    - [     0.626211254176066,    -0.020764871817759,    -0.053443429432285 ]
    - [     0.004638237473740,     0.007523381937952,     0.009421661331404 ]
    - [    -0.007264335075556,    -0.029915342272694,    -0.021541088903157 ]
  - # (10, 15)
    - [     0.145685495343080,    -0.209829498312274,    -0.019221247708358 ]
    - [    -0.325020877248098,     0.442928243346457,     0.072747076695646 ]
    - [     0.001012625442625,     0.022281293779300,     0.005107774629252 ]
  - # (10, 16)
    - [     0.021161149517082,    -0.007344541686046,     0.016913491929945 ]
    - [    -0.033472312231068,     0.006942225120299,     0.004145397820836 ]
    - [    -0.011842453895082,     0.008305965948255,     0.016913285305895 ]
  - # (10, 17)
    - [    -0.204506214665825,    -0.183334386376121,     0.386158715161507 ]
    - [    -0.183334386376121,    -0.053582589259606,     0.240267040710992 ]
    - [     0.386158715161507,     0.240267040710992,    -0.484600177945412 ]
  - # (10, 18)
    - [     0.010455318736387,     0.019145448556012,     0.011434657082812 ]
    - [     0.019145448556012,     0.013011067517589,     0.004929967933644 ]
    - [     0.011434657082812,     0.004929967933644,     0.031645738748682 ]
  - # (10, 19)
    - [    -0.054195285407011,     0.128012452646666,    -0.010760765688312 ]
    - [     0.128012452646666,    -0.224932300201345,    -0.000331956973375 ]
    - [    -0.010760765688312,    -0.000331956973375,    -0.005381707287300 ]
  - # (10, 20)
    - [     0.054749009924169,     0.005643381196797,     0.003431502689157 ]
    - [     0.005643381196797,    -0.008882661395983,     0.013773279866815 ]
    - [     0.003431502689157,     0.013773279866815,     0.032889376311528 ]
  - # (10, 21)
    - [    -0.154154529779213,     0.221278210086791,    -0.438062237360927 ]
    - [     0.170137028195978,     0.071829163408265,     0.184972445152979 ]
    - [    -0.379221955183068,     0.286886803416722,    -0.508278816474918 ]
  - # (10, 22)
    - [     0.037748709543572,    -0.021827299468250,    -0.010190102851264 ]
    - [    -0.025637273500849,     0.042399346705179,    -0.000401622479127 ]
    - [    -0.003765158784437,    -0.006931446355474,     0.018060985943221 ]
  - # (10, 23)
    - [     0.061789450400287,    -0.007947371263107,     0.004120229236591 ]
    - [    -0.011757345295707,     0.018358605848464,     0.006726446334342 ]
    - [    -0.004747236155977,     0.009025699175934,     0.018060985943221 ]
  - # (10, 24)
    - [    -0.030616203185053,    -0.107794433200159,     0.006127380968157 ]
    - [    -0.109177605127495,    -0.155885067920146,     0.003715672569071 ]
    - [    -0.000154176352882,    -0.007164303861625,     0.000990952272327 ]
  - # (10, 25)
    - [    -0.675121069935075,     0.326396800229578,     0.192937707076193 ]
    - [     0.302472807172244,    -0.312043032816459,    -0.105221766723829 ]
    - [     0.187593576552013,    -0.114478072313989,    -0.238067476082030 ]
  - # (10, 26)
    - [    -0.655633646407648,    -0.322051714066212,    -0.171577150100455 ]
    - [    -0.221617501979462,    -0.247300154130758,    -0.100020512849478 ]
    - [    -0.219252471167961,    -0.158021986011276,    -0.232484235161249 ]
  - # (10, 27)
    - [    -0.113967851024418,    -0.009320821290891,     0.027224818658254 ]
    - [     0.091113390795859,    -0.788965949513988,     0.268889202879607 ]
    - [     0.000831729976968,     0.198600427120669,    -0.232484235161249 ]
  - # (10, 28)
    - [    -0.038099283145986,    -0.001352571331899,    -0.004924441462607 ]
    - [     0.010633290109734,    -0.032741057661330,    -0.002073660613653 ]
    - [    -0.000666377961053,     0.005301521712894,    -0.000851401468550 ]
  - # (10, 29)
    - [     0.114789143788805,    -0.012142788519228,     0.013842725971616 ]
    - [    -0.012142788519228,    -0.261115742882920,    -0.497242203489439 ]
    - [     0.013842725971616,    -0.497242203489439,    -0.581574278834336 ]
  - # (10, 30)
    - [    -0.330182287731990,    -0.004826224806624,     0.003658507125745 ]
    - [    -0.004826224806624,     0.026122154418482,    -0.001644162799602 ]
    - [     0.003658507125745,    -0.001644162799602,    -0.002110698145828 ]
  - # (10, 31)
    - [    -0.013546608477268,     0.005378610703186,     0.010999936787318 ]
    - [     0.005378610703186,     0.061254906541623,    -0.006624924913068 ]
    - [     0.010999936787318,    -0.006624924913068,     0.014361946458084 ]
  - # (10, 32)
    - [    -0.002758833819861,    -0.036328548303006,    -0.012528837969467 ]
    - [    -0.036328548303006,     0.035906828974371,    -0.009284085263791 ]
    - [    -0.012528837969467,    -0.009284085263791,     0.012302195817989 ]
  - # (10, 33)
    - [    -0.887981460406685,    -0.157694573451994,     0.048287538203775 ]
    - [     0.106982277801269,     0.091847614066539,    -0.036895103901831 ]
    - [     0.016674058252168,    -0.036553652301836,     0.055762982618116 ]
  - # (10, 34)
    - [    -0.971373015725796,     0.143323195040428,    -0.055903170522517 ]
    - [    -0.147336418418411,     0.082075428333984,    -0.027087769556873 ]
    - [    -0.011331418750290,    -0.041238247284310,     0.076848566191185 ]
  - # (10, 35)
    - [    -0.024463770808355,    -0.006774144092906,    -0.000293952076020 ]
    - [    -0.012885953397684,     0.056585171117182,    -0.012062942595189 ]
    - [     0.001303301618257,     0.010266210889696,     0.009285009958585 ]
  - # (10, 36)
    - [    -0.018588222153137,    -0.012128283971067,    -0.001906330010863 ]
    - [    -0.014929692347645,     0.049941436138057,     0.001837939288485 ]
    - [     0.003836344977618,    -0.001361791218432,     0.013739763602340 ]
  - # (10, 37)
    - [     6.068819935571878,     0.212405005081959,     0.467461789003210 ]
    - [     0.212405005081959,     5.561073263678168,     0.625916794966571 ]
    - [     0.467461789003210,     0.625916794966571,     7.836762295952015 ]
  - # (10, 38)
    - [    -0.261577828281879,     0.001112215669054,     0.001406366327370 ]
    - [     0.001112215669054,    -0.015175830343865,    -0.011886575475726 ]
    - [     0.001406366327370,    -0.011886575475726,    -0.051645499377716 ]
  - # (10, 39)
    - [    -0.058524372497043,     0.099296881385784,     0.010557009858311 ]
    - [     0.099296881385784,    -0.142698457084143,     0.020297039297853 ]
    - [     0.010557009858311,     0.020297039297853,    -0.041835179285984 ]
  - # (10, 40)
    - [    -0.031326094018500,    -0.058694126711757,    -0.005398730287049 ]
    - [    -0.058694126711757,    -0.143940333792576,     0.018290646514942 ]
    - [    -0.005398730287049,     0.018290646514942,    -0.044110971992281 ]
  - # (10, 41)
    - [     0.042818046920969,    -0.036551163283518,    -0.002280593987499 ]
    - [    -0.029957209143609,     0.022623564562058,    -0.000633219284753 ]
    - [     0.006467887545998,    -0.009452226289915,     0.003874600374173 ]
  - # (10, 42)
    - [    -0.103801304406726,    -0.525526976210912,    -0.001969123637326 ]
    - [    -0.275638133508609,    -0.623901304930992,     0.022795276515175 ]
    - [    -0.006157447437843,     0.082557652584147,     0.075645156363302 ]
  - # (10, 43)
    - [    -0.103801304406726,    -0.275638133508609,    -0.006157447437843 ]
    - [    -0.525526976210912,    -0.623901304930992,     0.082557652584147 ]
    - [    -0.001969123637326,     0.022795276515175,     0.075645156363302 ]
  - # (10, 44)
    - [     0.042818046920969,    -0.029957209143609,     0.006467887545998 ]
    - [    -0.036551163283518,     0.022623564562058,    -0.009452226289915 ]
    - [    -0.002280593987499,    -0.000633219284753,     0.003874600374173 ]
  - # (10, 45)
    - [    -0.179548905982764,     0.600483057951404,     0.030047660380613 ]
    - [     0.309823444492564,    -0.709748681409048,     0.030432420140825 ]
    - [    -0.004492888693148,     0.061957450603030,     0.076848566191185 ]
  - # (10, 46)
    - [     0.044525468998760,     0.024310422605031,     0.003097518278622 ]
    - [     0.021509014228454,    -0.013172255013840,    -0.002641476599082 ]
    - [    -0.002544867119873,     0.000731960573162,     0.013739763602340 ]
  - # (10, 47)
    - [    -0.131150586392890,     0.279261935390891,     0.039993420620578 ]
    - [     0.543938786644154,    -0.664983259947256,     0.003836668120359 ]
    - [     0.056095866356139,    -0.023370682819765,     0.055762982618116 ]
  - # (10, 48)
    - [     0.044836007569663,     0.033236101608424,    -0.008239148621957 ]
    - [     0.027124292303646,    -0.012714607260836,    -0.006261797755052 ]
    - [     0.010299838693817,     0.006286041262923,     0.009285009958585 ]
  - # (11, 1)
    - [     0.145685495343080,    -0.209829498312274,    -0.019221247708358 ]
    - [    -0.325020877248098,     0.442928243346458,     0.072747076695646 ]
    - [     0.001012625442625,     0.022281293779300,     0.005107774629252 ]
  - # (11, 2)
    - [     0.021161149517082,    -0.007344541686046,     0.016913491929945 ]
    - [    -0.033472312231068,     0.006942225120299,     0.004145397820836 ]
    - [    -0.011842453895082,     0.008305965948255,     0.016913285305895 ]
  - # (11, 3)
    - [    -0.603880896023676,     0.192790894667197,     0.952662633825440 ]
    - [     0.330139266206333,    -0.520059089391986,    -0.755355245126413 ]
    - [     1.391091437590234,    -0.931196106964521,    -1.815347016838396 ]
  - # (11, 4)
    - [     0.626211254176066,    -0.020764871817759,    -0.053443429432285 ]
    - [     0.004638237473740,     0.007523381937952,     0.009421661331404 ]
    - [    -0.007264335075556,    -0.029915342272694,    -0.021541088903157 ]
  - # (11, 5)
    - [    -1.165621842051165,    -0.405438030817507,    -1.440282356076953 ]
    - [    -0.461116146048004,    -0.727740007846544,    -0.819825324574383 ]
    - [    -1.807342006043719,    -1.035694332752041,    -2.247740079216552 ]
  - # (11, 6)
    - [     0.593885653332401,     0.038946374056189,     0.040839707968973 ]
    - [    -0.001575768355507,    -0.064877940318027,     0.005966777709489 ]
    - [    -0.004526938012743,     0.006001122899333,     0.005090816925306 ]
  - # (11, 7)
    - [     0.014659387794863,     0.037824819985890,    -0.005931266054670 ]
    - [     0.026723682935629,    -0.067730695336927,    -0.011361617190041 ]
    - [     0.010366106536816,     0.009314064903253,     0.019242656242699 ]
  - # (11, 8)
    - [     0.102048045828735,     0.196711986238841,     0.018556909874822 ]
    - [     0.229834580140578,     0.291011054328867,     0.021993111194664 ]
    - [    -0.022179878819874,    -0.001400540715031,    -0.006046156541805 ]
  - # (11, 9)
    - [    -0.053938838768309,    -0.014779535089072,    -0.010536788298004 ]
    - [    -0.012903642444083,     0.038040058735614,     0.006585848652493 ]
    - [    -0.004363117143087,    -0.023957237469703,     0.025119157427362 ]
  - # (11, 10)
    - [    -0.468419214707517,    -0.061190793349689,    -0.062846270244796 ]
    - [    -0.140441338470741,    -0.581890378517591,     0.841041984807983 ]
    - [    -0.044516104204130,     1.333206257282080,    -1.530294971975802 ]
  - # (11, 11)
    - [     0.021127013954779,     0.259437185589058,    -0.061914983400049 ]
    - [     0.174017664508016,     0.363136809120997,    -0.048077833318414 ]
    - [    -0.048522264483265,    -0.023591597477503,    -0.040807178851071 ]
  - # (11, 12)
    - [     0.101836010001401,    -0.337800806927252,     0.051430350626721 ]
    - [    -0.235545161904000,     0.442497228846992,    -0.066248544666206 ]
    - [     0.045606857530015,    -0.016226055859769,    -0.016855262538213 ]
  - # (11, 13)
    - [    -0.194084269503174,    -0.024736275152447,    -0.038080238664837 ]
    - [     0.037236925488831,    -0.230226425223034,     0.022797260498076 ]
    - [     0.032848878901954,    -0.012295100299151,    -0.140040440629046 ]
  - # (11, 14)
    - [    -0.275808696024130,     0.039414362251100,     0.083014503352284 ]
    - [     0.019366536638182,    -0.224880404831571,     0.038609630291044 ]
    - [    -0.062048027811314,    -0.017461367296892,    -0.120145132431569 ]
  - # (11, 15)
    - [    -0.230096387634575,     0.019827395253988,    -0.014290648989327 ]
    - [     0.013815546624451,    -0.168002645499912,    -0.036036880482577 ]
    - [     0.006263167344089,     0.030641308516288,    -0.153588250471330 ]
  - # (11, 16)
    - [    -0.113194324951470,     0.006970042016058,     0.006198224117107 ]
    - [     0.026484170574608,    -0.126638939847525,     0.014205556343238 ]
    - [    -0.001497644448531,     0.000242045991142,     0.008969929420810 ]
  - # (11, 17)
    - [    -0.013546608477268,     0.005378610703186,     0.010999936787318 ]
    - [     0.005378610703186,     0.061254906541623,    -0.006624924913068 ]
    - [     0.010999936787318,    -0.006624924913068,     0.014361946458084 ]
  - # (11, 18)
    - [    -0.002758833819861,    -0.036328548303006,    -0.012528837969467 ]
    - [    -0.036328548303006,     0.035906828974371,    -0.009284085263791 ]
    - [    -0.012528837969467,    -0.009284085263791,     0.012302195817989 ]
  - # (11, 19)
    - [     0.114789143788805,    -0.012142788519228,     0.013842725971616 ]
    - [    -0.012142788519228,    -0.261115742882920,    -0.497242203489439 ]
    - [     0.013842725971616,    -0.497242203489439,    -0.581574278834336 ]
  - # (11, 20)
    - [    -0.330182287731990,    -0.004826224806624,     0.003658507125745 ]
    - [    -0.004826224806624,     0.026122154418482,    -0.001644162799602 ]
    - [     0.003658507125745,    -0.001644162799602,    -0.002110698145828 ]
  - # (11, 21)
    - [    -0.038099283145986,    -0.001352571331899,    -0.004924441462607 ]
    - [     0.010633290109734,    -0.032741057661330,    -0.002073660613653 ]
    - [    -0.000666377961053,     0.005301521712894,    -0.000851401468550 ]
  - # (11, 22)
    - [    -0.113967851024418,    -0.009320821290891,     0.027224818658254 ]
    - [     0.091113390795859,    -0.788965949513988,     0.268889202879607 ]
    - [     0.000831729976968,     0.198600427120669,    -0.232484235161249 ]
  - # (11, 23)
    - [    -0.655633646407648,    -0.322051714066212,    -0.171577150100455 ]
    - [    -0.221617501979462,    -0.247300154130758,    -0.100020512849478 ]
    - [    -0.219252471167961,    -0.158021986011276,    -0.232484235161249 ]
  - # (11, 24)
    - [    -0.675121069935075,     0.326396800229578,     0.192937707076193 ]
    - [     0.302472807172244,    -0.312043032816459,    -0.105221766723829 ]
    - [     0.187593576552013,    -0.114478072313989,    -0.238067476082030 ]
  - # (11, 25)
    - [    -0.154154529779213,     0.221278210086791,    -0.438062237360927 ]
    - [     0.170137028195978,     0.071829163408265,     0.184972445152979 ]
    - [    -0.379221955183068,     0.286886803416722,    -0.508278816474918 ]
  - # (11, 26)
    - [     0.037748709543572,    -0.021827299468250,    -0.010190102851264 ]
    - [    -0.025637273500849,     0.042399346705179,    -0.000401622479127 ]
    - [    -0.003765158784437,    -0.006931446355474,     0.018060985943221 ]
  - # (11, 27)
    - [     0.061789450400287,    -0.007947371263107,     0.004120229236591 ]
    - [    -0.011757345295707,     0.018358605848464,     0.006726446334342 ]
    - [    -0.004747236155977,     0.009025699175934,     0.018060985943221 ]
  - # (11, 28)
    - [    -0.030616203185053,    -0.107794433200159,     0.006127380968157 ]
    - [    -0.109177605127495,    -0.155885067920146,     0.003715672569071 ]
    - [    -0.000154176352882,    -0.007164303861625,     0.000990952272327 ]
  - # (11, 29)
    - [     0.010455318736387,     0.019145448556012,     0.011434657082812 ]
    - [     0.019145448556012,     0.013011067517589,     0.004929967933644 ]
    - [     0.011434657082812,     0.004929967933644,     0.031645738748682 ]
  - # (11, 30)
    - [    -0.204506214665825,    -0.183334386376121,     0.386158715161507 ]
    - [    -0.183334386376121,    -0.053582589259606,     0.240267040710992 ]
    - [     0.386158715161507,     0.240267040710992,    -0.484600177945412 ]
  - # (11, 31)
    - [     0.054749009924169,     0.005643381196797,     0.003431502689157 ]
    - [     0.005643381196797,    -0.008882661395983,     0.013773279866815 ]
    - [     0.003431502689157,     0.013773279866815,     0.032889376311528 ]
  - # (11, 32)
    - [    -0.054195285407011,     0.128012452646666,    -0.010760765688312 ]
    - [     0.128012452646666,    -0.224932300201345,    -0.000331956973375 ]
    - [    -0.010760765688312,    -0.000331956973375,    -0.005381707287300 ]
  - # (11, 33)
    - [    -0.131150586392890,     0.279261935390891,     0.039993420620578 ]
    - [     0.543938786644154,    -0.664983259947256,     0.003836668120359 ]
    - [     0.056095866356139,    -0.023370682819765,     0.055762982618116 ]
  - # (11, 34)
    - [     0.044836007569663,     0.033236101608424,    -0.008239148621957 ]
    - [     0.027124292303646,    -0.012714607260836,    -0.006261797755052 ]
    - [     0.010299838693817,     0.006286041262923,     0.009285009958585 ]
  - # (11, 35)
    - [    -0.179548905982764,     0.600483057951404,     0.030047660380613 ]
    - [     0.309823444492564,    -0.709748681409048,     0.030432420140825 ]
    - [    -0.004492888693148,     0.061957450603030,     0.076848566191185 ]
  - # (11, 36)
    - [     0.044525468998760,     0.024310422605031,     0.003097518278622 ]
    - [     0.021509014228454,    -0.013172255013840,    -0.002641476599082 ]
    - [    -0.002544867119873,     0.000731960573162,     0.013739763602340 ]
  - # (11, 37)
    - [     0.042818046920969,    -0.029957209143609,     0.006467887545998 ]
    - [    -0.036551163283518,     0.022623564562058,    -0.009452226289915 ]
    - [    -0.002280593987499,    -0.000633219284753,     0.003874600374173 ]
  - # (11, 38)
    - [    -0.103801304406726,    -0.275638133508609,    -0.006157447437843 ]
    - [    -0.525526976210912,    -0.623901304930992,     0.082557652584147 ]
    - [    -0.001969123637326,     0.022795276515175,     0.075645156363302 ]
  - # (11, 39)
    - [    -0.103801304406726,    -0.525526976210912,    -0.001969123637326 ]
    - [    -0.275638133508609,    -0.623901304930992,     0.022795276515175 ]
    - [    -0.006157447437843,     0.082557652584147,     0.075645156363302 ]
  - # (11, 40)
    - [     0.042818046920969,    -0.036551163283518,    -0.002280593987499 ]
    - [    -0.029957209143609,     0.022623564562058,    -0.000633219284753 ]
    - [     0.006467887545998,    -0.009452226289915,     0.003874600374173 ]
  - # (11, 41)
    - [     6.068819935571878,     0.212405005081959,     0.467461789003209 ]
    - [     0.212405005081959,     5.561073263678169,     0.625916794966571 ]
    - [     0.467461789003209,     0.625916794966571,     7.836762295952017 ]
  - # (11, 42)
    - [    -0.261577828281879,     0.001112215669054,     0.001406366327370 ]
    - [     0.001112215669054,    -0.015175830343865,    -0.011886575475726 ]
    - [     0.001406366327370,    -0.011886575475726,    -0.051645499377716 ]
  - # (11, 43)
    - [    -0.058524372497043,     0.099296881385784,     0.010557009858311 ]
    - [     0.099296881385784,    -0.142698457084143,     0.020297039297853 ]
    - [     0.010557009858311,     0.020297039297853,    -0.041835179285984 ]
  - # (11, 44)
    - [    -0.031326094018500,    -0.058694126711757,    -0.005398730287049 ]
    - [    -0.058694126711757,    -0.143940333792576,     0.018290646514942 ]
    - [    -0.005398730287049,     0.018290646514942,    -0.044110971992281 ]
  - # (11, 45)
    - [    -0.971373015725796,     0.143323195040428,    -0.055903170522517 ]
    - [    -0.147336418418411,     0.082075428333984,    -0.027087769556873 ]
    - [    -0.011331418750290,    -0.041238247284310,     0.076848566191185 ]
  - # (11, 46)
    - [    -0.887981460406685,    -0.157694573451994,     0.048287538203775 ]
    - [     0.106982277801269,     0.091847614066539,    -0.036895103901831 ]
    - [     0.016674058252168,    -0.036553652301836,     0.055762982618116 ]
  - # (11, 47)
    - [    -0.018588222153137,    -0.012128283971067,    -0.001906330010863 ]
    - [    -0.014929692347645,     0.049941436138057,     0.001837939288485 ]
    - [     0.003836344977618,    -0.001361791218432,     0.013739763602340 ]
  - # (11, 48)
    - [    -0.024463770808355,    -0.006774144092906,    -0.000293952076020 ]
    - [    -0.012885953397684,     0.056585171117182,    -0.012062942595189 ]
    - [     0.001303301618257,     0.010266210889696,     0.009285009958585 ]
  - # (12, 1)
    - [     0.089942904540621,     0.213748537462276,     0.010679133312636 ]
    - [     0.299168058543318,     0.294320918535155,     0.077658865158541 ]
    - [    -0.003830209510258,     0.053817312430407,    -0.040807178851071 ]
  - # (12, 2)
    - [     0.027032501860227,     0.033845182864447,    -0.010971906387541 ]
    - [     0.031969290219458,    -0.042931281892922,     0.005832202014123 ]
    - [     0.018566017681715,     0.015757189020452,     0.025119157427362 ]
  - # (12, 3)
    - [     0.605598011218227,     0.055301965106040,     0.083088097958043 ]
    - [    -0.046953679917213,    -0.061264772369834,    -0.011415717835178 ]
    - [     0.036855605342793,    -0.031383669277886,    -0.016855262538213 ]
  - # (12, 4)
    - [    -0.466213313377220,    -0.139167760743888,    -0.759786859615397 ]
    - [    -0.059917215622836,    -0.584096279847888,    -0.366094525838897 ]
    - [    -1.176848539392718,    -0.628051051522749,    -1.530294971975802 ]
  - # (12, 5)
    - [    -0.767449942910690,     0.235702632955026,     1.130488148074015 ]
    - [     0.098354261415890,    -0.356490042504973,    -0.447352419565817 ]
    - [     1.501985203331564,    -0.739122470457896,    -1.815347016838396 ]
  - # (12, 6)
    - [     0.600214562575078,    -0.062598397927194,    -0.072611440323664 ]
    - [     0.052592981008630,    -0.011600823885541,    -0.019727449539952 ]
    - [    -0.018789853720746,    -0.012017606247482,     0.005107774629252 ]
  - # (12, 7)
    - [     0.169178387507213,    -0.259229811126029,    -0.034881112774992 ]
    - [    -0.284632920417528,     0.464556248606805,     0.041572536888018 ]
    - [     0.022275278833281,     0.021248769853381,    -0.021541088903157 ]
  - # (12, 8)
    - [     0.028171172416885,    -0.029425073622842,     0.004866726143336 ]
    - [    -0.003297303077820,    -0.000067797779503,    -0.016720212588454 ]
    - [    -0.013114404461698,     0.006102882942159,     0.016913285305895 ]
  - # (12, 9)
    - [    -0.226603826670636,     0.018461750404269,    -0.038783126060444 ]
    - [    -0.043511450237009,    -0.197706868055571,     0.021579823816885 ]
    - [     0.027072308652119,    -0.022300413465355,    -0.140040440629046 ]
  - # (12, 10)
    - [    -0.198093902195963,     0.032292190207170,     0.024063529476392 ]
    - [     0.038304038836708,    -0.200005130938523,     0.030394505302612 ]
    - [    -0.023404567908257,    -0.020744716286278,    -0.153588250471331 ]
  - # (12, 11)
    - [    -0.263065353477412,     0.026723908887905,     0.008070331013373 ]
    - [     0.046771734500823,    -0.237623747378289,    -0.091197483931148 ]
    - [    -0.015902026241737,     0.062465851987767,    -0.120145132431569 ]
  - # (12, 12)
    - [    -0.137763885107073,     0.012298928404901,    -0.009203260609582 ]
    - [    -0.007215200153649,    -0.102069379691923,    -0.012470597715383 ]
    - [    -0.000958440201479,     0.001175975142694,     0.008969929420810 ]
  - # (12, 13)
    - [    -0.461981500937177,    -0.054869205693162,    -0.010151620291239 ]
    - [     0.000808909537335,    -1.431380348960532,     1.657233771272337 ]
    - [    -0.006733400303020,     2.083051256936610,    -2.247740079216552 ]
  - # (12, 14)
    - [    -0.075083496207124,    -0.025089395300772,     0.006873816087314 ]
    - [    -0.013988258250511,     0.022012188665060,     0.010817435674969 ]
    - [    -0.002883163550306,    -0.013634344050846,     0.019242656242699 ]
  - # (12, 15)
    - [     0.083631011148779,    -0.296171423375478,     0.015252472909334 ]
    - [    -0.255649280963782,     0.445376701865594,    -0.038351613439013 ]
    - [    -0.007460593888426,     0.000919881870727,     0.005090816925306 ]
  - # (12, 16)
    - [     0.059070221013033,     0.205021321414048,    -0.009768138065424 ]
    - [     0.171898727512310,     0.333988879144569,    -0.027067310964667 ]
    - [    -0.009877035571685,     0.019908608868387,    -0.006046156541805 ]
  - # (12, 17)
    - [    -0.113967851024418,     0.091113390795859,     0.000831729976968 ]
    - [    -0.009320821290891,    -0.788965949513988,     0.198600427120669 ]
    - [     0.027224818658254,     0.268889202879607,    -0.232484235161249 ]
  - # (12, 18)
    - [    -0.038099283145986,     0.010633290109734,    -0.000666377961053 ]
    - [    -0.001352571331899,    -0.032741057661330,     0.005301521712894 ]
    - [    -0.004924441462607,    -0.002073660613653,    -0.000851401468550 ]
  - # (12, 19)
    - [    -0.675121069935075,     0.302472807172244,     0.187593576552013 ]
    - [     0.326396800229578,    -0.312043032816459,    -0.114478072313989 ]
    - [     0.192937707076193,    -0.105221766723829,    -0.238067476082030 ]
  - # (12, 20)
    - [    -0.655633646407648,    -0.221617501979462,    -0.219252471167961 ]
    - [    -0.322051714066212,    -0.247300154130758,    -0.158021986011276 ]
    - [    -0.171577150100455,    -0.100020512849478,    -0.232484235161249 ]
  - # (12, 21)
    - [    -0.004208314494066,     0.010679395963112,     0.001447851071027 ]
    - [     0.010679395963112,     0.027674700748042,    -0.012367687484101 ]
    - [     0.001447851071027,    -0.012367687484101,     0.031645738748682 ]
  - # (12, 22)
    - [     0.002137944954389,    -0.024731631325858,    -0.010212258913516 ]
    - [    -0.024731631325858,     0.043728403573796,    -0.009858408435373 ]
    - [    -0.010212258913516,    -0.009858408435373,     0.032889376311527 ]
  - # (12, 23)
    - [     0.067458740377791,    -0.026315346371544,    -0.014998003367075 ]
    - [    -0.026315346371544,    -0.325547544303223,    -0.454556777578120 ]
    - [    -0.014998003367075,    -0.454556777578120,    -0.484600177945412 ]
  - # (12, 24)
    - [    -0.293110082495527,    -0.009925069765774,    -0.005092899672250 ]
    - [    -0.009925069765774,     0.013982496887170,     0.009485074936938 ]
    - [    -0.005092899672250,     0.009485074936938,    -0.005381707287300 ]
  - # (12, 25)
    - [    -0.156623557884555,    -0.168842984891826,     0.437545743041413 ]
    - [    -0.168842984891826,     0.010296958790440,     0.236632949395674 ]
    - [     0.437545743041413,     0.236632949395674,    -0.581574278834336 ]
  - # (12, 26)
    - [     0.037896514280875,     0.035079311475554,     0.011237321666540 ]
    - [     0.035079311475554,     0.009811783783480,    -0.006213762241306 ]
    - [     0.011237321666540,    -0.006213762241306,     0.014361946458084 ]
  - # (12, 27)
    - [    -0.058774322832225,     0.151871236788464,     0.003253140315286 ]
    - [     0.151871236788464,    -0.245285810481283,    -0.002346278711021 ]
    - [     0.003253140315286,    -0.002346278711021,    -0.002110698145828 ]
  - # (12, 28)
    - [     0.057701858988826,    -0.001421551034519,     0.001775834704611 ]
    - [    -0.001421551034519,    -0.024553863834316,     0.015492334593353 ]
    - [     0.001775834704611,     0.015492334593353,     0.012302195817989 ]
  - # (12, 29)
    - [    -0.154154529779214,     0.170137028195978,    -0.379221955183068 ]
    - [     0.221278210086791,     0.071829163408265,     0.286886803416722 ]
    - [    -0.438062237360927,     0.184972445152979,    -0.508278816474918 ]
  - # (12, 30)
    - [     0.037748709543572,    -0.025637273500849,    -0.003765158784437 ]
    - [    -0.021827299468250,     0.042399346705179,    -0.006931446355474 ]
    - [    -0.010190102851264,    -0.000401622479127,     0.018060985943221 ]
  - # (12, 31)
    - [     0.061789450400287,    -0.011757345295707,    -0.004747236155977 ]
    - [    -0.007947371263107,     0.018358605848464,     0.009025699175934 ]
    - [     0.004120229236591,     0.006726446334342,     0.018060985943221 ]
  - # (12, 32)
    - [    -0.030616203185053,    -0.109177605127495,    -0.000154176352882 ]
    - [    -0.107794433200159,    -0.155885067920146,    -0.007164303861625 ]
    - [     0.006127380968157,     0.003715672569071,     0.000990952272327 ]
  - # (12, 33)
    - [    -0.146961635978499,    -0.300556762559885,    -0.020725850367096 ]
    - [    -0.550445605262188,    -0.580740973359219,    -0.009692327164471 ]
    - [    -0.074575748133603,    -0.035946320388434,     0.075645156363302 ]
  - # (12, 34)
    - [     0.056471155194910,    -0.028668537546283,     0.011419811862385 ]
    - [    -0.022074583406374,     0.008970456288117,    -0.000875241778697 ]
    - [    -0.000591913006987,     0.002291661971269,     0.003874600374173 ]
  - # (12, 35)
    - [     0.056471155194910,    -0.022074583406374,    -0.000591913006987 ]
    - [    -0.028668537546283,     0.008970456288117,     0.002291661971269 ]
    - [     0.011419811862385,    -0.000875241778697,     0.003874600374173 ]
  - # (12, 36)
    - [    -0.146961635978499,    -0.550445605262188,    -0.074575748133603 ]
    - [    -0.300556762559885,    -0.580740973359219,    -0.035946320388434 ]
    - [    -0.020725850367096,    -0.009692327164471,     0.075645156363302 ]
  - # (12, 37)
    - [    -0.179548905982764,     0.309823444492564,    -0.004492888693148 ]
    - [     0.600483057951404,    -0.709748681409048,     0.061957450603030 ]
    - [     0.030047660380613,     0.030432420140825,     0.076848566191185 ]
  - # (12, 38)
    - [     0.044525468998760,     0.021509014228454,    -0.002544867119873 ]
    - [     0.024310422605031,    -0.013172255013840,     0.000731960573162 ]
    - [     0.003097518278622,    -0.002641476599082,     0.013739763602340 ]
  - # (12, 39)
    - [    -0.131150586392890,     0.543938786644154,     0.056095866356139 ]
    - [     0.279261935390891,    -0.664983259947256,    -0.023370682819765 ]
    - [     0.039993420620578,     0.003836668120359,     0.055762982618116 ]
  - # (12, 40)
    - [     0.044836007569663,     0.027124292303646,     0.010299838693817 ]
    - [     0.033236101608424,    -0.012714607260836,     0.006286041262923 ]
    - [    -0.008239148621957,    -0.006261797755052,     0.009285009958585 ]
  - # (12, 41)
    - [    -0.971373015725796,    -0.147336418418411,    -0.011331418750290 ]
    - [     0.143323195040428,     0.082075428333984,    -0.041238247284310 ]
    - [    -0.055903170522517,    -0.027087769556873,     0.076848566191185 ]
  - # (12, 42)
    - [    -0.887981460406685,     0.106982277801269,     0.016674058252168 ]
    - [    -0.157694573451994,     0.091847614066539,    -0.036553652301836 ]
    - [     0.048287538203775,    -0.036895103901831,     0.055762982618116 ]
  - # (12, 43)
    - [    -0.018588222153137,    -0.014929692347645,     0.003836344977618 ]
    - [    -0.012128283971067,     0.049941436138057,    -0.001361791218432 ]
    - [    -0.001906330010863,     0.001837939288485,     0.013739763602340 ]
  - # (12, 44)
    - [    -0.024463770808355,    -0.012885953397684,     0.001303301618257 ]
    - [    -0.006774144092906,     0.056585171117182,     0.010266210889696 ]
    - [    -0.000293952076020,    -0.012062942595189,     0.009285009958585 ]
  - # (12, 45)
    - [     5.504061801359655,    -0.113658255732499,    -0.308328950594781 ]
    - [    -0.113658255732499,     6.125831397890391,    -0.717792182058586 ]
    - [    -0.308328950594781,    -0.717792182058586,     7.836762295952015 ]
  - # (12, 46)
    - [    -0.207648557734027,     0.013199992896528,    -0.012299246724396 ]
    - [     0.013199992896528,     0.006425728152841,    -0.019291158374226 ]
    - [    -0.012299246724396,    -0.019291158374226,    -0.041835179285984 ]
  - # (12, 47)
    - [    -0.077739536852257,     0.107251302713307,     0.010997259489665 ]
    - [     0.107251302713307,    -0.199014121773488,     0.004725338771333 ]
    - [     0.010997259489665,     0.004725338771333,    -0.051645499377716 ]
  - # (12, 48)
    - [    -0.064956169063732,    -0.078110459591989,    -0.018539529677105 ]
    - [    -0.078110459591989,    -0.110310258747343,    -0.004469885680705 ]
    - [    -0.018539529677105,    -0.004469885680705,    -0.044110971992281 ]

==> 08-applied-many-times-TiSe2/phonopy-TiSe2.yaml <==
phonopy:
  version: 2.9.3
  frequency_unit_conversion_factor: 15.633302
  symmetry_tolerance: 1.00000e-05

physical_unit:
  atomic_mass: "AMU"

space_group:
  type: "P-3m1"
  number: 164
  Hall_symbol: "-P 3 2\""

supercell_matrix:
- [   2,   0,   0 ]
- [   0,   2,   0 ]
- [   0,   0,   1 ]

primitive_cell:
  lattice:
  - [     3.536203800119735,     0.000000000000000,     0.000000000000000 ] # a
  - [    -1.768101900059867,     3.062442323862760,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000000 ]
    mass: 47.867000
  - symbol: Se # 2
    coordinates: [  0.666666666666667,  0.333333333333333,  0.585753934419739 ]
    mass: 78.960000
  - symbol: Se # 3
    coordinates: [  0.333333333333333,  0.666666666666667,  0.414246065580261 ]
    mass: 78.960000
  reciprocal_lattice: # without 2pi
  - [     0.282789131091975,     0.163268380959852,     0.000000000000000 ] # a*
  - [     0.000000000000000,     0.326536761919704,     0.000000000000000 ] # b*
  - [     0.000000000000000,     0.000000000000000,     0.055232808744035 ] # c*

unit_cell:
  lattice:
  - [     3.536203800119735,     0.000000000000000,     0.000000000000000 ] # a
  - [    -1.768101900059867,     3.062442323862760,     0.000000000000000 ] # b
  - [     0.000000000000000,    -0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Se # 2
    coordinates: [  0.666666666666667,  0.333333333333333,  0.585753934419739 ]
    mass: 78.960000
    reduced_to: 2
  - symbol: Se # 3
    coordinates: [  0.333333333333333,  0.666666666666667,  0.414246065580261 ]
    mass: 78.960000
    reduced_to: 3

supercell:
  lattice:
  - [     7.072407600239470,     0.000000000000000,     0.000000000000000 ] # a
  - [    -3.536203800119735,     6.124884647725519,     0.000000000000000 ] # b
  - [     0.000000000000000,     0.000000000000000,    18.105181009973542 ] # c
  points:
  - symbol: Ti # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 2
    coordinates: [  0.500000000000000,  0.000000000000000,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 3
    coordinates: [  0.000000000000000,  0.500000000000000,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Ti # 4
    coordinates: [  0.500000000000000,  0.500000000000000,  0.500000000000000 ]
    mass: 47.867000
    reduced_to: 1
  - symbol: Se # 5
    coordinates: [  0.333333333333333,  0.166666666666667,  0.585753934419739 ]
    mass: 78.960000
    reduced_to: 5
  - symbol: Se # 6
    coordinates: [  0.833333333333333,  0.166666666666667,  0.585753934419739 ]
    mass: 78.960000
    reduced_to: 5
  - symbol: Se # 7
    coordinates: [  0.333333333333333,  0.666666666666667,  0.585753934419739 ]
    mass: 78.960000
    reduced_to: 5
  - symbol: Se # 8
    coordinates: [  0.833333333333333,  0.666666666666667,  0.585753934419739 ]
    mass: 78.960000
    reduced_to: 5
  - symbol: Se # 9
    coordinates: [  0.166666666666667,  0.333333333333333,  0.414246065580261 ]
    mass: 78.960000
    reduced_to: 9
  - symbol: Se # 10
    coordinates: [  0.666666666666667,  0.333333333333333,  0.414246065580261 ]
    mass: 78.960000
    reduced_to: 9
  - symbol: Se # 11
    coordinates: [  0.166666666666667,  0.833333333333333,  0.414246065580261 ]
    mass: 78.960000
    reduced_to: 9
  - symbol: Se # 12
    coordinates: [  0.666666666666667,  0.833333333333333,  0.414246065580261 ]
    mass: 78.960000
    reduced_to: 9

displacements:
- atom:    1
  displacement:
    [   0.0181926854134018,  0.0000000000000000,  0.0465728053422702 ]
  forces:
  - [  -0.0998330608803396, -0.0005277878537820, -0.3175954387033774 ]
  - [   0.0849657745007132, -0.0689836987749602, -0.0780445936796851 ]
  - [   0.0476915144494274, -0.0215278209066997, -0.0546354173146575 ]
  - [  -0.0718542533422584,  0.0905779420923796, -0.1012923099188084 ]
  - [   0.0543467550728546,  0.0288808281748282,  0.1264655293624598 ]
  - [  -0.0478934429273813,  0.0303425147447421,  0.0647507169014665 ]
  - [   0.0181710283555121, -0.0000796525917995,  0.0252673249284668 ]
  - [   0.0044794915458128, -0.0575824621339932,  0.0942198392420744 ]
  - [   0.0056280946388119, -0.0480923041144931,  0.0763412244705058 ]
  - [   0.0166223914360977,  0.0000032062512831,  0.0139268547061894 ]
  - [  -0.0468589255967803,  0.0303102201306120,  0.0536807611343421 ]
  - [   0.0345346327475298,  0.0166790149818827,  0.0969155088710238 ]
- atom:    1
  displacement:
    [  -0.0181926854134018,  0.0000000000000000, -0.0465728053422702 ]
  forces:
  - [   0.0998548542912717,  0.0005305230108275,  0.3173477808274751 ]
  - [  -0.0848813137498898,  0.0691522413702347,  0.0781370532599537 ]
  - [  -0.0478299808755161,  0.0213979947088125,  0.0546734747811786 ]
  - [   0.0720056804761370, -0.0906195994457371,  0.1014492529065853 ]
  - [  -0.0344048102402176, -0.0165711161909108, -0.0969807373254015 ]
  - [   0.0466124753545790, -0.0302033935126432, -0.0537123095797680 ]
  - [  -0.0165073817107613, -0.0000024208107441, -0.0136156330961025 ]
  - [  -0.0056916843335092,  0.0478728645767139, -0.0763876826429797 ]
  - [  -0.0045530793414540,  0.0574643435202344, -0.0943751258767632 ]
  - [  -0.0180579642061922,  0.0000746650705797, -0.0250196526185410 ]
  - [   0.0477494421455509, -0.0302955672257457, -0.0648836670088985 ]
  - [  -0.0542962378099982, -0.0288005350716217, -0.1266327536267382 ]
- atom:    5
  displacement:
    [   0.0181926854134018,  0.0000000000000000,  0.0465728053422702 ]
  forces:
  - [   0.0530540282904275,  0.0272748124245533,  0.0957683369748731 ]
  - [  -0.0662310376742358,  0.0412861442104126,  0.0681174002438046 ]
  - [   0.0173725680211082,  0.0000526774672150,  0.0194415646295167 ]
  - [   0.0055865398770059, -0.0694549525680712,  0.0829268870260432 ]
  - [  -0.0873809785758256,  0.0011083966554816, -0.3376221141184210 ]
  - [   0.0348776314974716,  0.0036744639239179,  0.0002169979754712 ]
  - [   0.0003762124327044, -0.0200753664041174, -0.0010168373887605 ]
  - [   0.0063593690654595,  0.0163075565868879,  0.0011376479332455 ]
  - [   0.0210661233998579, -0.0096987570918783,  0.0220705299036822 ]
  - [  -0.0176021901498504, -0.0127523912559014,  0.0079133226528935 ]
  - [   0.0043730374508072,  0.0223546435152536,  0.0150838950171890 ]
  - [   0.0281486963650695, -0.0000772274637536,  0.0259623691504626 ]
- atom:    5
  displacement:
    [  -0.0181926854134018,  0.0000000000000000, -0.0465728053422702 ]
  forces:
  - [  -0.0773454591119216, -0.0423728913072510, -0.1101590419322657 ]
  - [   0.0706946973602853, -0.0436047851277749, -0.0662225828495202 ]
  - [  -0.0173810252285872,  0.0000658879027051, -0.0198055222641572 ]
  - [  -0.0044035447709729,  0.0846304481160348, -0.0870184013359594 ]
  - [   0.1078336707617041,  0.0015289865797529,  0.3714035546614821 ]
  - [  -0.0347769842473502, -0.0031472226149585,  0.0138397853619638 ]
  - [  -0.0003663301042763,  0.0197604632779306,  0.0150451504757150 ]
  - [  -0.0060926618646479, -0.0166694659566771,  0.0124042748937076 ]
  - [  -0.0230145056143909,  0.0111865455485550, -0.0382091499920402 ]
  - [   0.0180462529036119,  0.0125125614612501, -0.0210528301044352 ]
  - [  -0.0036339004864035, -0.0237441172140694, -0.0295717856215579 ]
  - [  -0.0295602095970507, -0.0001464106654976, -0.0406534512929326 ]

force_constants:
  format: "compact"
  shape: [ 3, 12 ]
  elements:
  - # (1, 1)
    - [     5.484142213303895,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     5.484142213303897,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     6.812866016557834 ]
  - # (1, 2)
    - [    -4.672734927632877,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     2.438416606706983,     1.483095769918666 ]
    - [     0.000000000000000,     1.483095769918666,     1.671820198889754 ]
  - # (1, 3)
    - [     0.660628723122018,     3.079218939449504,    -1.284398612994806 ]
    - [     3.079218939449504,    -2.894947044047913,    -0.741547884959333 ]
    - [    -1.284398612994806,    -0.741547884959333,     1.671820198889755 ]
  - # (1, 4)
    - [     0.660628723122017,    -3.079218939449504,     1.284398612994805 ]
    - [    -3.079218939449504,    -2.894947044047913,    -0.741547884959333 ]
    - [     1.284398612994805,    -0.741547884959333,     1.671820198889755 ]
  - # (1, 5)
    - [     0.083400786561871,     0.208655995656769,    -1.438582190631181 ]
    - [     0.208655995656769,    -0.157534403959059,    -0.830565815012314 ]
    - [    -0.983571705998286,    -0.567865389225410,    -1.831214503332227 ]
  - # (1, 6)
    - [     0.083400786561871,    -0.208655995656769,     1.438582190631181 ]
    - [    -0.208655995656769,    -0.157534403959059,    -0.830565815012314 ]
    - [     0.983571705998286,    -0.567865389225410,    -1.831214503332227 ]
  - # (1, 7)
    - [    -0.955131939861744,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.955131939861744,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.420519796616868 ]
  - # (1, 8)
    - [    -0.278001999219524,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.203868381822336,     1.661131630024628 ]
    - [    -0.000000000000000,     1.135730778450820,    -1.831214503332227 ]
  - # (1, 9)
    - [    -0.278001999219524,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.203868381822336,     1.661131630024628 ]
    - [     0.000000000000000,     1.135730778450820,    -1.831214503332227 ]
  - # (1, 10)
    - [    -0.955131939861744,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.955131939861744,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.420519796616868 ]
  - # (1, 11)
    - [     0.083400786561871,    -0.208655995656769,     1.438582190631181 ]
    - [    -0.208655995656769,    -0.157534403959059,    -0.830565815012314 ]
    - [     0.983571705998286,    -0.567865389225410,    -1.831214503332227 ]
  - # (1, 12)
    - [     0.083400786561871,     0.208655995656769,    -1.438582190631181 ]
    - [     0.208655995656769,    -0.157534403959059,    -0.830565815012314 ]
    - [    -0.983571705998286,    -0.567865389225410,    -1.831214503332227 ]
  - # (2, 1)
    - [     0.083400786561871,     0.208655995656769,    -0.983571705998286 ]
    - [     0.208655995656769,    -0.157534403959059,    -0.567865389225410 ]
    - [    -1.438582190631181,    -0.830565815012314,    -1.831214503332227 ]
  - # (2, 2)
    - [     0.083400786561871,    -0.208655995656769,     0.983571705998286 ]
    - [    -0.208655995656769,    -0.157534403959059,    -0.567865389225410 ]
    - [     1.438582190631181,    -0.830565815012314,    -1.831214503332227 ]
  - # (2, 3)
    - [    -0.955131939861744,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.955131939861744,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.420519796616868 ]
  - # (2, 4)
    - [    -0.278001999219524,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.203868381822336,     1.135730778450820 ]
    - [    -0.000000000000000,     1.661131630024628,    -1.831214503332227 ]
  - # (2, 5)
    - [     5.367193694518567,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     5.367193694518565,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     7.613917505303559 ]
  - # (2, 6)
    - [    -1.912364251700520,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.398364957958597,    -0.074532874372092 ]
    - [    -0.000000000000000,    -0.074532874372092,     0.148453526210174 ]
  - # (2, 7)
    - [    -0.179317344456182,     1.000575098415766,     0.064547362623306 ]
    - [     1.000575098415766,    -1.334681949285740,     0.037266437186046 ]
    - [     0.064547362623306,     0.037266437186046,     0.148453526210174 ]
  - # (2, 8)
    - [    -0.179317344456182,    -1.000575098415766,    -0.064547362623306 ]
    - [    -1.000575098415766,    -1.334681949285740,     0.037266437186046 ]
    - [    -0.064547362623306,     0.037266437186046,     0.148453526210174 ]
  - # (2, 9)
    - [    -0.113866337062204,    -0.060168005645395,    -0.429338322095783 ]
    - [    -0.060168005645395,    -0.183342365574147,     0.247878595835422 ]
    - [    -0.429338322095783,     0.247878595835422,    -0.477279718109155 ]
  - # (2, 10)
    - [    -0.113866337062204,     0.060168005645395,     0.429338322095783 ]
    - [     0.060168005645395,    -0.183342365574147,     0.247878595835422 ]
    - [     0.429338322095783,     0.247878595835422,    -0.477279718109155 ]
  - # (2, 11)
    - [    -0.218080379830119,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.079128322806232,    -0.495757191670845 ]
    - [    -0.000000000000000,    -0.495757191670845,    -0.477279718109155 ]
  - # (2, 12)
    - [    -1.584049333993629,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -1.584049333993629,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.713275622993065 ]
  - # (3, 1)
    - [    -0.278001999219524,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.203868381822336,     1.135730778450820 ]
    - [     0.000000000000000,     1.661131630024628,    -1.831214503332227 ]
  - # (3, 2)
    - [    -0.955131939861744,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.955131939861744,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.420519796616868 ]
  - # (3, 3)
    - [     0.083400786561871,    -0.208655995656769,     0.983571705998286 ]
    - [    -0.208655995656769,    -0.157534403959059,    -0.567865389225410 ]
    - [     1.438582190631181,    -0.830565815012314,    -1.831214503332227 ]
  - # (3, 4)
    - [     0.083400786561871,     0.208655995656769,    -0.983571705998286 ]
    - [     0.208655995656769,    -0.157534403959059,    -0.567865389225410 ]
    - [    -1.438582190631181,    -0.830565815012314,    -1.831214503332227 ]
  - # (3, 5)
    - [    -0.113866337062204,    -0.060168005645395,    -0.429338322095783 ]
    - [    -0.060168005645395,    -0.183342365574147,     0.247878595835422 ]
    - [    -0.429338322095783,     0.247878595835422,    -0.477279718109155 ]
  - # (3, 6)
    - [    -0.113866337062204,     0.060168005645395,     0.429338322095783 ]
    - [     0.060168005645395,    -0.183342365574147,     0.247878595835422 ]
    - [     0.429338322095783,     0.247878595835422,    -0.477279718109155 ]
  - # (3, 7)
    - [    -0.218080379830119,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.079128322806232,    -0.495757191670845 ]
    - [    -0.000000000000000,    -0.495757191670845,    -0.477279718109155 ]
  - # (3, 8)
    - [    -1.584049333993629,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -1.584049333993629,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.713275622993065 ]
  - # (3, 9)
    - [     5.367193694518564,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     5.367193694518565,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     7.613917505303560 ]
  - # (3, 10)
    - [    -1.912364251700518,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.398364957958597,    -0.074532874372092 ]
    - [    -0.000000000000000,    -0.074532874372092,     0.148453526210174 ]
  - # (3, 11)
    - [    -0.179317344456182,     1.000575098415766,     0.064547362623306 ]
    - [     1.000575098415766,    -1.334681949285740,     0.037266437186046 ]
    - [     0.064547362623306,     0.037266437186046,     0.148453526210174 ]
  - # (3, 12)
    - [    -0.179317344456182,    -1.000575098415766,    -0.064547362623306 ]
    - [    -1.000575098415766,    -1.334681949285740,     0.037266437186046 ]
    - [    -0.064547362623306,     0.037266437186046,     0.148453526210174 ]

==> 08-applied-many-times-TiSe2/results-TiSe2.json <==
{
 "object_id": "asr.phonopy::Result",
 "constructor": "asr.phonopy::Result",
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      100,
      9
     ],
     "float64",
     [
      2.2345262268236973e-07,
      2.416771033777949e-07,
      5.347955864044927e-07,
      15.578653295560775,
      15.578653295560777,
      16.47344668871583,
      16.473446688715832,
      23.242687245179006,
      36.68852674518748,
      0.4176006080073869,
      0.6949070773913021,
      1.091789670270235,
      15.557086216480068,
      15.60685574639731,
      16.470230236649392,
      16.48809320522467,
      23.249271249517573,
      36.6712696075233,
      0.83498237231158,
      1.3876599022743217,
      2.1781565058519656,
      15.492779312493758,
      15.689869904419545,
      16.46028626377438,
      16.53229379117981,
      23.269601983597738,
      36.61961803315355,
      1.2519132744437758,
      2.0760727687879625,
      3.2537939163341383,
      15.386726285041474,
      15.82281684779261,
      16.4429236691414,
      16.60693121894846,
      23.30543667367334,
      36.53393440422448,
      1.6681356742055555,
      2.75789107577104,
      4.313629446676941,
      15.240125477391343,
      15.997289559875409,
      16.417461187810304,
      16.713757948043682,
      23.35976566957571,
      36.41483258441198,
      2.0833553090894172,
      3.430740243336582,
      5.3529432644503885,
      15.054077135518469,
      16.201305563008802,
      16.38355405857971,
      16.85547389960383,
      23.43687082295731,
      36.26319401221232,
      2.4972324095319705,
      4.092049287916241,
      6.367481415977655,
      14.82950124155022,
      16.341321237834975,
      16.420547301167005,
      17.03459124666615,
      23.542325251857193,
      36.08019299336176,
      2.9093754735456936,
      4.7389290528101204,
      7.353552520680857,
      14.567241611081613,
      16.29132456203062,
      16.64235025001144,
      17.24972412707904,
      23.68282618055559,
      35.867334621360285,
      3.319338028286259,
      5.36796829354491,
      8.30809239662659,
      14.268301767095704,
      16.2344877443091,
      16.86062303309508,
      17.49126529653739,
      23.865707932032166,
      35.6265108936791,
      3.7266184237644975,
      5.974875951858619,
      9.22868049484388,
      13.934224381543059,
      16.172010579832214,
      17.076081105906137,
      17.742212140930764,
      24.097986017178147,
      35.36008403010785,
      4.130662406395884,
      6.553823004945603,
      10.113496299819163,
      13.567732932072246,
      16.105299836404832,
      17.292047356027233,
      17.98390263002684,
      24.384908706897605,
      35.07101166537881,
      4.530867963050595,
      7.096171886874276,
      10.96121234795189,
      13.173933880564437,
      16.035920571242364,
      17.51129891213941,
      18.200914324942357,
      24.728260989709877,
      34.763038029317244,
      4.926591748843668,
      7.587922253425277,
      11.770830302390118,
      12.762736816574101,
      15.965565596248197,
      17.735367616766656,
      18.383173054264518,
      25.124922455453206,
      34.44099086831968,
      5.317156327338656,
      8.004548430953898,
      12.353792981679412,
      12.541473626346976,
      15.896040153834106,
      17.964871048959537,
      18.526167527814536,
      25.566131870757623,
      34.11124875888947,
      5.701857450253985,
      8.30175849632613,
      11.985375784476924,
      13.27215179124256,
      15.82925986347928,
      18.199957752805062,
      18.630073233339495,
      26.037462190106357,
      33.78247829539986,
      6.079970661659545,
      8.407452799332216,
      11.72183523154726,
      13.96150595830036,
      15.767260911031723,
      18.440634230502127,
      18.6983949654546,
      26.518996182035814,
      33.466769405801536,
      6.450756602297212,
      8.244274303663595,
      11.630050243167098,
      14.607536104530961,
      15.712221248722944,
      18.686702207895188,
      18.736950860811376,
      26.985089566230602,
      33.18123535585241,
      6.813464490704368,
      7.791498884524349,
      11.715724889687193,
      15.207296480062466,
      15.666489044967241,
      18.751076263430118,
      18.939812540883544,
      27.40372942682253,
      32.949702132104065,
      7.084912884948569,
      7.167333355384593,
      11.91986993478364,
      15.632607773619068,
      15.756530925702883,
      18.74986002263308,
      19.198952376009885,
      27.73719658911332,
      32.80268092559987,
      6.147542018048798,
      7.511590682244501,
      12.179616681958464,
      15.613313305285114,
      16.24920727062048,
      18.74112789853643,
      19.465622126491606,
      27.94819119865885,
      32.77153630328783,
      4.93908421728961,
      7.845448229441949,
      12.454048247948368,
      15.611455301073093,
      16.676954271580392,
      18.735271570163754,
      19.74048267788391,
      28.013880510443094,
      32.874510162770996,
      3.2478309787576873,
      8.168094862380777,
      12.7194393453472,
      15.62976927452649,
      17.028780145936775,
      18.745220453769974,
      20.023696826634115,
      27.93838323909956,
      33.104187598963726,
      -1.8422487198982018,
      8.47868639840082,
      12.96199039142376,
      15.67042507697758,
      17.292824591354215,
      18.785335286275117,
      20.314369068721355,
      27.74887143958432,
      33.43128882340011,
      -4.144998830323372,
      8.776332655784179,
      13.173964302531301,
      15.73435800964235,
      17.463258848868808,
      18.86500110248585,
      20.610156012765163,
      27.479949719925298,
      33.82016232125707,
      -5.5332421666492495,
      9.060082214062971,
      13.352083834137378,
      15.820580188041584,
      17.549231432211094,
      18.979790743122912,
      20.90726280393798,
      27.162234541679098,
      34.240071170520714,
      -6.598292034016396,
      9.328905853671943,
      13.496710585244204,
      15.925851768308876,
      17.572852358686227,
      19.113160825742256,
      21.200866612474567,
      26.81927368754207,
      34.66813481298337,
      -7.469990067842156,
      9.581680285504383,
      13.610926874318984,
      16.045005354485756,
      17.557285913711237,
      19.247819709128468,
      21.48575969843385,
      26.468568468546245,
      35.088159160645496,
      -8.202442440975744,
      9.81717460761133,
      13.69934596107453,
      16.171819180085674,
      17.519703409968734,
      19.372300192831112,
      21.756932222473225,
      26.123325237094182,
      35.48872097328415,
      -8.82393237674566,
      10.034042874973295,
      13.766954069631481,
      16.300002401934606,
      17.471265717458976,
      19.48072758499548,
      22.00993707611987,
      25.79380754256276,
      35.86162880257976,
      -9.3511514204518,
      10.23082706598631,
      13.818305627621147,
      16.423905171055463,
      17.41909738841327,
      19.570821009485737,
      22.241032826605377,
      25.488169530827506,
      36.200880156314994,
      -9.794703168731457,
      10.405975250344746,
      13.85714658257946,
      16.538844452169002,
      17.367871547092864,
      19.642421020807227,
      22.447175017260328,
      25.212908339250017,
      36.50199103638803,
      -10.16164226747683,
      10.557879427268832,
      13.886350948049898,
      16.64114183632064,
      17.320755959491688,
      19.69668732024024,
      22.625925771056377,
      24.97309800849193,
      36.761568943766534,
      -10.456789546744423,
      10.68493577051456,
      13.908018156766571,
      16.728015132609595,
      17.279939460509265,
      19.73565436237312,
      22.775323560667854,
      24.772547097442942,
      36.97703898019949,
      -10.683469442993498,
      10.785626526847382,
      13.923622313248067,
      16.797426279721087,
      17.24693007483256,
      19.761886619362397,
      22.893734584961383,
      24.613987550823865,
      37.14646617649315,
      -10.843945412795783,
      10.858617748555666,
      13.934156329880192,
      16.847938630031532,
      17.222737030071812,
      19.778096213921724,
      22.979717276966383,
      24.499334090855303,
      37.268439470279446,
      -10.93968317399416,
      10.902861438538988,
      13.940248017498323,
      16.878604001016516,
      17.20799345839548,
      19.78669793837642,
      23.031979182886268,
      24.429941021013768,
      37.341996516181624,
      -10.971507066892592,
      10.917686423188249,
      13.942242039793578,
      16.888883954246523,
      17.203042862825793,
      19.789365428906507,
      23.04952868866674,
      24.40670072437589,
      37.3665768950917,
      -10.882489084099984,
      10.920739002102225,
      13.9692815921821,
      16.83088003529157,
      17.265505686034377,
      19.798304604072225,
      23.03822104229178,
      24.405095149172066,
      37.33728712633571,
      -10.61297084070741,
      10.929862761402374,
      14.04954532012126,
      16.716091495155748,
      17.3934883242766,
      19.825622245130106,
      23.00447799335814,
      24.400348838588098,
      37.249559528714,
      -10.15491528413672,
      10.944954702795691,
      14.180488730780551,
      16.58939044531877,
      17.541573406864167,
      19.87281885963802,
      22.948865115520068,
      24.39267277274095,
      37.10382008215828,
      -9.492371464055537,
      10.965839688349835,
      14.357935803760414,
      16.461560018222087,
      17.698077505681383,
      19.94237688412917,
      22.872423607128784,
      24.382417631735315,
      36.900781658427896,
      -8.5956901957405,
      10.992265493123956,
      14.576171236024575,
      16.33541106668029,
      17.858946657176013,
      20.037653182814196,
      22.77687059635669,
      24.370072101651033,
      36.64144859001101,
      -7.406362154997195,
      11.023896363062967,
      14.828076873071874,
      16.211643038262054,
      18.021911730728036,
      20.16250896744101,
      22.66503040902404,
      24.356259908692678,
      36.32712351205942,
      -5.786620528795396,
      11.060305474052436,
      15.105355027072495,
      16.09017278944283,
      18.18517922900232,
      20.320262755353834,
      22.541813785221684,
      24.34173482855051,
      35.95941698228973,
      -3.2144467625299806,
      11.100966704838658,
      15.398925536190259,
      15.97053150930507,
      18.347056791027814,
      20.510931053389644,
      22.416632202258683,
      24.32737246860953,
      35.540260627966006,
      3.739128046347124,
      11.145246125139717,
      15.699603858821503,
      15.85201245917111,
      18.505830364273265,
      20.72407704265541,
      22.309761758050126,
      24.314156986407298,
      35.07192492038449,
      6.228060578425732,
      11.192393589421284,
      15.733734849848629,
      15.999098478024338,
      18.659727722140452,
      20.92226545974327,
      22.2675847924505,
      24.30316004246573,
      34.55704321040398,
      7.9629402368205335,
      11.24153485094873,
      15.614672797487582,
      16.291161986933297,
      18.806919693611807,
      21.028245159840182,
      22.373768451443624,
      24.29550813496905,
      33.998644509156065,
      9.337221967390478,
      11.291664702262809,
      15.4936659794802,
      16.572474938014732,
      18.945542901283048,
      20.991109518703137,
      22.68163595071301,
      24.29233292565641,
      33.40019892331249,
      10.46549493786993,
      11.341641828521876,
      15.36941817982573,
      16.84276198918781,
      19.073737894673027,
      20.84813072886776,
      23.151669616875587,
      24.294696962583256,
      32.76568216240293,
      11.390186329606275,
      11.399831859467062,
      15.240486346709973,
      17.103872358581164,
      19.18969908115138,
      20.64978618089571,
      23.727008267367623,
      24.30348354411995,
      32.09967017257075,
      11.435881194298041,
      12.170794164298743,
      15.105261878377663,
      17.357923993541092,
      19.291731883957503,
      20.424876736620863,
      24.31923225052108,
      24.36996552653831,
      31.407483957580375,
      11.477179322102634,
      12.800492910567156,
      14.961946378865628,
      17.60479929322194,
      19.378309573815827,
      20.190511415745995,
      24.341885718618855,
      25.05448463785271,
      30.695423011351007,
      11.512417863486869,
      13.307736326411495,
      14.808525815681168,
      17.83911582869848,
      19.44811832464296,
      19.961438393448255,
      24.370376377491112,
      25.7599863598825,
      29.97116495931829,
      11.539841520168435,
      13.710003023746186,
      14.642749927830755,
      18.04626863269211,
      19.500075566009187,
      19.756640904535242,
      24.40189632026347,
      26.469262832696405,
      29.244495526454138,
      11.55763582403379,
      14.023759659064408,
      14.462127958463011,
      18.197612526885724,
      19.533305062824947,
      19.605809437151724,
      24.43050019105801,
      27.167813160769267,
      28.52872455719269,
      11.563970134903109,
      14.263957140853096,
      14.263957140853103,
      18.254303534101116,
      19.54705329852998,
      19.54705329852999,
      24.444305261934357,
      27.84352453016703,
      27.843524530167038,
      11.557997540164667,
      14.061374450924212,
      14.432604626360435,
      18.20822351280687,
      19.541667574678417,
      19.587877738562824,
      24.423858051213347,
      27.260819118039844,
      28.442787648437555,
      11.539173439074403,
      13.838897668611128,
      14.557007007421184,
      18.09291023086951,
      19.517922675886457,
      19.694130991905865,
      24.338608952911677,
      26.770773051275608,
      29.006984446341654,
      11.506217473863165,
      13.594479432313895,
      14.64361110912525,
      17.944737885308694,
      19.474595875885623,
      19.829513827724515,
      24.14829417510916,
      26.421122447278986,
      29.53065766283013,
      11.457971823988224,
      13.32654940520366,
      14.697274670072256,
      17.78941057230058,
      19.40983545472748,
      19.968993688897225,
      23.83601561534055,
      26.236628132082334,
      30.00934628954824,
      11.39340455433414,
      13.034362174528102,
      14.721749228565137,
      17.64221543100624,
      19.320948347311724,
      20.098254617542782,
      23.433158687399327,
      26.194062640123324,
      30.43943515390083,
      11.311577199120778,
      12.718415603299858,
      14.720286734471648,
      17.512130403469627,
      19.20430553221024,
      20.20912235317406,
      22.99174289255738,
      26.24961720340453,
      30.818030776366353,
      11.21154520709251,
      12.380923817817397,
      14.696253289372,
      17.404160040674466,
      19.055541015329027,
      20.296715099156998,
      22.553146108422773,
      26.369656637607378,
      31.142861918843295,
      11.092114995404419,
      12.02635904499982,
      14.653585183992256,
      17.320370282080646,
      18.870259988492844,
      20.358020890934615,
      22.143266289536946,
      26.534599797654955,
      31.41220184681247,
      10.951249622651899,
      11.662207170466804,
      14.596939793362724,
      17.26047489373613,
      18.645309174226007,
      20.39120275082982,
      21.776324414802865,
      26.73372275916265,
      31.624808997959995,
      10.784575239540683,
      11.300438103666055,
      14.531513394159747,
      17.222379055227563,
      18.380171616239295,
      20.395259805248394,
      21.4576601298363,
      26.96100294771839,
      31.779882987900404,
      10.58248182957703,
      10.960178898552979,
      14.46264684107964,
      17.202731547385024,
      18.077582868066806,
      20.369877032978586,
      21.185593035539117,
      27.212830740768005,
      31.877033372353516,
      10.33355270803963,
      10.663863701014806,
      14.395402326840324,
      17.197377303453752,
      17.74279930780367,
      20.315393105748697,
      20.95364619445426,
      27.486822871396335,
      31.916259148973786,
      10.051548323388051,
      10.409658114600873,
      14.334243723831412,
      17.20160528162522,
      17.382003337277673,
      20.232862742270232,
      20.753131041444597,
      27.7811956193367,
      31.89793753693089,
      9.774028376068493,
      10.172098943069711,
      14.28286042000457,
      17.00087414298497,
      17.210152664492743,
      20.124215942483957,
      20.575283881233304,
      28.094422228796727,
      31.82282108664699,
      9.529010253205556,
      9.934577470261145,
      14.244110409160701,
      16.60390137231095,
      17.216975599554072,
      19.992530736832713,
      20.412471127486302,
      28.425041331276844,
      31.692042641068106,
      9.331210181620431,
      9.692161861341098,
      14.220038401816598,
      16.194369997769332,
      17.21482035228837,
      19.842431619102925,
      20.25858735954308,
      28.771550337730538,
      31.50712810003617,
      9.182899774280816,
      9.44980213449976,
      14.211930808436252,
      15.77470587120473,
      17.194678066285785,
      19.680569485190695,
      20.10900206592657,
      29.132349163263182,
      31.2700173384301,
      9.045509456182087,
      9.249895488998133,
      14.220381897695876,
      15.34695204998586,
      17.14537191627948,
      19.515959823666577,
      19.96033736540019,
      29.50571479415997,
      30.983093996953812,
      8.821924503432815,
      9.189368002156593,
      14.245353832733823,
      14.91329891735306,
      17.05386552886038,
      19.359606372417712,
      19.810223394324762,
      29.88979496232445,
      30.649225183349728,
      8.544324720810836,
      9.231435718200505,
      14.28621290179308,
      14.476719457627786,
      16.90711642950439,
      19.222602050350574,
      19.657086364177626,
      30.271812335697625,
      30.282613505263253,
      8.246390205320758,
      9.33305299087279,
      14.041883256881384,
      14.341707197399467,
      16.695514975446816,
      19.112698771912246,
      19.499980656149102,
      29.854854481508777,
      30.682082615700775,
      7.935151068675456,
      9.472329064270841,
      13.616697597566242,
      14.409784970467829,
      16.4159971812345,
      19.031355936635787,
      19.33846036340055,
      29.403024618028184,
      31.086018905050317,
      7.6128824788346225,
      9.624754931783562,
      13.21507758170115,
      14.486880616050305,
      16.072752628877137,
      18.973718162051345,
      19.172481887234994,
      28.921758447586747,
      31.492161374665088,
      7.28079810579423,
      9.755779171605749,
      12.861501887481923,
      14.564819507300037,
      15.67775311331036,
      18.931147460680222,
      19.00232968283411,
      28.417351344299604,
      31.898190182932023,
      6.939788134096429,
      9.81653989879519,
      12.59520129813168,
      14.611547625335044,
      15.267334322950827,
      18.828558798454594,
      18.893880498792612,
      27.89705275325413,
      32.30174561616833,
      6.59062219660337,
      9.752423866501806,
      12.461853803137402,
      14.45515442769734,
      15.01673441618683,
      18.6519493489203,
      18.852459787248613,
      27.3691351766074,
      32.700446988109796,
      6.234017408264627,
      9.536003137342115,
      12.48085032143456,
      13.98538671799099,
      15.03821794791821,
      18.473469233370988,
      18.798153392890132,
      26.8428954725662,
      33.09191136320717,
      5.870663288221274,
      9.186850675869042,
      12.625577653538505,
      13.399747553045577,
      15.135119922755587,
      18.294242253053515,
      18.723001567259768,
      26.328519934352656,
      33.473772069672584,
      5.501230228587097,
      8.744543109840208,
      12.756150237253244,
      12.850428708935532,
      15.249474842480018,
      18.11551938606711,
      18.61994660043038,
      25.836720601355463,
      33.84369697693957,
      5.126370714759158,
      8.241162257198585,
      12.066317168451015,
      13.118258237013904,
      15.368895429110356,
      17.93865142069242,
      18.483278211508765,
      25.37805452560414,
      34.199406487937274,
      4.74671696833711,
      7.696748654299062,
      11.334231054004388,
      13.404856386214806,
      15.48835420317894,
      17.765061526350134,
      18.30944479128795,
      24.961913036536696,
      34.53869116026096,
      4.362876712427543,
      7.123168972821448,
      10.561873499395052,
      13.69499617725462,
      15.604623314032807,
      17.59621675690107,
      18.09807857101159,
      24.59533993831142,
      34.859428835747835,
      3.97542800663886,
      6.52766227552628,
      9.750632513937136,
      13.978800887841368,
      15.714970277900045,
      17.43359809207536,
      17.85288922514007,
      24.282041510352478,
      35.159601133045825,
      3.5849138077192992,
      5.914925429574305,
      8.901846505015556,
      14.249576252291863,
      15.816573377880081,
      17.278669702184764,
      17.58206968617324,
      24.022008892121335,
      35.43730914580906,
      3.191836804445489,
      5.288234400670312,
      8.017096799515832,
      14.502610971101802,
      15.905848455314175,
      17.13285016801536,
      17.298210392054532,
      23.811947791686613,
      35.69078819019894,
      2.796655036938276,
      4.650046574276602,
      7.098390787529427,
      14.734495041952062,
      15.976983557407971,
      16.99749228952906,
      17.018470057830726,
      23.646323487634188,
      35.91842145732859,
      2.3997787855920745,
      4.002332965919804,
      6.148272280826128,
      14.942693796502224,
      16.018185712956267,
      16.76689115516259,
      16.87388526445432,
      23.51858724587921,
      36.1187524459708,
      2.001569172300335,
      3.346767730310781,
      5.169869943298364,
      15.125224996819075,
      16.005590510465503,
      16.579276169770477,
      16.763304805654784,
      23.422203551489822,
      36.29049607474371,
      1.6023388384254003,
      2.6848399967242194,
      4.166891268457377,
      15.280334357257289,
      15.919905627357064,
      16.485707665951512,
      16.66715126900665,
      23.351316913506174,
      36.43254839783993,
      1.202354941430812,
      2.017922039805632,
      3.1435721733404116,
      15.406096880022524,
      15.794640213411663,
      16.46182776979155,
      16.587215146087928,
      23.30108597676551,
      36.54399487152619,
      0.80184454649278,
      1.34731219729381,
      2.1045946186966846,
      15.49996871230142,
      15.680597132361866,
      16.464090490428717,
      16.526027872722654,
      23.267793141555554,
      36.624117138261134,
      0.40100229207475496,
      0.6742629080649742,
      1.0549845538757228,
      15.558606978195217,
      15.604898296950182,
      16.470612770310943,
      16.486971467887823,
      23.248837446626386,
      36.6723983103367,
      2.2345262268236973e-07,
      2.416771033777949e-07,
      5.347955864044927e-07,
      15.578653295560775,
      15.578653295560777,
      16.47344668871583,
      16.473446688715832,
      23.242687245179006,
      36.68852674518748
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      3,
      9
     ],
     "float64",
     [
      -6.772073487744822e-17,
      3.913383185390055e-16,
      2.1044382540699332e-15,
      3.1989970978725775,
      3.198997097872579,
      5.1260571418538365,
      5.126057141853838,
      10.204392861254597,
      17.74248991984065,
      -1.5455316530361687,
      1.7398517944982572,
      3.274748584494222,
      4.89130028984483,
      5.387861171429748,
      7.3973851305735945,
      9.3632480313299,
      10.03549023010391,
      17.226996309708348,
      -1.0397260676803877,
      1.8795963896098917,
      3.724278321341714,
      5.983132947840393,
      6.468045854296579,
      7.5591936949941605,
      9.50885400112672,
      10.339792321609888,
      14.994977254357494
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      3,
      12,
      3,
      3
     ],
     "float64",
     [
      5.484142213303895,
      -0.0,
      -0.0,
      -0.0,
      5.484142213303897,
      0.0,
      -0.0,
      0.0,
      6.812866016557834,
      -4.672734927632877,
      -0.0,
      0.0,
      -0.0,
      2.438416606706983,
      1.483095769918666,
      0.0,
      1.483095769918666,
      1.671820198889754,
      0.660628723122018,
      3.079218939449504,
      -1.284398612994806,
      3.079218939449504,
      -2.894947044047913,
      -0.741547884959333,
      -1.284398612994806,
      -0.741547884959333,
      1.671820198889755,
      0.660628723122017,
      -3.079218939449504,
      1.284398612994805,
      -3.079218939449504,
      -2.894947044047913,
      -0.741547884959333,
      1.284398612994805,
      -0.741547884959333,
      1.671820198889755,
      0.083400786561871,
      0.208655995656769,
      -1.438582190631181,
      0.208655995656769,
      -0.157534403959059,
      -0.830565815012314,
      -0.983571705998286,
      -0.56786538922541,
      -1.831214503332227,
      0.083400786561871,
      -0.208655995656769,
      1.438582190631181,
      -0.208655995656769,
      -0.157534403959059,
      -0.830565815012314,
      0.983571705998286,
      -0.56786538922541,
      -1.831214503332227,
      -0.955131939861744,
      0.0,
      0.0,
      -0.0,
      -0.955131939861744,
      0.0,
      -0.0,
      0.0,
      -0.420519796616868,
      -0.278001999219524,
      -0.0,
      -0.0,
      -0.0,
      0.203868381822336,
      1.661131630024628,
      -0.0,
      1.13573077845082,
      -1.831214503332227,
      -0.278001999219524,
      0.0,
      0.0,
      -0.0,
      0.203868381822336,
      1.661131630024628,
      0.0,
      1.13573077845082,
      -1.831214503332227,
      -0.955131939861744,
      0.0,
      0.0,
      -0.0,
      -0.955131939861744,
      0.0,
      0.0,
      0.0,
      -0.420519796616868,
      0.083400786561871,
      -0.208655995656769,
      1.438582190631181,
      -0.208655995656769,
      -0.157534403959059,
      -0.830565815012314,
      0.983571705998286,
      -0.56786538922541,
      -1.831214503332227,
      0.083400786561871,
      0.208655995656769,
      -1.438582190631181,
      0.208655995656769,
      -0.157534403959059,
      -0.830565815012314,
      -0.983571705998286,
      -0.56786538922541,
      -1.831214503332227,
      0.083400786561871,
      0.208655995656769,
      -0.983571705998286,
      0.208655995656769,
      -0.157534403959059,
      -0.56786538922541,
      -1.438582190631181,
      -0.830565815012314,
      -1.831214503332227,
      0.083400786561871,
      -0.208655995656769,
      0.983571705998286,
      -0.208655995656769,
      -0.157534403959059,
      -0.56786538922541,
      1.438582190631181,
      -0.830565815012314,
      -1.831214503332227,
      -0.955131939861744,
      -0.0,
      -0.0,
      0.0,
      -0.955131939861744,
      0.0,
      0.0,
      0.0,
      -0.420519796616868,
      -0.278001999219524,
      -0.0,
      -0.0,
      -0.0,
      0.203868381822336,
      1.13573077845082,
      -0.0,
      1.661131630024628,
      -1.831214503332227,
      5.367193694518567,
      0.0,
      0.0,
      0.0,
      5.367193694518565,
      -0.0,
      0.0,
      -0.0,
      7.613917505303559,
      -1.91236425170052,
      -0.0,
      -0.0,
      -0.0,
      0.398364957958597,
      -0.074532874372092,
      -0.0,
      -0.074532874372092,
      0.148453526210174,
      -0.179317344456182,
      1.000575098415766,
      0.064547362623306,
      1.000575098415766,
      -1.33468194928574,
      0.037266437186046,
      0.064547362623306,
      0.037266437186046,
      0.148453526210174,
      -0.179317344456182,
      -1.000575098415766,
      -0.064547362623306,
      -1.000575098415766,
      -1.33468194928574,
      0.037266437186046,
      -0.064547362623306,
      0.037266437186046,
      0.148453526210174,
      -0.113866337062204,
      -0.060168005645395,
      -0.429338322095783,
      -0.060168005645395,
      -0.183342365574147,
      0.247878595835422,
      -0.429338322095783,
      0.247878595835422,
      -0.477279718109155,
      -0.113866337062204,
      0.060168005645395,
      0.429338322095783,
      0.060168005645395,
      -0.183342365574147,
      0.247878595835422,
      0.429338322095783,
      0.247878595835422,
      -0.477279718109155,
      -0.218080379830119,
      0.0,
      -0.0,
      0.0,
      -0.079128322806232,
      -0.495757191670845,
      -0.0,
      -0.495757191670845,
      -0.477279718109155,
      -1.584049333993629,
      0.0,
      -0.0,
      0.0,
      -1.584049333993629,
      -0.0,
      -0.0,
      0.0,
      -0.713275622993065,
      -0.278001999219524,
      -0.0,
      0.0,
      0.0,
      0.203868381822336,
      1.13573077845082,
      0.0,
      1.661131630024628,
      -1.831214503332227,
      -0.955131939861744,
      -0.0,
      0.0,
      0.0,
      -0.955131939861744,
      0.0,
      0.0,
      0.0,
      -0.420519796616868,
      0.083400786561871,
      -0.208655995656769,
      0.983571705998286,
      -0.208655995656769,
      -0.157534403959059,
      -0.56786538922541,
      1.438582190631181,
      -0.830565815012314,
      -1.831214503332227,
      0.083400786561871,
      0.208655995656769,
      -0.983571705998286,
      0.208655995656769,
      -0.157534403959059,
      -0.56786538922541,
      -1.438582190631181,
      -0.830565815012314,
      -1.831214503332227,
      -0.113866337062204,
      -0.060168005645395,
      -0.429338322095783,
      -0.060168005645395,
      -0.183342365574147,
      0.247878595835422,
      -0.429338322095783,
      0.247878595835422,
      -0.477279718109155,
      -0.113866337062204,
      0.060168005645395,
      0.429338322095783,
      0.060168005645395,
      -0.183342365574147,
      0.247878595835422,
      0.429338322095783,
      0.247878595835422,
      -0.477279718109155,
      -0.218080379830119,
      0.0,
      -0.0,
      0.0,
      -0.079128322806232,
      -0.495757191670845,
      -0.0,
      -0.495757191670845,
      -0.477279718109155,
      -1.584049333993629,
      0.0,
      -0.0,
      0.0,
      -1.584049333993629,
      0.0,
      -0.0,
      -0.0,
      -0.713275622993065,
      5.367193694518564,
      -0.0,
      -0.0,
      -0.0,
      5.367193694518565,
      -0.0,
      -0.0,
      -0.0,
      7.61391750530356,
      -1.912364251700518,
      0.0,
      -0.0,
      0.0,
      0.398364957958597,
      -0.074532874372092,
      -0.0,
      -0.074532874372092,
      0.148453526210174,
      -0.179317344456182,
      1.000575098415766,
      0.064547362623306,
      1.000575098415766,
      -1.33468194928574,
      0.037266437186046,
      0.064547362623306,
      0.037266437186046,
      0.148453526210174,
      -0.179317344456182,
      -1.000575098415766,
      -0.064547362623306,
      -1.000575098415766,
      -1.33468194928574,
      0.037266437186046,
      -0.064547362623306,
      0.037266437186046,
      0.148453526210174
     ]
    ]
   },
   "irr_l": [
    null,
    null,
    null,
    "Eu",
    "Eu",
    "Eg",
    "Eg",
    "A1g",
    "A2u"
   ],
   "q_qc": [
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.5000000000000001,
       -2.046794015938204e-17,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.33333333333333337,
       0.33333333333333337,
       0.0
      ]
     ]
    }
   ],
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       100,
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0,
       0.013888888888888892,
       -5.685538933161678e-19,
       0.0,
       0.027777777777777783,
       -1.1371077866323356e-18,
       0.0,
       0.04166666666666667,
       -1.7056616799485032e-18,
       0.0,
       0.055555555555555566,
       -2.274215573264671e-18,
       0.0,
       0.06944444444444446,
       -2.842769466580839e-18,
       0.0,
       0.08333333333333334,
       -3.4113233598970065e-18,
       0.0,
       0.09722222222222224,
       -3.979877253213174e-18,
       0.0,
       0.11111111111111113,
       -4.548431146529342e-18,
       0.0,
       0.12500000000000003,
       -5.11698503984551e-18,
       0.0,
       0.13888888888888892,
       -5.685538933161678e-18,
       0.0,
       0.1527777777777778,
       -6.254092826477845e-18,
       0.0,
       0.16666666666666669,
       -6.822646719794013e-18,
       0.0,
       0.18055555555555558,
       -7.391200613110182e-18,
       0.0,
       0.19444444444444448,
       -7.959754506426349e-18,
       0.0,
       0.20833333333333337,
       -8.528308399742516e-18,
       0.0,
       0.22222222222222227,
       -9.096862293058684e-18,
       0.0,
       0.23611111111111116,
       -9.665416186374852e-18,
       0.0,
       0.25000000000000006,
       -1.023397007969102e-17,
       0.0,
       0.26388888888888895,
       -1.0802523973007189e-17,
       0.0,
       0.27777777777777785,
       -1.1371077866323356e-17,
       0.0,
       0.2916666666666667,
       -1.1939631759639522e-17,
       0.0,
       0.3055555555555556,
       -1.250818565295569e-17,
       0.0,
       0.3194444444444445,
       -1.3076739546271859e-17,
       0.0,
       0.33333333333333337,
       -1.3645293439588026e-17,
       0.0,
       0.34722222222222227,
       -1.4213847332904193e-17,
       0.0,
       0.36111111111111116,
       -1.4782401226220363e-17,
       0.0,
       0.3750000000000001,
       -1.535095511953653e-17,
       0.0,
       0.38888888888888895,
       -1.5919509012852697e-17,
       0.0,
       0.40277777777777785,
       -1.6488062906168865e-17,
       0.0,
       0.41666666666666674,
       -1.7056616799485032e-17,
       0.0,
       0.43055555555555564,
       -1.76251706928012e-17,
       0.0,
       0.44444444444444453,
       -1.819372458611737e-17,
       0.0,
       0.4583333333333334,
       -1.8762278479433536e-17,
       0.0,
       0.4722222222222223,
       -1.9330832372749703e-17,
       0.0,
       0.4861111111111112,
       -1.9899386266065873e-17,
       0.0,
       0.5000000000000001,
       -2.046794015938204e-17,
       0.0,
       0.49166666666666675,
       0.01666666666666665,
       0.0,
       0.48333333333333345,
       0.03333333333333332,
       0.0,
       0.4750000000000001,
       0.049999999999999996,
       0.0,
       0.4666666666666668,
       0.06666666666666667,
       0.0,
       0.4583333333333334,
       0.08333333333333333,
       0.0,
       0.4500000000000001,
       0.1,
       0.0,
       0.44166666666666676,
       0.11666666666666668,
       0.0,
       0.43333333333333346,
       0.13333333333333333,
       0.0,
       0.4250000000000001,
       0.15000000000000002,
       0.0,
       0.41666666666666674,
       0.16666666666666669,
       0.0,
       0.40833333333333344,
       0.18333333333333338,
       0.0,
       0.4000000000000001,
       0.20000000000000004,
       0.0,
       0.3916666666666668,
       0.2166666666666667,
       0.0,
       0.3833333333333334,
       0.23333333333333336,
       0.0,
       0.3750000000000001,
       0.25000000000000006,
       0.0,
       0.3666666666666667,
       0.2666666666666667,
       0.0,
       0.35833333333333334,
       0.2833333333333334,
       0.0,
       0.35000000000000003,
       0.30000000000000004,
       0.0,
       0.34166666666666673,
       0.3166666666666667,
       0.0,
       0.33333333333333337,
       0.33333333333333337,
       0.0,
       0.32558139534883723,
       0.32558139534883723,
       0.0,
       0.31782945736434115,
       0.31782945736434115,
       0.0,
       0.310077519379845,
       0.310077519379845,
       0.0,
       0.3023255813953489,
       0.3023255813953489,
       0.0,
       0.29457364341085274,
       0.29457364341085274,
       0.0,
       0.2868217054263566,
       0.2868217054263566,
       0.0,
       0.2790697674418605,
       0.2790697674418605,
       0.0,
       0.2713178294573644,
       0.2713178294573644,
       0.0,
       0.2635658914728683,
       0.2635658914728683,
       0.0,
       0.25581395348837216,
       0.25581395348837216,
       0.0,
       0.24806201550387602,
       0.24806201550387602,
       0.0,
       0.24031007751937988,
       0.24031007751937988,
       0.0,
       0.23255813953488377,
       0.23255813953488377,
       0.0,
       0.22480620155038764,
       0.2248062015503876,
       0.0,
       0.21705426356589153,
       0.2170542635658915,
       0.0,
       0.2093023255813954,
       0.20930232558139536,
       0.0,
       0.20155038759689928,
       0.20155038759689925,
       0.0,
       0.19379844961240317,
       0.19379844961240314,
       0.0,
       0.186046511627907,
       0.186046511627907,
       0.0,
       0.17829457364341086,
       0.17829457364341086,
       0.0,
       0.17054263565891475,
       0.17054263565891475,
       0.0,
       0.16279069767441862,
       0.16279069767441862,
       0.0,
       0.1550387596899225,
       0.1550387596899225,
       0.0,
       0.14728682170542637,
       0.14728682170542637,
       0.0,
       0.13953488372093023,
       0.13953488372093023,
       0.0,
       0.13178294573643415,
       0.13178294573643415,
       0.0,
       0.12403100775193801,
       0.12403100775193801,
       0.0,
       0.11627906976744187,
       0.11627906976744187,
       0.0,
       0.10852713178294576,
       0.10852713178294575,
       0.0,
       0.10077519379844962,
       0.10077519379844961,
       0.0,
       0.0930232558139535,
       0.0930232558139535,
       0.0,
       0.08527131782945736,
       0.08527131782945736,
       0.0,
       0.07751937984496123,
       0.07751937984496123,
       0.0,
       0.06976744186046514,
       0.06976744186046514,
       0.0,
       0.062015503875969005,
       0.062015503875969005,
       0.0,
       0.05426356589147292,
       0.054263565891472916,
       0.0,
       0.04651162790697678,
       0.04651162790697678,
       0.0,
       0.03875968992248064,
       0.03875968992248064,
       0.0,
       0.031007751937984503,
       0.031007751937984503,
       0.0,
       0.02325581395348836,
       0.02325581395348836,
       0.0,
       0.015503875968992224,
       0.015503875968992224,
       0.0,
       0.0077519379844961395,
       0.0077519379844961395,
       0.0,
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.5000000000000001,
        -2.046794015938204e-17,
        0.0
       ]
      ]
     },
     "K": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.33333333333333337,
        0.33333333333333337,
        0.0
       ]
      ]
     }
    },
    "labelseq": "GMKG",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        3.536203800119736,
        0.0,
        0.0,
        -1.768101900059868,
        3.0624423238627605,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      3,
      9,
      3,
      3
     ],
     "complex128",
     [
      0.1811764457560024,
      0.0,
      0.05053005993430826,
      0.0,
      0.44410178432629155,
      0.0,
      0.2326950799013202,
      0.0,
      0.06489859255583098,
      0.0,
      0.5703848519431606,
      0.0,
      0.23269507990132055,
      0.0,
      0.06489859255583096,
      0.0,
      0.5703848519431602,
      0.0,
      -0.44695942964112795,
      0.0,
      0.023308215291355294,
      0.0,
      0.17969023804967227,
      0.0,
      -0.5740550862392951,
      0.0,
      0.029936049341002163,
      0.0,
      0.2307862599135382,
      0.0,
      -0.5740550862392952,
      0.0,
      0.029936049341002195,
      0.0,
      0.2307862599135381,
      0.0,
      0.002636295438384262,
      0.0,
      0.47906995985816664,
      0.0,
      -0.05558425859354888,
      0.0,
      0.003385942223993299,
      0.0,
      0.6152964427707637,
      0.0,
      -0.0713899836190657,
      0.0,
      0.00338594222399341,
      0.0,
      0.6152964427707636,
      0.0,
      -0.07138998361906526,
      0.0,
      1.1307247434695866e-14,
      0.0,
      0.8760110808114601,
      0.0,
      5.617546031112466e-17,
      0.0,
      -4.3298697960381105e-15,
      0.0,
      -0.3410312201951145,
      0.0,
      1.0973883272046887e-16,
      0.0,
      -4.551914400963142e-15,
      0.0,
      -0.3410312201951168,
      0.0,
      -2.9039045357675696e-17,
      0.0,
      0.8760110808114594,
      0.0,
      -1.1268763699945339e-14,
      0.0,
      -1.786404488650024e-17,
      0.0,
      -0.34103122019511506,
      0.0,
      4.399939659477428e-15,
      0.0,
      -1.0203660815863772e-16,
      0.0,
      -0.34103122019511584,
      0.0,
      4.399939659477459e-15,
      0.0,
      -1.0203660815863496e-16,
      0.0,
      3.9273559405545725e-16,
      0.0,
      -1.0402758298361688e-16,
      0.0,
      1.3877787807814289e-17,
      0.0,
      -0.6851659272341204,
      0.0,
      0.17477886644960308,
      0.0,
      7.719519468096792e-17,
      0.0,
      0.6851659272341201,
      0.0,
      -0.17477886644960303,
      0.0,
      2.437286483747414e-16,
      0.0,
      1.0018285967680579e-16,
      0.0,
      1.6376679860706483e-15,
      0.0,
      -1.3877787807815757e-17,
      0.0,
      -0.17477886644960308,
      0.0,
      -0.685165927234121,
      0.0,
      2.0773313624822265e-16,
      0.0,
      0.17477886644960297,
      0.0,
      0.6851659272341198,
      0.0,
      -1.8084492237058214e-16,
      0.0,
      4.9288420208406265e-33,
      0.0,
      -5.618339563009459e-16,
      0.0,
      -1.4498410339642312e-16,
      0.0,
      -1.3415585578411931e-17,
      0.0,
      -5.344252335222347e-17,
      0.0,
      0.7071067811865475,
      0.0,
      1.3415585578412079e-17,
      0.0,
      -3.885780586188068e-16,
      0.0,
      -0.7071067811865477,
      0.0,
      5.899901189942035e-17,
      0.0,
      2.6713394998885117e-17,
      0.0,
      -0.8760110808114598,
      0.0,
      -5.051792979203246e-18,
      0.0,
      -2.690014720400127e-17,
      0.0,
      0.3410312201951153,
      0.0,
      -1.5823460272496318e-18,
      0.0,
      -2.4373260366879132e-17,
      0.0,
      0.34103122019511545,
      0.0,
      -0.435610056062567,
      0.0,
      0.7544987493882929,
      5.707724082123143e-17,
      3.885780586188048e-16,
      3.412687914527946e-17,
      0.08677836644087039,
      0.15030453967341711,
      -0.15030453967341748,
      -0.26033509932261056,
      -1.3877787807814457e-17,
      -8.326672684688674e-17,
      0.08677836644087034,
      -0.1503045396734172,
      -0.15030453967341745,
      0.2603350993226106,
      -1.3877787807814457e-17,
      -5.551115123125783e-17,
      -0.050785927867722916,
      0.0,
      -0.02932126912547366,
      -3.4880536057419207e-16,
      -0.6420564971502694,
      -2.666392801153722e-15,
      0.19800752083303608,
      0.3429590863635742,
      0.11431969545452449,
      0.19800752083303855,
      -0.1440992446946377,
      -0.24958721314341467,
      0.1980075208330397,
      -0.34295908636357314,
      0.11431969545452547,
      -0.19800752083303735,
      -0.14409924469464017,
      0.2495872131434134,
      -0.24544628548252187,
      0.0,
      0.42512543698478295,
      -2.0294130069771174e-16,
      4.163336342344337e-16,
      2.8199472035731076e-16,
      -0.15401141229744683,
      -0.26675559104461527,
      0.2667555910446159,
      0.4620342368923385,
      4.85722573273506e-17,
      7.91033905045424e-16,
      -0.15401141229744708,
      0.2667555910446159,
      0.26675559104461555,
      -0.46203423689233936,
      6.453171330633722e-16,
      -3.0531133177191805e-16,
      1.4957948443553331e-15,
      0.0,
      6.341444799380154e-16,
      1.9659938505090824e-16,
      7.259600743313488e-16,
      3.610237597207399e-16,
      0.31373561374446846,
      0.16300295907860574,
      -0.5434060231492243,
      -0.28232940690821706,
      -1.822445729875032e-15,
      -1.8604930987185225e-15,
      0.0157031034181245,
      0.3532044911139151,
      -0.027198572956701902,
      -0.6117681240708104,
      -1.9491815829195387e-15,
      2.328555844352063e-15,
      -0.3344874430332145,
      0.0,
      -0.1931164152757759,
      1.648898068168908e-16,
      -0.25443103927508415,
      2.1814299874614243e-16,
      0.07615403737147122,
      0.1319026619288844,
      0.043967553976291866,
      0.07615403737146778,
      0.30087962318269207,
      0.5211387943146003,
      0.07615403737146952,
      -0.13190266192888275,
      0.04396755397629447,
      -0.07615403737147167,
      0.30087962318269224,
      -0.5211387943146005,
      2.054083910074525e-16,
      0.0,
      1.059084301139972e-16,
      0.0,
      4.857065227635974e-16,
      1.3272223266854162e-16,
      -0.17584328711204347,
      -0.11091708273428216,
      -0.1015231691493272,
      -0.06403800757436509,
      -0.5625462441224917,
      -0.35483861412029105,
      0.008135367805527559,
      -0.2077432950911315,
      0.004696956792477295,
      -0.11994064734320467,
      0.026026132010591157,
      -0.6645986452737455,
      -3.7392097566794213e-16,
      0.0,
      -2.808595382811025e-16,
      7.293202993824015e-17,
      -1.6206609643807663e-15,
      -2.7186458886808742e-18,
      0.45093436521309116,
      0.35837792538773056,
      0.260347077142631,
      0.2069095916942258,
      -0.18794017826224424,
      -0.14936455586123976,
      -0.08489720493479525,
      0.569709578407813,
      -0.049015424122550784,
      0.32892197845365906,
      0.03538341066969171,
      -0.23744324669749908,
      -0.16831305674608166,
      0.0,
      -0.09717558862047866,
      -6.024819864463318e-17,
      -0.6608403937407582,
      -4.7024904459467506e-17,
      -0.22076958477587236,
      -0.38238413759769324,
      -0.12746137919923153,
      -0.22076958477587122,
      -0.026534628105952147,
      -0.045959324039454,
      -0.22076958477587103,
      0.3823841375976911,
      -0.12746137919923115,
      0.22076958477587022,
      -0.026534628105952304,
      0.045959324039454436,
      -0.7792365846856187,
      0.0,
      -0.44989245193064664,
      4.756436735102619e-18,
      0.2937997187219319,
      -1.0550439844366104e-17,
      0.002091583961648477,
      0.003622729689871332,
      0.0012075765632904405,
      0.0020915839616484494,
      -0.11402970465258142,
      -0.19750524203034375,
      0.0020915839616484945,
      -0.003622729689871311,
      0.0012075765632904457,
      -0.002091583961648432,
      -0.11402970465258144,
      0.19750524203034373,
      -2.8884472977274486e-16,
      0.0,
      -5.542032021992745e-16,
      -3.6776137690708335e-16,
      0.5355126297863394,
      -0.43696590722608347,
      -0.356685092611734,
      0.05785757965824104,
      -0.05785757965824159,
      -0.3566850926117341,
      -3.9256998909029683e-16,
      4.874404260929098e-16,
      -0.12823641252034856,
      0.3378271411820879,
      0.33782714118208723,
      0.12823641252034837,
      1.9523957031375352e-16,
      -5.041802076033644e-16,
      0.45513333359569874,
      0.0,
      0.06553922665826684,
      -0.1308750860254382,
      -1.0997395246186683e-16,
      -6.051453263656357e-16,
      -0.05093624541458834,
      0.1515876774861648,
      0.15158767748616447,
      0.05093624541458751,
      -0.5243891120847095,
      -0.38635094096791933,
      -0.11420144985546316,
      -0.26116622592899286,
      0.261166225928993,
      -0.11420144985546325,
      -0.273993964214775,
      0.2417852349414363,
      -0.1463682970220313,
      0.0,
      0.20379472411140506,
      -0.4069570760833256,
      -6.994871483096946e-16,
      -5.445859716067517e-16,
      0.2190553398724164,
      -0.18238565400947404,
      -0.1823856540094746,
      -0.21905533987241718,
      -0.13672746577490177,
      -0.3388781379265796,
      0.022331705153521217,
      -0.15834967637327513,
      0.1583496763732744,
      0.022331705153519975,
      0.6418781522782856,
      -0.11065002524898329,
      -1.1066660092502831e-16,
      0.0,
      2.6397834077375585e-16,
      -1.0078743395425255e-15,
      2.910926484206252e-17,
      1.9355473672722478e-16,
      0.41116403635041093,
      -0.28450682805872457,
      0.2845068280587253,
      0.41116403635041304,
      -6.144791085250457e-16,
      -5.682870112836362e-16,
      0.040808122473780524,
      0.4983319146313681,
      0.4983319146313674,
      -0.04080812247378131,
      1.193628531013395e-15,
      -4.0919114776445264e-16,
      0.03456379389398538,
      0.0,
      0.1462064590450039,
      -0.1628619656740029,
      -1.933048376926777e-16,
      -4.831689691789111e-16,
      -0.38153416175434046,
      0.07601228869058844,
      0.07601228869058752,
      0.3815341617543389,
      -0.12702245709779117,
      -0.29244321303435894,
      -0.055811105883774983,
      0.48815659327382505,
      -0.48815659327382777,
      -0.05581110588377511,
      0.23907790248417118,
      0.08107507187929403,
      0.21886148251731888,
      0.0,
      -0.0230897180183407,
      0.025720046076541273,
      1.3341049610538626e-16,
      3.8567967572287076e-16,
      0.2845733284587361,
      -0.4005368395373826,
      -0.400536839537382,
      -0.28457332845873495,
      -0.23206639989775918,
      -0.09938106849373717,
      0.23313337456580543,
      0.311440225855827,
      -0.311440225855826,
      0.23313337456580477,
      -0.2898829568705173,
      0.13276147322557635,
      3.562422008289482e-16,
      0.0,
      -1.0512134224392295e-15,
      7.355227538141667e-16,
      -0.7135892417333771,
      -0.11435651858896224,
      -0.2681718742944927,
      -0.21797268411896878,
      0.21797268411896778,
      -0.2681718742944928,
      6.869130192182995e-16,
      -5.791410760166318e-16,
      -0.32285581892535364,
      0.12325731366003373,
      0.1232573136600334,
      0.32285581892535353,
      4.411056835337676e-16,
      8.485430317703873e-16,
      -0.8180508631062079,
      0.0,
      -0.2222395616356483,
      0.06113369377107106,
      -5.795317764675313e-17,
      7.841428514353568e-17,
      -0.0031674615095945817,
      0.013055665978171548,
      0.013055665978171482,
      0.003167461509594797,
      -0.28465442530997914,
      -0.276679173776585,
      -0.004208565872247693,
      -0.014858911630268173,
      0.014858911630268253,
      -0.004208565872247794,
      -0.23830319940301348,
      0.24991828102192926,
      0.23049457969787532,
      0.0,
      -0.7887528871641546,
      0.21697026897485963,
      1.540994665063987e-15,
      5.268739895774587e-16,
      0.015442979999828792,
      0.0001168343360709867,
      0.00011683433607019567,
      -0.015442979999827246,
      0.1777628543620614,
      -0.29605393029602045,
      0.011747984987068118,
      -0.006516753431885472,
      0.006516753431885208,
      0.011747984987067056,
      0.34226850308024515,
      0.20107654972536332
     ]
    ]
   },
   "minhessianeig": -1.5455316530361687,
   "dynamic_stability_phonons": "low"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 0.3344888687133789,
    "ncores": 1,
    "tstart": 1625287608.8094187,
    "tend": 1625287609.1439075
   },
   "params": {
    "rc": null,
    "nqpts": 100
   },
   "code_versions": {
    "asr": "0.4.1-39f1078b8db439d21468ca996ab47c8668a18a41",
    "ase": "3.22.0b1-129d354357f37fcad7d9ac9f421b88a94aec6deb",
    "gpaw": "21.1.1b1-457ef9790c2601fec162acdd5f7186d71f115c4b"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "a285efeea08087a60df458b99e08d95d"
   }
  },
  "strict": true
 }
}

==> 10-internal-points-CoTe2/CoTe2-3x3.json <==
{"1": {
 "calculator": "gpaw",
 "calculator_parameters": {"mode": {"name": "pw", "ecut": 800}, "xc": "PBE", "occupations": {"name": "fermi-dirac", "width": 0.05}, "poissonsolver": {"dipolelayer": "xy"}, "kpts": {"kpts": {"__ndarray__": [[25, 3], "float64", [-0.4, -0.4, 0.0, -0.4, -0.2, 0.0, -0.4, 0.0, 0.0, -0.4, 0.19999999999999996, 0.0, -0.4, 0.4, 0.0, -0.2, -0.4, 0.0, -0.2, -0.2, 0.0, -0.2, 0.0, 0.0, -0.2, 0.19999999999999996, 0.0, -0.2, 0.4, 0.0, 0.0, -0.4, 0.0, 0.0, -0.2, 0.0, 0.0, 0.0, 0.0, 0.0, 0.19999999999999996, 0.0, 0.0, 0.4, 0.0, 0.19999999999999996, -0.4, 0.0, 0.19999999999999996, -0.2, 0.0, 0.19999999999999996, 0.0, 0.0, 0.19999999999999996, 0.19999999999999996, 0.0, 0.19999999999999996, 0.4, 0.0, 0.4, -0.4, 0.0, 0.4, -0.2, 0.0, 0.4, 0.0, 0.0, 0.4, 0.19999999999999996, 0.0, 0.4, 0.4, 0.0]]}}, "basis": "dzp", "symmetry": {"symmorphic": false}, "convergence": {"forces": 0.0001}},
 "cell": {"array": {"__ndarray__": [[3, 3], "float64", [10.624022290574953, 5.754947631805344e-19, 0.0, -5.3120111452874745, 9.200673194010044, 0.0, -1.347624155667511e-16, 3.1762983086420606e-35, 17.996247432886562]]}, "__ase_objtype__": "cell"},
 "ctime": 21.803402545142806,
 "dipole": {"__ndarray__": [[3], "float64", [50.6351912210538, -29.2339251445015, 7.844609879539145e-12]]},
 "energy": -134.57821031678492,
 "forces": {"__ndarray__": [[27, 3], "float64", [-2.350644036230589e-08, 0.006770381262037145, 0.0, 0.006199495204218095, -0.0034466133767246834, 0.0, -0.006278145438434867, -0.003373056635418313, 0.0, 0.0061748559115239144, -0.003463313256696485, 0.0, -0.006261824059604011, -0.0033159914903114944, 0.0, 0.00013951022553666372, 0.006752440209969891, 0.0, -0.006220560775150907, -0.003388957127237314, 0.0, 0.00015643374387764458, 0.00676200733289294, 0.0, 0.006118576248579349, -0.0035849734573926133, 0.0, -0.0007581244143333488, 0.000528264984408889, -0.004578477441767176, -5.635202837435576e-05, -0.0009046984263922093, -0.004474926175231406, 0.0008442392466608698, 0.00035636857935495027, -0.004548343240532231, -7.25593882528836e-05, -0.0009140450754338456, -0.0044558064584163705, 0.0008426571013307409, 0.0004251649660645751, -0.004583303856234216, -0.0007688975523040082, 0.0005956422294496537, -0.0046423386294617034, 0.0008116085628277089, 0.00036593496165029097, -0.004542308615365173, -0.0007312973636042225, 0.0005916389841584755, -0.004638689514693957, -0.0001255951586093431, -0.000900007933024396, -0.004455882055211793, -0.0007581244143333488, 0.000528264984408889, 0.004578477441767176, -5.635202837435583e-05, -0.0009046984263922093, 0.004474926175231406, 0.0008442392466608698, 0.00035636857935495027, 0.004548343240532231, -7.255938825288367e-05, -0.0009140450754338456, 0.0044558064584163705, 0.0008426571013307409, 0.0004251649660645751, 0.004583303856234216, -0.0007688975523040082, 0.0005956422294496537, 0.0046423386294617034, 0.0008116085628277089, 0.00036593496165029097, 0.004542308615365173, -0.0007312973636042225, 0.0005916389841584755, 0.004638689514693957, -0.00012559515860934315, -0.000900007933024396, 0.004455882055211793]]},
 "free_energy": -134.61971203809495,
 "initial_magmoms": {"__ndarray__": [[27], "float64", [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]},
 "magmom": 0.0,
 "magmoms": {"__ndarray__": [[27], "float64", [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]},
 "mtime": 21.803402545142806,
 "numbers": {"__ndarray__": [[27], "int64", [27, 27, 27, 27, 27, 27, 27, 27, 27, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52, 52]]},
 "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]},
 "positions": {"__ndarray__": [[27, 3], "float64", [3.578895901278079e-06, 0.3093003392764859, 8.998123716443335, 3.809202176681086, -0.15464490265334171, 8.998123716443335, 6.814825657663901, -0.15466070341697896, 8.998123716443335, -1.5028089686063937, 2.9122461620166704, 8.998123716443335, 1.5028145123764258, 2.912230361253034, 8.998123716443333, 5.311996479052627, 3.376191403373304, 8.998123716443335, -3.8091966329110543, 5.9791214259230445, 8.998123716443335, -1.466623485691487e-05, 6.443082468043331, 8.998123716443335, 3.8092112986138797, 5.979153028023484, 8.998123716443335, 1.9803666656295131, 0.9012247779277485, 10.518217147218826, 5.312018013293238, 1.2644327096297776, 10.518208658935736, 8.64364875718883, 0.9012421586950876, 10.518208658482926, 6.8680057594026926e-06, 4.331323774299792, 10.518208658935734, 3.3316376119013555, 3.9681332233650988, 10.518208658482926, 7.292370378527438, 3.96810297069476, 10.51821714721881, -1.980373533386122, 7.035024288035112, 10.518208658482928, 1.9803592332399533, 7.034994035364783, 10.51821714721881, 5.312032877055315, 7.398214837872362, 10.518208659243674, 1.9803666656295131, 0.9012247779277486, 7.478030285667824, 5.312018013293239, 1.2644327096297778, 7.478038773950916, 8.64364875718883, 0.9012421586950877, 7.478038774403723, 6.868005759182499e-06, 4.331323774299797, 7.478038773950916, 3.3316376119013555, 3.9681332233650988, 7.478038774403722, 7.292370378527438, 3.96810297069476, 7.478030285667841, -1.9803735333861234, 7.035024288035112, 7.478038774403723, 1.9803592332399533, 7.034994035364783, 7.478030285667841, 5.312032877055315, 7.398214837872362, 7.478038773642977]]},
 "stress": {"__ndarray__": [[6], "float64", [0.00010345479049672132, 0.00010405089598714419, 0.0001940532991625279, 2.4001910003955608e-25, 7.747069227219157e-22, 3.205228322191883e-08]]},
 "unique_id": "edd348b3c84c3ba3fa68ac2a682120e9",
 "user": "smanti"},
"ids": [1],
"nextid": 2}


==> 10-internal-points-CoTe2/CoTe2.json <==
{"1": {
 "calculator": "unknown",
 "calculator_parameters": {},
 "cell": {"array": {"__ndarray__": [[3, 3], "float64", [3.6126950916599947, 4.268594690927137e-22, 0.0, -1.8063475458299973, 3.1286857255049063, 0.0, -5.417709704014347e-21, 0.0, 17.996247432886562]]}, "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]}, "__ase_objtype__": "cell"},
 "ctime": 19.86802874778727,
 "dipole": {"__ndarray__": [[3], "float64", [5.76866093281112, -3.3305379424221804, 1.8129412938501098e-15]]},
 "energy": -14.826138733054435,
 "free_energy": -14.832484330810804,
 "mtime": 19.86802874778727,
 "numbers": {"__ndarray__": [[3], "int64", [27, 52, 52]]},
 "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]},
 "positions": {"__ndarray__": [[3, 3], "float64", [-6.427113263949309e-19, -3.1002123858696776e-19, 8.998123716443342, 1.8063475458299973, 1.0428952418349688, 10.493197929435636, 1.8063475458299973, 1.0428952418349688, 7.503049503451011]]},
 "unique_id": "e835b24a837198918edec400301d72da",
 "user": "mogje"},
"ids": [1],
"nextid": 2}


==> 10-internal-points-CoTe2/cote2-2N.yaml <==
phonopy:
  version: 2.10.0
  frequency_unit_conversion_factor: 15.633302
  symmetry_tolerance: 1.00000e-05

physical_unit:
  atomic_mass: "AMU"

space_group:
  type: "P-6m2"
  number: 187
  Hall_symbol: "P -6 2"

supercell_matrix:
- [   2,   0,   0 ]
- [   0,   2,   0 ]
- [   0,   0,   1 ]

primitive_cell:
  lattice:
  - [     3.612695091659995,     0.000000000000000,     0.000000000000000 ] # a
  - [    -1.806347545829997,     3.128685725504906,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Te # 2
    coordinates: [  0.666666666666667,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
  - symbol: Te # 3
    coordinates: [  0.666666666666667,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
  reciprocal_lattice: # without 2pi
  - [     0.276801660430333,     0.159811513161588,     0.000000000000000 ] # a*
  - [    -0.000000000000000,     0.319623026323176,    -0.000000000000000 ] # b*
  - [     0.000000000000000,     0.000000000000000,     0.055567139967891 ] # c*

unit_cell:
  lattice:
  - [     3.612695091659995,     0.000000000000000,     0.000000000000000 ] # a
  - [    -1.806347545829997,     3.128685725504906,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Te # 2
    coordinates: [  0.666666666666667,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 2
  - symbol: Te # 3
    coordinates: [  0.666666666666667,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 3

supercell:
  lattice:
  - [     7.225390183319989,     0.000000000000000,     0.000000000000000 ] # a
  - [    -3.612695091659995,     6.257371451009813,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 2
    coordinates: [  0.500000000000000,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 3
    coordinates: [  0.000000000000000,  0.500000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 4
    coordinates: [  0.500000000000000,  0.500000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Te # 5
    coordinates: [  0.333333333333333,  0.166666666666667,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 5
  - symbol: Te # 6
    coordinates: [  0.833333333333333,  0.166666666666667,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 5
  - symbol: Te # 7
    coordinates: [  0.333333333333333,  0.666666666666667,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 5
  - symbol: Te # 8
    coordinates: [  0.833333333333333,  0.666666666666667,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 5
  - symbol: Te # 9
    coordinates: [  0.333333333333333,  0.166666666666667,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 9
  - symbol: Te # 10
    coordinates: [  0.833333333333333,  0.166666666666667,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 9
  - symbol: Te # 11
    coordinates: [  0.333333333333333,  0.666666666666667,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 9
  - symbol: Te # 12
    coordinates: [  0.833333333333333,  0.666666666666667,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 9

displacements:
- atom:    1
  displacement:
    [   0.0186292889879015,  0.0000000000000000,  0.0463998878425935 ]
  forces:
  - [  -0.1683433417493171, -0.0032455099255325, -0.3350275002589584 ]
  - [  -0.0022713638125476, -0.0018711548196537,  0.0075452551346402 ]
  - [  -0.0018924853573593,  0.0004230283128480,  0.0076900528920975 ]
  - [  -0.0050895646933105,  0.0018582779529982,  0.0074241888643319 ]
  - [   0.0993205042385536,  0.0566949643335885,  0.1088424060305359 ]
  - [  -0.0093352976987094,  0.0066530251341239,  0.0169111785085039 ]
  - [   0.0071291183591439, -0.0002249637886891,  0.0077843132027203 ]
  - [   0.0016818508790672, -0.0614906325069947,  0.0616568307570336 ]
  - [  -0.0072450668377591, -0.0057334392057801,  0.0025759209967353 ]
  - [   0.0767094039462299, -0.0422374330705159,  0.0782075827345121 ]
  - [   0.0061952410240090, -0.0002171598619037, -0.0048849190283172 ]
  - [   0.0031410017019995,  0.0493909974455110,  0.0412746901661647 ]
- atom:    1
  displacement:
    [  -0.0186292889879015, -0.0000000000000000, -0.0463998878425935 ]
  forces:
  - [   0.1682794575776239, -0.0032430622253822,  0.3350026484332551 ]
  - [   0.0023284267349110, -0.0018730814198003, -0.0075459037212666 ]
  - [   0.0051106937496927,  0.0018389861554756, -0.0074260530175208 ]
  - [   0.0019118623720041,  0.0004467318918907, -0.0076903779587029 ]
  - [  -0.0766688215340300, -0.0422297615582356, -0.0781528034487073 ]
  - [   0.0072070945765224, -0.0056938885238229, -0.0025890782632947 ]
  - [  -0.0062382878311246, -0.0002184549511486,  0.0049117037714945 ]
  - [  -0.0031240625734431,  0.0493424153562999, -0.0412548029482712 ]
  - [   0.0092783381592819,  0.0066047586972996, -0.0169675662814850 ]
  - [  -0.0992409956190502,  0.0566685167316627, -0.1088185672519564 ]
  - [  -0.0071793763238472, -0.0002277054981338, -0.0077956367364671 ]
  - [  -0.0016643292885408, -0.0614154546561052, -0.0616735625770777 ]
- atom:    5
  displacement:
    [   0.0186292889879015,  0.0000000000000000,  0.0463998878425935 ]
  forces:
  - [   0.1313003684486025,  0.0741269458313644,  0.0604167982236382 ]
  - [  -0.0618744730259899,  0.0372290662249216,  0.0299990795915456 ]
  - [   0.0066718154762786,  0.0000595860895794,  0.0009650075421297 ]
  - [   0.0027851877837234, -0.1127704076950745,  0.0462771278770404 ]
  - [  -0.0896538017750027,  0.0015339940590641, -0.3307224332465100 ]
  - [   0.0106250959769834,  0.0004521146876470,  0.0035190226282694 ]
  - [   0.0016795987103460, -0.0052298180296850,  0.0031394767018830 ]
  - [   0.0023712023693418,  0.0046954983183014,  0.0038456193856182 ]
  - [  -0.0083766478756934, -0.0000208358354503,  0.1037958207189751 ]
  - [   0.0022116341417543, -0.0182584394234067,  0.0262370437091359 ]
  - [   0.0169496941158251,  0.0084663334440114,  0.0198862528292480 ]
  - [  -0.0146896743461691,  0.0097159623287272,  0.0326411840390265 ]
- atom:    5
  displacement:
    [  -0.0186292889879015, -0.0000000000000000, -0.0463998878425935 ]
  forces:
  - [  -0.1571562928283481, -0.0896713112995552, -0.0814855944891859 ]
  - [   0.0667470421468655, -0.0398569051237934, -0.0343331148695254 ]
  - [  -0.0066077215062204,  0.0000580444324936, -0.0020911429173202 ]
  - [  -0.0020824984876335,  0.1276786732470114, -0.0565381148747253 ]
  - [   0.1113727442972456,  0.0020128666384262,  0.3912776925517080 ]
  - [  -0.0124626855604052, -0.0000258356920634,  0.0094445758184920 ]
  - [  -0.0022457095522526,  0.0057962076297331,  0.0092069241133210 ]
  - [  -0.0024273699619032, -0.0058891371555141,  0.0096385044807280 ]
  - [   0.0093672458789303, -0.0000137017314265, -0.1332426363220665 ]
  - [  -0.0024525617007512,  0.0188553370127682, -0.0373413320507821 ]
  - [  -0.0173437571945530, -0.0086481064568070, -0.0306162443040372 ]
  - [   0.0152915644690258, -0.0102961315012729, -0.0439195171366064 ]

force_constants:
  format: "compact"
  shape: [ 3, 12 ]
  elements:
  - # (1, 1)
    - [     9.036422738266895,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     9.036422738266898,     0.000000000000003 ]
    - [    -0.000000000000000,     0.000000000000003,     7.219724193486101 ]
  - # (1, 2)
    - [     0.124692356281032,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.211494787868008,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.163240052167396 ]
  - # (1, 3)
    - [     0.189794179971265,     0.037586555432291,    -0.000000000000000 ]
    - [     0.037586555432291,     0.146392964177775,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.163240052167396 ]
  - # (1, 4)
    - [     0.189794179971265,    -0.037586555432292,    -0.000000000000000 ]
    - [    -0.037586555432292,     0.146392964177775,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.163240052167396 ]
  - # (1, 5)
    - [    -2.142098368245324,    -1.162306611249772,    -2.246943337757136 ]
    - [    -1.162306611249772,    -0.799982298473450,    -1.297273340907919 ]
    - [    -1.038672583141907,    -0.599677895476864,    -1.110948032798277 ]
  - # (1, 6)
    - [    -2.142098368245323,     1.162306611249772,     2.246943337757136 ]
    - [     1.162306611249772,    -0.799982298473450,    -1.297273340907919 ]
    - [     1.038672583141907,    -0.599677895476864,    -1.110948032798277 ]
  - # (1, 7)
    - [    -0.357230727167068,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.357230727167069,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.032157920097125 ]
  - # (1, 8)
    - [    -0.128924263587512,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -2.813156403131261,     2.594546681815837 ]
    - [    -0.000000000000000,     1.199355790953728,    -1.110948032798277 ]
  - # (1, 9)
    - [    -2.142098368245324,    -1.162306611249772,     2.246943337757136 ]
    - [    -1.162306611249771,    -0.799982298473449,     1.297273340907918 ]
    - [     1.038672583141907,     0.599677895476864,    -1.110948032798277 ]
  - # (1, 10)
    - [    -2.142098368245323,     1.162306611249772,    -2.246943337757136 ]
    - [     1.162306611249771,    -0.799982298473449,     1.297273340907918 ]
    - [    -1.038672583141907,     0.599677895476864,    -1.110948032798277 ]
  - # (1, 11)
    - [    -0.357230727167068,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.357230727167069,     0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.032157920097125 ]
  - # (1, 12)
    - [    -0.128924263587512,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -2.813156403131261,    -2.594546681815838 ]
    - [     0.000000000000000,    -1.199355790953728,    -1.110948032798277 ]
  - # (2, 1)
    - [    -2.142098368245324,    -1.162306611249772,    -1.038672583141907 ]
    - [    -1.162306611249772,    -0.799982298473450,    -0.599677895476864 ]
    - [    -2.246943337757136,    -1.297273340907919,    -1.110948032798277 ]
  - # (2, 2)
    - [    -2.142098368245323,     1.162306611249772,     1.038672583141907 ]
    - [     1.162306611249772,    -0.799982298473450,    -0.599677895476864 ]
    - [     2.246943337757136,    -1.297273340907919,    -1.110948032798277 ]
  - # (2, 3)
    - [    -0.357230727167068,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.357230727167069,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.032157920097125 ]
  - # (2, 4)
    - [    -0.128924263587512,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -2.813156403131261,     1.199355790953728 ]
    - [    -0.000000000000000,     2.594546681815837,    -1.110948032798277 ]
  - # (2, 5)
    - [     5.394618529409120,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     5.394618529409120,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     7.780415437225709 ]
  - # (2, 6)
    - [    -0.620394743141060,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.049539981666738,    -0.004740275961405 ]
    - [    -0.000000000000000,    -0.004740275961405,     0.064109099785602 ]
  - # (2, 7)
    - [    -0.117943699535212,     0.290090245280445,     0.004105199403526 ]
    - [     0.290090245280445,    -0.452911061939110,     0.002370137980703 ]
    - [     0.004105199403526,     0.002370137980703,     0.064109099785602 ]
  - # (2, 8)
    - [    -0.117943699535212,    -0.290090245280445,    -0.004105199403526 ]
    - [    -0.290090245280445,    -0.452911061939110,     0.002370137980703 ]
    - [    -0.004105199403526,     0.002370137980703,     0.064109099785602 ]
  - # (2, 9)
    - [     0.475411670879654,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.475411670879655,    -0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -2.554077030651514 ]
  - # (2, 10)
    - [    -0.126021383938664,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.036242836616045,    -0.401861503832177 ]
    - [     0.000000000000000,     0.401861503832177,    -0.684554562479681 ]
  - # (2, 11)
    - [    -0.058687473446700,     0.038875251348126,     0.348022271121683 ]
    - [     0.038875251348126,    -0.103576747108009,     0.200930751916089 ]
    - [    -0.348022271121683,    -0.200930751916088,    -0.684554562479681 ]
  - # (2, 12)
    - [    -0.058687473446700,    -0.038875251348126,    -0.348022271121683 ]
    - [    -0.038875251348126,    -0.103576747108009,     0.200930751916089 ]
    - [     0.348022271121683,    -0.200930751916088,    -0.684554562479681 ]
  - # (3, 1)
    - [    -2.142098368245324,    -1.162306611249771,     1.038672583141907 ]
    - [    -1.162306611249772,    -0.799982298473449,     0.599677895476864 ]
    - [     2.246943337757136,     1.297273340907918,    -1.110948032798277 ]
  - # (3, 2)
    - [    -2.142098368245323,     1.162306611249771,    -1.038672583141907 ]
    - [     1.162306611249772,    -0.799982298473449,     0.599677895476864 ]
    - [    -2.246943337757136,     1.297273340907918,    -1.110948032798277 ]
  - # (3, 3)
    - [    -0.357230727167068,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.357230727167069,    -0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.032157920097125 ]
  - # (3, 4)
    - [    -0.128924263587512,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -2.813156403131261,    -1.199355790953728 ]
    - [     0.000000000000000,    -2.594546681815838,    -1.110948032798277 ]
  - # (3, 5)
    - [     0.475411670879654,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.475411670879655,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -2.554077030651514 ]
  - # (3, 6)
    - [    -0.126021383938664,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -0.036242836616045,     0.401861503832177 ]
    - [    -0.000000000000000,    -0.401861503832177,    -0.684554562479681 ]
  - # (3, 7)
    - [    -0.058687473446700,     0.038875251348126,    -0.348022271121683 ]
    - [     0.038875251348126,    -0.103576747108009,    -0.200930751916088 ]
    - [     0.348022271121683,     0.200930751916089,    -0.684554562479681 ]
  - # (3, 8)
    - [    -0.058687473446700,    -0.038875251348126,     0.348022271121683 ]
    - [    -0.038875251348126,    -0.103576747108009,    -0.200930751916088 ]
    - [    -0.348022271121683,     0.200930751916089,    -0.684554562479681 ]
  - # (3, 9)
    - [     5.394618529409122,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     5.394618529409120,    -0.000000000000001 ]
    - [    -0.000000000000000,    -0.000000000000001,     7.780415437225707 ]
  - # (3, 10)
    - [    -0.620394743141061,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.049539981666738,     0.004740275961405 ]
    - [     0.000000000000000,     0.004740275961405,     0.064109099785602 ]
  - # (3, 11)
    - [    -0.117943699535212,     0.290090245280445,    -0.004105199403526 ]
    - [     0.290090245280445,    -0.452911061939111,    -0.002370137980702 ]
    - [    -0.004105199403526,    -0.002370137980702,     0.064109099785602 ]
  - # (3, 12)
    - [    -0.117943699535212,    -0.290090245280445,     0.004105199403526 ]
    - [    -0.290090245280445,    -0.452911061939111,    -0.002370137980702 ]
    - [     0.004105199403526,    -0.002370137980702,     0.064109099785602 ]

==> 10-internal-points-CoTe2/phonopy-CoTe2-3x3.yaml <==
phonopy:
  version: 2.10.0
  frequency_unit_conversion_factor: 15.633302
  symmetry_tolerance: 1.00000e-05

physical_unit:
  atomic_mass: "AMU"

space_group:
  type: "Pm"
  number: 6
  Hall_symbol: "P -2y"

supercell_matrix:
- [   1,   0,   0 ]
- [   0,   1,   0 ]
- [   0,   0,   1 ]

primitive_cell:
  lattice:
  - [    10.624022290574953,     0.000000000000000,     0.000000000000000 ] # a
  - [    -5.312011145287475,     9.200673194010044,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.016808907977918,  0.033617142219316,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 2
    coordinates: [  0.350142140025956,  0.983192001346812,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 3
    coordinates: [  0.633049524461142,  0.983190283998168,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 4
    coordinates: [  0.016808806692622,  0.316525334680145,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 5
    coordinates: [  0.299716191127809,  0.316523617331501,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 6
    coordinates: [  0.683473857266629,  0.366950475490350,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 7
    coordinates: [  0.966382857794475,  0.649856950664834,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 8
    coordinates: [  0.350140523933295,  0.700283808823685,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Co # 9
    coordinates: [  0.683477190678620,  0.649860385424419,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Te # 10
    coordinates: [  0.235380627541128,  0.097952047521314,  0.584467244432176 ]
    mass: 127.600000
  - symbol: Te # 11
    coordinates: [  0.568714787423810,  0.137428281927562,  0.584466772762561 ]
    mass: 127.600000
  - symbol: Te # 12
    coordinates: [  0.862571718081414,  0.097953936596925,  0.584466772737400 ]
    mass: 127.600000
  - symbol: Te # 13
    coordinates: [  0.235381454090477,  0.470761615260896,  0.584466772762561 ]
    mass: 127.600000
  - symbol: Te # 14
    coordinates: [  0.529238384748081,  0.431287269930258,  0.584466772737400 ]
    mass: 127.600000
  - symbol: Te # 15
    coordinates: [  0.902045895115642,  0.431283981837126,  0.584467244432175 ]
    mass: 127.600000
  - symbol: Te # 16
    coordinates: [  0.195905051414747,  0.764620603263591,  0.584466772737400 ]
    mass: 127.600000
  - symbol: Te # 17
    coordinates: [  0.568712561782308,  0.764617315170460,  0.584467244432175 ]
    mass: 127.600000
  - symbol: Te # 18
    coordinates: [  0.902049519768560,  0.804094948474950,  0.584466772779673 ]
    mass: 127.600000
  - symbol: Te # 19
    coordinates: [  0.235380627541128,  0.097952047521314,  0.415532755567829 ]
    mass: 127.600000
  - symbol: Te # 20
    coordinates: [  0.568714787423811,  0.137428281927562,  0.415533227237444 ]
    mass: 127.600000
  - symbol: Te # 21
    coordinates: [  0.862571718081414,  0.097953936596925,  0.415533227262605 ]
    mass: 127.600000
  - symbol: Te # 22
    coordinates: [  0.235381454090477,  0.470761615260896,  0.415533227237444 ]
    mass: 127.600000
  - symbol: Te # 23
    coordinates: [  0.529238384748081,  0.431287269930258,  0.415533227262605 ]
    mass: 127.600000
  - symbol: Te # 24
    coordinates: [  0.902045895115642,  0.431283981837126,  0.415532755567830 ]
    mass: 127.600000
  - symbol: Te # 25
    coordinates: [  0.195905051414747,  0.764620603263591,  0.415533227262605 ]
    mass: 127.600000
  - symbol: Te # 26
    coordinates: [  0.568712561782308,  0.764617315170460,  0.415532755567830 ]
    mass: 127.600000
  - symbol: Te # 27
    coordinates: [  0.902049519768560,  0.804094948474950,  0.415533227220332 ]
    mass: 127.600000
  reciprocal_lattice: # without 2pi
  - [     0.094126308534494,     0.054343849570216,     0.000000000000000 ] # a*
  - [    -0.000000000000000,     0.108687699140432,    -0.000000000000000 ] # b*
  - [     0.000000000000000,     0.000000000000000,     0.055567139967891 ] # c*

unit_cell:
  lattice:
  - [    10.624022290574953,     0.000000000000000,     0.000000000000000 ] # a
  - [    -5.312011145287475,     9.200673194010044,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.016808907977918,  0.033617142219316,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 2
    coordinates: [  0.350142140025956,  0.983192001346812,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 2
  - symbol: Co # 3
    coordinates: [  0.633049524461142,  0.983190283998168,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 3
  - symbol: Co # 4
    coordinates: [  0.016808806692622,  0.316525334680145,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 4
  - symbol: Co # 5
    coordinates: [  0.299716191127809,  0.316523617331501,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 5
  - symbol: Co # 6
    coordinates: [  0.683473857266629,  0.366950475490350,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 6
  - symbol: Co # 7
    coordinates: [  0.966382857794475,  0.649856950664834,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 7
  - symbol: Co # 8
    coordinates: [  0.350140523933295,  0.700283808823685,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 8
  - symbol: Co # 9
    coordinates: [  0.683477190678620,  0.649860385424419,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 9
  - symbol: Te # 10
    coordinates: [  0.235380627541128,  0.097952047521314,  0.584467244432176 ]
    mass: 127.600000
    reduced_to: 10
  - symbol: Te # 11
    coordinates: [  0.568714787423810,  0.137428281927562,  0.584466772762561 ]
    mass: 127.600000
    reduced_to: 11
  - symbol: Te # 12
    coordinates: [  0.862571718081414,  0.097953936596925,  0.584466772737400 ]
    mass: 127.600000
    reduced_to: 12
  - symbol: Te # 13
    coordinates: [  0.235381454090477,  0.470761615260896,  0.584466772762561 ]
    mass: 127.600000
    reduced_to: 13
  - symbol: Te # 14
    coordinates: [  0.529238384748081,  0.431287269930258,  0.584466772737400 ]
    mass: 127.600000
    reduced_to: 14
  - symbol: Te # 15
    coordinates: [  0.902045895115642,  0.431283981837126,  0.584467244432175 ]
    mass: 127.600000
    reduced_to: 15
  - symbol: Te # 16
    coordinates: [  0.195905051414747,  0.764620603263591,  0.584466772737400 ]
    mass: 127.600000
    reduced_to: 16
  - symbol: Te # 17
    coordinates: [  0.568712561782308,  0.764617315170460,  0.584467244432175 ]
    mass: 127.600000
    reduced_to: 17
  - symbol: Te # 18
    coordinates: [  0.902049519768560,  0.804094948474950,  0.584466772779673 ]
    mass: 127.600000
    reduced_to: 18
  - symbol: Te # 19
    coordinates: [  0.235380627541128,  0.097952047521314,  0.415532755567829 ]
    mass: 127.600000
    reduced_to: 19
  - symbol: Te # 20
    coordinates: [  0.568714787423811,  0.137428281927562,  0.415533227237444 ]
    mass: 127.600000
    reduced_to: 20
  - symbol: Te # 21
    coordinates: [  0.862571718081414,  0.097953936596925,  0.415533227262605 ]
    mass: 127.600000
    reduced_to: 21
  - symbol: Te # 22
    coordinates: [  0.235381454090477,  0.470761615260896,  0.415533227237444 ]
    mass: 127.600000
    reduced_to: 22
  - symbol: Te # 23
    coordinates: [  0.529238384748081,  0.431287269930258,  0.415533227262605 ]
    mass: 127.600000
    reduced_to: 23
  - symbol: Te # 24
    coordinates: [  0.902045895115642,  0.431283981837126,  0.415532755567830 ]
    mass: 127.600000
    reduced_to: 24
  - symbol: Te # 25
    coordinates: [  0.195905051414747,  0.764620603263591,  0.415533227262605 ]
    mass: 127.600000
    reduced_to: 25
  - symbol: Te # 26
    coordinates: [  0.568712561782308,  0.764617315170460,  0.415532755567830 ]
    mass: 127.600000
    reduced_to: 26
  - symbol: Te # 27
    coordinates: [  0.902049519768560,  0.804094948474950,  0.415533227220332 ]
    mass: 127.600000
    reduced_to: 27

supercell:
  lattice:
  - [    10.624022290574953,     0.000000000000000,     0.000000000000000 ] # a
  - [    -5.312011145287475,     9.200673194010044,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.016808907977918,  0.033617142219316,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 2
    coordinates: [  0.350142140025956,  0.983192001346812,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 2
  - symbol: Co # 3
    coordinates: [  0.633049524461142,  0.983190283998168,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 3
  - symbol: Co # 4
    coordinates: [  0.016808806692622,  0.316525334680145,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 4
  - symbol: Co # 5
    coordinates: [  0.299716191127809,  0.316523617331501,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 5
  - symbol: Co # 6
    coordinates: [  0.683473857266629,  0.366950475490350,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 6
  - symbol: Co # 7
    coordinates: [  0.966382857794475,  0.649856950664834,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 7
  - symbol: Co # 8
    coordinates: [  0.350140523933295,  0.700283808823685,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 8
  - symbol: Co # 9
    coordinates: [  0.683477190678620,  0.649860385424419,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 9
  - symbol: Te # 10
    coordinates: [  0.235380627541128,  0.097952047521314,  0.584467244432176 ]
    mass: 127.600000
    reduced_to: 10
  - symbol: Te # 11
    coordinates: [  0.568714787423810,  0.137428281927562,  0.584466772762561 ]
    mass: 127.600000
    reduced_to: 11
  - symbol: Te # 12
    coordinates: [  0.862571718081414,  0.097953936596925,  0.584466772737400 ]
    mass: 127.600000
    reduced_to: 12
  - symbol: Te # 13
    coordinates: [  0.235381454090477,  0.470761615260896,  0.584466772762561 ]
    mass: 127.600000
    reduced_to: 13
  - symbol: Te # 14
    coordinates: [  0.529238384748081,  0.431287269930258,  0.584466772737400 ]
    mass: 127.600000
    reduced_to: 14
  - symbol: Te # 15
    coordinates: [  0.902045895115642,  0.431283981837126,  0.584467244432175 ]
    mass: 127.600000
    reduced_to: 15
  - symbol: Te # 16
    coordinates: [  0.195905051414747,  0.764620603263591,  0.584466772737400 ]
    mass: 127.600000
    reduced_to: 16
  - symbol: Te # 17
    coordinates: [  0.568712561782308,  0.764617315170460,  0.584467244432175 ]
    mass: 127.600000
    reduced_to: 17
  - symbol: Te # 18
    coordinates: [  0.902049519768560,  0.804094948474950,  0.584466772779673 ]
    mass: 127.600000
    reduced_to: 18
  - symbol: Te # 19
    coordinates: [  0.235380627541128,  0.097952047521314,  0.415532755567829 ]
    mass: 127.600000
    reduced_to: 19
  - symbol: Te # 20
    coordinates: [  0.568714787423811,  0.137428281927562,  0.415533227237444 ]
    mass: 127.600000
    reduced_to: 20
  - symbol: Te # 21
    coordinates: [  0.862571718081414,  0.097953936596925,  0.415533227262605 ]
    mass: 127.600000
    reduced_to: 21
  - symbol: Te # 22
    coordinates: [  0.235381454090477,  0.470761615260896,  0.415533227237444 ]
    mass: 127.600000
    reduced_to: 22
  - symbol: Te # 23
    coordinates: [  0.529238384748081,  0.431287269930258,  0.415533227262605 ]
    mass: 127.600000
    reduced_to: 23
  - symbol: Te # 24
    coordinates: [  0.902045895115642,  0.431283981837126,  0.415532755567830 ]
    mass: 127.600000
    reduced_to: 24
  - symbol: Te # 25
    coordinates: [  0.195905051414747,  0.764620603263591,  0.415533227262605 ]
    mass: 127.600000
    reduced_to: 25
  - symbol: Te # 26
    coordinates: [  0.568712561782308,  0.764617315170460,  0.415532755567830 ]
    mass: 127.600000
    reduced_to: 26
  - symbol: Te # 27
    coordinates: [  0.902049519768560,  0.804094948474950,  0.415533227220332 ]
    mass: 127.600000
    reduced_to: 27

displacements:
- atom:    1
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [  -0.2689665123847797,  0.0074699628122306, -0.3510609116494594 ]
  - [   0.0198652526054603, -0.0004545241038353, -0.0037039941413788 ]
  - [   0.0061346839584446, -0.0084632133646584, -0.0032245420221298 ]
  - [   0.0073304985845196, -0.0076222998380359,  0.0187781240269828 ]
  - [  -0.0053429597117827,  0.0016146668083226,  0.0191091891048594 ]
  - [   0.0053620565406915,  0.0066817760377708,  0.0047844101129171 ]
  - [  -0.0058349579907404, -0.0138074087429405, -0.0033883855129298 ]
  - [   0.0053801112543221,  0.0064558021899106,  0.0048085812821518 ]
  - [   0.0066348151101657,  0.0086982270198275, -0.0034233228363542 ]
  - [   0.1101792582050320,  0.0295302432156059,  0.1108576820873269 ]
  - [   0.0071712444275121, -0.0065436997888826, -0.0129689062103603 ]
  - [   0.0003050641208049,  0.0119484475601608,  0.0152627900557777 ]
  - [   0.0006793104548227,  0.0038398949710700, -0.0085675903619796 ]
  - [   0.0019800044536030,  0.0017493803828240, -0.0123952389792355 ]
  - [  -0.0002095048139730, -0.0004046566969273, -0.0110214851619214 ]
  - [  -0.0033757430263562,  0.0051119586645247, -0.0023755496651458 ]
  - [   0.0001532900246772,  0.0029593367123757, -0.0055242787801610 ]
  - [   0.0139619476189830, -0.0642252640847970,  0.0611297856948940 ]
  - [  -0.0020978320553781, -0.0093543768034010,  0.0250741620271277 ]
  - [   0.0083049857625607,  0.0046561626150091, -0.0038675150514293 ]
  - [   0.0794104556329285, -0.0173250751902441,  0.0950358534441859 ]
  - [   0.0005117367719241, -0.0059668361841631,  0.0010438309399927 ]
  - [   0.0014150456078843,  0.0010289795478184, -0.0015258159068943 ]
  - [   0.0003729283274549, -0.0017005077625361, -0.0034986602211046 ]
  - [   0.0012996137943185, -0.0021884437829996,  0.0034037057849607 ]
  - [  -0.0050512034255853, -0.0040186803312119,  0.0062710446407146 ]
  - [   0.0144264101524856,  0.0503301481371823,  0.0609870372985927 ]
- atom:    1
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [   0.2690073656805069,  0.0074769728771342,  0.3513255499893955 ]
  - [  -0.0063491714382342, -0.0084986701534191,  0.0031756689431379 ]
  - [  -0.0200902134522283, -0.0004215098896513,  0.0036543386911134 ]
  - [   0.0052248676456365,  0.0015071078517773, -0.0190977154950989 ]
  - [  -0.0074612319410575, -0.0075119135063359, -0.0187700170873938 ]
  - [  -0.0051303242529386,  0.0066939278842362, -0.0046885070692367 ]
  - [  -0.0068005318886810,  0.0088787574312405,  0.0033439763878671 ]
  - [  -0.0051204781420365,  0.0064677796206562, -0.0047453046978330 ]
  - [   0.0056881922697138, -0.0139960980250959,  0.0033111938839462 ]
  - [  -0.0790528106500453, -0.0169262136345901, -0.0947274818510309 ]
  - [  -0.0081331346365356,  0.0046847527130808,  0.0035772324589880 ]
  - [   0.0021606804132882, -0.0096043522208947, -0.0249681103485703 ]
  - [  -0.0006413352628577, -0.0059489826220410, -0.0010583593546360 ]
  - [  -0.0003532652487224, -0.0016631325029434,  0.0033841657005794 ]
  - [  -0.0013300976938866,  0.0012165762198407,  0.0012450402228144 ]
  - [   0.0051267547530419, -0.0042656262999522, -0.0062574446918472 ]
  - [  -0.0012675747723670, -0.0019902746069471, -0.0037269001565187 ]
  - [  -0.0147992128880412,  0.0501036241294894, -0.0608325143227333 ]
  - [  -0.0001230009351389,  0.0122296415930087, -0.0151493591751471 ]
  - [  -0.0070388236768225, -0.0066214536962561,  0.0128147283147706 ]
  - [  -0.1100717221271537,  0.0292169655560436, -0.1106370572849395 ]
  - [  -0.0008006414087098,  0.0038239557979628,  0.0086510605342496 ]
  - [   0.0003279919266516, -0.0005720949447742,  0.0108865883238024 ]
  - [  -0.0020071715007716,  0.0017602685430339,  0.0124344906928069 ]
  - [  -0.0000803573498352,  0.0027787172157705,  0.0053143822951743 ]
  - [   0.0034386167957479,  0.0053856673629631,  0.0025101985770282 ]
  - [  -0.0143233702185234, -0.0642043926933370, -0.0609698434806888 ]
- atom:    1
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.2733480126026560, -0.3429170447259493, -0.0000083695707021 ]
  - [  -0.0120183421415951, -0.0146969638010094, -0.0000022831037562 ]
  - [  -0.0140019233878364, -0.0067751316078951, -0.0000042439530722 ]
  - [  -0.0161636224437970,  0.0213479683168500,  0.0000057160792891 ]
  - [   0.0125336830309927,  0.0093072667301815,  0.0000066986678694 ]
  - [  -0.0051105539804802,  0.0123989871051094,  0.0000389111138362 ]
  - [  -0.0134965765263706,  0.0227237617402903, -0.0000133038427153 ]
  - [  -0.0050017976646678,  0.0126373873204349,  0.0000306483412267 ]
  - [   0.0122395206298224, -0.0000533445567892, -0.0000132138636766 ]
  - [  -0.0232370795931301,  0.0256292262330035, -0.0154827071766289 ]
  - [  -0.0072467667453336, -0.0042164939154194, -0.0098899910871141 ]
  - [  -0.0728466607935938,  0.0379962672311008,  0.0688219460313004 ]
  - [  -0.0009163367458974, -0.0025476598592767, -0.0038515677894056 ]
  - [  -0.0032031284650392, -0.0020852483410773, -0.0057025945377815 ]
  - [   0.0016126461446537,  0.0006182847029514, -0.0072686025079609 ]
  - [   0.0075309320652370, -0.0004947165208820, -0.0077730362696842 ]
  - [  -0.0032932130083755,  0.0026496819236144, -0.0053486944412022 ]
  - [  -0.0145670199329654,  0.0855115724836454, -0.0653966476698205 ]
  - [  -0.0230976321819424,  0.0256667813200298,  0.0155164069925020 ]
  - [  -0.0072414760796515, -0.0042510426565902,  0.0098566162360953 ]
  - [  -0.0729826996908380,  0.0380337563397710, -0.0687824305355625 ]
  - [  -0.0009161836633102, -0.0025722371626089,  0.0038134382269766 ]
  - [  -0.0032138717252663, -0.0020918380782715,  0.0056628377900122 ]
  - [   0.0016224759451943,  0.0006069307760604,  0.0072290739996495 ]
  - [   0.0074957796033618, -0.0004811390802581,  0.0077586314757645 ]
  - [  -0.0032618143038776,  0.0026632549625699,  0.0053356587292905 ]
  - [  -0.0145663509479499,  0.0853917331204147,  0.0654611026652706 ]
- atom:    1
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.2522625512511129,  0.3845110642654572,  0.0000000015055253 ]
  - [   0.0246922552671263,  0.0075804785503107, -0.0000000007163132 ]
  - [   0.0004492451244074, -0.0004529120291587, -0.0000000007120110 ]
  - [   0.0244198186738057, -0.0222142867813296,  0.0000000006781037 ]
  - [  -0.0237078092692263, -0.0159587109240396,  0.0000000011243911 ]
  - [   0.0051255920371637,  0.0006692108288425,  0.0000000006225752 ]
  - [   0.0009869291832365, -0.0279673661308940, -0.0000000017529481 ]
  - [   0.0052647621656259,  0.0009443826380142, -0.0000000002431184 ]
  - [  -0.0004545904235972, -0.0061765680804526, -0.0000000018275395 ]
  - [   0.0249946852425124, -0.0221460396222389,  0.0091453864229142 ]
  - [   0.0081167751419218,  0.0022835479760144,  0.0002149294667823 ]
  - [   0.0618096156549381, -0.0336747077193361, -0.0684621323500405 ]
  - [   0.0003687455874122, -0.0000359377103082, -0.0057054853185734 ]
  - [   0.0046296438288684,  0.0021109616950972, -0.0038108735745884 ]
  - [  -0.0028704099910902, -0.0003312769474931, -0.0018921489535054 ]
  - [  -0.0051637681945475, -0.0000291138446542, -0.0012836737447298 ]
  - [   0.0023298362859764, -0.0012739533024221, -0.0044958919481077 ]
  - [   0.0135280499342427, -0.1073711276828502,  0.0702230703147649 ]
  - [   0.0249946856006617, -0.0221460409518780, -0.0091453823228548 ]
  - [   0.0081167754829617,  0.0022835492513194, -0.0002149333487810 ]
  - [   0.0618096156862897, -0.0336747077300413,  0.0684621363264530 ]
  - [   0.0003687460926942, -0.0000359387465993,  0.0057054827193140 ]
  - [   0.0046296462167950,  0.0021109586231082,  0.0038108710777977 ]
  - [  -0.0028704122863660, -0.0003312804639489,  0.0018921463012602 ]
  - [  -0.0051637698233537, -0.0000291100166016,  0.0012836716105903 ]
  - [   0.0023298383096631, -0.0012739498780404,  0.0044958905774565 ]
  - [   0.0135280497229907, -0.1073711252658769, -0.0702230619348172 ]
- atom:    2
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [   0.0141216730652796,  0.0029694092360970, -0.0035209098829515 ]
  - [  -0.2162405271007336, -0.0334007000273012, -0.3468467429512717 ]
  - [   0.0095598596050957, -0.0000889516625949,  0.0193354808717428 ]
  - [   0.0100730938624952, -0.0026475180417467,  0.0048627181602530 ]
  - [  -0.0057310854973174, -0.0074673935084044, -0.0035044191543964 ]
  - [  -0.0001080836454105,  0.0116446900965071, -0.0037034558797989 ]
  - [  -0.0074597860948542,  0.0077030910719563, -0.0034465106564457 ]
  - [   0.0013156814832787, -0.0046415970192198,  0.0191601292181080 ]
  - [   0.0098498807321210, -0.0027068451248241,  0.0049596962229918 ]
  - [  -0.0057405965739995,  0.0117629193918412,  0.0240850845621884 ]
  - [   0.0813946184242226,  0.0615883265180343,  0.1009147171837747 ]
  - [   0.0005988830392896, -0.0003114521802477, -0.0128701856752475 ]
  - [  -0.0001554487245740,  0.0009408885021485, -0.0120718658328095 ]
  - [   0.0044137493380529, -0.0029412501613682, -0.0043126585517917 ]
  - [  -0.0052994555860948,  0.0072494366543064, -0.0156858519224980 ]
  - [   0.0081121576505739, -0.0480583292798838,  0.0521866323024207 ]
  - [   0.0030953980672586, -0.0011553085446718, -0.0084950116991881 ]
  - [   0.0024486553014602, -0.0032189854229152, -0.0055683336661166 ]
  - [   0.0816453973242468, -0.0385152809527120,  0.0900160215782391 ]
  - [  -0.0040315038829106, -0.0132097400976372,  0.0306064023687149 ]
  - [  -0.0002680480358440, -0.0006837324144271, -0.0009311997415801 ]
  - [  -0.0005092734170305,  0.0020260396967922, -0.0020214791260642 ]
  - [   0.0003541097957148,  0.0048709687052353,  0.0050383467505938 ]
  - [   0.0047401271470699,  0.0021206543680891, -0.0010764898730044 ]
  - [   0.0258057351102254,  0.0462710844047694,  0.0661998211809141 ]
  - [  -0.0056669089566043,  0.0037997553106615,  0.0005404853018161 ]
  - [  -0.0063183024310116, -0.0039001795184841,  0.0061495789114068 ]
- atom:    2
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [  -0.0121195107637824,  0.0096143347360286,  0.0031926517630075 ]
  - [   0.2388203306260095,  0.0142617296301216,  0.3546935046319601 ]
  - [  -0.0198576964773098, -0.0068682894010771, -0.0185986254093269 ]
  - [   0.0022495400291899, -0.0041889322698464, -0.0046735018395728 ]
  - [  -0.0052194100090011, -0.0002575554352154,  0.0032174307060344 ]
  - [  -0.0010189093636495,  0.0035054260295558,  0.0031697591962532 ]
  - [  -0.0070058673888283, -0.0141086343914903,  0.0033930641433857 ]
  - [  -0.0006604779468001,  0.0177057645262039, -0.0187586928169109 ]
  - [   0.0020622804656026, -0.0042740746476960, -0.0046266407269934 ]
  - [   0.0014241478944859, -0.0090828038365631, -0.0293266408052629 ]
  - [  -0.0614603714215319, -0.0453731995302151, -0.0916257940967842 ]
  - [   0.0003122121477763,  0.0017721474021248,  0.0040777190678248 ]
  - [  -0.0008344018152063, -0.0026070616742422,  0.0030889097916608 ]
  - [  -0.0025260141896038,  0.0034327059279847, -0.0049015438459208 ]
  - [   0.0034809833419556, -0.0066708882239411,  0.0060528561091795 ]
  - [  -0.0069998999444227,  0.0415900864122677, -0.0575522537646224 ]
  - [  -0.0046458115592140,  0.0025800906269847, -0.0019170175811499 ]
  - [  -0.0028281234116558,  0.0015851133760714, -0.0033410020409192 ]
  - [  -0.1101345767399893,  0.0556956441823590, -0.1011819111257579 ]
  - [   0.0068571885745756,  0.0109820095242476, -0.0221276170150337 ]
  - [   0.0016362425828428,  0.0014986904501297,  0.0103682404158863 ]
  - [  -0.0001779631805636, -0.0034704215039153,  0.0110486474380000 ]
  - [   0.0008682500890926, -0.0044535879194002,  0.0036330837155670 ]
  - [  -0.0059512518296753, -0.0005891429349425,  0.0104534209496733 ]
  - [  -0.0255524661569720, -0.0622750135317536, -0.0687137598096159 ]
  - [   0.0035880417464207, -0.0022671206769937,  0.0090208622798555 ]
  - [   0.0056935347002543,  0.0022629831532125,  0.0019348506695827 ]
- atom:    2
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0055709921554699,  0.0023805004842450,  0.0000153899272435 ]
  - [   0.2070504425783946, -0.4105951429354117,  0.0000088069464457 ]
  - [  -0.0259419913588056, -0.0121385674807893,  0.0000015524972680 ]
  - [   0.0033980520241209,  0.0039179575450284,  0.0000057224931924 ]
  - [  -0.0239389459357095,  0.0152834750115840,  0.0000128056177073 ]
  - [   0.0189503756942684,  0.0173084122456988,  0.0000134285635242 ]
  - [  -0.0002896148733611,  0.0010044828450249,  0.0000126559939468 ]
  - [  -0.0069740223760633,  0.0319372553838204, -0.0000007286461985 ]
  - [   0.0036485290687801,  0.0037575300415449,  0.0000170065790115 ]
  - [  -0.0859088068565410,  0.0654704929879553,  0.0699410268407781 ]
  - [  -0.0069068214108069,  0.0326499639358260,  0.0091427352834355 ]
  - [   0.0042207755435423,  0.0028353124705481, -0.0037633224638869 ]
  - [  -0.0019279207706274, -0.0022844818382980, -0.0016853143382178 ]
  - [  -0.0025363164247347, -0.0044750009504070, -0.0013016633929948 ]
  - [   0.0060807696271083,  0.0060306865472317,  0.0001044107739265 ]
  - [   0.0018520334434041,  0.0700354264386458, -0.0683936095618093 ]
  - [   0.0002292615806824,  0.0005731068278001, -0.0059022955343142 ]
  - [  -0.0002458067906242,  0.0027411080214684, -0.0042789949483159 ]
  - [  -0.0860786407872116,  0.0655709014753345, -0.0700433685269443 ]
  - [  -0.0067920360257342,  0.0327591444877900, -0.0092450923006595 ]
  - [   0.0042205009166804,  0.0027948280874452,  0.0038144601267198 ]
  - [  -0.0018914222345720, -0.0022689170633533,  0.0017366620089931 ]
  - [  -0.0025369495039528, -0.0045313550594046,  0.0013348110125932 ]
  - [   0.0060724490859660,  0.0060291479198777, -0.0000177165079643 ]
  - [   0.0018096248381138,  0.0698470893695743,  0.0682700189336632 ]
  - [   0.0002009227473134,  0.0005927524172048,  0.0058859493604005 ]
  - [  -0.0001934496441604,  0.0027738907840157,  0.0043146632624560 ]
- atom:    2
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0061576342975975,  0.0102654187127866,  0.0000000764285275 ]
  - [  -0.1598970491529315,  0.4081723888226850,  0.0000000841355139 ]
  - [   0.0141377811068138,  0.0066005626468253,  0.0000000831986288 ]
  - [   0.0084225044582971, -0.0108253066560617,  0.0000000949432661 ]
  - [   0.0127943280354642, -0.0227207619313362,  0.0000000656338984 ]
  - [  -0.0187585095789671, -0.0034265496228186,  0.0000000806419251 ]
  - [  -0.0130448579280319, -0.0084025321288572,  0.0000000667988323 ]
  - [   0.0104815428736112, -0.0251085287756277,  0.0000000689006685 ]
  - [   0.0086382429882956, -0.0110089095809599,  0.0000000783522370 ]
  - [   0.0667497171758999, -0.0550886858522426, -0.0655477776221210 ]
  - [   0.0104242493848772, -0.0328306545901802, -0.0153135252779542 ]
  - [  -0.0033909861782558, -0.0019391581364832, -0.0057144146941428 ]
  - [   0.0010658256022862,  0.0012090069534666, -0.0071195176521501 ]
  - [   0.0034644326508356,  0.0065906828660637, -0.0078252946075346 ]
  - [  -0.0071473380647058, -0.0039320748667402, -0.0100026054378234 ]
  - [  -0.0034991530153350, -0.0823013759360534,  0.0688486478637183 ]
  - [  -0.0025021429419160,  0.0006625577892107, -0.0039586931555273 ]
  - [   0.0003695820021463, -0.0041431832269610, -0.0051425587164922 ]
  - [   0.0667498002051121, -0.0550887294888423,  0.0655476902221140 ]
  - [   0.0104242430272994, -0.0328305703425512,  0.0153134521523097 ]
  - [  -0.0033910488758895, -0.0019391947920210,  0.0057143376385102 ]
  - [   0.0010658248435355,  0.0012090724774543,  0.0071194449736049 ]
  - [   0.0034643718582227,  0.0065906505789524,  0.0078252074775681 ]
  - [  -0.0071472815714398, -0.0039321149928053,  0.0100025280319196 ]
  - [  -0.0034992204914264, -0.0823014106379955, -0.0688487201173057 ]
  - [  -0.0025020722111155,  0.0006625170302772,  0.0039586229170700 ]
  - [   0.0003695794997198, -0.0041431163191847,  0.0051424769707386 ]
- atom:    3
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [   0.0120192877733595,  0.0096226554901524, -0.0032568154862260 ]
  - [   0.0197855382743195, -0.0070840136583329,  0.0186068064958512 ]
  - [  -0.2389433002068459,  0.0143455378664471, -0.3546262776355001 ]
  - [   0.0050729008192371, -0.0004127392741286, -0.0032852974392958 ]
  - [  -0.0023132672330565, -0.0040610674615868,  0.0047160999794715 ]
  - [   0.0012236243857372,  0.0035495714991951, -0.0032237227462886 ]
  - [  -0.0021974964250609, -0.0040522164670294,  0.0046325811901123 ]
  - [   0.0009365954016905,  0.0177004917199513,  0.0187648289647384 ]
  - [   0.0068450839551636, -0.0142412315704283, -0.0034379171735614 ]
  - [  -0.0015421130036294,  0.0016841950674695, -0.0104701892130010 ]
  - [  -0.0068922595139712,  0.0110041120129119,  0.0222638867268020 ]
  - [   0.1103671656440594,  0.0556110762012271,  0.1014314862246140 ]
  - [  -0.0000239424527868, -0.0033814393751067, -0.0111965449999992 ]
  - [   0.0060398098666932, -0.0009134580075947, -0.0105700657990865 ]
  - [  -0.0008412234765986, -0.0043083080821088, -0.0037584735224649 ]
  - [  -0.0035293440140107, -0.0024373128776019, -0.0089624420408809 ]
  - [   0.0256744346338892, -0.0621338443293890,  0.0688269819054752 ]
  - [  -0.0060030733729493,  0.0022665501096018, -0.0020198738051310 ]
  - [  -0.0001767611137323,  0.0020312365157700, -0.0041901952602141 ]
  - [   0.0616328903539218, -0.0455480714709537,  0.0919163055359729 ]
  - [  -0.0013816418701876, -0.0092760175655323,  0.0294610586994665 ]
  - [   0.0007121862866780, -0.0025351414075565, -0.0031600512892744 ]
  - [  -0.0033220931732226, -0.0069639316714244, -0.0062578722373167 ]
  - [   0.0025618993479123,  0.0036352591642521,  0.0048839893775117 ]
  - [   0.0046598289246761,  0.0023897437303403,  0.0018105234634207 ]
  - [   0.0070738685577133,  0.0419334080121929,  0.0578160819944477 ]
  - [   0.0025614016310012,  0.0015749558292627,  0.0032851080903564 ]
- atom:    3
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [  -0.0140381084680398,  0.0031075277984147,  0.0035219231068445 ]
  - [  -0.0096313884740254, -0.0001852579755340, -0.0193160423026931 ]
  - [   0.2161170442956110, -0.0333566225102855,  0.3466819031210800 ]
  - [   0.0055910973378416, -0.0076222857029755,  0.0035109655857404 ]
  - [  -0.0101528876419811, -0.0025016979889234, -0.0048590203145992 ]
  - [   0.0003711402062034,  0.0116125603335446,  0.0037081991639982 ]
  - [  -0.0099589502891305, -0.0025226565541148, -0.0049694980076785 ]
  - [  -0.0010168498842415, -0.0046745891776794, -0.0191422548590810 ]
  - [   0.0073418890956516,  0.0075598722989003,  0.0034480140296825 ]
  - [   0.0004153726384935, -0.0005658302169180,  0.0009556243878239 ]
  - [   0.0039026245614535, -0.0131978702675747, -0.0305685721512727 ]
  - [  -0.0814782910813999, -0.0387232507219166, -0.0899876743539023 ]
  - [   0.0003750737980914,  0.0021182196853718,  0.0020303958238346 ]
  - [  -0.0047029846499400,  0.0019090586559418,  0.0011268255793988 ]
  - [  -0.0002736075679449,  0.0050137594658293, -0.0051203189857087 ]
  - [   0.0057373081537024,  0.0035858743805783, -0.0004184819406431 ]
  - [  -0.0256919169832438,  0.0464788361677231, -0.0663214985597162 ]
  - [   0.0059912665340499, -0.0038579646926281, -0.0062379398456691 ]
  - [  -0.0004974043481058, -0.0001810498160696,  0.0128253352369552 ]
  - [  -0.0814701503777938,  0.0615712782492590, -0.1009233253400023 ]
  - [   0.0058081069550971,  0.0114976788689494, -0.0240375042697592 ]
  - [   0.0000081912938005,  0.0009923197859736,  0.0120434304461497 ]
  - [   0.0053573788072158,  0.0070485068373405,  0.0155974637993378 ]
  - [  -0.0043301980884260, -0.0027827987960501,  0.0044156921676332 ]
  - [  -0.0030130083277550, -0.0013674432616802,  0.0083852662007174 ]
  - [  -0.0080047198944471, -0.0477751492465742, -0.0520244682185259 ]
  - [  -0.0027560276007374, -0.0031810255989024,  0.0056755605000553 ]
- atom:    3
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0198401946518088, -0.0039044640461075,  0.0000298132763706 ]
  - [  -0.0026706982308370, -0.0065346160453734,  0.0000029643132374 ]
  - [   0.2677197476354651, -0.4537060371156732, -0.0001423603522609 ]
  - [   0.0247535335534214,  0.0086086421359569,  0.0000266844526340 ]
  - [  -0.0111385339756640,  0.0057807066772355, -0.0000234040580050 ]
  - [  -0.0199502942748281,  0.0266150151746336,  0.0000175789019610 ]
  - [  -0.0111304357523822,  0.0057178483064128, -0.0000081768913032 ]
  - [   0.0063869413016158,  0.0129824663644308, -0.0000071601469652 ]
  - [   0.0013626908380447,  0.0215816358358318,  0.0000181111785236 ]
  - [  -0.0036804155203090,  0.0008565459664511, -0.0065141002934400 ]
  - [  -0.0654927787799070,  0.0802111283494186,  0.0869260395650428 ]
  - [  -0.0132191555825520,  0.0249572877902719, -0.0039145124464632 ]
  - [   0.0013980673724000,  0.0018534688496237, -0.0029360220446806 ]
  - [  -0.0063247928545512,  0.0137947851580279, -0.0048893742335342 ]
  - [  -0.0007968256670301, -0.0032162193870411, -0.0018159138904374 ]
  - [   0.0003727171021606,  0.0015974104655127, -0.0049622204696925 ]
  - [  -0.0338171152348604,  0.0743562405803881, -0.0759826394637546 ]
  - [   0.0038543901693807, -0.0029473167075737, -0.0072757489269530 ]
  - [  -0.0037126012415561,  0.0008029219623325,  0.0066043891640636 ]
  - [  -0.0654829800686118,  0.0802283984715265, -0.0870442229985731 ]
  - [  -0.0132069865098131,  0.0249677089265578,  0.0038088951769242 ]
  - [   0.0013350162723269,  0.0018466232531202,  0.0030262526169275 ]
  - [  -0.0063326537172623,  0.0137855598967230,  0.0050443604937182 ]
  - [  -0.0007957963656158, -0.0032614755150590,  0.0018746905733486 ]
  - [   0.0003936212351539,  0.0016140391011530,  0.0049544525424188 ]
  - [  -0.0337952050215805,  0.0743321937161660,  0.0758451161548861 ]
  - [   0.0038107379692001, -0.0029204981649464,  0.0073365078060065 ]
- atom:    3
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0196322856353449,  0.0167833503601645,  0.0000000033012183 ]
  - [   0.0146824308453880, -0.0012534415880907, -0.0000000037101650 ]
  - [  -0.2593695521983312,  0.4593436877438710, -0.0000000001120230 ]
  - [  -0.0129349345164489, -0.0152732644289024,  0.0000000054648184 ]
  - [  -0.0008192604686952, -0.0121114137192778, -0.0000000002309715 ]
  - [   0.0194917274443337, -0.0098230349353363,  0.0000000019174203 ]
  - [  -0.0007908044651929, -0.0122310264261104, -0.0000000003072286 ]
  - [  -0.0069239778537454,  0.0005606535427504,  0.0000000025960976 ]
  - [   0.0132071745954930, -0.0308151090027918,  0.0000000001810058 ]
  - [   0.0023831955626863,  0.0004026239306776, -0.0030897708868913 ]
  - [   0.0474354284460283, -0.0665143970384948, -0.0756617129550863 ]
  - [   0.0151749699541073, -0.0241626261229169, -0.0038478676815265 ]
  - [  -0.0012914901757614, -0.0036068348355758, -0.0064799958734360 ]
  - [   0.0088917342410460, -0.0125977534077747, -0.0049725919189614 ]
  - [  -0.0006016713270987,  0.0051225843120086, -0.0074396807670557 ]
  - [   0.0016397549146341, -0.0005392727322134, -0.0049710738969589 ]
  - [   0.0368058287873270, -0.0967718823558297,  0.0867143388570234 ]
  - [  -0.0035253033534494,  0.0010773520713990, -0.0017208482724452 ]
  - [   0.0023831923904814,  0.0004026214213344,  0.0030897675120923 ]
  - [   0.0474354387782321, -0.0665144064450824,  0.0756617247077167 ]
  - [   0.0151749804139951, -0.0241626217991790,  0.0038478624466587 ]
  - [  -0.0012914969028824, -0.0036068424271960,  0.0064799954433537 ]
  - [   0.0088917450684772, -0.0125977471402701,  0.0049725792704539 ]
  - [  -0.0006016749776125,  0.0051225965619604,  0.0074396652337788 ]
  - [   0.0016397614154407, -0.0005392717351423,  0.0049710842604584 ]
  - [   0.0368058156159375, -0.0967718715287810, -0.0867143228435864 ]
  - [  -0.0035252978697346,  0.0010773477247993,  0.0017208382642393 ]
- atom:    4
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [   0.0012102424399149, -0.0046272557326694,  0.0191395758410577 ]
  - [   0.0099313680247836, -0.0025481331585678,  0.0049601432879754 ]
  - [  -0.0074809104378875,  0.0077279610821579, -0.0034659345822629 ]
  - [  -0.2162482893726498, -0.0334801306845963, -0.3466588145812561 ]
  - [   0.0095504196175343, -0.0000624862843470,  0.0193145306517589 ]
  - [   0.0141731249171337,  0.0030428262342946, -0.0035457121935602 ]
  - [  -0.0056602514509978, -0.0075468950422773, -0.0035289326990587 ]
  - [  -0.0001234989032047,  0.0115644790245084, -0.0037285009833899 ]
  - [   0.0100292144819937, -0.0028403348665243,  0.0048716738321153 ]
  - [   0.0030375786178973, -0.0012172071492467, -0.0084919459759416 ]
  - [   0.0024651327435618, -0.0032213985560465, -0.0057241856901489 ]
  - [   0.0081322324962660, -0.0481015996940099,  0.0521523712581672 ]
  - [   0.0814658528846419,  0.0616550571244382,  0.1010106726502392 ]
  - [   0.0005227850000327, -0.0002374155209032, -0.0128402781361156 ]
  - [  -0.0056882001552914,  0.0117467321763913,  0.0240066303280846 ]
  - [   0.0044081585670255, -0.0030364614955849, -0.0043549525013480 ]
  - [  -0.0052256113779354,  0.0073097361183800, -0.0157240223499004 ]
  - [  -0.0002072712700368,  0.0010017078434498, -0.0120293087461353 ]
  - [  -0.0057205639274435,  0.0037384835617680,  0.0005104780497054 ]
  - [  -0.0063141661841885, -0.0039150166026684,  0.0062332761510546 ]
  - [   0.0258671088739300,  0.0463034180968638,  0.0663511827781452 ]
  - [  -0.0040003038755665, -0.0132177411987152,  0.0306245624814254 ]
  - [  -0.0004131340649383, -0.0006000943736286, -0.0010192462591724 ]
  - [   0.0817347321794325, -0.0385526834127943,  0.0901764420694552 ]
  - [   0.0003485327697515,  0.0047928313947712,  0.0050059095695914 ]
  - [   0.0048103347135816,  0.0021812825462068, -0.0011214044852147 ]
  - [  -0.0006046173073409,  0.0021403385693501, -0.0021242097652710 ]
- atom:    4
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [  -0.0008178836420716,  0.0177365752223639, -0.0187588309005938 ]
  - [   0.0021313877536517, -0.0041197850244317, -0.0046284311824536 ]
  - [  -0.0070501209792403, -0.0140754838046953,  0.0033930792077391 ]
  - [   0.2388082066374021,  0.0142374729868982,  0.3546866779793142 ]
  - [  -0.0198466507350849, -0.0068213479384057, -0.0185989278921257 ]
  - [  -0.0119770850899028,  0.0095898656528699,  0.0031933430432790 ]
  - [  -0.0051833997507777, -0.0003384062267246,  0.0032173848827138 ]
  - [  -0.0010028920857223,  0.0034997833840215,  0.0031708396735391 ]
  - [   0.0021988937158465, -0.0043158634090910, -0.0046780115984072 ]
  - [  -0.0046731287470332,  0.0025064307198246, -0.0018802107693727 ]
  - [  -0.0027563683699210,  0.0015478072187212, -0.0033677268521590 ]
  - [  -0.0069713900341594,  0.0415644882720597, -0.0575855481069858 ]
  - [  -0.0614750975733624, -0.0453687419004175, -0.0916227106203751 ]
  - [   0.0002907047018959,  0.0018341730309702,  0.0040805629321899 ]
  - [   0.0014262033269284, -0.0090200577050040, -0.0293588745584225 ]
  - [  -0.0025345912329662,  0.0033878345587282, -0.0048692667472949 ]
  - [   0.0034953789521732, -0.0066559677559476,  0.0060513775924992 ]
  - [  -0.0008900045273564, -0.0025696998715015,  0.0031163419094776 ]
  - [   0.0035641698505996, -0.0023429006071634,  0.0089851219890327 ]
  - [   0.0057649385159390,  0.0022256983339114,  0.0019634288374347 ]
  - [  -0.0255234032907192, -0.0622863997026801, -0.0686793292432465 ]
  - [   0.0068296944078528,  0.0109786579431626, -0.0221302731930546 ]
  - [   0.0016187696949039,  0.0015613589602591,  0.0103677024938358 ]
  - [  -0.1101197260636088,  0.0557513908746901, -0.1011497823666943 ]
  - [   0.0008598744765164, -0.0044952340590360,  0.0036006386069142 ]
  - [  -0.0059353969575536, -0.0005749256360857,  0.0104586182775515 ]
  - [  -0.0002310829542297, -0.0034367235172965,  0.0110228066056649 ]
- atom:    4
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0071315214347780,  0.0319675357606842, -0.0000002864743007 ]
  - [   0.0037161183558713,  0.0039109714315852,  0.0000173759253813 ]
  - [  -0.0003328920854175,  0.0010347355117024,  0.0000127872261900 ]
  - [   0.2070344420671934, -0.4106124971500735,  0.0000090484776946 ]
  - [  -0.0259333481873266, -0.0120897820448207,  0.0000019043704107 ]
  - [  -0.0054308529421001,  0.0023570833705111,  0.0000152553086017 ]
  - [  -0.0239026572535355,  0.0152028831566576,  0.0000125194770183 ]
  - [   0.0189684110317065,  0.0172994418446985,  0.0000135360816790 ]
  - [   0.0033450126228729,  0.0037904337967592,  0.0000059733428040 ]
  - [   0.0002040009259425,  0.0004964921891463, -0.0058676741430883 ]
  - [  -0.0001750730091781,  0.0027034629192868, -0.0043044572581343 ]
  - [   0.0018821723989785,  0.0700148101619748, -0.0684258933392282 ]
  - [  -0.0069255330753624,  0.0326496357833921,  0.0091422096213695 ]
  - [   0.0041996994371957,  0.0028981432145960, -0.0037630869067197 ]
  - [  -0.0858991474560376,  0.0655307610317517,  0.0699122158823189 ]
  - [  -0.0025454552357149, -0.0045174825654665, -0.0012699690869479 ]
  - [   0.0060985670478112,  0.0060452803273808,  0.0000988730526716 ]
  - [  -0.0019819892659340, -0.0022472703252088, -0.0016590306075716 ]
  - [   0.0001759159834052,  0.0005160628911502,  0.0058510479025603 ]
  - [  -0.0001226128047374,  0.0027365157180817,  0.0043398577126795 ]
  - [   0.0018390626542856,  0.0698241543985176,  0.0683025257335840 ]
  - [  -0.0068089949670627,  0.0327606639837357, -0.0092444213757317 ]
  - [   0.0041994686368935,  0.0028576057626577,  0.0038137857281872 ]
  - [  -0.0860709298350622,  0.0656323774870916, -0.0700141266367718 ]
  - [  -0.0025463531680052, -0.0045741533755990,  0.0013028867917803 ]
  - [   0.0060900067875576,  0.0060439046057796, -0.0000127617793339 ]
  - [  -0.0019455172294615, -0.0022317698859722,  0.0017099049728970 ]
- atom:    4
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0103252267913098, -0.0250737354136075,  0.0000000726698879 ]
  - [   0.0087065381109839, -0.0108555189406202,  0.0000000824778251 ]
  - [  -0.0130879257557832, -0.0083715930122215,  0.0000000703625496 ]
  - [  -0.1599133259187041,  0.4081527336698790,  0.0000000883194476 ]
  - [   0.0141454760215916,  0.0066480800429147,  0.0000000873059450 ]
  - [   0.0062949805308804,  0.0102393879775910,  0.0000000808404113 ]
  - [   0.0128296388905439, -0.0228001802943882,  0.0000000688516587 ]
  - [  -0.0187413958308088, -0.0034329801848318,  0.0000000850429706 ]
  - [   0.0083708998396566, -0.0109528200914975,  0.0000000999662836 ]
  - [  -0.0025276716516306,  0.0005867934100724, -0.0039243883249001 ]
  - [   0.0004391116283820, -0.0041816743051756, -0.0051688824401236 ]
  - [  -0.0034683821687320, -0.0823233392145855,  0.0688169689362461 ]
  - [   0.0104079882420914, -0.0328300825504300, -0.0153155812444345 ]
  - [  -0.0034117458476228, -0.0018755756806489, -0.0057136695091106 ]
  - [   0.0667595850328068, -0.0550263488617639, -0.0655768866442415 ]
  - [   0.0034544697056032,  0.0065483164475468, -0.0077933011621856 ]
  - [  -0.0071317783185449, -0.0039191577288777, -0.0100081297506066 ]
  - [   0.0010133620031817,  0.0012443875080777, -0.0070925136698677 ]
  - [  -0.0025275971398676,  0.0005867509262628,  0.0039243139510578 ]
  - [   0.0004391090225666, -0.0041816036816136,  0.0051687967994309 ]
  - [  -0.0034684532396974, -0.0823233755351977, -0.0688170454334482 ]
  - [   0.0104079813341979, -0.0328299939939510,  0.0153155041228673 ]
  - [  -0.0034118115880056, -0.0018756142312173,  0.0057135885065527 ]
  - [   0.0667596723170650, -0.0550263946796647,  0.0655767946222732 ]
  - [   0.0034544054069204,  0.0065482820456819,  0.0077932093851297 ]
  - [  -0.0071317187440224, -0.0039191999512417,  0.0100080486203599 ]
  - [   0.0010133613256384,  0.0012444563235080,  0.0070924373980211 ]
- atom:    5
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [   0.0007605555594840,  0.0177554720834952,  0.0187700968204583 ]
  - [   0.0069092486367861, -0.0140624898405283, -0.0034235518371049 ]
  - [  -0.0022174331691742, -0.0039898271376651,  0.0046157818237585 ]
  - [   0.0197570641354787, -0.0071066527442418,  0.0186119016783678 ]
  - [  -0.2389299077444853,  0.0144251067410360, -0.3546964610998906 ]
  - [   0.0121561701802011,  0.0096161814545104, -0.0032354816458762 ]
  - [  -0.0022737938438301, -0.0041242006382201,  0.0046977067187010 ]
  - [   0.0012446105352029,  0.0035382706438458, -0.0032097109081844 ]
  - [   0.0050291215468544, -0.0005145865400427, -0.0032636497078462 ]
  - [   0.0256802459954237, -0.0622180696194335,  0.0688210622735802 ]
  - [  -0.0059434876179140,  0.0022491774868981, -0.0020316536323447 ]
  - [  -0.0035059757666539, -0.0025562289037061, -0.0089519921394167 ]
  - [  -0.0069358183711387,  0.0110636369369661,  0.0222232147824719 ]
  - [   0.1103374541818087,  0.0556640583454255,  0.1013920330768053 ]
  - [  -0.0014995345675164,  0.0017480661373299, -0.0104859408357894 ]
  - [   0.0060327855818687, -0.0009259289150752, -0.0105192950859206 ]
  - [  -0.0008451145634225, -0.0043356880191468, -0.0037355367231117 ]
  - [  -0.0000414227569188, -0.0033656544302142, -0.0111204927589278 ]
  - [   0.0070803405401089,  0.0418434193254641,  0.0577318369868895 ]
  - [   0.0026332042864872,  0.0015515790978144,  0.0033434361029504 ]
  - [   0.0046795042636096,  0.0022715699454764,  0.0018100673950525 ]
  - [   0.0615757698076701, -0.0454805844400029,  0.0918623717076236 ]
  - [  -0.0014015900394179, -0.0092178412010618,  0.0294221366196900 ]
  - [  -0.0001588200984554,  0.0020757420571985, -0.0041221752644391 ]
  - [  -0.0033491082675378, -0.0069890802837419, -0.0062319240110763 ]
  - [   0.0025597909329171,  0.0036187852363928,  0.0049084984003650 ]
  - [   0.0006661406225637, -0.0025342327787728, -0.0031822787367856 ]
- atom:    5
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [  -0.0011667129227223, -0.0046787471475883, -0.0191422067004696 ]
  - [   0.0074208436757923,  0.0077326763203779,  0.0034465542377669 ]
  - [  -0.0099890309521406, -0.0024872873955579, -0.0049333849815146 ]
  - [  -0.0096848344013513, -0.0001971161520564, -0.0193152319724386 ]
  - [   0.2161544847925534, -0.0332985968805093,  0.3466831914019950 ]
  - [  -0.0139055139261769,  0.0030611164595434,  0.0035187454418763 ]
  - [  -0.0100961378119830, -0.0025752429773355, -0.0048361922003145 ]
  - [   0.0004022090266408,  0.0115855657176152,  0.0037086715948178 ]
  - [   0.0055457553989648, -0.0077413330875611,  0.0035067218862800 ]
  - [  -0.0257437144952884,  0.0465308868523630, -0.0663500318887073 ]
  - [   0.0061340898993388, -0.0039409839427706, -0.0062435051680182 ]
  - [   0.0057094687583692,  0.0035441477601098, -0.0004467107231567 ]
  - [   0.0039311154136560, -0.0132222636905791, -0.0305643238024293 ]
  - [  -0.0816545508675131, -0.0387456255802178, -0.0900667725512765 ]
  - [   0.0004829850136667, -0.0004879282352335,  0.0009465371450508 ]
  - [  -0.0047217107550108,  0.0018258892858226,  0.0012049453145860 ]
  - [  -0.0002743200819515,  0.0050827487047534, -0.0050960525758120 ]
  - [   0.0003457626781451,  0.0021692120409661,  0.0020745926415881 ]
  - [  -0.0079886022785233, -0.0479159815517655, -0.0520852939401258 ]
  - [  -0.0026884956355839, -0.0032206042174271,  0.0057143921773980 ]
  - [  -0.0030069563779441, -0.0013866189037071,  0.0083890285310377 ]
  - [  -0.0815666964784800,  0.0616907052155146, -0.1010072940702264 ]
  - [   0.0058165224096503,  0.0115841785153898, -0.0240252868179690 ]
  - [  -0.0004369595602726, -0.0001524599568766,  0.0128698796792705 ]
  - [   0.0053818392553333,  0.0069885894770534,  0.0155887593451397 ]
  - [  -0.0043310938231029, -0.0028002021503348,  0.0044239330722668 ]
  - [  -0.0000697459540660,  0.0010552755200115,  0.0120363349233851 ]
- atom:    5
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0062308622198693,  0.0130149637310894, -0.0000064024321458 ]
  - [   0.0014314594199468,  0.0217331434162339,  0.0000176891846685 ]
  - [  -0.0111742961469203,  0.0057485451948847, -0.0000075421946489 ]
  - [  -0.0026860217266498, -0.0065591704353593,  0.0000033979451534 ]
  - [   0.2677302596687715, -0.4536644088871158, -0.0001451660000570 ]
  - [  -0.0197022912399847, -0.0039291751119922,  0.0000289189121843 ]
  - [  -0.0111022947389541,  0.0057010275756548, -0.0000220900938797 ]
  - [  -0.0199324348470860,  0.0266051443318581,  0.0000171785797305 ]
  - [   0.0247003363749041,  0.0084791378120156,  0.0000260089775662 ]
  - [  -0.0338430914336434,  0.0742867356489272, -0.0759497367001045 ]
  - [   0.0039246497606755, -0.0029866648103477, -0.0073007453878092 ]
  - [   0.0004024661832226,  0.0015745182939786, -0.0049946317599928 ]
  - [  -0.0655104886922907,  0.0802126746158672,  0.0869262065239609 ]
  - [  -0.0132394936927611,  0.0250214441931165, -0.0039123878482443 ]
  - [  -0.0036703797466426,  0.0009169170066753, -0.0065442067526167 ]
  - [  -0.0063365255085113,  0.0137552643758932, -0.0048580369486739 ]
  - [  -0.0007813350697528, -0.0032037128658431, -0.0018228612373273 ]
  - [   0.0013466226157266,  0.0018918669924482, -0.0029100552449037 ]
  - [  -0.0338207285697232,  0.0742638260971838,  0.0758153815898016 ]
  - [   0.0038809767111224, -0.0029596078441998,  0.0073609694163550 ]
  - [   0.0004231661042373,  0.0015910352158699,  0.0049862380847515 ]
  - [  -0.0654999834857239,  0.0802300369680407, -0.0870413650339359 ]
  - [  -0.0132285316255119,  0.0250310172510990,  0.0038104806334013 ]
  - [  -0.0037030028379822,  0.0008638420203373,  0.0066327458445572 ]
  - [  -0.0063434011116301,  0.0137466189301819,  0.0050106427907948 ]
  - [  -0.0007802666917493, -0.0032493305989176,  0.0018809740199870 ]
  - [   0.0012837681070413,  0.0018843108824201,  0.0029983951314273 ]
- atom:    5
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0070904024107057,  0.0006188444997571,  0.0000000180377831 ]
  - [   0.0132763144922911, -0.0306686728484538,  0.0000000169055357 ]
  - [  -0.0008370550572167, -0.0121927503969741,  0.0000000186481828 ]
  - [   0.0146626287713893, -0.0012598962651894,  0.0000000131823489 ]
  - [  -0.2593369022741240,  0.4593571688933609,  0.0000000192017690 ]
  - [   0.0197887733873512,  0.0167802118042342,  0.0000000196814072 ]
  - [  -0.0007875990113051, -0.0121824104421362,  0.0000000129883342 ]
  - [   0.0195129830519258, -0.0098311735279148,  0.0000000190806544 ]
  - [  -0.0130187928645825, -0.0154006911339454,  0.0000000222813038 ]
  - [   0.0367952846512243, -0.0968058764526370,  0.0867894224453930 ]
  - [  -0.0034697503542865,  0.0010152667239530, -0.0017158123380182 ]
  - [   0.0016962123805900, -0.0006021503449185, -0.0049964327801526 ]
  - [   0.0473832786055014, -0.0665105020460524, -0.0757026553910662 ]
  - [   0.0151490460781653, -0.0241231467519066, -0.0038463623728107 ]
  - [   0.0024009454635608,  0.0004751820453850, -0.0031244396887488 ]
  - [   0.0088786320212914, -0.0126309720246081, -0.0049343228872112 ]
  - [  -0.0005674610941543,  0.0051335270424582, -0.0074629519225215 ]
  - [  -0.0013511667453631, -0.0035616456232231, -0.0064311800866746 ]
  - [   0.0367952832582771, -0.0968058793982436, -0.0867894266959190 ]
  - [  -0.0034697413719787,  0.0010152821357111,  0.0017157886497500 ]
  - [   0.0016962027985650, -0.0006021582513824,  0.0049964199536844 ]
  - [   0.0473832848322009, -0.0665104953740865,  0.0757026459175001 ]
  - [   0.0151490388249815, -0.0241231506501564,  0.0038463433943609 ]
  - [   0.0024009603814251,  0.0004751692233579,  0.0031244191959400 ]
  - [   0.0088786230317605, -0.0126309771583485,  0.0049342968105045 ]
  - [  -0.0005674452167573,  0.0051335295302554,  0.0074629247971400 ]
  - [  -0.0013511756300266, -0.0035616332082959,  0.0064311629915307 ]
- atom:    6
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [   0.0051782822796619,  0.0065010856087896,  0.0048289546586418 ]
  - [   0.0067301124823763,  0.0086591008142364, -0.0034545282605895 ]
  - [  -0.0059046069441860, -0.0136986009575359, -0.0034175488790171 ]
  - [   0.0198089914026833, -0.0004622620586322, -0.0037250240806462 ]
  - [   0.0060779024296999, -0.0084014018667004, -0.0032406097334559 ]
  - [  -0.2687450666564928,  0.0075192303587879, -0.3511431955878409 ]
  - [  -0.0053114423752879,  0.0015396049988084,  0.0191191743532511 ]
  - [   0.0054887148999781,  0.0066139687087280,  0.0048124586975613 ]
  - [   0.0072074804706808, -0.0077955056161139,  0.0187893386490716 ]
  - [   0.0000219083114312,  0.0028571149134564, -0.0053204845540520 ]
  - [   0.0141929274382770, -0.0643943440620761,  0.0612503829405858 ]
  - [  -0.0033483222976398,  0.0050977587650198, -0.0025421039774275 ]
  - [   0.0072138628893038, -0.0065164094629838, -0.0131385427732261 ]
  - [   0.0002521687497967,  0.0121657399479876,  0.0153536803321956 ]
  - [   0.1101536359184506,  0.0295593591841280,  0.1106765924565186 ]
  - [   0.0018773727319485,  0.0018651707411042, -0.0124662635409026 ]
  - [  -0.0001914016294106, -0.0005383920309909, -0.0111788315677770 ]
  - [   0.0006858272985299,  0.0039060666475223, -0.0085806944320909 ]
  - [  -0.0051534005403599, -0.0041274768625432,  0.0060745749636619 ]
  - [   0.0146667676328437,  0.0502159443624578,  0.0610014683441586 ]
  - [   0.0012880371530942, -0.0022137820826816,  0.0035770791167191 ]
  - [   0.0083520140623162,  0.0046105495219247, -0.0037037377674530 ]
  - [   0.0793770249237340, -0.0171529132834459,  0.0950072568734572 ]
  - [  -0.0021409900214582, -0.0093745916281266,  0.0253120836289604 ]
  - [   0.0013112764025742,  0.0012273318359182, -0.0014926094585713 ]
  - [   0.0004007712550225, -0.0017522162833819, -0.0033794674052086 ]
  - [   0.0005101517324328, -0.0059101302136569,  0.0009805970034757 ]
- atom:    6
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [  -0.0051609439422280,  0.0065078647322251, -0.0048276268489067 ]
  - [   0.0057890818189424, -0.0138892025676237,  0.0033704043386232 ]
  - [  -0.0068002004547977,  0.0089559750269902,  0.0034078686533930 ]
  - [  -0.0062152519289318, -0.0086161078680539,  0.0032017788845073 ]
  - [  -0.0199604820805466, -0.0003072198066546,  0.0036766582413308 ]
  - [   0.2692276239676606,  0.0074624522091380,  0.3510777050106547 ]
  - [  -0.0074319722128703, -0.0075381457488849, -0.0187584539316038 ]
  - [  -0.0049988140838690,  0.0066794276353102, -0.0048073181064094 ]
  - [   0.0051932697772316,  0.0012976194479246, -0.0190931728668839 ]
  - [  -0.0013279440231302, -0.0021184673140666, -0.0035065375351340 ]
  - [  -0.0145130667190340,  0.0502703990492313, -0.0610944542971713 ]
  - [   0.0051275562482008, -0.0041941498319137, -0.0062818825486338 ]
  - [  -0.0082632745614832,  0.0046948378385134,  0.0038097999597698 ]
  - [   0.0020776464643984, -0.0092886665035504, -0.0250655064378347 ]
  - [  -0.0794545302948622, -0.0171295991789136, -0.0952282218162203 ]
  - [  -0.0003545851156464, -0.0018311602848789,  0.0035452962480844 ]
  - [  -0.0013637264752269,  0.0010371580203745,  0.0014160572869971 ]
  - [  -0.0006283852282421, -0.0059832478914331, -0.0010558685099302 ]
  - [   0.0033627763343640,  0.0052025714285769,  0.0024946263335727 ]
  - [  -0.0140520475350424, -0.0642350454675009, -0.0610412554248201 ]
  - [  -0.0000966048804648,  0.0028008183664119,  0.0055511105156833 ]
  - [  -0.0071141800199772, -0.0065925780351034,  0.0130242005394644 ]
  - [  -0.1101739276643833,  0.0294791980139939, -0.1108742414663824 ]
  - [  -0.0003709761724532,  0.0120263540079401, -0.0150922843200668 ]
  - [   0.0002716552878707, -0.0004196921221379,  0.0109998120146604 ]
  - [  -0.0019663961861079,  0.0018573710323047,  0.0125269501419587 ]
  - [  -0.0008023003193712,  0.0038712358117807,  0.0086245559412976 ]
- atom:    6
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0051589804196544,  0.0126695624700047,  0.0000304655864666 ]
  - [   0.0123065651569877,  0.0000972818689818, -0.0000144811627288 ]
  - [  -0.0135410545235560,  0.0227522169569900, -0.0000146343204179 ]
  - [  -0.0120331247321809, -0.0147232449286672, -0.0000033280880681 ]
  - [  -0.0139938231988191, -0.0067259951853422, -0.0000053214019788 ]
  - [   0.2734969893133043, -0.3429530503896371, -0.0000096586223583 ]
  - [   0.0125658538227328,  0.0092264557384432,  0.0000072364127697 ]
  - [  -0.0050922475906071,  0.0123932889468029,  0.0000390246308826 ]
  - [  -0.0162125540686510,  0.0212189052119725,  0.0000062909943821 ]
  - [  -0.0033179675009340,  0.0025731758550662, -0.0053134749203971 ]
  - [  -0.0144965366349817,  0.0854743161237862, -0.0654188096754357 ]
  - [   0.0075613760929416, -0.0005165524625194, -0.0078046964005463 ]
  - [  -0.0072638175494182, -0.0042159790798095, -0.0098928285025635 ]
  - [  -0.0728749618145119,  0.0380659461277883,  0.0688313816957390 ]
  - [  -0.0232268987716194,  0.0256960811230771, -0.0155076525081251 ]
  - [  -0.0032112127893657, -0.0021251112090884, -0.0056707701957710 ]
  - [   0.0016273848394828,  0.0006339043102658, -0.0072732457427814 ]
  - [  -0.0009689756431360, -0.0025162958997509, -0.0038247566461546 ]
  - [  -0.0032880546966076,  0.0025858884187378,  0.0052993016449830 ]
  - [  -0.0144958698000912,  0.0853580601974539,  0.0654895853577528 ]
  - [   0.0075274870961117, -0.0005037285992139,  0.0077891672004874 ]
  - [  -0.0072584105026333, -0.0042520649784394,  0.0098560764865045 ]
  - [  -0.0730089907059936,  0.0381008465528911, -0.0687866100876421 ]
  - [  -0.0230885463213781,  0.0257313877991080,  0.0155461097557287 ]
  - [  -0.0032196970407125, -0.0021303883948698,  0.0056285092002919 ]
  - [   0.0016347671301035,  0.0006237127261269,  0.0072311403133142 ]
  - [  -0.0009686991468129, -0.0025386193001585,  0.0037859789956664 ]
- atom:    6
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0051087081699649,  0.0009756603209383, -0.0000000008450113 ]
  - [  -0.0003865230664067, -0.0060239403725879, -0.0000000036403358 ]
  - [   0.0009438887854550, -0.0279366652821702, -0.0000000031472858 ]
  - [   0.0246767519617116,  0.0075527774924451, -0.0000000019562452 ]
  - [   0.0004583202110932, -0.0004052412096207, -0.0000000014538905 ]
  - [  -0.2521348312761046,  0.3844881915158121,  0.0000000002823853 ]
  - [  -0.0236705026116763, -0.0160378904722513, -0.0000000003071609 ]
  - [   0.0051426057823337,  0.0006607818683742, -0.0000000008751727 ]
  - [   0.0243674226174975, -0.0223441020112163, -0.0000000011065006 ]
  - [   0.0023050017454814, -0.0013491888689182, -0.0044605051283231 ]
  - [   0.0135987893195096, -0.1074077693190121,  0.0701971992097239 ]
  - [  -0.0051348737800374, -0.0000486572217833, -0.0013178376638118 ]
  - [   0.0080984004353767,  0.0022852506939573,  0.0002157831199002 ]
  - [   0.0617920376333139, -0.0336122387391801, -0.0684666832351639 ]
  - [   0.0250052508156646, -0.0220860982097147,  0.0091148668503852 ]
  - [   0.0046197896140662,  0.0020683989897288, -0.0037800190245320 ]
  - [  -0.0028536958331849, -0.0003170384259530, -0.0018971820910619 ]
  - [   0.0003163793643940,  0.0000025541366481, -0.0056781062710881 ]
  - [   0.0023050029382371, -0.0013491852995708,  0.0044605047694710 ]
  - [   0.0135987891265349, -0.1074077679524734, -0.0701971886974753 ]
  - [  -0.0051348744980226, -0.0000486531364212,  0.0013178366289761 ]
  - [   0.0080984001938509,  0.0022852502278677, -0.0002157860382223 ]
  - [   0.0617920389740755, -0.0336122379161590,  0.0684666885850769 ]
  - [   0.0250052500205975, -0.0220860986313910, -0.0091148612811961 ]
  - [   0.0046197923359884,  0.0020683969783612,  0.0037800179221224 ]
  - [  -0.0028536986940458, -0.0003170408558581,  0.0018971803166206 ]
  - [   0.0003163797143317,  0.0000025517001488,  0.0056781050778156 ]
- atom:    7
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [   0.0011307296449761,  0.0035877680599856, -0.0032136659880554 ]
  - [   0.0050880874098504, -0.0003912889286299, -0.0032862687024817 ]
  - [  -0.0023674854790234, -0.0040926100956201,  0.0047545837964129 ]
  - [   0.0069385551590158, -0.0140877702689950, -0.0034313884692318 ]
  - [  -0.0022512538700960, -0.0039665197462030,  0.0046786301799814 ]
  - [   0.0009868764893067,  0.0176763754066593,  0.0187576394617274 ]
  - [  -0.2389176814588725,  0.0142929263658548, -0.3545428372883330 ]
  - [   0.0121949877165709,  0.0095809653684963, -0.0032556873893656 ]
  - [   0.0196600574776717, -0.0071157066206461,  0.0186019813822993 ]
  - [  -0.0008482131391771, -0.0044068731408234, -0.0037525589640667 ]
  - [   0.0000030806196985, -0.0034250353007195, -0.0111689883429009 ]
  - [   0.0060183395804098, -0.0009818932572905, -0.0104953360015541 ]
  - [  -0.0059546559130876,  0.0022374960949143, -0.0020940689032976 ]
  - [  -0.0035592605529205, -0.0024138940092781, -0.0090146930106038 ]
  - [   0.0256498188261354, -0.0619850892317144,  0.0687783650486183 ]
  - [   0.1102253991347300,  0.0555869951546536,  0.1014345999588071 ]
  - [  -0.0014710170822779,  0.0017286984715338, -0.0105841731326680 ]
  - [  -0.0068745849680711,  0.0109681571950697,  0.0222212286707166 ]
  - [   0.0025534459590000,  0.0034890957316812,  0.0048967233151324 ]
  - [   0.0007499766175993, -0.0025278027863687, -0.0031798260268622 ]
  - [  -0.0033292204007378, -0.0070210998781168, -0.0063300784357847 ]
  - [   0.0025655220884306,  0.0015679135436462,  0.0033765916012902 ]
  - [   0.0046954885846308,  0.0024473334605366,  0.0018621522687141 ]
  - [   0.0070571278985423,  0.0418960650422358,  0.0577832213891752 ]
  - [  -0.0013828825745441, -0.0092221360258383,  0.0293994318142428 ]
  - [  -0.0000649760181160,  0.0020630289917745, -0.0040738650811226 ]
  - [   0.0615037382503554, -0.0454850995967979,  0.0918782868492101 ]
- atom:    7
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [   0.0002461062259482,  0.0116173569579350,  0.0037091580739214 ]
  - [   0.0056132778956826, -0.0075886100334996,  0.0035067793682969 ]
  - [  -0.0101402048788527, -0.0025443367745290, -0.0048344137540331 ]
  - [   0.0074061027464773,  0.0077071752966116,  0.0034465485954558 ]
  - [  -0.0099798153348195, -0.0024385982870048, -0.0049337113170920 ]
  - [  -0.0010270084388974, -0.0047033359131434, -0.0191424847087475 ]
  - [   0.2161903741384512, -0.0333827775263874,  0.3466829613543579 ]
  - [  -0.0138881174763933,  0.0030546322795294,  0.0035193068339857 ]
  - [  -0.0097382930178149, -0.0003240804848528, -0.0193159629263121 ]
  - [  -0.0002995445141323,  0.0050073899103272, -0.0050618973436865 ]
  - [   0.0004164929142539,  0.0021322096244412,  0.0020490560485355 ]
  - [  -0.0046911523445109,  0.0018051628551713,  0.0011721539978987 ]
  - [   0.0061169783537617, -0.0039394261394241, -0.0062449986684491 ]
  - [   0.0056884144411573,  0.0036080217889090, -0.0004454149091230 ]
  - [  -0.0257338156501170,  0.0465893944449927, -0.0663760886385614 ]
  - [  -0.0816661942920200, -0.0387886371215101, -0.0900354169986137 ]
  - [   0.0004990432415255, -0.0004740594191211,  0.0009407820500076 ]
  - [   0.0038814558160893, -0.0131873086247206, -0.0305379425147058 ]
  - [  -0.0043570922905880, -0.0028762965845398,  0.0043900211560927 ]
  - [   0.0000002515212548,  0.0010178691937190,  0.0120625676440628 ]
  - [   0.0054130000544405,  0.0069675358259367,  0.0156213748522080 ]
  - [  -0.0027057360178090, -0.0032200371313823,  0.0057148201619959 ]
  - [  -0.0030277323939273, -0.0013231885450408,  0.0083882658442624 ]
  - [  -0.0079795795121349, -0.0478513463219098, -0.0520547328143220 ]
  - [   0.0058077421546945,  0.0115417316853646, -0.0240566268976791 ]
  - [  -0.0004202834472901, -0.0001394245498213,  0.0128751625016507 ]
  - [  -0.0816246698944297,  0.0617329835939494, -0.1010392669914070 ]
- atom:    7
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0200893992697454,  0.0266382353395929,  0.0000173433333175 ]
  - [   0.0247680886325653,  0.0086330609265265,  0.0000261490461482 ]
  - [  -0.0111461224801773,  0.0057326516117070, -0.0000228384895309 ]
  - [   0.0014157308658211,  0.0217082458516599,  0.0000178236220673 ]
  - [  -0.0111648672335886,  0.0057973675672621, -0.0000078717775925 ]
  - [   0.0063698603794245,  0.0129893366241179, -0.0000064848549398 ]
  - [   0.2677735065449291, -0.4537411666419437, -0.0001455114397242 ]
  - [  -0.0196851252999355, -0.0039372729073523,  0.0000293631004437 ]
  - [  -0.0027400000416827, -0.0066872238084195,  0.0000036413285630 ]
  - [  -0.0008066798990745, -0.0032791767232888, -0.0017875630502174 ]
  - [   0.0014176942723338,  0.0018551329041583, -0.0029355416874289 ]
  - [  -0.0063065385700983,  0.0137343973229310, -0.0048908377282017 ]
  - [   0.0039068333728518, -0.0029849637884510, -0.0073024474108673 ]
  - [   0.0003815104812620,  0.0016389386440504, -0.0049941852499175 ]
  - [  -0.0338325628961094,  0.0743412562962523, -0.0759769746506935 ]
  - [  -0.0132470680326494,  0.0249782712389903, -0.0038800094982631 ]
  - [  -0.0036543516402652,  0.0009303504678648, -0.0065489145161241 ]
  - [  -0.0655687617883809,  0.0802532595663418,  0.0869577387287321 ]
  - [  -0.0008056379397899, -0.0033245205323316,  0.0018462811089664 ]
  - [   0.0013544115173475,  0.0018467420442788,  0.0030247629519848 ]
  - [  -0.0063135920131663,  0.0137257424529655,  0.0050445929514100 ]
  - [   0.0038632006574529, -0.0029581725637978,  0.0073631606722794 ]
  - [   0.0004017859031141,  0.0016552323875207,  0.0049861509504217 ]
  - [  -0.0338098344659815,  0.0743190896749995,  0.0758411982163631 ]
  - [  -0.0132368914105425,  0.0249875134570278,  0.0037769357306159 ]
  - [  -0.0036879584101121,  0.0008772799904401,  0.0066382881394513 ]
  - [  -0.0655572312358029,  0.0802703925968972, -0.0870742495272636 ]
- atom:    7
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0193544874079251, -0.0097977819153130, -0.0000000043723727 ]
  - [  -0.0129232717562401, -0.0152459703466781, -0.0000000009726145 ]
  - [  -0.0008284309334786, -0.0121575744293390, -0.0000000068209115 ]
  - [   0.0132568330812231, -0.0306884688797818, -0.0000000057540904 ]
  - [  -0.0008276071542912, -0.0121506972234706, -0.0000000067702795 ]
  - [  -0.0069420873276647,  0.0005691266698230, -0.0000000044154661 ]
  - [  -0.2593328862131697,  0.4593132889610381, -0.0000000076682126 ]
  - [   0.0197927605132780,  0.0167549933829861, -0.0000000028342770 ]
  - [   0.0146151336789123, -0.0014088176712608, -0.0000000103409524 ]
  - [  -0.0006072395460427,  0.0050639308646101, -0.0074146205830459 ]
  - [  -0.0012736081774923, -0.0036015840354209, -0.0064787914365934 ]
  - [   0.0089087437576068, -0.0126556799607867, -0.0049719332026467 ]
  - [  -0.0034704857375315,  0.0010393067351390, -0.0017432417038067 ]
  - [   0.0016512034146726, -0.0004994727108336, -0.0050052360711284 ]
  - [   0.0367869393267238, -0.0967885475818196,  0.0867200785561952 ]
  - [   0.0151420777856015, -0.0241412717059891, -0.0038154185125382 ]
  - [   0.0024053165711626,  0.0004752923337026, -0.0031247600416684 ]
  - [   0.0473745793340841, -0.0664860283456260, -0.0756410429598532 ]
  - [  -0.0006072491138901,  0.0050639465697758,  0.0074146119155535 ]
  - [  -0.0012736151466414, -0.0036015985954307,  0.0064787974699819 ]
  - [   0.0089087609642602, -0.0126556710408555,  0.0049719277258031 ]
  - [  -0.0034704803141415,  0.0010392955865930,  0.0017432385688912 ]
  - [   0.0016512165566332, -0.0004994679512825,  0.0050052522680675 ]
  - [   0.0367869193525082, -0.0967885323518995, -0.0867200565707899 ]
  - [   0.0151420946495993, -0.0241412643259646,  0.0038154211287428 ]
  - [   0.0024053062759258,  0.0004752930546366,  0.0031247626508709 ]
  - [   0.0473745887504670, -0.0664860450865524,  0.0756410607471417 ]
- atom:    8
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [   0.0052835875354740,  0.0067139205214032,  0.0048237046511525 ]
  - [   0.0073118901785135, -0.0076152081874616,  0.0187823375350410 ]
  - [  -0.0053521753756179,  0.0015792851160753,  0.0191116238492398 ]
  - [   0.0066857594804395,  0.0087316488327672, -0.0034285694266518 ]
  - [  -0.0058839382242884, -0.0136753918706873, -0.0033882116117396 ]
  - [   0.0053381360873182,  0.0064959074487547,  0.0048500566076935 ]
  - [   0.0061649085854520, -0.0085095017456349, -0.0032158883235319 ]
  - [  -0.2687818622453231,  0.0075069382344837, -0.3511640434782240 ]
  - [   0.0197786863576054, -0.0005964951216958, -0.0036994881917224 ]
  - [  -0.0002227612561034, -0.0004995169629085, -0.0110825666624469 ]
  - [   0.0007129642857413,  0.0039080243358540, -0.0085996969002667 ]
  - [   0.0019809521939879,  0.0017605199100341, -0.0124652282081749 ]
  - [   0.0140765761695889, -0.0643251731196431,  0.0611348420167427 ]
  - [  -0.0033086399782466,  0.0051243520888389, -0.0025037054470732 ]
  - [   0.0000682077612128,  0.0028394342152357, -0.0053527441992089 ]
  - [   0.0002486049920456,  0.0120672306356755,  0.0153127595228204 ]
  - [   0.1101294478804398,  0.0295916546510680,  0.1106145875484978 ]
  - [   0.0071630744718090, -0.0065405465279702, -0.0130749944439007 ]
  - [   0.0003970995132930, -0.0017376913877628, -0.0034158366870650 ]
  - [   0.0005392064258444, -0.0059917694479937,  0.0010341212064548 ]
  - [   0.0013842712129750,  0.0010980142091998, -0.0014341556827861 ]
  - [   0.0145486169729125,  0.0502533935398966,  0.0609782266120110 ]
  - [   0.0012702436430784, -0.0021346411453736,  0.0035725044039317 ]
  - [  -0.0050485105567922, -0.0040940622154525,  0.0061409836777584 ]
  - [   0.0793360478836170, -0.0172294383120782,  0.0949245104892642 ]
  - [  -0.0021225807047035, -0.0093183858343822,  0.0252481709114404 ]
  - [   0.0083021867097269,  0.0045974981397579, -0.0037032997692561 ]
- atom:    8
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [  -0.0051497328699342,  0.0067114574914239, -0.0048029573811687 ]
  - [   0.0052647411194951,  0.0014510611761774, -0.0190846486625603 ]
  - [  -0.0074735724130971, -0.0075089653284888, -0.0187502459823532 ]
  - [   0.0057723881604477, -0.0139226817693015,  0.0033640189956249 ]
  - [  -0.0067921926364132,  0.0090133417649208,  0.0034024627390648 ]
  - [  -0.0050163422984777,  0.0064828232423058, -0.0048270000649078 ]
  - [  -0.0199342556069452, -0.0003861147279882,  0.0036728527206185 ]
  - [   0.2692188496514668,  0.0074538043795279,  0.3510343659392156 ]
  - [  -0.0062799513671975, -0.0087437270270292,  0.0031972121400681 ]
  - [  -0.0013837925558876,  0.0009425924634535,  0.0014452658428753 ]
  - [  -0.0005577494826535, -0.0060270095285767, -0.0010828175068761 ]
  - [  -0.0003338863637180, -0.0018468452363327,  0.0035065980173987 ]
  - [  -0.0145260229068399,  0.0502608486827232, -0.0610817705721430 ]
  - [   0.0050964244984375, -0.0041248086333869, -0.0062848841554889 ]
  - [  -0.0013253430143054, -0.0020592402831899, -0.0035316756692181 ]
  - [   0.0020680195831222, -0.0093224646040690, -0.0250230771057663 ]
  - [  -0.0794310275677856, -0.0171071769865626, -0.0952246526850656 ]
  - [  -0.0082905794617289,  0.0047367357901051,  0.0038303088541285 ]
  - [  -0.0020007481959964,  0.0017755963203910,  0.0124882020897180 ]
  - [  -0.0007318768572244,  0.0038409175326244,  0.0086506976079071 ]
  - [   0.0003086908472033, -0.0004205603871925,  0.0110287515275112 ]
  - [  -0.0140637457702316, -0.0642233353378900, -0.0610236124580199 ]
  - [  -0.0001227649524440,  0.0028653652824391,  0.0055548944861484 ]
  - [   0.0033620102102498,  0.0052575403777625,  0.0025197846612531 ]
  - [  -0.1101782379319683,  0.0294307371147662, -0.1108971807095850 ]
  - [  -0.0003573824787773,  0.0120313033242816, -0.0150741810204941 ]
  - [  -0.0071419193387964, -0.0065611950928944,  0.0129932883521145 ]
- atom:    8
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0052494384162174,  0.0124249341929160,  0.0000390390843069 ]
  - [  -0.0161464012918949,  0.0213732111789463,  0.0000062726260866 ]
  - [   0.0125218446972794,  0.0092568828290114,  0.0000072276753254 ]
  - [   0.0122920350049340,  0.0000702441158185, -0.0000143716363992 ]
  - [  -0.0135329499871674,  0.0228009845308529, -0.0000144838966601 ]
  - [  -0.0050196882235328,  0.0126453698017239,  0.0000304945384598 ]
  - [  -0.0139589825773778, -0.0068055448132459, -0.0000052272025672 ]
  - [   0.2735151015682771, -0.3429612155820471, -0.0000098894854494 ]
  - [  -0.0120859337511004, -0.0148507201236942, -0.0000032039687066 ]
  - [   0.0016023102514553,  0.0005575107078598, -0.0072386248444586 ]
  - [  -0.0008988402921532, -0.0025533524107798, -0.0038507920037134 ]
  - [  -0.0031804214416514, -0.0021461742219744, -0.0057035383161566 ]
  - [  -0.0145138031546808,  0.0854759123638645, -0.0654207384277214 ]
  - [   0.0075409260263353, -0.0004533073378946, -0.0078035406922859 ]
  - [  -0.0033090032957224,  0.0026353699108982, -0.0053419167946912 ]
  - [  -0.0728848359566366,  0.0380238130103741,  0.0688624195730208 ]
  - [  -0.0232102281676080,  0.0257096059327998, -0.0155128178053608 ]
  - [  -0.0073166417256861, -0.0041793224291035, -0.0098665631282463 ]
  - [   0.0016098649151930,  0.0005473230759606,  0.0071968168734968 ]
  - [  -0.0008985755377283, -0.0025758458336647,  0.0038120619672739 ]
  - [  -0.0031890520359588, -0.0021514653292023,  0.0056614574733047 ]
  - [  -0.0145131787282483,  0.0853595209405548,  0.0654909852163545 ]
  - [   0.0075068854730073, -0.0004403985459876,  0.0077881823215994 ]
  - [  -0.0032789058787611,  0.0026481809118596,  0.0053278969276723 ]
  - [  -0.0730189709269258,  0.0380588082678783, -0.0688181111230188 ]
  - [  -0.0230718254844486,  0.0257449785121045,  0.0155508025287623 ]
  - [  -0.0073112910629811, -0.0042153036558293,  0.0098301625197719 ]
- atom:    8
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0049859946093110,  0.0006928163213142, -0.0000000005260782 ]
  - [   0.0244346202788313, -0.0221905234443449, -0.0000000010017834 ]
  - [  -0.0237134842265083, -0.0160067713614934, -0.0000000004861720 ]
  - [  -0.0004015565025559, -0.0060503427763188, -0.0000000033001085 ]
  - [   0.0009515530168234, -0.0278881177363196, -0.0000000030271920 ]
  - [   0.0052472231198369,  0.0009506667276763, -0.0000000003390933 ]
  - [   0.0004934376541843, -0.0004846628315616, -0.0000000008837717 ]
  - [  -0.2521171064441011,  0.3844887477960615,  0.0000000001575099 ]
  - [   0.0246236184574680,  0.0074255863130099, -0.0000000016440218 ]
  - [  -0.0028783691404383, -0.0003931976794614, -0.0018621352923951 ]
  - [   0.0003857680540706, -0.0000350272169518, -0.0057044430425835 ]
  - [   0.0046495215285694,  0.0020468913520097, -0.0038125323728134 ]
  - [   0.0135811626531926, -0.1074081811694736,  0.0701980664074133 ]
  - [  -0.0051558596458070,  0.0000148518148955, -0.0013174295848404 ]
  - [   0.0023137697551520, -0.0012866830013874, -0.0044891345098777 ]
  - [   0.0617849981422266, -0.0336563968146383, -0.0684351317742073 ]
  - [   0.0250206152493793, -0.0220724399288406,  0.0091092431788172 ]
  - [   0.0080462430982339,  0.0023214821248798,  0.0002433347421935 ]
  - [  -0.0028783720417133, -0.0003932005536990,  0.0018621336356713 ]
  - [   0.0003857683472510, -0.0000350295309214,  0.0057044416448304 ]
  - [   0.0046495243132474,  0.0020468890204757,  0.0038125306803698 ]
  - [   0.0135811623827733, -0.1074081795577544, -0.0701980562870416 ]
  - [  -0.0051558605045328,  0.0000148554522146,  0.0013174282820587 ]
  - [   0.0023137706074154, -0.0012866789446403,  0.0044891336478034 ]
  - [   0.0617849989898710, -0.0336563957068397,  0.0684351371731934 ]
  - [   0.0250206148478046, -0.0220724404286767, -0.0091092372439825 ]
  - [   0.0080462434000148,  0.0023214817607856, -0.0002433382338986 ]
- atom:    9
  displacement:
    [   0.0254185101888822,  0.0000000000000000,  0.0430569313790207 ]
  forces:
  - [  -0.0002545121828335,  0.0117117850219254, -0.0037190743118019 ]
  - [   0.0101323658143548, -0.0025935554509547,  0.0047854108649050 ]
  - [  -0.0057580803472121, -0.0075465106816215, -0.0035070150287813 ]
  - [   0.0099393156185644, -0.0025752517320316,  0.0048885087303720 ]
  - [  -0.0075196542787627,  0.0077378477912880, -0.0034674577143396 ]
  - [   0.0012805396946188, -0.0045866916230221,  0.0191408343179725 ]
  - [   0.0095646240210138, -0.0001539924296844,  0.0193101962504195 ]
  - [   0.0142907005088582,  0.0029917303873854, -0.0035294561090628 ]
  - [  -0.2162547460746336, -0.0335770593846746, -0.3469126764963295 ]
  - [  -0.0053373258415280,  0.0071868055520078, -0.0156336750797025 ]
  - [  -0.0002001825812272,  0.0008393325184410, -0.0120560907658908 ]
  - [   0.0045030133057960, -0.0030626220795097, -0.0043157206991813 ]
  - [   0.0024686767932144, -0.0031694387339589, -0.0056603047139538 ]
  - [   0.0082214704373685, -0.0482434642545795,  0.0522749783664288 ]
  - [   0.0029766382435911, -0.0010773933833550, -0.0084788545507816 ]
  - [   0.0004833181002440, -0.0002710453192075, -0.0127085383002192 ]
  - [  -0.0059079172655222,  0.0119490099400784,  0.0240562847797065 ]
  - [   0.0815479910572615,  0.0617439074300938,  0.1010742148638668 ]
  - [   0.0047083550444997,  0.0020537994731224, -0.0010685962705140 ]
  - [  -0.0004833071221949,  0.0018670605741475, -0.0020177855680334 ]
  - [   0.0004302120833232,  0.0048236455172415,  0.0050387219675771 ]
  - [  -0.0063719077616324, -0.0038750056121341,  0.0062444281833868 ]
  - [   0.0259712846162022,  0.0464733564316462,  0.0661843573002149 ]
  - [  -0.0057016902141274,  0.0038272643195817,  0.0004889583671181 ]
  - [  -0.0002909891801592, -0.0006741212259564, -0.0010733190466695 ]
  - [   0.0817711667316876, -0.0384962512900809,  0.0901246959779137 ]
  - [  -0.0042093592207650, -0.0133031417561883,  0.0305369746853796 ]
- atom:    9
  displacement:
    [  -0.0254185101888822, -0.0000000000000000, -0.0430569313790207 ]
  forces:
  - [  -0.0011577719993335,  0.0035266011565630,  0.0031691259699120 ]
  - [   0.0022634747470357, -0.0041636792800324, -0.0046707309439153 ]
  - [  -0.0052276782720828, -0.0003040609059251,  0.0032156866041618 ]
  - [   0.0021127641358541, -0.0041466381997527, -0.0046217860334621 ]
  - [  -0.0070401133068236, -0.0140310477895023,  0.0033942474630383 ]
  - [  -0.0006756119089059,  0.0177147162226237, -0.0187585589855876 ]
  - [  -0.0198160365978069, -0.0068975047999668, -0.0185980367969458 ]
  - [  -0.0119660830658985,  0.0095829661906729,  0.0031918380143209 ]
  - [   0.2387589940230422,  0.0141097394741578,  0.3546947991179866 ]
  - [   0.0034732449373463, -0.0067358965676511,  0.0060779808223340 ]
  - [  -0.0008154997541566, -0.0026093904728725,  0.0030904939236465 ]
  - [  -0.0025061782616220,  0.0033704752185502, -0.0049037181916084 ]
  - [  -0.0027792493284224,  0.0015471298124729, -0.0033656346714157 ]
  - [  -0.0069886269276865,  0.0416349867909672, -0.0575803819503874 ]
  - [  -0.0046599346748424,  0.0025645859772461, -0.0019159171889784 ]
  - [   0.0002800577868967,  0.0017943492036917,  0.0041075727749953 ]
  - [   0.0014558788891203, -0.0090084291685785, -0.0293556195967838 ]
  - [  -0.0615377028664960, -0.0453437752076105, -0.0916099432851729 ]
  - [  -0.0059606250832651, -0.0006540010393270,  0.0104259051780148 ]
  - [  -0.0001600866722075, -0.0034683736309099,  0.0110451138211610 ]
  - [   0.0008883424649603, -0.0045164591386951,  0.0036353779709872 ]
  - [   0.0057457896075182,  0.0022271925020634,  0.0019601816006989 ]
  - [  -0.0255384623285130, -0.0622390352654550, -0.0686802081837874 ]
  - [   0.0035689237563165, -0.0022796050732059,  0.0090181220314112 ]
  - [   0.0015994552895804,  0.0015200267606085,  0.0103360629746037 ]
  - [  -0.1101183258839712,  0.0557796725404349, -0.1011529668377807 ]
  - [   0.0068010612943633,  0.0110254546894324, -0.0221490056014467 ]
- atom:    9
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0188093498606977,  0.0173308508338825,  0.0000131256642093 ]
  - [   0.0034119647155204,  0.0039441055001014,  0.0000067071208359 ]
  - [  -0.0239443587326896,  0.0152332579646252,  0.0000122162311827 ]
  - [   0.0037002290521392,  0.0038836248160303,  0.0000176956298027 ]
  - [  -0.0003263654904572,  0.0010813055578142,  0.0000124052184994 ]
  - [  -0.0069897934987277,  0.0319420502975884, -0.0000006292935475 ]
  - [  -0.0258985701122530, -0.0121684531573001,  0.0000015520979625 ]
  - [  -0.0054158203385878,  0.0023493100806238,  0.0000147434000302 ]
  - [   0.2069844253443933, -0.4107273543922205,  0.0000078025987141 ]
  - [   0.0060739005814016,  0.0059702633164367,  0.0001334026535724 ]
  - [  -0.0019123966042897, -0.0022845484620793, -0.0016843357988746 ]
  - [  -0.0025144815990695, -0.0045391718914008, -0.0013033904584952 ]
  - [  -0.0001936109234850,  0.0027033934927994, -0.0043047777504176 ]
  - [   0.0018592110354249,  0.0700715677058861, -0.0684185205281228 ]
  - [   0.0002144981582754,  0.0005581776916364, -0.0058965677341073 ]
  - [   0.0041900248139211,  0.0028553511337397, -0.0037322144257680 ]
  - [  -0.0858832295788085,  0.0655462152173297,  0.0699073703720556 ]
  - [  -0.0069761520694241,  0.0326886434176900,  0.0091697424995615 ]
  - [   0.0060645035524618,  0.0059693897058951, -0.0000479265341455 ]
  - [  -0.0018757128913902, -0.0022692416154363,  0.0017347515512841 ]
  - [  -0.0025152229971621, -0.0045962578216822,  0.0013364782605862 ]
  - [  -0.0001408027420152,  0.0027366075310460,  0.0043404605645851 ]
  - [   0.0018168074194534,  0.0698836024777102,  0.0682962255333878 ]
  - [   0.0001852479561294,  0.0005784258758575,  0.0058797366703054 ]
  - [   0.0041900378662496,  0.0028147352752946,  0.0037824748745524 ]
  - [  -0.0860524887113164,  0.0656461244405463, -0.0700073528550383 ]
  - [  -0.0068611940663918,  0.0327980250075856, -0.0092711755626107 ]
- atom:    9
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0188974556531930, -0.0034009603928295,  0.0000000758140425 ]
  - [   0.0084383534713434, -0.0107986757155245,  0.0000000893082008 ]
  - [   0.0127863704166539, -0.0227703337103973,  0.0000000616871479 ]
  - [   0.0086903571855224, -0.0108810347474502,  0.0000000735796897 ]
  - [  -0.0130798855406400, -0.0083225297377732,  0.0000000628222660 ]
  - [   0.0104636350802643, -0.0251004547522984,  0.0000000650327586 ]
  - [   0.0141835271621359,  0.0065693237105470,  0.0000000782697486 ]
  - [   0.0063134876635730,  0.0102328624209561,  0.0000000717595360 ]
  - [  -0.1599663600552023,  0.4080042179451230,  0.0000000793739779 ]
  - [  -0.0071564138280486, -0.0039945414938204, -0.0099733043374531 ]
  - [   0.0010829836778426,  0.0012085790268188, -0.0071192600368227 ]
  - [   0.0034853345639472,  0.0065260576643660, -0.0078264050824312 ]
  - [   0.0004215303558052, -0.0041802049840423, -0.0051697735621135 ]
  - [  -0.0034881809290837, -0.0822517390796830,  0.0688117988719439 ]
  - [  -0.0025176401096533,  0.0006490684669389, -0.0039527880298684 ]
  - [  -0.0034222196841169, -0.0019182738440100, -0.0056818419234050 ]
  - [   0.0667750238806136, -0.0550120606113464, -0.0655819992321703 ]
  - [   0.0103535626888008, -0.0327930870797053, -0.0152889610280060 ]
  - [  -0.0071563604944976, -0.0039945791135613,  0.0099732313350865 ]
  - [   0.0010829828919334,  0.0012086407343484,  0.0071191914144280 ]
  - [   0.0034852772703628,  0.0065260272301253,  0.0078263227873094 ]
  - [   0.0004215277444245, -0.0041801420877285,  0.0051696965425944 ]
  - [  -0.0034882444957451, -0.0822517713112126, -0.0688118664390899 ]
  - [  -0.0025175736035808,  0.0006490299599423,  0.0039527222785093 ]
  - [  -0.0034222785907205, -0.0019183083438987,  0.0056817688613386 ]
  - [   0.0667751027290846, -0.0550121018741616,  0.0655819172803917 ]
  - [   0.0103535562021743, -0.0327930082797228,  0.0152888926523904 ]
- atom:   10
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0804023877531275,  0.0281914770180523,  0.0457393189474930 ]
  - [   0.1048079438436770, -0.0451187899461313, -0.0656078621676050 ]
  - [  -0.0071558244062290, -0.0079126695734900, -0.0013340164374921 ]
  - [   0.0055879203967701, -0.0022268520650157,  0.0046604962464968 ]
  - [   0.0273973795117553, -0.0256311754641987,  0.0105411254257401 ]
  - [  -0.0030519587726979,  0.0015498436430084,  0.0027445648856774 ]
  - [  -0.0030318476510335, -0.0018610864001337, -0.0024182357757984 ]
  - [   0.0019047695763833,  0.0103603241429328, -0.0005467533753293 ]
  - [   0.0070911120262602,  0.0048760178066385, -0.0059402902676358 ]
  - [  -0.3147141700569639,  0.0187277643691307, -0.0064611471540256 ]
  - [   0.0480589269062036,  0.0102433512403097, -0.0075812656442118 ]
  - [   0.0234016576821396,  0.0057371052052956, -0.0068668763251956 ]
  - [   0.0026259332112204, -0.0179133824699295, -0.0069753959007513 ]
  - [   0.0011632593138550,  0.0157428323760177, -0.0018082168889324 ]
  - [   0.0048633040719169,  0.0002843003793122, -0.0028336796195975 ]
  - [   0.0012962535876301, -0.0159638862764048, -0.0058246506454204 ]
  - [   0.0044103517528444,  0.0001341567626546, -0.0048955875756756 ]
  - [   0.0172384011574069,  0.0242976990294752, -0.0006447829254705 ]
  - [  -0.0167503198800432, -0.0004191840366009,  0.0125157000742644 ]
  - [   0.0057633339929715,  0.0050115264869341, -0.0086721752456408 ]
  - [   0.0106139942215927, -0.0010178267339372,  0.0114688759311077 ]
  - [   0.0011721569180991, -0.0046179649769427,  0.0074983769036714 ]
  - [  -0.0014963623670347, -0.0009650093575634,  0.0088783857408605 ]
  - [   0.0009481081090086, -0.0005733929905687,  0.0069153898775284 ]
  - [  -0.0013985161145481, -0.0091752326274468, -0.0036493482395604 ]
  - [   0.0007145439134292, -0.0003938318214604,  0.0036495411077992 ]
  - [  -0.0018627386977410,  0.0086338862800619,  0.0174485090477037 ]
- atom:   10
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.1032299170962801, -0.0219604553752906, -0.0652666385168459 ]
  - [  -0.0761295975449068,  0.0269337605019367,  0.0498262097856327 ]
  - [  -0.0056958159289913,  0.0000486243055990,  0.0000146629431837 ]
  - [   0.0069823978436874, -0.0044823373384436, -0.0052071405013925 ]
  - [  -0.0381718993320911,  0.0180461644742928, -0.0106839699585712 ]
  - [   0.0039890791527788,  0.0122117256815485, -0.0030773035750439 ]
  - [  -0.0093277840432009, -0.0051687472518243,  0.0019443318144739 ]
  - [  -0.0015265116031343,  0.0031861964229876,  0.0001045266663666 ]
  - [   0.0050863605125602, -0.0115866761541627,  0.0053613338850386 ]
  - [   0.3136228607289412,  0.0025271457296231,  0.0320617475069613 ]
  - [  -0.0421099009245552, -0.0103375273261118, -0.0006935490509575 ]
  - [  -0.0231593958181215, -0.0048512535890956, -0.0018000863362934 ]
  - [  -0.0031466919950730,  0.0162657720663206, -0.0019728302862402 ]
  - [   0.0002493388449375, -0.0153129303627551, -0.0077881743031028 ]
  - [  -0.0058173331691621,  0.0011069377936168, -0.0064844842818361 ]
  - [   0.0003406554396487,  0.0168979513938428, -0.0034330183802604 ]
  - [  -0.0060863881058835,  0.0008975477120281, -0.0047031949247092 ]
  - [  -0.0175275016291601, -0.0280788168361678, -0.0074238766988913 ]
  - [   0.0155350627389244,  0.0019160956157259, -0.0002272732454074 ]
  - [  -0.0050189322164602, -0.0065983411322464,  0.0171186233966029 ]
  - [  -0.0098779736550586,  0.0019603489055301, -0.0032580760350393 ]
  - [  -0.0012836997327176,  0.0028706973410383,  0.0018240186418115 ]
  - [   0.0028947547381146,  0.0016850752273315,  0.0009462029240022 ]
  - [  -0.0024351565169679,  0.0014345362600512,  0.0028766234870466 ]
  - [   0.0030006814597922,  0.0098749937839265,  0.0132143872064320 ]
  - [  -0.0025051131428726,  0.0015473325390966,  0.0058710734606293 ]
  - [   0.0013484209952518, -0.0110338203883980, -0.0091441256235900 ]
- atom:   10
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0345088559992303,  0.0237399275039438, -0.0107111016867746 ]
  - [  -0.0612775657003278,  0.0527020371805467,  0.0498919440432323 ]
  - [  -0.0040055630567168, -0.0001655215903717,  0.0000984734482442 ]
  - [   0.0074987913537243, -0.0036676701177665, -0.0051964833433478 ]
  - [  -0.0329976719679218,  0.1004425401168214, -0.0653009731440190 ]
  - [   0.0000913812789234,  0.0103350580971406,  0.0019641922877061 ]
  - [  -0.0090133376865129, -0.0095164877452685, -0.0030901877812255 ]
  - [  -0.0025347616546782,  0.0045561199934945,  0.0000066863800737 ]
  - [   0.0125658644395362,  0.0013316062766251,  0.0053653989774115 ]
  - [   0.1545001139714887, -0.2725595933664718,  0.0320714297247835 ]
  - [  -0.0145721775906038, -0.0087436379491105, -0.0033881863952608 ]
  - [  -0.0154334464142059, -0.0056090561623063, -0.0020776381588370 ]
  - [  -0.0076007035442507,  0.0223867155783333, -0.0016331062481455 ]
  - [   0.0157100826965613,  0.0290407047931510, -0.0075267333363301 ]
  - [  -0.0037136698244289,  0.0047799104519138, -0.0064502631039365 ]
  - [  -0.0120007045201116,  0.0413929946138508, -0.0007100414739656 ]
  - [  -0.0036190598066090,  0.0051504985666491, -0.0046863701249249 ]
  - [   0.0131129368021760,  0.0074992002419528, -0.0076423681498851 ]
  - [   0.0061237685105084, -0.0141338676620378, -0.0002444528786542 ]
  - [  -0.0072670633368758, -0.0075771899396671,  0.0131547280842507 ]
  - [  -0.0029590558137694, -0.0005272820636659,  0.0019175536443746 ]
  - [  -0.0068621860552389,  0.0075254620792881, -0.0033933278543148 ]
  - [   0.0103887345829209,  0.0041227380840748, -0.0090394783250437 ]
  - [  -0.0022813621321280,  0.0017309708538262,  0.0028569602203215 ]
  - [   0.0033580909771241,  0.0074210728262586,  0.0171467728293863 ]
  - [  -0.0023968845645637,  0.0017299973848926,  0.0058564904285760 ]
  - [  -0.0003056949447894, -0.0033872480460974,  0.0007600819363048 ]
- atom:   10
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0361005008359116, -0.0112740884708007,  0.0105466878071177 ]
  - [   0.0913754823771269, -0.0679321186908390, -0.0655000989581060 ]
  - [  -0.0085198760348761, -0.0066573431116784, -0.0005541675852793 ]
  - [   0.0047563692889869, -0.0035992534395841,  0.0047105802660861 ]
  - [   0.0153919402063131, -0.0835042374320688,  0.0456386523309592 ]
  - [   0.0004011275926795,  0.0031914194216982, -0.0023916551734558 ]
  - [  -0.0033596457156033,  0.0019500634568013,  0.0027382870429274 ]
  - [   0.0036117636676935,  0.0097411754252191, -0.0013643064866009 ]
  - [  -0.0007044199468577, -0.0086398634133551, -0.0059217923647614 ]
  - [  -0.1734964813216498,  0.2632440864693688, -0.0065317657022943 ]
  - [   0.0144490086821696,  0.0070403787628448, -0.0056938092281159 ]
  - [   0.0169590706425608,  0.0065805394956001, -0.0069857068196484 ]
  - [   0.0066837926973552, -0.0232975431836858, -0.0066909249858586 ]
  - [  -0.0125578645997247, -0.0272433349604908, -0.0008818956756259 ]
  - [   0.0023418421250952, -0.0041321898412755, -0.0028956389880644 ]
  - [   0.0152201602339448, -0.0471340271799682, -0.0077322294350509 ]
  - [   0.0024065719687651, -0.0037660167940659, -0.0050564141551945 ]
  - [  -0.0131337192934489, -0.0086449168447618, -0.0017010090494303 ]
  - [  -0.0079497480451120,  0.0149216849129255,  0.0125668944723735 ]
  - [   0.0070927961504725,  0.0057262016148174, -0.0037169778050152 ]
  - [   0.0044854224233337,  0.0010997205542615,  0.0076093016898021 ]
  - [   0.0058975845519293, -0.0084960653675403,  0.0113110977419740 ]
  - [  -0.0082669944368581, -0.0028368398989105,  0.0176254058437257 ]
  - [   0.0010763269531940, -0.0003753737215478,  0.0070038307820758 ]
  - [  -0.0014558817792735, -0.0075957721535062, -0.0085955514058479 ]
  - [   0.0009958329493408, -0.0002968269540361,  0.0037829639518494 ]
  - [   0.0001990378265316,  0.0019305413445784,  0.0086802418894588 ]
- atom:   10
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0733275067678053,  0.0370963688198541,  0.0662483828577344 ]
  - [  -0.0550178965990307,  0.0318753116456668,  0.0661178288330983 ]
  - [  -0.0035044649840408, -0.0037651792749856, -0.0084503607156685 ]
  - [   0.0074730768445725, -0.0042141041948686, -0.0043821174778621 ]
  - [   0.0041042087212625, -0.0819395295128946,  0.0661691906236696 ]
  - [  -0.0029116160396537,  0.0045304848969509,  0.0003488562418107 ]
  - [  -0.0058254015500873,  0.0003285339999599,  0.0003328940596885 ]
  - [   0.0018871250497305,  0.0045436793035771, -0.0084528749482126 ]
  - [   0.0011326003890385, -0.0007142271147947, -0.0099848337735574 ]
  - [  -0.0171160916638047,  0.0099366393553522, -0.3619657756881028 ]
  - [   0.0001822911041578,  0.0027587330423440, -0.0047552894723315 ]
  - [   0.0034054261414252,  0.0017896892664573, -0.0057449507821356 ]
  - [  -0.0000507780580396, -0.0038314876487936, -0.0056406566801764 ]
  - [   0.0018115410470557,  0.0035188777537530, -0.0048514369601364 ]
  - [  -0.0007933899878235,  0.0006149594736611, -0.0009037101841080 ]
  - [  -0.0022541216752245, -0.0016363160656521, -0.0047936698198688 ]
  - [   0.0013353318724651, -0.0006038987254775, -0.0008399935792174 ]
  - [  -0.0023015278259000, -0.0032156173280455, -0.0046989731836331 ]
  - [  -0.0073482401888657,  0.0043478331205772,  0.1109370348226272 ]
  - [  -0.0088245442595291, -0.0107701979782113,  0.0179727256692210 ]
  - [   0.0079051030356425, -0.0005230306423441,  0.0152534358216911 ]
  - [   0.0042161400215271, -0.0065859027088674,  0.0151518492426770 ]
  - [  -0.0072701077430143, -0.0089608450221850,  0.0179694386360180 ]
  - [   0.0003374925986137, -0.0000365430143726,  0.0067087928614072 ]
  - [   0.0049968635089563,  0.0128771049016317,  0.0180156372047788 ]
  - [  -0.0027989424702334,  0.0017913367987168,  0.0064030437197323 ]
  - [   0.0039024159429942,  0.0107873268529906,  0.0178355326708562 ]
- atom:   10
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0891531707199860, -0.0278333772587603, -0.0760085305315719 ]
  - [   0.0808516025520316, -0.0465434775493964, -0.0760657261182580 ]
  - [  -0.0088525014259510, -0.0028658018140205,  0.0081082744376121 ]
  - [   0.0055622717341408, -0.0031123041839326,  0.0043802024120855 ]
  - [  -0.0208578939640706,  0.0911972383312774, -0.0759999012787192 ]
  - [   0.0026750989895675,  0.0087375581279905, -0.0006562071944484 ]
  - [  -0.0066750472671352, -0.0065840881707650, -0.0006583769885571 ]
  - [  -0.0015690392409558,  0.0087330385368999,  0.0081088791320813 ]
  - [   0.0111844257260160, -0.0065154207890789,  0.0096005396452727 ]
  - [   0.0212147714631190, -0.0121692626756310,  0.3997463991234523 ]
  - [  -0.0003172768730269, -0.0045468447180086, -0.0033547930899619 ]
  - [  -0.0016765698710354, -0.0010982092806544, -0.0034603901549373 ]
  - [  -0.0000775595770236,  0.0019993614641198, -0.0033690092451644 ]
  - [  -0.0005468457107812, -0.0030433806061827, -0.0034469079236422 ]
  - [  -0.0004529743771679,  0.0004143710552686, -0.0086326477569780 ]
  - [   0.0038311817672396,  0.0024152044365646, -0.0034179482655003 ]
  - [  -0.0021833506862152,  0.0014360916887531, -0.0084957518019389 ]
  - [   0.0021813947578783,  0.0020369145075112, -0.0033258061068560 ]
  - [   0.0053672760625952, -0.0030070910272375, -0.1203898582699432 ]
  - [   0.0099563923180661,  0.0092477043709899, -0.0092339635557821 ]
  - [  -0.0069326765152500,  0.0014241252574613, -0.0060754204677434 ]
  - [  -0.0048939322380007,  0.0052912369198327, -0.0061747499697993 ]
  - [   0.0095978332671521,  0.0110367369665514, -0.0091976040073099 ]
  - [  -0.0016942946219201,  0.0011317064938751,  0.0034199785905002 ]
  - [  -0.0029788957023832, -0.0133801783056540, -0.0091686276348610 ]
  - [   0.0013751538723077, -0.0006188505698230,  0.0030874639492466 ]
  - [  -0.0049353737192112, -0.0137830012079505, -0.0093195169282784 ]
- atom:   11
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0152661391119350,  0.0062472223893859, -0.0011582970818561 ]
  - [   0.0663974249763473,  0.0190696020354097,  0.0381861293313378 ]
  - [   0.0629176909556187, -0.0358997938785019, -0.0508520659820833 ]
  - [   0.0033603366924978, -0.0054664995501257,  0.0050084399663867 ]
  - [  -0.0101976717841526, -0.0006202380462469, -0.0052030385233200 ]
  - [   0.0285390975496354,  0.0062633942880787, -0.0001100427618677 ]
  - [  -0.0060493355227252, -0.0014973186836074, -0.0004829004934523 ]
  - [   0.0014822689688220,  0.0065416752166835,  0.0000000347695047 ]
  - [   0.0062276161677671, -0.0049938592414726,  0.0001867856031531 ]
  - [   0.0413078927926979,  0.0096834780853992, -0.0036363365779925 ]
  - [  -0.2994211927546443,  0.0094668545274970,  0.0076696520924187 ]
  - [   0.0488190422047455, -0.0089923890850635, -0.0042746669086298 ]
  - [   0.0046794618618064, -0.0008836595558464, -0.0047376606548993 ]
  - [   0.0180324289302420, -0.0240343509223820, -0.0024689080070413 ]
  - [   0.0166602716828521,  0.0264766797930037, -0.0071579656247993 ]
  - [   0.0038392564964681,  0.0066254196605480, -0.0046822700596624 ]
  - [   0.0018539727166108, -0.0061609932254907, -0.0047828200346973 ]
  - [   0.0045990232269757, -0.0010256512456479, -0.0046052992701270 ]
  - [   0.0045854557705308, -0.0046211264251762,  0.0136421491225703 ]
  - [  -0.0181188331466581, -0.0012162197929813,  0.0059135774251004 ]
  - [   0.0061506172697450,  0.0055748677994621, -0.0050935549376820 ]
  - [  -0.0000327742178060, -0.0009000077667240,  0.0048232312685483 ]
  - [  -0.0008066305166507,  0.0014724190742563,  0.0093999023715985 ]
  - [  -0.0023947017583352, -0.0006894091088803,  0.0006082359993020 ]
  - [   0.0020445807096076,  0.0067712321227379,  0.0090506157657613 ]
  - [   0.0003637838920376, -0.0064280330663726,  0.0001655113421806 ]
  - [  -0.0001052222759706, -0.0007632953979424,  0.0045915618602480 ]
- atom:   11
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0153437902685142,  0.0062680419594712, -0.0011321740792748 ]
  - [  -0.0630245984279100, -0.0359763625191641, -0.0508800987717333 ]
  - [  -0.0664554858027306,  0.0191818997692949,  0.0382233461108070 ]
  - [   0.0101136590843242, -0.0008248945563753, -0.0051803120788237 ]
  - [  -0.0034297269581568, -0.0053218220721944,  0.0050063347783388 ]
  - [  -0.0282499471824401,  0.0062774148276755, -0.0001103236400034 ]
  - [  -0.0063446545597743, -0.0048109692158293,  0.0001740421414025 ]
  - [  -0.0011501894888736,  0.0065222830598972,  0.0000018438783577 ]
  - [   0.0059622295761905, -0.0016842886407472, -0.0004802213185277 ]
  - [  -0.0486380254954739, -0.0088257502744279, -0.0043330406071154 ]
  - [   0.2992772706886115,  0.0094516275441585,  0.0076559861808859 ]
  - [  -0.0412333644391844,  0.0094970444186799, -0.0036251386759250 ]
  - [  -0.0048074347351518, -0.0008072065758973, -0.0047414105305719 ]
  - [  -0.0165770256743319,  0.0263079969807365, -0.0071230450079006 ]
  - [  -0.0179961703703173, -0.0238116489753540, -0.0025072857782608 ]
  - [  -0.0017853924621492, -0.0063821190690386, -0.0046609466388316 ]
  - [  -0.0038004606207575,  0.0068119506333699, -0.0048014345270144 ]
  - [  -0.0048259658039193, -0.0010737635623906, -0.0046237767783310 ]
  - [  -0.0059796622342778,  0.0057478567398848, -0.0050616604908323 ]
  - [   0.0179329821079761, -0.0012419955328267,  0.0059260164661211 ]
  - [  -0.0044560978297002, -0.0048043385883733,  0.0136568331827522 ]
  - [  -0.0000904194135306, -0.0008531850581437,  0.0048141660185362 ]
  - [   0.0024623363030530, -0.0008863986141599,  0.0005526361529184 ]
  - [   0.0008769378129606,  0.0016841216276180,  0.0094470143499217 ]
  - [  -0.0003071556286753, -0.0066605059636672,  0.0000170257674493 ]
  - [  -0.0020006415746772,  0.0069824500008184,  0.0091745840729165 ]
  - [  -0.0001292066025698, -0.0007674383430152,  0.0046110398227386 ]
- atom:   11
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0077973371610936,  0.0033844642164726, -0.0059461143547564 ]
  - [   0.0085102293032710,  0.0367985256268026,  0.0103922110910043 ]
  - [  -0.0649970167093684,  0.0555644265765525,  0.0457471699420431 ]
  - [   0.0032673925503072, -0.0014504539584125, -0.0024293416984185 ]
  - [  -0.0001405130469893, -0.0035173911869209,  0.0027609686985749 ]
  - [  -0.0131141231337944,  0.1127941402016019, -0.0654945095334900 ]
  - [  -0.0101707168986910, -0.0036883668013419, -0.0005548235007906 ]
  - [  -0.0006589328735662,  0.0055873644942736,  0.0046615306932541 ]
  - [   0.0104485618687803, -0.0021040759912062, -0.0013260498874665 ]
  - [  -0.0139702741894944, -0.0068310611293274, -0.0018721312605212 ]
  - [   0.1410911060196796, -0.2817801162633076, -0.0063832559841980 ]
  - [  -0.0297532098452535,  0.0026464684972604, -0.0008765754675713 ]
  - [  -0.0026881280204620,  0.0041389967550300, -0.0027281656478990 ]
  - [  -0.0330455297547629,  0.0364847456780381, -0.0076347086937002 ]
  - [   0.0133267485579173,  0.0092292207698297, -0.0058827279262704 ]
  - [   0.0141620811765056,  0.0111872590917103, -0.0070197148591688 ]
  - [  -0.0166695288905758,  0.0174810805137803, -0.0068617908200704 ]
  - [  -0.0023060251254961,  0.0040187388045310, -0.0048262114637927 ]
  - [   0.0018503099453224, -0.0006360038158502,  0.0088503035147170 ]
  - [   0.0087589860636573, -0.0143653629777179,  0.0124072315756235 ]
  - [  -0.0065851811061099, -0.0059388835429500,  0.0176413877116869 ]
  - [   0.0000658976003752,  0.0012001501028551,  0.0068400398537663 ]
  - [  -0.0072117574941644,  0.0024271404924880, -0.0085335158441852 ]
  - [   0.0086624664888096,  0.0034104219016216, -0.0035774023871674 ]
  - [   0.0033620547519540,  0.0031378574918484,  0.0075378905838617 ]
  - [  -0.0043731716596583,  0.0096895300235382,  0.0115305687174402 ]
  - [  -0.0000243884170992,  0.0011311844288000,  0.0035777369474947 ]
- atom:   11
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0074694774225006,  0.0098639914635499,  0.0053367557871326 ]
  - [   0.0037611635576314, -0.0418053639636928, -0.0106254591208467 ]
  - [   0.0699605916797162, -0.0782685916081349, -0.0650136823162258 ]
  - [   0.0092985395935566, -0.0053099192893234,  0.0019217068276123 ]
  - [  -0.0129041211848730, -0.0027273928239596, -0.0030360236435968 ]
  - [   0.0150749694564222, -0.0793746790517800,  0.0495503756778808 ]
  - [  -0.0023306244131689, -0.0031160854589736,  0.0001101553417026 ]
  - [   0.0006684279107330,  0.0079614935862645, -0.0052194162511663 ]
  - [   0.0029627847774165, -0.0048962106783933,  0.0000382919407737 ]
  - [   0.0129333086687721,  0.0079205946035692, -0.0076691908043654 ]
  - [  -0.1587599079383573,  0.2700254349536638,  0.0322670783625673 ]
  - [   0.0329272290321480, -0.0009984240571528, -0.0073949805672889 ]
  - [   0.0020277977423205, -0.0057545758643360, -0.0063302518156711 ]
  - [   0.0298561002919775, -0.0310647404164524, -0.0007710056892999 ]
  - [  -0.0147695792097232, -0.0079958668124482, -0.0036383097451248 ]
  - [  -0.0124164191841107, -0.0107572139894387, -0.0021476256556765 ]
  - [   0.0155624527150490, -0.0174825572270634, -0.0018999506078566 ]
  - [   0.0024221262886119, -0.0058070881207148, -0.0044806595126799 ]
  - [  -0.0030415943442139,  0.0015403417509565,  0.0009116059094892 ]
  - [  -0.0092585729376244,  0.0123222813669422, -0.0004089609812694 ]
  - [   0.0088670251116452,  0.0066301099021121, -0.0090304731697111 ]
  - [   0.0001114300585553, -0.0029190866586133,  0.0026727434461098 ]
  - [   0.0081673186898616, -0.0008916359111799,  0.0171610833399433 ]
  - [  -0.0099652513939481, -0.0023204832887716,  0.0132459100553294 ]
  - [  -0.0017413617431515, -0.0024842966444151,  0.0019005733342659 ]
  - [   0.0031427661931138, -0.0093187271169140, -0.0031360420022456 ]
  - [  -0.0000260768408601, -0.0029713086453002,  0.0056857518602176 ]
- atom:   11
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0000022143470538,  0.0010145092816295, -0.0100085026113581 ]
  - [   0.0690919546686017,  0.0448192951295552,  0.0662365548925216 ]
  - [  -0.0691782630171388,  0.0449036678880579,  0.0662442691283783 ]
  - [   0.0027049638087163, -0.0050215945145226,  0.0003320112569241 ]
  - [  -0.0027895894583749, -0.0048712538158118,  0.0003320582936485 ]
  - [   0.0001443268669818, -0.0637447462269186,  0.0659756877835986 ]
  - [  -0.0051808661058338, -0.0008098188129487, -0.0084380415270667 ]
  - [   0.0001598837912170,  0.0082399605743884, -0.0043887141493247 ]
  - [   0.0050825909382084, -0.0010087043998092, -0.0084366077044681 ]
  - [  -0.0039029579070212, -0.0001538382156694, -0.0049026193151677 ]
  - [  -0.0000840840603819, -0.0197897465301713, -0.3618106659413603 ]
  - [   0.0039808282693904, -0.0003202950027108, -0.0048635098615449 ]
  - [  -0.0000684813927656, -0.0009975344108696, -0.0007278565205031 ]
  - [  -0.0025021589340647, -0.0012020674800556, -0.0048777022683990 ]
  - [   0.0025763969995837, -0.0010429139075708, -0.0049397949937370 ]
  - [   0.0033764695564803,  0.0019036446956731, -0.0056933166941368 ]
  - [  -0.0032981957071998,  0.0021286974145006, -0.0057859796294469 ]
  - [  -0.0001156189497885,  0.0015016523946244, -0.0005900884226452 ]
  - [   0.0114876226974064, -0.0017794198668166,  0.0180744339619015 ]
  - [  -0.0000489210858242, -0.0085096915657846,  0.1107573635083127 ]
  - [  -0.0114088654814549, -0.0019477556474436,  0.0180493384420253 ]
  - [  -0.0000649281247040,  0.0003420318912085,  0.0065203418579066 ]
  - [   0.0137757659149034, -0.0023385360961802,  0.0180922008249255 ]
  - [  -0.0137022166416353, -0.0021796389391129,  0.0181532637207962 ]
  - [   0.0035832114743681,  0.0069431502819436,  0.0152149807275686 ]
  - [  -0.0035012295793905,  0.0071737976064861,  0.0153160354018015 ]
  - [  -0.0001198528873333, -0.0032528517256710,  0.0061648598388498 ]
- atom:   11
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0000000855675320,  0.0126207417644134,  0.0096049550942675 ]
  - [  -0.0683963748435330, -0.0633653452614123, -0.0760425722849728 ]
  - [   0.0683149404765320, -0.0632897718283123, -0.0760417099577419 ]
  - [   0.0091502636061047, -0.0022659394722767, -0.0006555503344539 ]
  - [  -0.0092369412128501, -0.0021181076389595, -0.0006554002554899 ]
  - [   0.0001388379130956,  0.0930013712192228, -0.0760832833554940 ]
  - [  -0.0070857485725537, -0.0058818771608760,  0.0081054821412145 ]
  - [   0.0001561748050606,  0.0060536919761711,  0.0043870839211870 ]
  - [   0.0069829157975584, -0.0060779517654517,  0.0081056317919237 ]
  - [   0.0029392170633161,  0.0010752622885026, -0.0034807052659690 ]
  - [  -0.0000551398352810,  0.0244682039273262,  0.3998697098006217 ]
  - [  -0.0028528630931032,  0.0009044439994710, -0.0034498032740583 ]
  - [  -0.0000729443351381, -0.0005708213493837, -0.0084742400244319 ]
  - [   0.0041142265532952,  0.0019872874062658, -0.0034519679835078 ]
  - [  -0.0040388458495942,  0.0021577113472854, -0.0035112761482988 ]
  - [  -0.0016918331835070, -0.0010624525218546, -0.0034220358155628 ]
  - [   0.0017722677597460, -0.0008362699400316, -0.0035184942338625 ]
  - [  -0.0001254001033287, -0.0025499185089862, -0.0083057702699083 ]
  - [  -0.0143248668147384,  0.0028268110560442, -0.0091464410367903 ]
  - [  -0.0000561452332603,  0.0061681266210428, -0.1205249667987566 ]
  - [   0.0144117542241275,  0.0026559179278047, -0.0091771233770599 ]
  - [  -0.0000729640257761, -0.0020098430669199,  0.0032675992932282 ]
  - [  -0.0129795689893193,  0.0039754754728539, -0.0091161518064264 ]
  - [   0.0130544308747795,  0.0041462759730394, -0.0090571689370468 ]
  - [  -0.0021324010921442, -0.0068994059136953, -0.0061138191151231 ]
  - [   0.0022125034521545, -0.0066728115036785, -0.0060169432232094 ]
  - [  -0.0001254097741108,  0.0015591949523947,  0.0029049614557217 ]
- atom:   12
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.1032595778386806, -0.0219661357326204, -0.0653305501671372 ]
  - [   0.0056236410968861, -0.0000167033216898,  0.0000106653084425 ]
  - [   0.0760757892350941,  0.0270186093260778,  0.0499036356591341 ]
  - [   0.0381204396899823,  0.0179065623240463, -0.0106905827619945 ]
  - [  -0.0071282338008051, -0.0043544970104182, -0.0052102556858818 ]
  - [  -0.0037483978111925,  0.0122103196106431, -0.0030729308239496 ]
  - [  -0.0052259859518990, -0.0114025050065367,  0.0053524739647558 ]
  - [   0.0018198853125015,  0.0031814826561223,  0.0000994538871428 ]
  - [   0.0092433344384400, -0.0053618451552715,  0.0019403828074848 ]
  - [   0.0231703591694519, -0.0046392939121759, -0.0018075902231153 ]
  - [   0.0418355331214713, -0.0102782801176101, -0.0006069330060426 ]
  - [  -0.3131859172896532,  0.0024216384339104,  0.0320794262857159 ]
  - [   0.0029631608561080,  0.0161783378351941, -0.0019551256171268 ]
  - [   0.0059366189779704,  0.0008602953977968, -0.0063975810059036 ]
  - [  -0.0001822393933264, -0.0151288811761443, -0.0078288810652022 ]
  - [   0.0062114036291048,  0.0006729799870954, -0.0046040845362879 ]
  - [  -0.0002813092385399,  0.0170744206435915, -0.0035174842676429 ]
  - [   0.0172480914319059, -0.0280245857516950, -0.0074379284433432 ]
  - [   0.0099333761427919,  0.0021707414195430, -0.0032668167971182 ]
  - [   0.0048236629557318, -0.0066201078086253,  0.0170634114820919 ]
  - [  -0.0152918784125065,  0.0017504833774021, -0.0002723723402442 ]
  - [   0.0011149973671565,  0.0027904597584155,  0.0018389554652358 ]
  - [   0.0025294122048166,  0.0012320940411131,  0.0027974945793382 ]
  - [  -0.0028677623701218,  0.0018910621320722,  0.0009546889690110 ]
  - [   0.0025978790501074,  0.0013482989583518,  0.0057789923440404 ]
  - [  -0.0029675536305485,  0.0101554387812626,  0.0133352759680297 ]
  - [  -0.0016278846196083, -0.0110703896898511, -0.0091557399794331 ]
- atom:   12
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0802623578908597,  0.0281186530321789,  0.0456224766301723 ]
  - [   0.0070571972066272, -0.0079288169511751, -0.0013636402619519 ]
  - [  -0.1047142963734703, -0.0448918217428231, -0.0654966865843908 ]
  - [  -0.0275077750040926, -0.0257093333010454,  0.0105530892277569 ]
  - [  -0.0056722657636593, -0.0020167268073912,  0.0047116076764439 ]
  - [   0.0033334408486374,  0.0015955180546429,  0.0027391167594202 ]
  - [  -0.0071829406863415,  0.0050368311581464, -0.0059227606089705 ]
  - [  -0.0015715788152982,  0.0103414113655514, -0.0005560169143835 ]
  - [   0.0029091151580480, -0.0020384757435082, -0.0023901317652053 ]
  - [  -0.0235224512829499,  0.0058688056739025, -0.0068162697458242 ]
  - [  -0.0484049347380842,  0.0103664728164673, -0.0076679011938959 ]
  - [   0.3147524370466743,  0.0185936187210430, -0.0064919104139643 ]
  - [  -0.0027366198746024, -0.0179822538003372, -0.0068924610571421 ]
  - [  -0.0048078903522055,  0.0000943554691707, -0.0028364209920533 ]
  - [  -0.0009752168197124,  0.0157375583708630, -0.0018851375801890 ]
  - [  -0.0045359082990335, -0.0001655301940847, -0.0049599635966682 ]
  - [  -0.0010995208777405, -0.0159358421814962, -0.0058584073012915 ]
  - [  -0.0173880085619339,  0.0245391570119054, -0.0007568551195899 ]
  - [  -0.0103159841322618, -0.0008530365786936,  0.0114345754280859 ]
  - [  -0.0058224275479784,  0.0050374934167569, -0.0086583674364237 ]
  - [   0.0169090943762710, -0.0006207175651493,  0.0125435033395999 ]
  - [  -0.0012455516666228, -0.0044351772190012,  0.0075099606720721 ]
  - [  -0.0009199782806720, -0.0006868281416380,  0.0069454743991461 ]
  - [   0.0015120023198276, -0.0010971471786896,  0.0088615903570504 ]
  - [  -0.0008237544205998, -0.0006783362707802,  0.0036867382744422 ]
  - [   0.0014355683859941, -0.0089119207863096, -0.0035566454586723 ]
  - [   0.0016006060460391,  0.0086220893714942,  0.0175014432664267 ]
- atom:   12
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0496012360825140,  0.0476858076482394,  0.0382219070909834 ]
  - [   0.0044770942448858, -0.0042563668014329, -0.0004873464333559 ]
  - [  -0.0200059087161242,  0.0214752658121608, -0.0000678087446702 ]
  - [  -0.0002287498783513,  0.0727641614082407, -0.0509097152626165 ]
  - [  -0.0067818482431844, -0.0021087946170235,  0.0000086539189588 ]
  - [   0.0032718105526283,  0.0053006684349020,  0.0050231301844696 ]
  - [  -0.0134520330219060,  0.0101194681075425, -0.0011366222914917 ]
  - [   0.0013197928934703,  0.0075627576373619,  0.0001697313699487 ]
  - [   0.0058010810851036, -0.0083315832189910, -0.0051819477455037 ]
  - [  -0.0077081117545371,  0.0000872670289059, -0.0047481384845223 ]
  - [  -0.0312172139399314,  0.0012842140171852, -0.0069972449106293 ]
  - [   0.1415657098650955, -0.2641178195451299,  0.0075459504271956 ]
  - [   0.0044391192734923,  0.0046926119875300, -0.0046032405495171 ]
  - [  -0.0015945051101321,  0.0044475377621136, -0.0048171887113986 ]
  - [  -0.0165769837786510,  0.0467625887417697, -0.0043657281899849 ]
  - [  -0.0013427736618632,  0.0045224009159423, -0.0047169198185490 ]
  - [   0.0117471249067235,  0.0276798550129293, -0.0025196855450121 ]
  - [  -0.0290535417859781,  0.0310291311174788, -0.0035104252558501 ]
  - [  -0.0069547988101092, -0.0015614911629482,  0.0091244607914138 ]
  - [   0.0018525222058331, -0.0017275155794310,  0.0004615215493876 ]
  - [   0.0102170560039988, -0.0150321553683076,  0.0060371768225437 ]
  - [   0.0054929068877952,  0.0035351093348754, -0.0000543722184692 ]
  - [   0.0007731496101681,  0.0004084296584123,  0.0049033202502694 ]
  - [  -0.0079319194838051,  0.0025412125039627, -0.0050413572997086 ]
  - [   0.0007192914052488,  0.0003317046015230,  0.0046999460639940 ]
  - [  -0.0009000489496630, -0.0013847417118808,  0.0094548099909457 ]
  - [   0.0016730142823067,  0.0062902762740692,  0.0135071330011690 ]
- atom:   12
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0627899006308060, -0.0369000365731575, -0.0508730146769715 ]
  - [   0.0074744458485806, -0.0028329256376726,  0.0001733356409582 ]
  - [   0.0083317161132169, -0.0277044469878517, -0.0001110825679927 ]
  - [   0.0167396824838480, -0.0668714198298280,  0.0382277083045957 ]
  - [  -0.0054175388370573, -0.0043352385176277,  0.0000010747849990 ]
  - [  -0.0041128749875463,  0.0088405995861443, -0.0051816273211584 ]
  - [   0.0018844208068644, -0.0164237759776420, -0.0011311966356429 ]
  - [  -0.0014158039509645,  0.0056527166922943, -0.0004804541216808 ]
  - [   0.0064427938803986, -0.0001389240095143,  0.0050040043746387 ]
  - [   0.0063900249995826,  0.0016449844761400, -0.0047255851471306 ]
  - [   0.0297029454043854, -0.0036477075708194, -0.0023441644612383 ]
  - [  -0.1577869425912464,  0.2543988957908555,  0.0075446609971607 ]
  - [  -0.0039192299532080, -0.0066739005502751, -0.0046362247124008 ]
  - [   0.0030989752050414, -0.0037320782194493, -0.0048375347262840 ]
  - [   0.0123693386780939, -0.0404356692215838, -0.0036812618350841 ]
  - [   0.0033319729781467, -0.0035916385217166, -0.0047154685214734 ]
  - [  -0.0144602014205926, -0.0274262018077932, -0.0071922877051314 ]
  - [   0.0319130280670315, -0.0376639332431019, -0.0041827171833994 ]
  - [   0.0058912411827223,  0.0030660979946002,  0.0000840380817559 ]
  - [  -0.0018222186045023, -0.0000526980114566,  0.0092927782850266 ]
  - [  -0.0078650499563126,  0.0161005392808783,  0.0060189973209922 ]
  - [  -0.0049645155032636, -0.0051976635923647,  0.0090145119236937 ]
  - [   0.0007792420437078,  0.0003767285414089,  0.0049107275460890 ]
  - [   0.0063654123255334, -0.0014286971356945,  0.0137155359938532 ]
  - [   0.0007203609564608,  0.0003205996066633,  0.0047025104373631 ]
  - [  -0.0004255147057109,  0.0026659510054459,  0.0006162676898510 ]
  - [  -0.0020356110940155, -0.0080101575668818, -0.0052135317653886 ]
- atom:   12
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0732943364335353,  0.0371225216075443,  0.0663034837908617 ]
  - [   0.0034353886178490, -0.0038244985068068, -0.0084204124942989 ]
  - [   0.0548140547386221,  0.0318888355422319,  0.0660036999925226 ]
  - [  -0.0041506792218625, -0.0820376668710836,  0.0662031884553355 ]
  - [  -0.0075493818987627, -0.0040581804327922, -0.0043864364185186 ]
  - [   0.0032267166534745,  0.0045144228020120,  0.0003576253395744 ]
  - [  -0.0012357419187741, -0.0005009381472958, -0.0099770491364728 ]
  - [  -0.0015492364091513,  0.0045513629807656, -0.0084331782792631 ]
  - [   0.0057230250198546,  0.0001377805234842,  0.0003251036398080 ]
  - [  -0.0033267923505809,  0.0019734766338143, -0.0057666640144121 ]
  - [  -0.0003880557717354,  0.0028172809064650, -0.0047295085010927 ]
  - [   0.0173494640930998,  0.0096757425507489, -0.3621306873859266 ]
  - [  -0.0001144391840448, -0.0038469510030230, -0.0056269893052955 ]
  - [   0.0008584190481566,  0.0004855005949267, -0.0007824945944875 ]
  - [  -0.0017811108589691,  0.0037288661230945, -0.0048913847705460 ]
  - [  -0.0012532277703866, -0.0008209251960346, -0.0006772386694797 ]
  - [   0.0022943664583415, -0.0015111908067675, -0.0048824906368336 ]
  - [   0.0020507380186472, -0.0032344972281565, -0.0046917618003783 ]
  - [  -0.0078632856843115, -0.0003775037638159,  0.0153130277572305 ]
  - [   0.0087968397321128, -0.0107551203576000,  0.0179815702428533 ]
  - [   0.0074047899745384,  0.0041888703224698,  0.1108393151683450 ]
  - [  -0.0043808001664072, -0.0065896824075437,  0.0151569860428146 ]
  - [  -0.0002845105507615, -0.0002068099750504,  0.0066106928522260 ]
  - [   0.0073823234536566, -0.0088676821692085,  0.0180696653865955 ]
  - [   0.0028749375798326,  0.0015753077545900,  0.0062741557673220 ]
  - [  -0.0048778028426531,  0.0131333558712277,  0.0180950085212205 ]
  - [  -0.0041616623262493,  0.0108383226518034,  0.0178627730502958 ]
- atom:   12
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0892211073073240, -0.0278531133843812, -0.0760466341129226 ]
  - [   0.0087722481399044, -0.0029476891994836,  0.0081088899215849 ]
  - [  -0.0809937852265503, -0.0465073128904145, -0.0760931285933351 ]
  - [   0.0207896310516746,  0.0911249433923865, -0.0760450644806106 ]
  - [  -0.0056671753036860, -0.0029753231291234,  0.0043902861012148 ]
  - [  -0.0023825020292228,  0.0087280306947208, -0.0006537634000701 ]
  - [  -0.0112856088518586, -0.0063187627616930,  0.0096002597652410 ]
  - [   0.0018736283347868,  0.0087364090848721,  0.0081100174407364 ]
  - [   0.0065717911853499, -0.0067624417210915, -0.0006554009464324 ]
  - [   0.0017151787998524, -0.0009249443644560, -0.0034689334247209 ]
  - [   0.0002422561597926, -0.0045407473540637, -0.0033488456191548 ]
  - [  -0.0211297093385935, -0.0123515590778945,  0.3996901428116290 ]
  - [  -0.0000900925280798,  0.0019571843770985, -0.0033477143238121 ]
  - [   0.0005300282657926,  0.0002454879188254, -0.0085710837754651 ]
  - [   0.0006227503383443, -0.0029034829207014, -0.0035077489196516 ]
  - [   0.0022672923063849,  0.0012122749844916, -0.0083952756261152 ]
  - [  -0.0037287043002322,  0.0026725339953014, -0.0035103086626716 ]
  - [  -0.0024568265111378,  0.0020543623216134, -0.0033291622464431 ]
  - [   0.0070049453613382,  0.0016083372393340, -0.0060499764740739 ]
  - [  -0.0100218249066432,  0.0092720718005624, -0.0091979992419529 ]
  - [  -0.0052975965230274, -0.0031896304042346, -0.1204564017362654 ]
  - [   0.0047521544371048,  0.0052724577102159, -0.0061794454024633 ]
  - [   0.0017816735110557,  0.0009686198109660,  0.0033666580163264 ]
  - [  -0.0095382974160072,  0.0111641972123162, -0.0090972482149350 ]
  - [  -0.0012959009620088, -0.0008456196684360,  0.0029997037750159 ]
  - [   0.0031038468042811, -0.0131241659470299, -0.0090345566311018 ]
  - [   0.0046394918940616, -0.0137721177197010, -0.0092772659995508 ]
- atom:   13
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0014445791827360,  0.0065324980919966, -0.0000165795416305 ]
  - [   0.0063449916457895, -0.0048860093719875,  0.0001643646563032 ]
  - [  -0.0061578684513539, -0.0014860015376796, -0.0004823959456498 ]
  - [   0.0663986042466402,  0.0191499757876621,  0.0381863579573591 ]
  - [   0.0629458074006516, -0.0358180322142848, -0.0508607310470198 ]
  - [   0.0155068481145571,  0.0062252520566001, -0.0011314565049281 ]
  - [  -0.0101148570519453, -0.0007450823464011, -0.0051677288439990 ]
  - [   0.0285590558507495,  0.0063025672779972, -0.0001186077430816 ]
  - [   0.0032901328511329, -0.0055848740570785,  0.0049940830994205 ]
  - [   0.0016925849787045, -0.0061672302726228, -0.0047153806030516 ]
  - [   0.0047583064827487, -0.0010798996327607, -0.0045525706464857 ]
  - [   0.0038846646931265,  0.0065197758808210, -0.0046948614688463 ]
  - [  -0.2994842361142873,  0.0093278986977219,  0.0076490528282791 ]
  - [   0.0485516264110322, -0.0089595873972994, -0.0042235953182110 ]
  - [   0.0412661812168630,  0.0096855772867347, -0.0036428080475028 ]
  - [   0.0180584919808545, -0.0239426974281887, -0.0024499705468927 ]
  - [   0.0166970362616688,  0.0264405412844197, -0.0070685523068495 ]
  - [   0.0046476205673574, -0.0007036826831354, -0.0046329286776910 ]
  - [   0.0002373793849081, -0.0064895843892982,  0.0001152498057749 ]
  - [  -0.0000165931783041, -0.0007872014381345,  0.0045996309244182 ]
  - [   0.0021502088310610,  0.0067797325730570,  0.0087862770682265 ]
  - [  -0.0180561756973798, -0.0013584685677608,  0.0059699891003870 ]
  - [   0.0059948781749623,  0.0056170918732093, -0.0051331155732638 ]
  - [   0.0046280672423172, -0.0045829682217647,  0.0137066082324817 ]
  - [  -0.0007952496796467,  0.0014863197776309,  0.0093778224787719 ]
  - [  -0.0023667103565780, -0.0007192184792275,  0.0005793412871303 ]
  - [  -0.0000653749883657, -0.0007566925502262,  0.0047625053765506 ]
- atom:   13
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0012928216968366,  0.0065598236915463,  0.0000043643706820 ]
  - [   0.0060590994599335, -0.0015147016285587, -0.0004824356979655 ]
  - [  -0.0063573370090651, -0.0047954849623171,  0.0001816150969877 ]
  - [  -0.0630076458585529, -0.0360207527438227, -0.0509074308202179 ]
  - [  -0.0664240372732174,  0.0192518661369123,  0.0382476401151140 ]
  - [  -0.0151806402263753,  0.0062443535056869, -0.0011307036438760 ]
  - [  -0.0033969446648047, -0.0054160516646348,  0.0050196941236957 ]
  - [  -0.0281942750255103,  0.0062664025174633, -0.0001104024989854 ]
  - [   0.0100591527031238, -0.0009436593608291, -0.0051890879879921 ]
  - [  -0.0038027504849874,  0.0069166948273321, -0.0047879755490673 ]
  - [  -0.0047598214121262, -0.0011159494851444, -0.0046377234365419 ]
  - [  -0.0017264915604257, -0.0065569283761771, -0.0046566006866453 ]
  - [   0.2992098251070099,  0.0094627371726560,  0.0076513715114364 ]
  - [  -0.0414634709152915,  0.0095031840718432, -0.0036152794009478 ]
  - [  -0.0488078564606287, -0.0086984087559015, -0.0043746492412465 ]
  - [  -0.0165569416472064,  0.0263725941869011, -0.0071258036159030 ]
  - [  -0.0179783646929426, -0.0239285952531771, -0.0024677695987157 ]
  - [  -0.0048822818627122, -0.0007792460286541, -0.0047037876244196 ]
  - [  -0.0019714797001726,  0.0069718605314049,  0.0091451136018514 ]
  - [  -0.0001448318403326, -0.0008061089873269,  0.0046241208323028 ]
  - [  -0.0002227418603291, -0.0067408193370391,  0.0000144579466532 ]
  - [   0.0179585926651644, -0.0012328535906426,  0.0059520132106399 ]
  - [  -0.0044243201209368, -0.0047981559371146,  0.0136781361593356 ]
  - [  -0.0058825764381513,  0.0058834509393126, -0.0050626081222890 ]
  - [   0.0025187290996160, -0.0009931988003295,  0.0005118283965080 ]
  - [   0.0009294625311165,  0.0017317685828779,  0.0094451822817473 ]
  - [  -0.0002572308153589, -0.0008238212522675,  0.0047767202778591 ]
- atom:   13
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0008151771878317,  0.0056196313160975,  0.0046614059075579 ]
  - [   0.0105165508616126, -0.0019503315168096, -0.0013262451312077 ]
  - [  -0.0102146484040824, -0.0036568788374998, -0.0005554017826315 ]
  - [   0.0084942358702576,  0.0367724478332999,  0.0103915069877330 ]
  - [  -0.0649893220575891,  0.0556126804518543,  0.0457474494603194 ]
  - [  -0.0076573821577827,  0.0033590138565604, -0.0059452194642973 ]
  - [  -0.0001051377400977, -0.0035961054590541,  0.0027604808162847 ]
  - [  -0.0130958307135168,  0.1127866908796718, -0.0654939953289523 ]
  - [   0.0032154250760566, -0.0015780167362796, -0.0024297841559068 ]
  - [  -0.0166944766089132,  0.0174050084129619, -0.0068275669360602 ]
  - [  -0.0022354513162258,  0.0039830759560209, -0.0048523495868585 ]
  - [   0.0141921063817319,  0.0111650611362725, -0.0070522665471001 ]
  - [   0.1410724061784054, -0.2817834893221750, -0.0063843493303024 ]
  - [  -0.0297749409309709,  0.0027104812925104, -0.0008755139309367 ]
  - [  -0.0139614972961014, -0.0067678730117296, -0.0019017958880915 ]
  - [  -0.0330539883641135,  0.0364415604854321, -0.0076028214216377 ]
  - [   0.0133412997653830,  0.0092411336933148, -0.0058873631614968 ]
  - [  -0.0027405132036426,  0.0041758828736515, -0.0027008116325817 ]
  - [  -0.0043980022078460,  0.0096142412055664,  0.0114967302124776 ]
  - [   0.0000454666344973,  0.0010933992723834,  0.0036037858808696 ]
  - [   0.0033931491164996,  0.0031170678150956,  0.0075703226971447 ]
  - [   0.0087421343095091, -0.0143623101639855,  0.0124074755343874 ]
  - [  -0.0066062119405541, -0.0058748573146436,  0.0176406991880129 ]
  - [   0.0018592885704413, -0.0005729218661182,  0.0088797234387041 ]
  - [  -0.0072208915139936,  0.0023847739529570, -0.0085653559797972 ]
  - [   0.0086780463339199,  0.0034240666794818, -0.0035720449499873 ]
  - [   0.0000133625449471,  0.0012365671151626,  0.0068133051043544 ]
- atom:   13
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0005123425097724,  0.0079934411994392, -0.0052193964122896 ]
  - [   0.0030295379184047, -0.0047425232040703,  0.0000380189645592 ]
  - [  -0.0023740977125869, -0.0030857309325564,  0.0001104786662355 ]
  - [   0.0037466382890172, -0.0418318844462247, -0.0106253954270509 ]
  - [   0.0699683185097492, -0.0782195478117753, -0.0650139320097703 ]
  - [   0.0076079127636670,  0.0098399165259100,  0.0053370265473199 ]
  - [  -0.0128681760917392, -0.0028068773614136, -0.0030353384792031 ]
  - [   0.0150924405171112, -0.0793816254606766,  0.0495498441717483 ]
  - [   0.0092463802009262, -0.0054372797799294,  0.0019225436668245 ]
  - [   0.0155376780733961, -0.0175580519577541, -0.0018663233682270 ]
  - [   0.0024922472992062, -0.0058448719221405, -0.0045066975896246 ]
  - [  -0.0123862015665890, -0.0107785773282948, -0.0021803409160157 ]
  - [  -0.1587785594315074,  0.2700297460014040,  0.0322666802161568 ]
  - [   0.0329066337587365, -0.0009356785144440, -0.0073950409202355 ]
  - [   0.0129416210573494,  0.0079821904784058, -0.0076981612497362 ]
  - [   0.0298472411880642, -0.0311073828860555, -0.0007390684716050 ]
  - [  -0.0147533327499621, -0.0079830749969479, -0.0036440081224645 ]
  - [   0.0019753719984439, -0.0057178067643938, -0.0063034870146634 ]
  - [   0.0031175958547950, -0.0093940902071452, -0.0031705017860983 ]
  - [   0.0000435790469078, -0.0030084484125645,  0.0057121663839212 ]
  - [  -0.0017108346081649, -0.0025051658493758,  0.0019327286182129 ]
  - [  -0.0092756034804162,  0.0123226438857209, -0.0004083068225136 ]
  - [   0.0088458266215799,  0.0066928984343750, -0.0090307677039269 ]
  - [  -0.0030321973593797,  0.0016018913655503,  0.0009405746175909 ]
  - [   0.0081577125661979, -0.0009340779558595,  0.0171294106380308 ]
  - [  -0.0099486346000324, -0.0023073313586843,  0.0132516648627125 ]
  - [   0.0000585594270529, -0.0028827007404990,  0.0026456289401120 ]
- atom:   13
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0000035116811082,  0.0082715555918971, -0.0043891498017773 ]
  - [   0.0051497230665702, -0.0008557106387937, -0.0084363335729478 ]
  - [  -0.0052241846049516, -0.0007795092887742, -0.0084379141935216 ]
  - [   0.0690780100158107,  0.0447942550025284,  0.0662353649716779 ]
  - [  -0.0691716378397608,  0.0449526865791286,  0.0662437226436735 ]
  - [   0.0001415025150947,  0.0009891157788488, -0.0100079702702180 ]
  - [  -0.0027540322270881, -0.0049503011891266,  0.0003327445733240 ]
  - [   0.0001616432267409, -0.0637533099031182,  0.0659755785390488 ]
  - [   0.0026532509772000, -0.0051489792061106,  0.0003326884383737 ]
  - [  -0.0033231545840476,  0.0020531505915244, -0.0057520061292037 ]
  - [  -0.0000455507519758,  0.0014643271125193, -0.0006157434323144 ]
  - [   0.0034068933629105,  0.0018823015353503, -0.0057261710573152 ]
  - [  -0.0001007806290952, -0.0197891007877635, -0.3618107876951554 ]
  - [   0.0039597220589977, -0.0002565713400639, -0.0048621843392494 ]
  - [  -0.0038942209298589, -0.0000911596400057, -0.0049310048796249 ]
  - [  -0.0025124168505413, -0.0012440653420345, -0.0048460628372666 ]
  - [   0.0025926716166319, -0.0010290286091132, -0.0049449615221193 ]
  - [  -0.0001212709031500, -0.0009611348467741, -0.0007010861360847 ]
  - [  -0.0035261477679703,  0.0070979174719377,  0.0152814359601417 ]
  - [  -0.0000499139437596, -0.0032901434965793,  0.0061903171598036 ]
  - [   0.0036133959017955,  0.0069218091517498,  0.0152470557698904 ]
  - [  -0.0000659836733193, -0.0085084077910563,  0.1107588792760193 ]
  - [  -0.0114298308269852, -0.0018839238701904,  0.0180480404936698 ]
  - [   0.0114966846900492, -0.0017168461002315,  0.0181029347049024 ]
  - [   0.0137659272623026, -0.0023813793516884,  0.0180606542079454 ]
  - [  -0.0136861013385209, -0.0021664469076480,  0.0181587295835062 ]
  - [  -0.0001177095041876,  0.0003788994935876,  0.0064932295448216 ]
- atom:   13
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0000001529391107,  0.0060808362528968,  0.0043864446192380 ]
  - [   0.0070485838720591, -0.0059251101003974,  0.0081058203547022 ]
  - [  -0.0071280321173401, -0.0058517866249405,  0.0081057775915470 ]
  - [  -0.0684036351742279, -0.0633853489900285, -0.0760341210833007 ]
  - [   0.0683152283810529, -0.0632346391399108, -0.0760335896800638 ]
  - [   0.0001387931236650,  0.0125966146969540,  0.0096054636294600 ]
  - [  -0.0092049795694380, -0.0021943499505902, -0.0006563657402850 ]
  - [   0.0001562104375908,  0.0929843641870312, -0.0760786405951512 ]
  - [   0.0091017238513616, -0.0023902807062004, -0.0006566875322119 ]
  - [   0.0017526827862338, -0.0009206977200069, -0.0034879715283845 ]
  - [  -0.0000555292683809, -0.0025867176577520, -0.0083325589336461 ]
  - [  -0.0016670190165015, -0.0010918796549609, -0.0034581489983456 ]
  - [  -0.0000727706863302,  0.0244680444917700,  0.3998643689654946 ]
  - [  -0.0028650020975134,  0.0009642942846174, -0.0034468063897074 ]
  - [   0.0029394656156061,  0.0011337108955890, -0.0035075487387529 ]
  - [   0.0040995629952872,  0.0019544831305672, -0.0034191295126297 ]
  - [  -0.0040174251175299,  0.0021808718807630, -0.0035155717577918 ]
  - [  -0.0001254898134850, -0.0005339153541341, -0.0084478392729078 ]
  - [   0.0021914977820427, -0.0067508657671099, -0.0060490259836720 ]
  - [  -0.0000555560486958,  0.0015215146907530,  0.0029312881465821 ]
  - [  -0.0021057237523165, -0.0069226796923795, -0.0060791432590671 ]
  - [  -0.0000734669623844,  0.0061655264555013, -0.1205195976984782 ]
  - [   0.0143989579231324,  0.0027122622386186, -0.0091842386037512 ]
  - [  -0.0143238475593347,  0.0028819570332267, -0.0091238471054734 ]
  - [  -0.0129911981263106,  0.0039443874184050, -0.0091530066452128 ]
  - [   0.0130727765493313,  0.0041711720118910, -0.0090571329634888 ]
  - [  -0.0001256550684632, -0.0019717683101734,  0.0032418087152978 ]
- atom:   14
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0016633880782727,  0.0032133255991238,  0.0000989434160556 ]
  - [   0.0093107373284379, -0.0052082013899567,  0.0019408946905448 ]
  - [  -0.0052687244828004, -0.0113716078834268,  0.0053522003378394 ]
  - [   0.0056094828930861, -0.0000422807586359,  0.0000100911603368 ]
  - [   0.0760833432069112,  0.0270679991886164,  0.0499045664863309 ]
  - [   0.1034074843543679, -0.0219940632063545, -0.0653383164033281 ]
  - [  -0.0070923242451331, -0.0044334861435701, -0.0052101847834893 ]
  - [  -0.0037319627472421,  0.0122023504537821, -0.0030735461961974 ]
  - [   0.0380678988957427,  0.0177773489123202, -0.0106888748315651 ]
  - [  -0.0003054744803002,  0.0170001649245460, -0.0034831650408441 ]
  - [   0.0173181728915796, -0.0280633216597077, -0.0074637073236885 ]
  - [   0.0062410990169531,  0.0006513640822666, -0.0046365478767750 ]
  - [   0.0418190950428868, -0.0102775878585870, -0.0006074510785387 ]
  - [  -0.3132172930730917,  0.0024902232485388,  0.0320870210947348 ]
  - [   0.0231796547221188, -0.0045771350796617, -0.0018371093223650 ]
  - [   0.0059266095088922,  0.0008179361900954, -0.0063658718096124 ]
  - [  -0.0001658554317365, -0.0151154340245183, -0.0078340254914135 ]
  - [   0.0029101129771322,  0.0162137888528787, -0.0019282311059146 ]
  - [  -0.0029925871386665,  0.0100799851640177,  0.0133008983986124 ]
  - [  -0.0015579358584739, -0.0111080633877528, -0.0091301787930461 ]
  - [   0.0026280987203719,  0.0013275450198642,  0.0058114671121385 ]
  - [   0.0048065244623723, -0.0066190750441437,  0.0170657040554631 ]
  - [  -0.0153130219620646,  0.0018137103786476, -0.0002733797197500 ]
  - [   0.0099426846262381,  0.0022327920437691, -0.0032385128361320 ]
  - [   0.0025202335791780,  0.0011901458502504,  0.0027654046196653 ]
  - [  -0.0028518596059018,  0.0019048110975159,  0.0009602708353602 ]
  - [   0.0010624187208693,  0.0028267654300823,  0.0018116404055780 ]
- atom:   14
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0017290507477879,  0.0103731173864013, -0.0005566091917722 ]
  - [   0.0029759162621495, -0.0018852680038166, -0.0023900903297034 ]
  - [  -0.0072275921527605,  0.0050679454076001, -0.0059222247229616 ]
  - [   0.0070403667736061, -0.0079544231207754, -0.0013632535179503 ]
  - [  -0.1047061361429994, -0.0448415108456874, -0.0654953921466448 ]
  - [  -0.0801304907514754,  0.0280947698513781,  0.0456273147000387 ]
  - [  -0.0056362090591383, -0.0020961161552402,  0.0047113832940921 ]
  - [   0.0033510274477309,  0.0015882673195276,  0.0027391062801105 ]
  - [  -0.0275611157389296, -0.0258350419402278,  0.0105504432481735 ]
  - [  -0.0011257220778609, -0.0160102866560875, -0.0058239127542723 ]
  - [  -0.0173173530937983,  0.0245000299108735, -0.0007838004027404 ]
  - [  -0.0045077631013685, -0.0001865757950255, -0.0049928750113938 ]
  - [  -0.0484192708075413,  0.0103675872432211, -0.0076685584791101 ]
  - [   0.3147483107088211,  0.0186534700985449, -0.0064953006618657 ]
  - [  -0.0235107110916595,  0.0059312968690005, -0.0068448504758849 ]
  - [  -0.0048192043682461,  0.0000514029955280, -0.0028045774696575 ]
  - [  -0.0009595796556010,  0.0157501279581935, -0.0018897591342051 ]
  - [  -0.0027890821975458, -0.0179445252108106, -0.0068655292703358 ]
  - [   0.0014097719674552, -0.0089875496819769, -0.0035909610881815 ]
  - [   0.0016695867304503,  0.0085841357742566,  0.0175276413280734 ]
  - [  -0.0007929388520952, -0.0006994818284143,  0.0037188997365416 ]
  - [  -0.0058398097077985,  0.0050385625896845, -0.0086572637497867 ]
  - [   0.0168849455655795, -0.0005576448121814,  0.0125422755496719 ]
  - [  -0.0103068718768769, -0.0007903727465735,  0.0114641545925609 ]
  - [  -0.0009295388742590, -0.0007299836259321,  0.0069141155671901 ]
  - [   0.0015273625121804, -0.0010836954330820,  0.0088662199549716 ]
  - [  -0.0012988476702309, -0.0043982375483785,  0.0074834041550419 ]
- atom:   14
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0011582662169852,  0.0075623911073033,  0.0002017565886209 ]
  - [   0.0058679856167116, -0.0080972422916583, -0.0051776193631827 ]
  - [  -0.0134827560527995,  0.0101247658469865, -0.0011156218231833 ]
  - [   0.0044351295985205, -0.0042734767504654, -0.0004863446971370 ]
  - [  -0.0200605652887565,  0.0214286088456359, -0.0001017433814470 ]
  - [  -0.0495164690110764,  0.0475198419510125,  0.0382112827172188 ]
  - [  -0.0066421321804077, -0.0021221089911275, -0.0000101533540900 ]
  - [   0.0032702797249952,  0.0053224387927392,  0.0049971734321674 ]
  - [  -0.0003584032731644,  0.0725806552801986, -0.0508885807511061 ]
  - [   0.0117843068593770,  0.0277092814346123, -0.0025197516613473 ]
  - [  -0.0291184657872507,  0.0309202984707631, -0.0035110912571880 ]
  - [  -0.0013487991610758,  0.0045084199248548, -0.0046890593556625 ]
  - [  -0.0312153546919075,  0.0011511727583640, -0.0070342026225119 ]
  - [   0.1418474064999407, -0.2637035536414750,  0.0075496479010896 ]
  - [  -0.0076824811233750,  0.0001419519218253, -0.0048432797657657 ]
  - [  -0.0016002171881563,  0.0043387323383174, -0.0048396816762080 ]
  - [  -0.0167181243576743,  0.0467219571656037, -0.0042798168210390 ]
  - [   0.0045399948932129,  0.0047892745151668, -0.0046074193077419 ]
  - [  -0.0008001179224885, -0.0014495304165529,  0.0094662461604714 ]
  - [   0.0016739126798708,  0.0063370666616768,  0.0136062021427562 ]
  - [   0.0007600979851847,  0.0003736413664898,  0.0046817932936414 ]
  - [   0.0018394645267099, -0.0016626407093890,  0.0003939053550075 ]
  - [   0.0100743565285303, -0.0151920389412918,  0.0060402056307195 ]
  - [  -0.0069597363181759, -0.0015403505946137,  0.0091664468336478 ]
  - [   0.0007299011558160,  0.0004138927376754,  0.0048708317773786 ]
  - [  -0.0079149129251772,  0.0025551962034001, -0.0050568674609016 ]
  - [   0.0054374329956309,  0.0035413550139481, -0.0000242585342073 ]
- atom:   14
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0016053096285577,  0.0057046135044900, -0.0004855834563666 ]
  - [   0.0065254181353684,  0.0000264952814539,  0.0050229695952838 ]
  - [   0.0018264609251318, -0.0163710988571447, -0.0011284035040822 ]
  - [   0.0074588755249302, -0.0028192412839011,  0.0001821464002807 ]
  - [   0.0083202882962058, -0.0276164006910773, -0.0001117450582467 ]
  - [   0.0629343756461105, -0.0368839296002327, -0.0509055611263017 ]
  - [  -0.0053951736082545, -0.0044041323719858,  0.0000044542962117 ]
  - [  -0.0041035071035526,  0.0088266390854658, -0.0051893442511766 ]
  - [   0.0166536497438547, -0.0669745263354083,  0.0382424020525775 ]
  - [  -0.0146085051418367, -0.0275256148367875, -0.0071961432832839 ]
  - [   0.0320114566808165, -0.0378957790160200, -0.0042230950599081 ]
  - [   0.0033700324423580, -0.0036103370536298, -0.0047333877754126 ]
  - [   0.0298002304285402, -0.0035691417770472, -0.0022977134140072 ]
  - [  -0.1577547908648988,  0.2543287433931452,  0.0075579696180821 ]
  - [   0.0065291833023313,  0.0018221896302465, -0.0047141206514068 ]
  - [   0.0031005146720916, -0.0037785599985795, -0.0047933371862442 ]
  - [   0.0125463611574114, -0.0405715148298538, -0.0036758641983493 ]
  - [  -0.0041574653790870, -0.0067140321496780, -0.0046325286089973 ]
  - [  -0.0004313189563571,  0.0026835309394394,  0.0005666581757142 ]
  - [  -0.0020759989054570, -0.0080088768871908, -0.0052241113017876 ]
  - [   0.0008007586182426,  0.0002196790893935,  0.0047188120632904 ]
  - [  -0.0018858680649653, -0.0000356865631909,  0.0092935005629013 ]
  - [  -0.0079227410439337,  0.0162111818552128,  0.0060439792324874 ]
  - [   0.0059240839379940,  0.0032143087663140,  0.0000779734845300 ]
  - [   0.0008360600299413,  0.0002280564216408,  0.0048656607749719 ]
  - [   0.0064103645720902, -0.0013452612477551,  0.0137469040814826 ]
  - [  -0.0051074354165182, -0.0051413044673195,  0.0089875085377570 ]
- atom:   14
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0017052973299415,  0.0045875411088632, -0.0084341781500448 ]
  - [   0.0057904782859213,  0.0002908692244379,  0.0003259603664184 ]
  - [  -0.0012808729018963, -0.0004634389235239, -0.0099766161974060 ]
  - [   0.0034198052441085, -0.0038492733641757, -0.0084189228608917 ]
  - [   0.0548135742315431,  0.0319361999183490,  0.0660037257527639 ]
  - [  -0.0731500404953162,  0.0370999105586188,  0.0663045166439078 ]
  - [  -0.0075153894939826, -0.0041372517808549, -0.0043864672289594 ]
  - [   0.0032455099565128,  0.0045063360559057,  0.0003566470091301 ]
  - [  -0.0042007642192855, -0.0821503895510442,  0.0661999384322612 ]
  - [   0.0022656837437650, -0.0015906896624849, -0.0048457118886547 ]
  - [   0.0021246844126398, -0.0032830566301349, -0.0047172734519990 ]
  - [  -0.0012248417338258, -0.0008345883711588, -0.0007075298932604 ]
  - [  -0.0003983055336665,  0.0028227680083600, -0.0047243633443733 ]
  - [   0.0173367815008645,  0.0097181737610996, -0.3621530930746591 ]
  - [  -0.0033165435509480,  0.0020385345667760, -0.0057937437615561 ]
  - [   0.0008458704801613,  0.0004476409750103, -0.0007474895413515 ]
  - [  -0.0017604118605919,  0.0037315439854875, -0.0048898964272205 ]
  - [  -0.0001736665904968, -0.0038189904067079, -0.0055973760910298 ]
  - [  -0.0048993527365532,  0.0130608475350597,  0.0180633686640546 ]
  - [  -0.0040961738897577,  0.0108044906745916,  0.0178912322447746 ]
  - [   0.0029062663182184,  0.0015557791374773,  0.0063067694159010 ]
  - [   0.0087851476359710, -0.0107514773818299,  0.0179852161791803 ]
  - [   0.0073805258431754,  0.0042551202252047,  0.1108241764124139 ]
  - [  -0.0078618645452090, -0.0003119288900158,  0.0153440778520775 ]
  - [  -0.0002951315042138, -0.0002481534911655,  0.0065773048076925 ]
  - [   0.0074006421287842, -0.0088592300972283,  0.0180789923267408 ]
  - [  -0.0044363133959804, -0.0065572871849168,  0.0151307358040898 ]
- atom:   14
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0017185573534838,  0.0087671815197661,  0.0081109773152798 ]
  - [   0.0066391010774152, -0.0066115181575140, -0.0006553380886397 ]
  - [  -0.0113297686997768, -0.0062885830434645,  0.0096015879323755 ]
  - [   0.0087563248610503, -0.0029718349298992,  0.0081091824315197 ]
  - [  -0.0809744520823933, -0.0464514210052789, -0.0760885429907817 ]
  - [   0.0893556103118732, -0.0278767223249955, -0.0760456082552865 ]
  - [  -0.0056285978283516, -0.0030530339599558,  0.0043888437778826 ]
  - [  -0.0023668319613954,  0.0087215727588894, -0.0006538057562896 ]
  - [   0.0207320412938963,  0.0909766316713720, -0.0760338956805890 ]
  - [  -0.0037579146490019,  0.0025921163387512, -0.0034772556644080 ]
  - [  -0.0023831165935307,  0.0020150727285994, -0.0033552415162530 ]
  - [   0.0022970489318866,  0.0011909294961342, -0.0084282870657634 ]
  - [   0.0002190034052561, -0.0045412943346161, -0.0033510023710026 ]
  - [  -0.0211545127377032, -0.0122756027423627,  0.3997067344641233 ]
  - [   0.0017321800484528, -0.0008635774950018, -0.0035023537993656 ]
  - [   0.0005198078407783,  0.0002023271642249, -0.0085385806514623 ]
  - [   0.0006394728654086, -0.0028853033587920, -0.0035122435783658 ]
  - [  -0.0001392784363331,  0.0020008903932525, -0.0033244049476364 ]
  - [   0.0030705562978525, -0.0132043884692672, -0.0090758964398584 ]
  - [   0.0047171449788261, -0.0138102817179115, -0.0092593301524487 ]
  - [  -0.0012649855073949, -0.0008660482515789,  0.0030300999039106 ]
  - [  -0.0100473265698234,  0.0092685096920360, -0.0092042088136972 ]
  - [  -0.0053153740690912, -0.0031237836683778, -0.1204482296882463 ]
  - [   0.0070164736358715,  0.0016681030450372, -0.0060206184459545 ]
  - [   0.0017695411791692,  0.0009240981452968,  0.0033334166687490 ]
  - [  -0.0095195887572775,  0.0111847234287419, -0.0091001456700777 ]
  - [   0.0046988838108523,  0.0053112370769142, -0.0062058529177142 ]
- atom:   15
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0016992070096228,  0.0103790805287736, -0.0005304984062556 ]
  - [   0.0071373984606064,  0.0050070149322922, -0.0059374402834385 ]
  - [  -0.0030629580727445, -0.0018148930844704, -0.0024147463161004 ]
  - [   0.1048190545253584, -0.0451098703785022, -0.0656934134917214 ]
  - [  -0.0071183513553712, -0.0077877444738914, -0.0012906814033668 ]
  - [   0.0805872945843544,  0.0281785729769225,  0.0458564267174216 ]
  - [   0.0275058268963065, -0.0256738126824218,  0.0105567771126591 ]
  - [  -0.0031179047051750,  0.0015619216696985,  0.0027536331494790 ]
  - [   0.0054739005851279, -0.0022790090778993,  0.0047004566284268 ]
  - [   0.0045622231967921, -0.0000206245843779, -0.0049455880688839 ]
  - [   0.0173124150999568,  0.0243601501912303, -0.0007121808616205 ]
  - [   0.0012926011920463, -0.0160879657406899, -0.0058354818017939 ]
  - [   0.0480530445946575,  0.0103669370686681, -0.0075874408383904 ]
  - [   0.0233860184934870,  0.0057878074285685, -0.0070606922350827 ]
  - [  -0.3147068539256234,  0.0187839932349486, -0.0065319779298292 ]
  - [   0.0011562465967736,  0.0154324246171960, -0.0017485715455815 ]
  - [   0.0048999274123957,  0.0003805894571037, -0.0029051719209441 ]
  - [   0.0025096729630881, -0.0178138425448257, -0.0069861277955343 ]
  - [   0.0008922237167339, -0.0005615750524766,  0.0037058994458655 ]
  - [  -0.0018035377345690,  0.0086672850201127,  0.0175348436463678 ]
  - [  -0.0014398493190145, -0.0092479248401630, -0.0036409350724447 ]
  - [   0.0056275897179962,  0.0051361719631833, -0.0086816794859949 ]
  - [   0.0105404610209984, -0.0009843176310126,  0.0114757431244335 ]
  - [  -0.0167119125194237, -0.0003828303763075,  0.0125996356959225 ]
  - [  -0.0015404540912715, -0.0013228471622594,  0.0088296567845700 ]
  - [   0.0010133147403490, -0.0004691793769434,  0.0069736244275158 ]
  - [   0.0010334009165418, -0.0044855120824568,  0.0075159307243213 ]
- atom:   15
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0016822442643822,  0.0032173931107997,  0.0001032079029542 ]
  - [   0.0051535815198030, -0.0114302684774602,  0.0053614068509220 ]
  - [  -0.0093727982778129, -0.0051385310824170,  0.0019435759085653 ]
  - [  -0.0761421201979865,  0.0269072574528020,  0.0498248851038072 ]
  - [  -0.0056856637162496,  0.0000970680793916,  0.0000140531773547 ]
  - [  -0.1030862349443746, -0.0219859967007057, -0.0652640351769553 ]
  - [  -0.0381306329759233,  0.0179660586426304, -0.0106839046327037 ]
  - [   0.0040049599095767,  0.0122036674910899, -0.0030787843486324 ]
  - [   0.0069257796871147, -0.0046068241426343, -0.0052077146821800 ]
  - [  -0.0061053369338273,  0.0008220338419314, -0.0046680152881074 ]
  - [  -0.0174588244550177, -0.0281270596213557, -0.0074490268903189 ]
  - [   0.0003718843714826,  0.0168899761966830, -0.0034666981408094 ]
  - [  -0.0421441147406896, -0.0103408067382608, -0.0006915077559636 ]
  - [  -0.0231918410870540, -0.0047872364186734, -0.0018028317725237 ]
  - [   0.3136368011510464,  0.0025860920735023,  0.0320326093859237 ]
  - [   0.0002417560129159, -0.0153598420437878, -0.0077530134042817 ]
  - [  -0.0057954125435027,  0.0011231092295267, -0.0064916232748105 ]
  - [  -0.0032005490027475,  0.0163065430938188, -0.0019493758293145 ]
  - [  -0.0025308849890713,  0.0014719604459937,  0.0058360195168808 ]
  - [   0.0014172774515142, -0.0110696995308696, -0.0091163715105156 ]
  - [   0.0030278523101853,  0.0098528553426331,  0.0132450277733392 ]
  - [  -0.0050376401324790, -0.0065948966740957,  0.0171189193703710 ]
  - [  -0.0098969633010676,  0.0020227090796001, -0.0032556232975992 ]
  - [   0.0155542863240357,  0.0019755802009825, -0.0001966186684277 ]
  - [   0.0028833224532730,  0.0016432134509783,  0.0009158305181988 ]
  - [  -0.0024211148377814,  0.0014476570887074,  0.0028820310025566 ]
  - [  -0.0013351247909804,  0.0029079866091894,  0.0017975781622700 ]
- atom:   15
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0026918019344308,  0.0045879647909824,  0.0000064754180133 ]
  - [   0.0126333692811891,  0.0014849237055926,  0.0053655579816154 ]
  - [  -0.0090567944223325, -0.0094857041042589, -0.0030898654240366 ]
  - [  -0.0612929671728669,  0.0526755268831440,  0.0498915305287439 ]
  - [  -0.0039977183648483, -0.0001172173082266,  0.0000987419603965 ]
  - [  -0.0343705707513515,  0.0237150104592548, -0.0107099330009938 ]
  - [  -0.0329598328712015,  0.1003576342979343, -0.0652964138130574 ]
  - [   0.0001084877582775,  0.0103276606538522,  0.0019636426455609 ]
  - [   0.0074470008928091, -0.0037947332566473, -0.0051965925754878 ]
  - [  -0.0036437895753218,  0.0050752528415455, -0.0046518632481284 ]
  - [   0.0131809064354208,  0.0074599113180623, -0.0076681183636569 ]
  - [  -0.0119700236905195,  0.0413713476809472, -0.0007417660151162 ]
  - [  -0.0145893605444533, -0.0087421893004374, -0.0033885851363564 ]
  - [  -0.0154546418937888, -0.0055465649751456, -0.0020770655613552 ]
  - [   0.1545123130138573, -0.2724842354553594,  0.0320370075793452 ]
  - [   0.0156989437347572,  0.0289946303797946, -0.0074956101390730 ]
  - [  -0.0036976346331729,  0.0047934705434526, -0.0064549233247516 ]
  - [  -0.0076537046434612,  0.0224223206078661, -0.0016055233943090 ]
  - [  -0.0024219066984632,  0.0016545603653460,  0.0058220252413827 ]
  - [  -0.0002363661441557, -0.0034247474118005,  0.0007858374380106 ]
  - [   0.0033888727216202,  0.0074000015066577,  0.0171790755310971 ]
  - [  -0.0072847492934596, -0.0075759353703078,  0.0131553854375463 ]
  - [  -0.0029800943354039, -0.0004641016775830,  0.0019161707383774 ]
  - [   0.0061331635322399, -0.0140711091811705, -0.0002150877222296 ]
  - [   0.0103791813964287,  0.0040799452748658, -0.0090711545185002 ]
  - [  -0.0022651457585839,  0.0017446871199529,  0.0028617671179155 ]
  - [  -0.0069151360387845,  0.0075616896116859, -0.0034207153809524 ]
- atom:   15
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0034558543403981,  0.0097725166923763, -0.0013652979844019 ]
  - [  -0.0006378494418261, -0.0084857949613613, -0.0059218280220890 ]
  - [  -0.0034031163191862,  0.0019809016888710,  0.0027375714699864 ]
  - [   0.0913605429589987, -0.0679571941934634, -0.0655003932676427 ]
  - [  -0.0085119781753732, -0.0066082894530204, -0.0005550497691989 ]
  - [   0.0362396413282043, -0.0113000009905582,  0.0105458379386320 ]
  - [   0.0154262441897919, -0.0835780867780225,  0.0456343165017997 ]
  - [   0.0004184970436814,  0.0031844153041598, -0.0023910775903090 ]
  - [   0.0047038638630993, -0.0037277194538913,  0.0047108089398989 ]
  - [   0.0023822182026424, -0.0038426648333120, -0.0050218431632023 ]
  - [  -0.0130630293697337, -0.0086826342605234, -0.0017270628367720 ]
  - [   0.0152502653568242, -0.0471542328657741, -0.0077645176902179 ]
  - [   0.0144301484153417,  0.0070402114818680, -0.0056948928259347 ]
  - [   0.0169373106565577,  0.0066442972497864, -0.0069851041238433 ]
  - [  -0.1734879202767947,  0.2633038497830494, -0.0065552266053802 ]
  - [  -0.0125657350071831, -0.0272844932838898, -0.0008494752108124 ]
  - [   0.0023580973853223, -0.0041201597347035, -0.0029007889267561 ]
  - [   0.0066303736229247, -0.0232603467713269, -0.0066641053904870 ]
  - [   0.0009703160162298, -0.0003726273007421,  0.0037483358009065 ]
  - [   0.0002695174374540,  0.0018926990730971,  0.0087062693078999 ]
  - [  -0.0014251012316432, -0.0076168464926152, -0.0085631880988573 ]
  - [   0.0070756567081811,  0.0057270216416314, -0.0037158087647718 ]
  - [   0.0044642548264527,  0.0011633481822804,  0.0076091263633700 ]
  - [  -0.0079392672324721,  0.0149830297987523,  0.0125956961840222 ]
  - [  -0.0082758644878369, -0.0028796652998656,  0.0175932484658035 ]
  - [   0.0010924146007460, -0.0003620811819979,  0.0070098564198867 ]
  - [   0.0058446445891987, -0.0084594530408046,  0.0112845928784706 ]
- atom:   15
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0017305564441691,  0.0045692098703654, -0.0084553738757010 ]
  - [   0.0012001615081989, -0.0005665221517245, -0.0099815910304206 ]
  - [  -0.0058686713999606,  0.0003581760189885,  0.0003335082911807 ]
  - [  -0.0550245624901703,  0.0318438749026750,  0.0661058147890544 ]
  - [  -0.0034928933244949, -0.0037141681973546, -0.0084522788271554 ]
  - [   0.0734648065632764,  0.0370671585357551,  0.0662393205277008 ]
  - [   0.0041411233180013, -0.0820211539447036,  0.0661637904256995 ]
  - [  -0.0028927982589713,  0.0045243773052648,  0.0003492125033665 ]
  - [   0.0074217190805694, -0.0043440193499395, -0.0043833051234843 ]
  - [   0.0013192145376735, -0.0006915610151286, -0.0007990725553834 ]
  - [  -0.0022232828388000, -0.0032438020465242, -0.0047217800762130 ]
  - [  -0.0022260154709566, -0.0016245702809627, -0.0048270441665241 ]
  - [   0.0001506980233956,  0.0027366720699669, -0.0047628898818251 ]
  - [   0.0033710841913008,  0.0018464490523618, -0.0057529890058410 ]
  - [  -0.0171287260999622,  0.0100244611443455, -0.3619310185926622 ]
  - [   0.0018145102190872,  0.0034846441610669, -0.0048217904173299 ]
  - [  -0.0007684164629434,  0.0006158013548900, -0.0009020424324006 ]
  - [  -0.0001184828608240, -0.0037727951761280, -0.0056228233863655 ]
  - [  -0.0028275063209796,  0.0017173785204763,  0.0063603354143715 ]
  - [   0.0039650844878131,  0.0107506774133694,  0.0178522709881926 ]
  - [   0.0050378345775787,  0.0128535940712865,  0.0180412901172856 ]
  - [  -0.0088338036509573, -0.0107763949573040,  0.0179649924478079 ]
  - [   0.0078805001005306, -0.0004620769125264,  0.0152511531675460 ]
  - [  -0.0073305350303509,  0.0043991730615543,  0.1109903745891516 ]
  - [  -0.0072841510795115, -0.0090003958782961,  0.0179270991197748 ]
  - [   0.0003594210807091, -0.0000244435715105,  0.0067088527062532 ]
  - [   0.0041631311565791, -0.0065497440002635,  0.0151259842839209 ]
- atom:   15
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0017243048010382,  0.0087650585246604,  0.0081110041349946 ]
  - [   0.0112521026554135, -0.0063618919656901,  0.0096027237119543 ]
  - [  -0.0067187163722588, -0.0065513217688926, -0.0006568626772948 ]
  - [   0.0808482776339976, -0.0465756404526134, -0.0760705012814334 ]
  - [  -0.0088432849260646, -0.0028179694790165,  0.0081097223929015 ]
  - [  -0.0890246680003044, -0.0278615314911368, -0.0760144383864725 ]
  - [  -0.0208248432485706,  0.0911271069928331, -0.0760052026144192 ]
  - [   0.0026902047984026,  0.0087287546679913, -0.0006549547273863 ]
  - [   0.0055121841291616, -0.0032411100567643,  0.0043823287304540 ]
  - [  -0.0022090370591442,  0.0013607369479873, -0.0084604803238051 ]
  - [   0.0022512811393770,  0.0019991245302361, -0.0033516774691115 ]
  - [   0.0038614603496881,  0.0023939355864182, -0.0034481191093163 ]
  - [  -0.0003352691920116, -0.0045453217975801, -0.0033539426965375 ]
  - [  -0.0016930527711654, -0.0010349967257321, -0.0034567513581827 ]
  - [   0.0212208609344242, -0.0121021107279087,  0.3996788047238871 ]
  - [  -0.0005566874434072, -0.0030865943581268, -0.0034134548636795 ]
  - [  -0.0004368415486272,  0.0004276513370664, -0.0086368408831614 ]
  - [  -0.0001279173446495,  0.0020321553382537, -0.0033386158640688 ]
  - [   0.0013500710841451, -0.0006945315274505,  0.0030555375434671 ]
  - [  -0.0048609538734771, -0.0138201852255654, -0.0092872422292981 ]
  - [  -0.0029531338569490, -0.0133995845593023, -0.0091303644129634 ]
  - [   0.0099347121913395,  0.0092522452179197, -0.0092270969507836 ]
  - [  -0.0069540388786002,  0.0014897575696006, -0.0060761259508511 ]
  - [   0.0053786093427601, -0.0029456061147473, -0.1203606271806132 ]
  - [   0.0095908911695690,  0.0109897885543099, -0.0092228554459573 ]
  - [  -0.0016796693561377,  0.0011458699324431,  0.0034277623082354 ]
  - [  -0.0049482367558727,  0.0053262110508072, -0.0062017291205583 ]
- atom:   16
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0038565392021706,  0.0122575884041576, -0.0030880020681742 ]
  - [   0.0380996569068958,  0.0179318439430640, -0.0106915043474046 ]
  - [  -0.0071126704994410, -0.0044232886980497, -0.0052146314743670 ]
  - [   0.0092668421366133, -0.0052364653020596,  0.0019263032224156 ]
  - [  -0.0052362819336628, -0.0113486205097730,  0.0053487233001826 ]
  - [   0.0018273263359036,  0.0031913083771457,  0.0000861343125972 ]
  - [   0.0761169748032778,  0.0269700913080035,  0.0498597105889968 ]
  - [   0.1034219810628576, -0.0219794772769341, -0.0653259378212935 ]
  - [   0.0055339728780992, -0.0001772415034198,  0.0000063708241875 ]
  - [  -0.0002084985216510, -0.0151369893484337, -0.0078115477022775 ]
  - [   0.0030297731717178,  0.0162261919460106, -0.0019752439282324 ]
  - [   0.0058991479749850,  0.0009120477088797, -0.0064122596381603 ]
  - [   0.0172187458739171, -0.0280317600919321, -0.0074626803531986 ]
  - [   0.0062348586216721,  0.0006922731650309, -0.0046168369169606 ]
  - [  -0.0002505542194141,  0.0170137982085353, -0.0034154404551267 ]
  - [  -0.3131739510446858,  0.0023745905075620,  0.0321082170279614 ]
  - [   0.0231505319236338, -0.0045689167303110, -0.0018582748620255 ]
  - [   0.0417828062086205, -0.0102995432375462, -0.0006457299933647 ]
  - [  -0.0028675076712465,  0.0018537518811724,  0.0009766823130877 ]
  - [   0.0011681059870159,  0.0028125323703065,  0.0018382897505978 ]
  - [   0.0025017962881274,  0.0012422266659112,  0.0028140989691521 ]
  - [  -0.0016219388015656, -0.0110768649009279, -0.0091365534081836 ]
  - [   0.0026148813603336,  0.0013451111239629,  0.0057972933876573 ]
  - [  -0.0029181603752663,  0.0100751492706214,  0.0132859122571788 ]
  - [  -0.0153155571584986,  0.0017386078686974, -0.0002876990328452 ]
  - [   0.0099050028455336,  0.0022557772141695, -0.0031933326070266 ]
  - [   0.0047892550483979, -0.0066137223638436,  0.0170879386546265 ]
- atom:   16
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0031937913286422,  0.0016202563507900,  0.0027392259649339 ]
  - [  -0.0274937713419225, -0.0256835474180422,  0.0105531529119415 ]
  - [  -0.0056795987437621, -0.0020654938339864,  0.0047111800535044 ]
  - [   0.0029615531662586, -0.0019111379498189, -0.0023900077818501 ]
  - [  -0.0072194326023558,  0.0051156733311975, -0.0059227511379422 ]
  - [  -0.0015899362837861,  0.0103481929256417, -0.0005563795711860 ]
  - [  -0.1046698752734900, -0.0449222485029670, -0.0654956823681649 ]
  - [  -0.0801133292670359,  0.0280884884450993,  0.0456272392682165 ]
  - [   0.0069888577513544, -0.0080824617807668, -0.0013643314990100 ]
  - [  -0.0009841666670435,  0.0156743219813096, -0.0018564874848920 ]
  - [  -0.0027192687344792, -0.0179823677177448, -0.0068912102543671 ]
  - [  -0.0047884920883740,  0.0000303416847711, -0.0028370051623782 ]
  - [  -0.0173347486591280,  0.0245018439876157, -0.0007839506278698 ]
  - [  -0.0045280517844501, -0.0001231845114994, -0.0049918959518105 ]
  - [  -0.0011164035293221, -0.0159473716127086, -0.0058536149215545 ]
  - [   0.3147382958812504,  0.0186117196540109, -0.0064657147920962 ]
  - [  -0.0234949709668902,  0.0059446259346399, -0.0068499702022657 ]
  - [  -0.0484745086946258,  0.0104047474312755, -0.0076409955625513 ]
  - [   0.0015019836301912, -0.0011594506874911,  0.0088326177049407 ]
  - [  -0.0012288318597383, -0.0044353660671970,  0.0075093573140862 ]
  - [  -0.0008990240099804, -0.0007505400110787,  0.0069466558652485 ]
  - [   0.0016523771563944,  0.0085851601517748,  0.0175285669320673 ]
  - [  -0.0008139904335415, -0.0006359514872631,  0.0037183525522514 ]
  - [   0.0014183920440641, -0.0089249480932815, -0.0035618066395920 ]
  - [   0.0168758939195095, -0.0005998739574192,  0.0125110713529685 ]
  - [  -0.0102901439806181, -0.0007767565339226,  0.0114689232093998 ]
  - [  -0.0058925999571213,  0.0050753282870615, -0.0086845391720281 ]
- atom:   16
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0031137427608291,  0.0053549448795706,  0.0049975815668837 ]
  - [  -0.0002901266110197,  0.0727410351572827, -0.0508939166211264 ]
  - [  -0.0066855882180879, -0.0020912915558222, -0.0000101876074783 ]
  - [   0.0058536901684470, -0.0081227451221243, -0.0051772189474004 ]
  - [  -0.0134750648321411,  0.0101728689799346, -0.0011153890526630 ]
  - [   0.0012965535414023,  0.0075369798052336,  0.0002011846488779 ]
  - [  -0.0200243480020990,  0.0213486886052147, -0.0001020955420610 ]
  - [  -0.0494995591352618,  0.0475134150513112,  0.0382113726361683 ]
  - [   0.0043827850562715, -0.0044015207533727, -0.0004880431635317 ]
  - [  -0.0167426854221971,  0.0466462890673415, -0.0042465441114041 ]
  - [   0.0046101070314582,  0.0047517549953000, -0.0046334270941904 ]
  - [  -0.0015699139958757,  0.0043170493911432, -0.0048722577900419 ]
  - [  -0.0291356119575447,  0.0309221375823505, -0.0035113416400948 ]
  - [  -0.0013703633694803,  0.0045711716354447, -0.0046884746464428 ]
  - [   0.0117935335504443,  0.0277722340398605, -0.0025484037031902 ]
  - [   0.1418369613929391, -0.2637523093900370,  0.0075877443555589 ]
  - [  -0.0076669826576933,  0.0001554804112911, -0.0048486777789024 ]
  - [  -0.0312674279422730,  0.0011880709487671, -0.0070063845964953 ]
  - [  -0.0079401473444163,  0.0024795451540872, -0.0050900939104602 ]
  - [   0.0055077121401360,  0.0035042146266763,  0.0000016833342877 ]
  - [   0.0007601941109075,  0.0003933204582077,  0.0049030380943245 ]
  - [   0.0016563903458052,  0.0063380987052099,  0.0136074575202067 ]
  - [   0.0007393224825972,  0.0004373654397628,  0.0046812411969077 ]
  - [  -0.0007909090896889, -0.0013870601224348,  0.0094946231012563 ]
  - [   0.0100644472685632, -0.0152358619608804,  0.0060083548166798 ]
  - [  -0.0069436086622041, -0.0015274432673032,  0.0091718460382466 ]
  - [   0.0017868973901823, -0.0016264327620152,  0.0003663288960846 ]
- atom:   16
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0042584896923932,  0.0088569471301658, -0.0051892655779903 ]
  - [   0.0167186256243884, -0.0668254981073636,  0.0382452999147963 ]
  - [  -0.0054384047868925, -0.0043733792902397,  0.0000039118812767 ]
  - [   0.0065098262960208,  0.0000026272968288,  0.0050235776262457 ]
  - [   0.0018333201214294, -0.0163222939112756, -0.0011287499307072 ]
  - [  -0.0014657780521707,  0.0056798041458541, -0.0004856753852760 ]
  - [   0.0083565536267600, -0.0276949550312140, -0.0001108736269475 ]
  - [   0.0629518478429989, -0.0368905423432974, -0.0509047148666696 ]
  - [   0.0074060892058905, -0.0029466121547108,  0.0001833341601888 ]
  - [   0.0125181953352454, -0.0406420523656050, -0.0036406563308034 ]
  - [  -0.0040876265779891, -0.0067505471623159, -0.0046588388622777 ]
  - [   0.0031289661910532, -0.0037961924822820, -0.0048249478588115 ]
  - [   0.0319925016457524, -0.0378910622922733, -0.0042241454737206 ]
  - [   0.0033489700838405, -0.0035462315390956, -0.0047324551368668 ]
  - [  -0.0146000522773769, -0.0274613653914446, -0.0072254092671795 ]
  - [  -0.1577536806501060,  0.2542722552388631,  0.0075850271265248 ]
  - [   0.0065450664691188,  0.0018361326809445, -0.0047191759737375 ]
  - [   0.0297459622187245, -0.0035321405748365, -0.0022715110087255 ]
  - [   0.0063858323549662, -0.0014232316510770,  0.0137125764141966 ]
  - [  -0.0050374677681244, -0.0051780496843185,  0.0090127672536234 ]
  - [   0.0008662553958202,  0.0002067309427654,  0.0048976159047719 ]
  - [  -0.0020908969704488, -0.0080088838222931, -0.0052239800112282 ]
  - [   0.0007798497384131,  0.0002832965942417,  0.0047182374293949 ]
  - [  -0.0004237964846560,  0.0027440747947667,  0.0005948194885545 ]
  - [  -0.0079339788053308,  0.0161718507602768,  0.0060114634225468 ]
  - [   0.0059390262590893,  0.0032282111704978,  0.0000838848707667 ]
  - [  -0.0019367163440232,  0.0000011070484380,  0.0092678838180544 ]
- atom:   16
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0030910198480945,  0.0045355904209489,  0.0003562385687386 ]
  - [  -0.0041351342307186, -0.0819950398888157,  0.0662072932000191 ]
  - [  -0.0075599867272058, -0.0041048144093343, -0.0043863798982008 ]
  - [   0.0057749727144598,  0.0002649218369667,  0.0003274612494218 ]
  - [  -0.0012743260445347, -0.0004085726263222, -0.0099773126553140 ]
  - [  -0.0015663005251245,  0.0045672033002143, -0.0084331482070445 ]
  - [   0.0548389291805054,  0.0318563558407883,  0.0660030568384920 ]
  - [  -0.0731182396863947,  0.0370928182133438,  0.0662983670300740 ]
  - [   0.0033665028286333, -0.0039774762579770, -0.0084181971579730 ]
  - [  -0.0017794116319301,  0.0036463664372183, -0.0048488103791095 ]
  - [  -0.0001106789626803, -0.0038649489075951, -0.0056202618764046 ]
  - [   0.0008727536028141,  0.0004323268915607, -0.0007793165164109 ]
  - [   0.0021105970617131, -0.0032931159472919, -0.0047187716748403 ]
  - [  -0.0012480251120759, -0.0007636571351483, -0.0007059941061215 ]
  - [   0.0022718201309918, -0.0015334767336544, -0.0048728812374203 ]
  - [   0.0173326484714560,  0.0096701694014076, -0.3621576587938725 ]
  - [  -0.0032997910556068,  0.0020550458369670, -0.0057980744387455 ]
  - [  -0.0004433061218259,  0.0028637356106566, -0.0046913775079788 ]
  - [   0.0073759620428484, -0.0089385179543084,  0.0180499814636828 ]
  - [  -0.0043691698269361, -0.0065983345137265,  0.0151587160860293 ]
  - [  -0.0002645979870556, -0.0002687777328074,  0.0066115050998067 ]
  - [  -0.0041193061854537,  0.0108090473309449,  0.0178968351315090 ]
  - [   0.0028857472897802,  0.0016209709419648,  0.0063079125485109 ]
  - [  -0.0048850867469260,  0.0131264449180652,  0.0180963901792817 ]
  - [   0.0073674304270378,  0.0042138116777951,  0.1107800366125397 ]
  - [  -0.0078521892638893, -0.0002955040283227,  0.0153520760477971 ]
  - [   0.0087371665100236, -0.0107125725235383,  0.0179623143935336 ]
- atom:   16
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0025220733021514,  0.0087527277998948, -0.0006543961292337 ]
  - [   0.0207997750080783,  0.0911350944296706, -0.0760398059733495 ]
  - [  -0.0056752567490611, -0.0030228317131067,  0.0043888557037539 ]
  - [   0.0066247565383737, -0.0066354377558363, -0.0006554925497377 ]
  - [  -0.0113218943544002, -0.0062402503731043,  0.0096005061077580 ]
  - [   0.0018569857554639,  0.0087426649310837,  0.0081090223197298 ]
  - [  -0.0809352729140223, -0.0465303448509032, -0.0760890455540213 ]
  - [   0.0893694308514805, -0.0278840924957307, -0.0760458669665416 ]
  - [   0.0087049318625744, -0.0030994630565834,  0.0081068975185839 ]
  - [   0.0006156754901902, -0.0029683383086645, -0.0034808700640875 ]
  - [  -0.0000708806707897,  0.0019601019451730, -0.0033506001793110 ]
  - [   0.0005516249122423,  0.0001817635212458, -0.0085714180296070 ]
  - [  -0.0024062077145233,  0.0020210773964077, -0.0033578875090024 ]
  - [   0.0022760406288071,  0.0012539956593554, -0.0084282360831661 ]
  - [  -0.0037450512256557,  0.0026624534797917, -0.0035084645152884 ]
  - [  -0.0211660440381058, -0.0123267692877513,  0.3997728003262750 ]
  - [   0.0017443257044537, -0.0008503795479232, -0.0035063325051777 ]
  - [   0.0001734624130432, -0.0045055864254532, -0.0033262854270862 ]
  - [  -0.0095439823367190,  0.0111052685825523, -0.0091346304745793 ]
  - [   0.0047678835216660,  0.0052723653564745, -0.0061821004802566 ]
  - [   0.0018007270379160,  0.0009037037547792,  0.0033636168557903 ]
  - [   0.0046964042763233, -0.0138069170904588, -0.0092595933671759 ]
  - [  -0.0012862656798848, -0.0008028471845032,  0.0030278550440028 ]
  - [   0.0030820878838247, -0.0131379479783818, -0.0090474916761187 ]
  - [  -0.0053257961101138, -0.0031670819047335, -0.1204814147834249 ]
  - [   0.0070302919464390,  0.0016819737917683, -0.0060178802028552 ]
  - [  -0.0100956787354492,  0.0093050973249370, -0.0092317414058729 ]
- atom:   17
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0032763146078734,  0.0015973501270452,  0.0027582036551094 ]
  - [   0.0055375965406132, -0.0021419323691191,  0.0047000775352391 ]
  - [   0.0274555592714018, -0.0256461033072064,  0.0105577758517343 ]
  - [   0.0071225287384472,  0.0049754527874621, -0.0059385956270606 ]
  - [  -0.0030579413811776, -0.0017677550496365, -0.0024120659902674 ]
  - [   0.0018397001227156,  0.0103529680460071, -0.0005249243040223 ]
  - [  -0.0070737039024731, -0.0078579618130264, -0.0012857249166492 ]
  - [   0.0805960399832614,  0.0281819744281244,  0.0458686593109268 ]
  - [   0.1047698791448134, -0.0452388114392451, -0.0656997560511687 ]
  - [   0.0048595706272190,  0.0003180868773981, -0.0028746471170851 ]
  - [   0.0025853347271955, -0.0178382179380082, -0.0070163157408581 ]
  - [   0.0011923647126320,  0.0154168018148738, -0.0017750007491611 ]
  - [   0.0173062727797006,  0.0243608197125572, -0.0007139234077996 ]
  - [   0.0012709797894749, -0.0160384949690086, -0.0058300684310489 ]
  - [   0.0045516205404971,  0.0000323998164644, -0.0049787286509624 ]
  - [   0.0233874654678902,  0.0057447572480011, -0.0070037578887651 ]
  - [  -0.3146626063763416,  0.0187931831002040, -0.0065441771821641 ]
  - [   0.0480053107634213,  0.0104047642323740, -0.0075686865844673 ]
  - [   0.0009906931963671, -0.0005414509541525,  0.0069315110408584 ]
  - [   0.0010996608492586, -0.0045206459101868,  0.0075390504505504 ]
  - [  -0.0015131701215595, -0.0013449775153808,  0.0088569844667359 ]
  - [  -0.0018201701036759,  0.0086717105163595,  0.0175299371983485 ]
  - [  -0.0014635938394539, -0.0091868533739854, -0.0036488095613230 ]
  - [   0.0008956394513336, -0.0004998142930785,  0.0037312585264464 ]
  - [   0.0105332490937829, -0.0010269618254050,  0.0114503354477693 ]
  - [  -0.0167027125694702, -0.0003696641261811,  0.0126038873224696 ]
  - [   0.0055707471019999,  0.0051693761767494, -0.0087124986033852 ]
- atom:   17
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0038496572169679,  0.0122356162195275, -0.0030786767086502 ]
  - [   0.0069959666258032, -0.0044549645649482, -0.0052072575068792 ]
  - [  -0.0381767502865543,  0.0179964796881484, -0.0106834143615347 ]
  - [   0.0051390955821257, -0.0114576306561859,  0.0053618799734008 ]
  - [  -0.0093637754868636, -0.0050895797689475,  0.0019442017521674 ]
  - [  -0.0015438415785609,  0.0031926064093339,  0.0001035990115954 ]
  - [  -0.0056503378895093,  0.0000178318474506,  0.0000137192008453 ]
  - [  -0.1030707863861380, -0.0219932138693369, -0.0652642849155486 ]
  - [  -0.0761963812973356,  0.0267799141018900,  0.0498252610211931 ]
  - [  -0.0058230038264476,  0.0010459679621941, -0.0064560542501517 ]
  - [  -0.0031303641066117,  0.0162660988077135, -0.0019735720876361 ]
  - [   0.0002708242661191, -0.0153781955110983, -0.0077875120069515 ]
  - [  -0.0174764119750259, -0.0281200731347483, -0.0074505026141751 ]
  - [   0.0003498874571149,  0.0169476939951114, -0.0034649798709251 ]
  - [  -0.0060982768572404,  0.0008840851152193, -0.0046975830239671 ]
  - [  -0.0231954014986059, -0.0048298017741635, -0.0017694784542868 ]
  - [   0.3136476116670618,  0.0026010008445668,  0.0320265518691535 ]
  - [  -0.0421865396227153, -0.0103015236741066, -0.0006661618990393 ]
  - [  -0.0024455347320173,  0.0013720104953245,  0.0028478415875207 ]
  - [  -0.0012663653679172,  0.0028706387674745,  0.0018238220467442 ]
  - [   0.0029154282362641,  0.0016216102225559,  0.0009474218055935 ]
  - [   0.0014007593754398, -0.0110694347383166, -0.0091164727775351 ]
  - [   0.0030090926352818,  0.0099172676685046,  0.0132455034748390 ]
  - [  -0.0025219191727318,  0.0015344751065453,  0.0058651639260839 ]
  - [  -0.0099083108167131,  0.0019811317023513, -0.0032889161623885 ]
  - [   0.0155658095916686,  0.0019902719569402, -0.0001919732169394 ]
  - [  -0.0050901317528592, -0.0065602832189997,  0.0170918741874718 ]
- atom:   17
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0000484778560793,  0.0103594556263332,  0.0019633444546767 ]
  - [   0.0075142064974215, -0.0036412614944946, -0.0051966996960083 ]
  - [  -0.0330034520670237,  0.1003889821635033, -0.0652959424772165 ]
  - [   0.0126190764355190,  0.0014590117080446,  0.0053656846218389 ]
  - [  -0.0090500280453485, -0.0094367185856330, -0.0030896072920646 ]
  - [  -0.0025529828289657,  0.0045634070086622,  0.0000068737315810 ]
  - [  -0.0039613549813117, -0.0001966550790267,  0.0000983419485172 ]
  - [  -0.0343528558138483,  0.0237081853777622, -0.0107105582976903 ]
  - [  -0.0613444886493774,  0.0525478892534950,  0.0498916555787735 ]
  - [  -0.0037225193797273,  0.0047180276632852, -0.0064204537346019 ]
  - [  -0.0075834658165146,  0.0223846110390692, -0.0016319373482230 ]
  - [   0.0157292145177285,  0.0289735420299548, -0.0075277049280387 ]
  - [   0.0131634768676156,  0.0074608639029611, -0.0076689431323279 ]
  - [  -0.0119904550373821,  0.0414350951973056, -0.0007408335506514 ]
  - [  -0.0036344744272432,  0.0051386001320384, -0.0046813591456803 ]
  - [  -0.0154646634416691, -0.0055888645917809, -0.0020453326054124 ]
  - [   0.1545271872797220, -0.2724725048765743,  0.0320310844151500 ]
  - [  -0.0146418299116300, -0.0087057141470385, -0.0033618546887216 ]
  - [  -0.0022907306970380,  0.0016685639220458,  0.0028275890625528 ]
  - [  -0.0068450391706687,  0.0075239603162232, -0.0033944606971708 ]
  - [   0.0104097833115383,  0.0040586880969228, -0.0090389946686935 ]
  - [  -0.0002534976190981, -0.0034234908220282,  0.0007871840148057 ]
  - [   0.0033679221132311,  0.0074633674468612,  0.0171782822997429 ]
  - [  -0.0024131242451553,  0.0017168537122452,  0.0058515252529547 ]
  - [  -0.0029895468681116, -0.0005067054014428,  0.0018850161905647 ]
  - [   0.0061495221020529, -0.0140573459941000, -0.0002099736616690 ]
  - [  -0.0073374022686363, -0.0075398436045939,  0.0131280743530121 ]
- atom:   17
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0002615082958993,  0.0032167257863684, -0.0023912038583826 ]
  - [   0.0047715289709420, -0.0035737417276545,  0.0047106936617199 ]
  - [   0.0153825159163047, -0.0835500951850926,  0.0456371492110141 ]
  - [  -0.0006527583157426, -0.0085103252993838, -0.0059226132928061 ]
  - [  -0.0033960930558527,  0.0020299516265317,  0.0027383356439778 ]
  - [   0.0035938123437037,  0.0097495557541239, -0.0013637674752397 ]
  - [  -0.0084774110782567, -0.0066865393290599, -0.0005532166068218 ]
  - [   0.0362565758877341, -0.0113039491249077,  0.0105460957103725 ]
  - [   0.0913106409677241, -0.0680845454376704, -0.0655033768615849 ]
  - [   0.0023301272021566, -0.0041917797006707, -0.0028665319736746 ]
  - [   0.0067039795568167, -0.0233017482683408, -0.0066903114702181 ]
  - [  -0.0125395315510537, -0.0273080908269232, -0.0008816682266346 ]
  - [  -0.0130819782040260, -0.0086822135752026, -0.0017289996596773 ]
  - [   0.0152318317656658, -0.0470973463654034, -0.0077654134267919 ]
  - [   0.0023880330058514, -0.0037765804643725, -0.0050506904009169 ]
  - [   0.0169296248573589,  0.0066024578131440, -0.0069536623608589 ]
  - [  -0.1734596950212524,  0.2633010018515590, -0.0065619770119286 ]
  - [   0.0143802218499825,  0.0070798184591502, -0.0056680587539931 ]
  - [   0.0010665086809167, -0.0004376853511439,  0.0069745120676810 ]
  - [   0.0059151721900684, -0.0084962285330915,  0.0113105929609863 ]
  - [  -0.0082477374740369, -0.0028995751141623,  0.0176266527785977 ]
  - [   0.0002512215517032,  0.0018952568869247,  0.0087069629278457 ]
  - [  -0.0014474074891714, -0.0075526986786682, -0.0085637921620845 ]
  - [   0.0009800278560759, -0.0003106159636369,  0.0037781874017496 ]
  - [   0.0044547306360628,  0.0011225666407612,  0.0075764899641916 ]
  - [  -0.0079276812170578,  0.0150009526265242,  0.0126023188803894 ]
  - [   0.0070222318714834,  0.0057654715002977, -0.0037427076669120 ]
- atom:   17
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [  -0.0030507735155736,  0.0045557540529276,  0.0003498900197974 ]
  - [   0.0074881888427670, -0.0041881500559999, -0.0043818760215685 ]
  - [   0.0040939776183326, -0.0819810705081675,  0.0661677229765814 ]
  - [   0.0011839950883122, -0.0005850517908590, -0.0099849279717775 ]
  - [  -0.0058620282119130,  0.0004081159738812,  0.0003346381639221 ]
  - [   0.0018689856137971,  0.0045532441070214, -0.0084524549815580 ]
  - [  -0.0034617880102141, -0.0037952223036525, -0.0084485882835967 ]
  - [   0.0734754060486671,  0.0370648463077908,  0.0662469973162348 ]
  - [  -0.0550804857336877,  0.0317207598103430,  0.0661149565813219 ]
  - [  -0.0008042655700698,  0.0005550188098214, -0.0008743714084356 ]
  - [  -0.0000310073926980, -0.0038359122147003, -0.0056385436759174 ]
  - [   0.0018316367836204,  0.0034578984464631, -0.0048503930878357 ]
  - [  -0.0022521433282654, -0.0032547712485935, -0.0047245520995507 ]
  - [  -0.0022437673495506, -0.0016007616931792, -0.0048250511958201 ]
  - [   0.0013182051102451, -0.0006151645911914, -0.0008340812163524 ]
  - [   0.0033762470689622,  0.0018118605431548, -0.0057111949881136 ]
  - [  -0.0170810769099462,  0.0099959229557896, -0.3620126742349065 ]
  - [   0.0001186265006242,  0.0028002758312148, -0.0047276744864905 ]
  - [   0.0003271995701746, -0.0000977909710991,  0.0066810232137613 ]
  - [   0.0042330380084714, -0.0065864323126161,  0.0151516676395436 ]
  - [  -0.0072488368636340, -0.0090237466596046,  0.0179720835837180 ]
  - [   0.0039558183209091,  0.0107509555365333,  0.0178641368552680 ]
  - [   0.0050048413381455,  0.0129195634242926,  0.0180484479776921 ]
  - [  -0.0028153152107006,  0.0017782331865030,  0.0063993095737284 ]
  - [   0.0078750701517229, -0.0005018281894100,  0.0152224951929455 ]
  - [  -0.0073245779179968,  0.0044250810020685,  0.1109654078928059 ]
  - [  -0.0088951700505015, -0.0107316274487320,  0.0179476066646028 ]
- atom:   17
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [   0.0025322233865440,  0.0087591408592207, -0.0006545533245204 ]
  - [   0.0055829995367973, -0.0030885003231488,  0.0043841234127426 ]
  - [  -0.0208713328979327,  0.0911662073990881, -0.0760103221829441 ]
  - [   0.0112367768622864, -0.0063879420336235,  0.0096032637512972 ]
  - [  -0.0067111317189221, -0.0065006156578713, -0.0006561326815852 ]
  - [  -0.0015847497818637,  0.0087404128582697,  0.0081105357343045 ]
  - [  -0.0088079785664411, -0.0028977346223937,  0.0081087423423317 ]
  - [  -0.0890147911305365, -0.0278710728171452, -0.0760194320198600 ]
  - [   0.0808014985392830, -0.0467075875737681, -0.0760741969815698 ]
  - [  -0.0004620724808893,  0.0003520843993279, -0.0086012953712707 ]
  - [  -0.0000553695119582,  0.0019892391560173, -0.0033627889554182 ]
  - [  -0.0005265490405410, -0.0031119821884058, -0.0034459867176589 ]
  - [   0.0022377245628464,  0.0020031161939321, -0.0033519778612600 ]
  - [   0.0038378341122060,  0.0024615806662516, -0.0034464281898672 ]
  - [  -0.0022004642982410,  0.0014228511531692, -0.0084885862985203 ]
  - [  -0.0016965239680113, -0.0010773997274988, -0.0034220588652063 ]
  - [   0.0212380881457479, -0.0120888141343097,  0.3996608035804601 ]
  - [  -0.0003930602350359, -0.0045082075245035, -0.0033257488331185 ]
  - [  -0.0017059563660840,  0.0010709728328033,  0.0033932443113954 ]
  - [  -0.0048785321090979,  0.0052857048293023, -0.0061758046440043 ]
  - [   0.0096221723406076,  0.0109640720392291, -0.0091861542466090 ]
  - [  -0.0048733151611233, -0.0138173001476816, -0.0092827445474593 ]
  - [  -0.0029787338602633, -0.0133326381271931, -0.0091272191837149 ]
  - [   0.0013592741685384, -0.0006324377125511,  0.0030853407044397 ]
  - [  -0.0069606989894678,  0.0014492796091056, -0.0061084828713392 ]
  - [   0.0053957336413719, -0.0029333328273615, -0.1203567008284296 ]
  - [   0.0098769348201802,  0.0092909034217390, -0.0092494392326149 ]
- atom:   18
  displacement:
    [   0.0500000000000000,  0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [   0.0284000631534336,  0.0062878443854496, -0.0001096182122112 ]
  - [   0.0033765237065073, -0.0054404824471723,  0.0050079177460063 ]
  - [  -0.0102049645830651, -0.0006690294374395, -0.0052021220481813 ]
  - [   0.0062796365538502, -0.0048654173332855,  0.0001861218178286 ]
  - [  -0.0060851138132618, -0.0014188379514643, -0.0004825397012446 ]
  - [   0.0014654826662434,  0.0065486146890989, -0.0000005922368985 ]
  - [   0.0629645185045721, -0.0359341547312041, -0.0508567542134953 ]
  - [   0.0154219720780197,  0.0062151808894741, -0.0011586920375242 ]
  - [   0.0663321511993247,  0.0189177346113253,  0.0381879084712537 ]
  - [   0.0166511721044680,  0.0264144028372314, -0.0071296284346411 ]
  - [   0.0046969765374630, -0.0008865075590439, -0.0047368142344850 ]
  - [   0.0180527785218144, -0.0240988394208076, -0.0024697980943195 ]
  - [   0.0046533570651468, -0.0010604812027897, -0.0046325911482707 ]
  - [   0.0038476332036065,  0.0066692535568990, -0.0047136880868797 ]
  - [   0.0018370908464788, -0.0061744466073180, -0.0047778141525724 ]
  - [   0.0487922494812781, -0.0089708844420443, -0.0042413848884620 ]
  - [   0.0413295280036638,  0.0097595474235180, -0.0036718041235702 ]
  - [  -0.2994972735328809,  0.0095063065871330,  0.0076985400031801 ]
  - [  -0.0024031767588189, -0.0007513852427689,  0.0005792966038778 ]
  - [  -0.0000161243600933, -0.0009017879658847,  0.0048220805346013 ]
  - [  -0.0007857950455934,  0.0014080446703051,  0.0094010104572879 ]
  - [  -0.0000525256288263, -0.0007991417882317,  0.0046192703372480 ]
  - [   0.0020539526556489,  0.0068130514598029,  0.0090825647642588 ]
  - [   0.0003474175527488, -0.0064412726214392,  0.0001600217789199 ]
  - [   0.0061204217100047,  0.0055961306487051, -0.0051264959371974 ]
  - [   0.0046107175263796, -0.0045447702837953,  0.0136785995856736 ]
  - [  -0.0181886693481128, -0.0011786727242535,  0.0058870054498170 ]
- atom:   18
  displacement:
    [  -0.0500000000000000, -0.0000000000000000,  0.0000000000000000 ]
  forces:
  - [  -0.0283889126806792,  0.0063033199266490, -0.0001104164397154 ]
  - [   0.0101272450406325, -0.0007991495570128, -0.0051794855022360 ]
  - [  -0.0034379254921282, -0.0053702343701328,  0.0050057913158887 ]
  - [   0.0060149464937895, -0.0015574951025976, -0.0004801471862420 ]
  - [  -0.0063804417732260, -0.0047306803730739,  0.0001732292496246 ]
  - [  -0.0011675033337404,  0.0065296427496425,  0.0000013887194993 ]
  - [  -0.0664152713970708,  0.0191544050147051,  0.0382273708323177 ]
  - [  -0.0151863353038337,  0.0062361442658767, -0.0011313325960953 ]
  - [  -0.0630936376802970, -0.0361323182114901, -0.0508828378385128 ]
  - [  -0.0180047855537509, -0.0238741118321723, -0.0024775779174035 ]
  - [  -0.0047890667010239, -0.0008083573629054, -0.0047405669680745 ]
  - [  -0.0165562400093257,  0.0262437322980736, -0.0071236175336281 ]
  - [  -0.0047729291536925, -0.0011095099197515, -0.0046505212061470 ]
  - [  -0.0017756788140660, -0.0063390742973702, -0.0046929616653578 ]
  - [  -0.0038156950386753,  0.0067986582644209, -0.0047962218612117 ]
  - [  -0.0412652772318240,  0.0095177863240988, -0.0035925439711127 ]
  - [  -0.0486088103089242, -0.0087504769742031, -0.0043681774743360 ]
  - [   0.2992063532616064,  0.0094875332307673,  0.0076805177325503 ]
  - [   0.0008676264487332,  0.0016215033739102,  0.0094175652082957 ]
  - [  -0.0000724723998354, -0.0008547407786932,  0.0048130651953681 ]
  - [   0.0024831489152218, -0.0009494538471934,  0.0005532367657055 ]
  - [  -0.0000758916167406, -0.0008037263902867,  0.0046383532192319 ]
  - [  -0.0002977143835427, -0.0066171637679562,  0.0000488248324066 ]
  - [  -0.0020161319286123,  0.0069685227148955,  0.0091695467506205 ]
  - [  -0.0044863406444584, -0.0047832309138151,  0.0136248620867419 ]
  - [  -0.0059550423517048,  0.0058229764605420, -0.0050269964757103 ]
  - [   0.0178627836371688, -0.0012045009249271,  0.0058996527275322 ]
- atom:   18
  displacement:
    [  -0.0250000000000000,  0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [  -0.0132529887568053,  0.1128187503576605, -0.0654930874185522 ]
  - [   0.0032824223030725, -0.0014245689349063, -0.0024298590424373 ]
  - [  -0.0001483892094546, -0.0035658246492758,  0.0027601691176654 ]
  - [   0.0105012895676151, -0.0019763127259281, -0.0013253096202100 ]
  - [  -0.0102066164799836, -0.0036087248914190, -0.0005546803067560 ]
  - [  -0.0006758443109227,  0.0055954110773505,  0.0046615793931479 ]
  - [  -0.0649569329501523,  0.0555380074073700,  0.0457524159631032 ]
  - [  -0.0076398330090474,  0.0033521844472762, -0.0059458686554687 ]
  - [   0.0084423821126459,  0.0366442121729218,  0.0103917528813083 ]
  - [   0.0133174093888344,  0.0091657498302227, -0.0058532674599571 ]
  - [  -0.0026706152757501,  0.0041383890795663, -0.0027268739839987 ]
  - [  -0.0330234202759276,  0.0364199339738337, -0.0076344068234336 ]
  - [  -0.0022533631063375,  0.0039831129517273, -0.0048525643253813 ]
  - [   0.0141709195661574,  0.0112288244331444, -0.0070515905317410 ]
  - [  -0.0166847530194243,  0.0174677034147558, -0.0068569453048704 ]
  - [  -0.0297859509967822,  0.0026675773055547, -0.0008442961190403 ]
  - [  -0.0139447016238120, -0.0067545798737598, -0.0019072754501296 ]
  - [   0.1410231747989969, -0.2817487528376966, -0.0063635458898923 ]
  - [   0.0086536462039767,  0.0033484568679665, -0.0036064377001094 ]
  - [   0.0000830319509709,  0.0011992440581817,  0.0068393232635664 ]
  - [  -0.0071905448122217,  0.0023639225579926, -0.0085328515281545 ]
  - [   0.0000279344042215,  0.0010953498358344,  0.0036037983150567 ]
  - [   0.0033722367501627,  0.0031804964684898,  0.0075691391664631 ]
  - [  -0.0043893644573311,  0.0096768533455839,  0.0115256801226636 ]
  - [  -0.0066159405607026, -0.0059177850929784,  0.0176096948070824 ]
  - [   0.0018755527598475, -0.0005596718755938,  0.0088845785566607 ]
  - [   0.0086892590381537, -0.0143279587038751,  0.0123807285734149 ]
- atom:   18
  displacement:
    [   0.0250000000000000, -0.0433012701892219,  0.0000000000000000 ]
  forces:
  - [   0.0149364646405873, -0.0793498399520395,  0.0495495650657336 ]
  - [   0.0093129157203210, -0.0052835212611672,  0.0019224262450087 ]
  - [  -0.0129113188789787, -0.0027760154028052, -0.0030348202765756 ]
  - [   0.0030151003944206, -0.0047684310935516,  0.0000371425086325 ]
  - [  -0.0023663584288771, -0.0030373972868890,  0.0001091347083560 ]
  - [   0.0006509208133799,  0.0079688819112099, -0.0052204213887475 ]
  - [   0.0700082265321527, -0.0783041563809408, -0.0650190533797126 ]
  - [   0.0076252847299963,  0.0098320047256075,  0.0053367826482310 ]
  - [   0.0036942796512669, -0.0419588671705080, -0.0106258958132790 ]
  - [  -0.0147786723487801, -0.0080573978970647, -0.0036099311227411 ]
  - [   0.0020449458085202, -0.0057561681959765, -0.0063295916330470 ]
  - [   0.0298760947517398, -0.0311266266105225, -0.0007724278746995 ]
  - [   0.0024753099381110, -0.0058438152284507, -0.0045076636465573 ]
  - [  -0.0124065729750679, -0.0107148541227464, -0.0021794298860430 ]
  - [   0.0155460147576338, -0.0174957932266090, -0.0018946888622006 ]
  - [   0.0328984067152676, -0.0009779445046977, -0.0073621976200243 ]
  - [   0.0129573782964118,  0.0079957971460592, -0.0077026813909336 ]
  - [  -0.1588344759289607,  0.2700681242372483,  0.0323002709475766 ]
  - [  -0.0099745701725592, -0.0023828508545373,  0.0132171431801730 ]
  - [   0.0001285528573398, -0.0029201349229768,  0.0026717578825354 ]
  - [   0.0081881666402802, -0.0009551596763037,  0.0171620359248723 ]
  - [   0.0000267192451147, -0.0030076152523533,  0.0057137171578569 ]
  - [  -0.0017317926684562, -0.0024417199244976,  0.0019325649907788 ]
  - [   0.0031267630986970, -0.0093323159136009, -0.0031412012631827 ]
  - [   0.0088368025727325,  0.0066508606333164, -0.0090632441317619 ]
  - [  -0.0030162443074819,  0.0016157690923745,  0.0009462820523187 ]
  - [  -0.0093283414548112,  0.0123591871324225, -0.0004355750225677 ]
- atom:   18
  displacement:
    [  -0.0000000000000000,  0.0000000000000000,  0.0500000000000000 ]
  forces:
  - [   0.0000053682850633, -0.0637206595776759,  0.0659757125436452 ]
  - [   0.0027198324726934, -0.0049958379318961,  0.0003326901974225 ]
  - [  -0.0027974673087564, -0.0049197976855099,  0.0003327779234066 ]
  - [   0.0051348846064837, -0.0008815219243223, -0.0084363983857713 ]
  - [  -0.0052163567904845, -0.0007306974768027, -0.0084376727509885 ]
  - [   0.0001428367188570,  0.0082469424278336, -0.0043884412200983 ]
  - [  -0.0691381962917868,  0.0448762763309639,  0.0662469663723645 ]
  - [   0.0001591259995121,  0.0009818979811264, -0.0100086682001547 ]
  - [   0.0690268250916019,  0.0446684811584788,  0.0662376732321472 ]
  - [   0.0025671859409754, -0.0011050462055525, -0.0049108005621390 ]
  - [  -0.0000510688850356, -0.0009987147994897, -0.0007268385786265 ]
  - [  -0.0024816388473180, -0.0012653714604435, -0.0048778349854789 ]
  - [  -0.0000629466147631,  0.0014656461283669, -0.0006170551138988 ]
  - [   0.0033857807732583,  0.0019462445611205, -0.0057257268116916 ]
  - [  -0.0033139977760684,  0.0021153996737669, -0.0057812483209485 ]
  - [   0.0039495334483297, -0.0002991332394821, -0.0048302891252860 ]
  - [  -0.0038781176999139, -0.0000779854650379, -0.0049363052819976 ]
  - [  -0.0001515001061544, -0.0197580462368543, -0.3617887176731269 ]
  - [  -0.0137114801343832, -0.0022420858352123,  0.0181235633667770 ]
  - [  -0.0000475531542863,  0.0003406832752890,  0.0065192900538449 ]
  - [   0.0137963378521151, -0.0024020349722735,  0.0180924719797852 ]
  - [  -0.0000671925055573, -0.0032895623848756,  0.0061915121397176 ]
  - [   0.0035924455268750,  0.0069856386681449,  0.0152463481931682 ]
  - [  -0.0035170541881459,  0.0071608142999119,  0.0153108609848328 ]
  - [  -0.0114400041266848, -0.0019263928499090,  0.0180167760160704 ]
  - [   0.0115130280020677, -0.0017033957285509,  0.0181081877532336 ]
  - [  -0.0001186102884942, -0.0084717407311149,  0.1107311662537909 ]
- atom:   18
  displacement:
    [   0.0000000000000000, -0.0000000000000000, -0.0500000000000000 ]
  forces:
  - [  -0.0000002402033818,  0.0930256444324363, -0.0760823293475696 ]
  - [   0.0091662766942644, -0.0022391810560973, -0.0006560103818918 ]
  - [  -0.0092455714918759, -0.0021659845670152, -0.0006558209948917 ]
  - [   0.0070351988654576, -0.0059495411488485,  0.0081056295861614 ]
  - [  -0.0071218753843860, -0.0058020080727566,  0.0081052236399945 ]
  - [   0.0001387166614937,  0.0060600901513346,  0.0043865196387688 ]
  - [   0.0683610911342794, -0.0633238485679826, -0.0760438776113564 ]
  - [   0.0001556728991317,  0.0125893801893389,  0.0096053614208306 ]
  - [  -0.0684645928519874, -0.0635213783783979, -0.0760433831102211 ]
  - [  -0.0040469406624131,  0.0020971543975271, -0.0034816973612414 ]
  - [  -0.0000559120231269, -0.0005721989822058, -0.0084735507575413 ]
  - [   0.0041346618093608,  0.0019252079569245, -0.0034528534152591 ]
  - [  -0.0000727443092489, -0.0025863309221143, -0.0083333047449996 ]
  - [  -0.0016834496215947, -0.0010211405199165, -0.0034539577957051 ]
  - [   0.0017573450350651, -0.0008510511749456, -0.0035137438578769 ]
  - [  -0.0028817060956523,  0.0009245704693042, -0.0034163085996532 ]
  - [   0.0029634427100291,  0.0011502111951459, -0.0035137641215510 ]
  - [  -0.0001274236319720,  0.0245122622724104,  0.3998988258943173 ]
  - [   0.0130457349446869,  0.0040856316201650, -0.0090863797001601 ]
  - [  -0.0000558631818807, -0.0020108636863906,  0.0032667222879504 ]
  - [  -0.0129584134721131,  0.0039131934993758, -0.0091157072101324 ]
  - [  -0.0000728079645731,  0.0015225572539477,  0.0029324163789158 ]
  - [  -0.0021236626425749, -0.0068569308443756, -0.0060816544144137 ]
  - [   0.0021974500969383, -0.0066867434802350, -0.0060220716469385 ]
  - [   0.0143825942801928,  0.0026750855035536, -0.0092102603593499 ]
  - [  -0.0143006597344042,  0.0029008889819018, -0.0091123676303399 ]
  - [  -0.0001263218597148,  0.0062053234779155, -0.1205516557858460 ]

force_constants:
  format: "full"
  shape: [ 27, 27 ]
  elements:
  - # (1, 1)
    - [    10.581057437491134,     0.019937533186969,    -0.000000000000000 ]
    - [     0.019937533186969,     8.399942443559244,     0.000000000000001 ]
    - [    -0.000000000000000,     0.000000000000001,     8.155534509752023 ]
  - # (1, 2)
    - [    -0.516778392743609,    -0.161490076851003,     0.000000000000000 ]
    - [     0.128056698255183,     0.166095721108883,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078116411494296 ]
  - # (1, 3)
    - [    -0.515192171373989,     0.159141872252631,     0.000000000000000 ]
    - [    -0.129562660316139,     0.165009266162440,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078514774917363 ]
  - # (1, 4)
    - [    -0.041531025518024,     0.178066355557492,    -0.000000000000000 ]
    - [     0.441915892798735,    -0.402044465960757,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440740583638815 ]
  - # (1, 5)
    - [    -0.040830138233437,    -0.177510637762035,    -0.000000000000000 ]
    - [    -0.442029308900728,    -0.396338466920222,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440867177402760 ]
  - # (1, 6)
    - [    -0.206120529244889,     0.000372140383971,     0.000000000000000 ]
    - [    -0.000786345914968,    -0.134946484046696,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.112013935391618 ]
  - # (1, 7)
    - [    -0.019145061601848,     0.445905417922583,     0.000000000000000 ]
    - [     0.157098121949088,    -0.328276197962600,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.078530780213355 ]
  - # (1, 8)
    - [    -0.207137514871668,    -0.000405547247359,     0.000000000000000 ]
    - [    -0.000769022512493,    -0.135001414442234,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.112298468823317 ]
  - # (1, 9)
    - [    -0.019106755936129,    -0.446983777365110,     0.000000000000000 ]
    - [    -0.159590779881603,    -0.330460777103995,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.078311467795104 ]
  - # (1, 10)
    - [    -1.839762043573155,    -0.245305860443838,    -1.625492886902559 ]
    - [    -0.504232349934133,    -0.693554658499970,    -0.651733690214070 ]
    - [    -1.110108760237446,    -0.395130434906013,    -1.425206973319379 ]
  - # (1, 11)
    - [    -0.304079676561601,    -0.000992007828081,    -0.000588984419839 ]
    - [     0.001957014077273,     0.075099332762176,     0.115820752334312 ]
    - [     0.000156009482350,     0.130687508835432,     0.194245899686661 ]
  - # (1, 12)
    - [    -1.840690038354624,     0.241814446908348,     1.626207862549348 ]
    - [     0.495711944383053,    -0.686468093365862,    -0.647572085758416 ]
    - [     1.110241596690798,    -0.391618595549387,    -1.425959650400631 ]
  - # (1, 13)
    - [    -0.026956451436961,    -0.000718191558459,    -0.000509082796889 ]
    - [     0.000162022841846,     0.028468211670137,    -0.022147774720388 ]
    - [     0.000013130309961,    -0.113689660360255,     0.087426711713965 ]
  - # (1, 14)
    - [    -0.034139605296937,    -0.050583210679575,     0.033736479280067 ]
    - [     0.071591077319133,     0.020236963902130,     0.041378806487712 ]
    - [    -0.006878690498686,    -0.011029485514640,     0.164306691240144 ]
  - # (1, 15)
    - [    -0.034660395753721,     0.050159555516004,    -0.035115544947128 ]
    - [    -0.071374232867714,     0.018117922670492,     0.041617320659233 ]
    - [     0.006835319586721,    -0.011308910887748,     0.164502060467965 ]
  - # (1, 16)
    - [     0.069869271991737,    -0.044063919344199,    -0.056565157081352 ]
    - [    -0.105943173396448,    -0.020085817175033,     0.042097640267261 ]
    - [     0.057825187442660,    -0.083470354106775,    -0.011091910536531 ]
  - # (1, 17)
    - [     0.069766381897018,     0.043814125629243,     0.055326830421889 ]
    - [     0.105727850914850,    -0.020627829815232,     0.041784935237457 ]
    - [    -0.057953950371708,    -0.083520607343161,    -0.010977306628988 ]
  - # (1, 18)
    - [    -0.566955366895528,    -0.002641578238513,    -0.000009744565853 ]
    - [    -0.000735217669882,    -2.223175844345870,     1.566820203934951 ]
    - [    -0.000060434767588,     1.328801185808269,    -1.418789411681022 ]
  - # (1, 19)
    - [    -1.839762043573154,    -0.245305860443838,     1.625492886902559 ]
    - [    -0.504232349934132,    -0.693554658499969,     0.651733690214070 ]
    - [     1.110108760237446,     0.395130434906013,    -1.425206973319380 ]
  - # (1, 20)
    - [    -0.304079676561601,    -0.000992007828081,     0.000588984419839 ]
    - [     0.001957014077273,     0.075099332762176,    -0.115820752334312 ]
    - [    -0.000156009482350,    -0.130687508835432,     0.194245899686661 ]
  - # (1, 21)
    - [    -1.840690038354624,     0.241814446908348,    -1.626207862549348 ]
    - [     0.495711944383053,    -0.686468093365862,     0.647572085758416 ]
    - [    -1.110241596690797,     0.391618595549387,    -1.425959650400630 ]
  - # (1, 22)
    - [    -0.026956451436961,    -0.000718191558459,     0.000509082796889 ]
    - [     0.000162022841846,     0.028468211670137,     0.022147774720388 ]
    - [    -0.000013130309961,     0.113689660360255,     0.087426711713965 ]
  - # (1, 23)
    - [    -0.034139605296937,    -0.050583210679575,    -0.033736479280067 ]
    - [     0.071591077319133,     0.020236963902130,    -0.041378806487712 ]
    - [     0.006878690498686,     0.011029485514640,     0.164306691240144 ]
  - # (1, 24)
    - [    -0.034660395753721,     0.050159555516004,     0.035115544947129 ]
    - [    -0.071374232867714,     0.018117922670492,    -0.041617320659233 ]
    - [    -0.006835319586721,     0.011308910887748,     0.164502060467965 ]
  - # (1, 25)
    - [     0.069869271991737,    -0.044063919344199,     0.056565157081352 ]
    - [    -0.105943173396448,    -0.020085817175033,    -0.042097640267261 ]
    - [    -0.057825187442661,     0.083470354106775,    -0.011091910536531 ]
  - # (1, 26)
    - [     0.069766381897018,     0.043814125629243,    -0.055326830421888 ]
    - [     0.105727850914850,    -0.020627829815232,    -0.041784935237457 ]
    - [     0.057953950371707,     0.083520607343161,    -0.010977306628988 ]
  - # (1, 27)
    - [    -0.566955366895528,    -0.002641578238513,     0.000009744565853 ]
    - [    -0.000735217669882,    -2.223175844345871,    -1.566820203934951 ]
    - [     0.000060434767589,    -1.328801185808269,    -1.418789411681022 ]
  - # (2, 1)
    - [    -0.516778392743609,     0.128056698255183,     0.000000000000000 ]
    - [    -0.161490076851003,     0.166095721108883,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078116411494296 ]
  - # (2, 2)
    - [     8.950917271508565,     0.933143889999061,     0.000000000000000 ]
    - [     0.933143889999061,     9.995160651006183,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     8.145990603725323 ]
  - # (2, 3)
    - [    -0.579226585944540,    -0.133429885414038,    -0.000000000000000 ]
    - [     0.131497376976076,     0.139409694881041,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.441089270690884 ]
  - # (2, 4)
    - [    -0.154128356130850,    -0.031653023973961,    -0.000000000000000 ]
    - [    -0.031974541079032,    -0.188442215435067,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111677402519055 ]
  - # (2, 5)
    - [     0.009432079169398,     0.142290838244692,    -0.000000000000000 ]
    - [     0.428528579295243,    -0.357284256437053,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078258397892603 ]
  - # (2, 6)
    - [    -0.019039323517475,    -0.159015453115198,    -0.000000000000000 ]
    - [    -0.445733689633884,    -0.329477067786982,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.078733505000980 ]
  - # (2, 7)
    - [     0.009090838037519,    -0.429100587022396,     0.000000000000000 ]
    - [    -0.142574094797441,    -0.356916259281773,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.078541163847555 ]
  - # (2, 8)
    - [    -0.040407121463718,     0.442072996699812,    -0.000000000000000 ]
    - [     0.177628675508400,    -0.402647135441684,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440822280009374 ]
  - # (2, 9)
    - [    -0.154490941247576,    -0.032043641930340,    -0.000000000000000 ]
    - [    -0.031985538428107,    -0.188600366620454,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111209959264020 ]
  - # (2, 10)
    - [    -1.812887012337788,     0.719235059383693,     1.357040932722532 ]
    - [     0.717384830329312,    -0.976937955488335,    -0.783302771977443 ]
    - [     1.154753440358210,    -0.666896756461132,    -1.421217855080863 ]
  - # (2, 11)
    - [    -1.295981115372454,    -0.808611432053983,    -1.374872857124745 ]
    - [    -0.550705754474177,    -1.226299370767019,    -1.079426801569965 ]
    - [    -0.891758581144800,    -0.759080731876830,    -1.423606640807695 ]
  - # (2, 12)
    - [     0.015137681024486,     0.042221012354863,     0.054502040975702 ]
    - [    -0.079451110086946,    -0.030049461168392,     0.009379990184752 ]
    - [    -0.013234789219018,    -0.000273968937772,     0.164476120628249 ]
  - # (2, 13)
    - [    -0.003051470577771,    -0.089037483835549,     0.019766604553590 ]
    - [     0.032422976446923,    -0.012184341363438,    -0.050739408408203 ]
    - [    -0.006234518104953,     0.011805321546472,     0.164473868843480 ]
  - # (2, 14)
    - [    -0.063221934085768,    -0.029199394858609,     0.008317183493442 ]
    - [     0.032559801179306,     0.112103093096496,    -0.069648472967257 ]
    - [    -0.043277596102197,     0.092055659984909,    -0.010818037156170 ]
  - # (2, 15)
    - [    -0.019445661777582,    -0.164712538778031,     0.100653301762714 ]
    - [    -0.164383279054594,    -0.210217032575725,    -0.057972636288689 ]
    - [     0.113033785348004,    -0.064974331091225,     0.194448949678203 ]
  - # (2, 16)
    - [    -0.654846330469572,    -0.184266911181126,     0.248461840953367 ]
    - [    -0.438068857098614,    -1.864394611855102,     1.729172758123003 ]
    - [     0.211449588738924,     1.151524972886449,    -1.421668792297910 ]
  - # (2, 17)
    - [     0.014518302037417,    -0.023562352064848,    -0.018802952029837 ]
    - [    -0.023570653922603,    -0.012850163478706,     0.011372310031638 ]
    - [    -0.098876301228927,     0.057199122263425,     0.087432960036145 ]
  - # (2, 18)
    - [     0.067092807725175,     0.107773125162182,     0.063957132872378 ]
    - [     0.045291756186738,    -0.017819539396326,     0.027108355907867 ]
    - [    -0.101151573661016,    -0.008042668196358,    -0.010941158582152 ]
  - # (2, 19)
    - [    -1.812887012337789,     0.719235059383694,    -1.357040932722533 ]
    - [     0.717384830329311,    -0.976937955488335,     0.783302771977443 ]
    - [    -1.154753440358209,     0.666896756461131,    -1.421217855080862 ]
  - # (2, 20)
    - [    -1.295981115372454,    -0.808611432053983,     1.374872857124745 ]
    - [    -0.550705754474177,    -1.226299370767019,     1.079426801569965 ]
    - [     0.891758581144800,     0.759080731876830,    -1.423606640807695 ]
  - # (2, 21)
    - [     0.015137681024486,     0.042221012354863,    -0.054502040975702 ]
    - [    -0.079451110086946,    -0.030049461168393,    -0.009379990184752 ]
    - [     0.013234789219018,     0.000273968937772,     0.164476120628249 ]
  - # (2, 22)
    - [    -0.003051470577771,    -0.089037483835549,    -0.019766604553590 ]
    - [     0.032422976446923,    -0.012184341363438,     0.050739408408203 ]
    - [     0.006234518104953,    -0.011805321546472,     0.164473868843480 ]
  - # (2, 23)
    - [    -0.063221934085768,    -0.029199394858609,    -0.008317183493442 ]
    - [     0.032559801179306,     0.112103093096496,     0.069648472967257 ]
    - [     0.043277596102197,    -0.092055659984909,    -0.010818037156170 ]
  - # (2, 24)
    - [    -0.019445661777582,    -0.164712538778031,    -0.100653301762713 ]
    - [    -0.164383279054594,    -0.210217032575725,     0.057972636288689 ]
    - [    -0.113033785348004,     0.064974331091225,     0.194448949678203 ]
  - # (2, 25)
    - [    -0.654846330469572,    -0.184266911181127,    -0.248461840953368 ]
    - [    -0.438068857098614,    -1.864394611855102,    -1.729172758123003 ]
    - [    -0.211449588738924,    -1.151524972886449,    -1.421668792297910 ]
  - # (2, 26)
    - [     0.014518302037417,    -0.023562352064848,     0.018802952029837 ]
    - [    -0.023570653922603,    -0.012850163478706,    -0.011372310031638 ]
    - [     0.098876301228927,    -0.057199122263425,     0.087432960036145 ]
  - # (2, 27)
    - [     0.067092807725175,     0.107773125162182,    -0.063957132872378 ]
    - [     0.045291756186738,    -0.017819539396326,    -0.027108355907867 ]
    - [     0.101151573661016,     0.008042668196358,    -0.010941158582152 ]
  - # (3, 1)
    - [    -0.515192171373989,    -0.129562660316139,     0.000000000000000 ]
    - [     0.159141872252631,     0.165009266162440,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078514774917363 ]
  - # (3, 2)
    - [    -0.579226585944540,     0.131497376976076,    -0.000000000000000 ]
    - [    -0.133429885414038,     0.139409694881041,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.441089270690884 ]
  - # (3, 3)
    - [     8.950670405962649,    -0.927794658434337,     0.000000000000000 ]
    - [    -0.927794658434337,    10.001791904996884,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     8.143344663003260 ]
  - # (3, 4)
    - [     0.008749830613058,    -0.142727820309568,    -0.000000000000000 ]
    - [    -0.428997245142627,    -0.356828995365041,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.078676884733477 ]
  - # (3, 5)
    - [    -0.154292361012355,     0.031365380390579,    -0.000000000000000 ]
    - [     0.030218900471914,    -0.189025838295636,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111676342789704 ]
  - # (3, 6)
    - [    -0.018137008567232,     0.157898605598265,    -0.000000000000000 ]
    - [     0.445813918998967,    -0.328265294162300,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.079101659534101 ]
  - # (3, 7)
    - [    -0.153441495854803,     0.030919100221295,    -0.000000000000000 ]
    - [     0.031328810390112,    -0.188953258094104,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.112017498354231 ]
  - # (3, 8)
    - [    -0.041032359905546,    -0.441320250518735,    -0.000000000000000 ]
    - [    -0.177229708823470,    -0.395898671536639,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440699946467604 ]
  - # (3, 9)
    - [     0.009480724883398,     0.428920895722501,    -0.000000000000000 ]
    - [     0.142506896182292,    -0.356918390429089,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.078395553713556 ]
  - # (3, 10)
    - [     0.014909714635247,    -0.043976508628669,    -0.054123100856207 ]
    - [     0.080174838837060,    -0.029549622532556,     0.008783223883990 ]
    - [     0.013377203599715,     0.000130525006780,     0.165220952272886 ]
  - # (3, 11)
    - [    -1.297536420325462,     0.813310886936416,     1.376067774704096 ]
    - [     0.552394476913723,    -1.225134300531815,    -1.082566267011783 ]
    - [     0.892074133291041,    -0.763450505281563,    -1.424770595896895 ]
  - # (3, 12)
    - [    -1.812130803547011,    -0.719848721320107,    -1.357247602013670 ]
    - [    -0.719270468295946,    -0.983597078193584,    -0.783412493572585 ]
    - [    -1.154829900792810,    -0.667390025721420,    -1.421664598029827 ]
  - # (3, 13)
    - [    -0.002527929183760,     0.088964413307055,    -0.019248059946688 ]
    - [    -0.032185947712378,    -0.011873510908981,    -0.051276169751933 ]
    - [     0.006454656104527,     0.011625954300831,     0.165085263692474 ]
  - # (3, 14)
    - [    -0.020008170260670,     0.165712710459427,    -0.100141031243979 ]
    - [     0.164955941405174,    -0.209634819163597,    -0.057886961978802 ]
    - [    -0.112740545400159,    -0.065015950485508,     0.195199804953258 ]
  - # (3, 15)
    - [    -0.062898530568558,     0.028513527961994,    -0.008454367745711 ]
    - [    -0.032674887713343,     0.113159011598477,    -0.069262013042110 ]
    - [     0.043458423196426,     0.092043906716907,    -0.010296381676361 ]
  - # (3, 16)
    - [     0.014884853262510,     0.022687348184816,     0.019093922310340 ]
    - [     0.024272956314781,    -0.011892200743816,     0.010960961313017 ]
    - [     0.098805574269759,     0.057294863698995,     0.087617618594962 ]
  - # (3, 17)
    - [    -0.655252263125147,     0.182773458028236,    -0.249204459050199 ]
    - [     0.437823006891105,    -1.870157041379460,     1.732916906232604 ]
    - [    -0.211551666631725,     1.155048870452921,    -1.422214995079942 ]
  - # (3, 18)
    - [     0.066770059712531,    -0.107735099594137,    -0.064694126205581 ]
    - [    -0.046269366880900,    -0.016480647223446,     0.027169897779515 ]
    - [     0.101274530171487,    -0.007779269427095,    -0.010452307630222 ]
  - # (3, 19)
    - [     0.014909714635247,    -0.043976508628669,     0.054123100856207 ]
    - [     0.080174838837060,    -0.029549622532556,    -0.008783223883990 ]
    - [    -0.013377203599715,    -0.000130525006780,     0.165220952272886 ]
  - # (3, 20)
    - [    -1.297536420325462,     0.813310886936416,    -1.376067774704097 ]
    - [     0.552394476913723,    -1.225134300531814,     1.082566267011783 ]
    - [    -0.892074133291041,     0.763450505281563,    -1.424770595896895 ]
  - # (3, 21)
    - [    -1.812130803547011,    -0.719848721320107,     1.357247602013670 ]
    - [    -0.719270468295946,    -0.983597078193584,     0.783412493572584 ]
    - [     1.154829900792811,     0.667390025721420,    -1.421664598029827 ]
  - # (3, 22)
    - [    -0.002527929183760,     0.088964413307055,     0.019248059946688 ]
    - [    -0.032185947712378,    -0.011873510908981,     0.051276169751933 ]
    - [    -0.006454656104527,    -0.011625954300831,     0.165085263692474 ]
  - # (3, 23)
    - [    -0.020008170260670,     0.165712710459427,     0.100141031243979 ]
    - [     0.164955941405174,    -0.209634819163597,     0.057886961978802 ]
    - [     0.112740545400159,     0.065015950485508,     0.195199804953258 ]
  - # (3, 24)
    - [    -0.062898530568558,     0.028513527961994,     0.008454367745712 ]
    - [    -0.032674887713343,     0.113159011598477,     0.069262013042110 ]
    - [    -0.043458423196426,    -0.092043906716907,    -0.010296381676361 ]
  - # (3, 25)
    - [     0.014884853262510,     0.022687348184816,    -0.019093922310340 ]
    - [     0.024272956314781,    -0.011892200743816,    -0.010960961313017 ]
    - [    -0.098805574269759,    -0.057294863698995,     0.087617618594962 ]
  - # (3, 26)
    - [    -0.655252263125147,     0.182773458028235,     0.249204459050198 ]
    - [     0.437823006891105,    -1.870157041379460,    -1.732916906232604 ]
    - [     0.211551666631725,    -1.155048870452921,    -1.422214995079942 ]
  - # (3, 27)
    - [     0.066770059712531,    -0.107735099594137,     0.064694126205581 ]
    - [    -0.046269366880900,    -0.016480647223446,    -0.027169897779515 ]
    - [    -0.101274530171487,     0.007779269427095,    -0.010452307630222 ]
  - # (4, 1)
    - [    -0.041531025518024,     0.441915892798735,    -0.000000000000000 ]
    - [     0.178066355557492,    -0.402044465960757,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440740583638815 ]
  - # (4, 2)
    - [    -0.154128356130850,    -0.031974541079032,    -0.000000000000000 ]
    - [    -0.031653023973961,    -0.188442215435067,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111677402519055 ]
  - # (4, 3)
    - [     0.008749830613058,    -0.428997245142627,     0.000000000000000 ]
    - [    -0.142727820309568,    -0.356828995365041,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.078676884733477 ]
  - # (4, 4)
    - [     8.950801364158323,     0.933742802067566,     0.000000000000001 ]
    - [     0.933742802067566,     9.995878787460011,     0.000000000000001 ]
    - [     0.000000000000001,     0.000000000000001,     8.143797644748812 ]
  - # (4, 5)
    - [    -0.579349183378699,    -0.133411342125000,    -0.000000000000000 ]
    - [     0.131688279983642,     0.139665185131260,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440976452406334 ]
  - # (4, 6)
    - [    -0.513994842651569,     0.128222002202369,     0.000000000000000 ]
    - [    -0.161983376607110,     0.164888866919535,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078580343720653 ]
  - # (4, 7)
    - [     0.008734399249975,     0.141969861967941,     0.000000000000000 ]
    - [     0.428506405767534,    -0.357182914006213,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.078526895704499 ]
  - # (4, 8)
    - [    -0.018483990422707,    -0.158185389699828,     0.000000000000000 ]
    - [    -0.446539414102054,    -0.329571443871662,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.078743590688919 ]
  - # (4, 9)
    - [    -0.154509742336241,    -0.031112721861862,    -0.000000000000000 ]
    - [    -0.031947013805553,    -0.188020219239566,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111277257262599 ]
  - # (4, 10)
    - [     0.014376481144316,    -0.023976900961564,    -0.018609708771303 ]
    - [    -0.022993042080293,    -0.012701871669084,     0.011517329412770 ]
    - [    -0.098658114926243,     0.057293137124309,     0.087477984593905 ]
  - # (4, 11)
    - [     0.067571538593733,     0.107416862239799,     0.064904360333665 ]
    - [     0.045633537453355,    -0.017901701219515,     0.027635074296959 ]
    - [    -0.101258797696316,    -0.008140971702398,    -0.010604720838344 ]
  - # (4, 12)
    - [    -0.655137774357954,    -0.184749326408441,     0.249122753810075 ]
    - [    -0.438090987547591,    -1.864829631472906,     1.729715944172039 ]
    - [     0.211561419469142,     1.151689380542114,    -1.421978456163750 ]
  - # (4, 13)
    - [    -1.296637591654491,    -0.808802731384854,    -1.375294450459459 ]
    - [    -0.551748101758094,    -1.226801956734563,    -1.079648452420751 ]
    - [    -0.891954052950612,    -0.759343345702242,    -1.423902721459806 ]
  - # (4, 14)
    - [     0.016041618604351,     0.042204944311986,     0.053955876284684 ]
    - [    -0.078768245400794,    -0.029875673281949,     0.009097882220761 ]
    - [    -0.013422366863856,    -0.000275720761861,     0.164733859333241 ]
  - # (4, 15)
    - [    -1.813441872764947,     0.720003238132616,     1.358000371602365 ]
    - [     0.717101165415280,    -0.976528778537115,    -0.782815570686436 ]
    - [     1.155234840786812,    -0.666686892996037,    -1.421275754431225 ]
  - # (4, 16)
    - [    -0.063169067360826,    -0.028681141981555,     0.008616654932013 ]
    - [     0.032598872372622,     0.112419340374061,    -0.069505786922410 ]
    - [    -0.043222849094183,     0.092215668540619,    -0.010627896736807 ]
  - # (4, 17)
    - [    -0.020106879233182,    -0.165057662702750,     0.100479768754879 ]
    - [    -0.164805554769881,    -0.210343120910166,    -0.058070568843538 ]
    - [     0.113019350337923,    -0.064952548581924,     0.194697016496673 ]
  - # (4, 18)
    - [    -0.002640679762634,    -0.089441940809369,     0.019375155280316 ]
    - [     0.032495759026402,    -0.012607899365015,    -0.050971455628591 ]
    - [    -0.006421235998357,     0.011948893807230,     0.164653857321333 ]
  - # (4, 19)
    - [     0.014376481144316,    -0.023976900961564,     0.018609708771303 ]
    - [    -0.022993042080293,    -0.012701871669084,    -0.011517329412770 ]
    - [     0.098658114926243,    -0.057293137124309,     0.087477984593905 ]
  - # (4, 20)
    - [     0.067571538593734,     0.107416862239799,    -0.064904360333665 ]
    - [     0.045633537453355,    -0.017901701219515,    -0.027635074296959 ]
    - [     0.101258797696316,     0.008140971702398,    -0.010604720838344 ]
  - # (4, 21)
    - [    -0.655137774357954,    -0.184749326408442,    -0.249122753810076 ]
    - [    -0.438090987547591,    -1.864829631472907,    -1.729715944172039 ]
    - [    -0.211561419469142,    -1.151689380542114,    -1.421978456163750 ]
  - # (4, 22)
    - [    -1.296637591654491,    -0.808802731384853,     1.375294450459459 ]
    - [    -0.551748101758094,    -1.226801956734563,     1.079648452420750 ]
    - [     0.891954052950612,     0.759343345702242,    -1.423902721459806 ]
  - # (4, 23)
    - [     0.016041618604351,     0.042204944311986,    -0.053955876284684 ]
    - [    -0.078768245400794,    -0.029875673281949,    -0.009097882220761 ]
    - [     0.013422366863856,     0.000275720761861,     0.164733859333241 ]
  - # (4, 24)
    - [    -1.813441872764947,     0.720003238132617,    -1.358000371602366 ]
    - [     0.717101165415280,    -0.976528778537114,     0.782815570686435 ]
    - [    -1.155234840786812,     0.666686892996037,    -1.421275754431224 ]
  - # (4, 25)
    - [    -0.063169067360826,    -0.028681141981555,    -0.008616654932012 ]
    - [     0.032598872372622,     0.112419340374061,     0.069505786922410 ]
    - [     0.043222849094183,    -0.092215668540619,    -0.010627896736807 ]
  - # (4, 26)
    - [    -0.020106879233182,    -0.165057662702750,    -0.100479768754878 ]
    - [    -0.164805554769881,    -0.210343120910166,     0.058070568843538 ]
    - [    -0.113019350337923,     0.064952548581924,     0.194697016496673 ]
  - # (4, 27)
    - [    -0.002640679762634,    -0.089441940809369,    -0.019375155280316 ]
    - [     0.032495759026402,    -0.012607899365015,     0.050971455628591 ]
    - [     0.006421235998357,    -0.011948893807230,     0.164653857321333 ]
  - # (5, 1)
    - [    -0.040830138233437,    -0.442029308900728,    -0.000000000000000 ]
    - [    -0.177510637762035,    -0.396338466920222,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440867177402760 ]
  - # (5, 2)
    - [     0.009432079169398,     0.428528579295243,     0.000000000000000 ]
    - [     0.142290838244692,    -0.357284256437053,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.078258397892603 ]
  - # (5, 3)
    - [    -0.154292361012355,     0.030218900471914,    -0.000000000000000 ]
    - [     0.031365380390579,    -0.189025838295636,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111676342789704 ]
  - # (5, 4)
    - [    -0.579349183378699,     0.131688279983642,    -0.000000000000000 ]
    - [    -0.133411342125000,     0.139665185131260,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440976452406334 ]
  - # (5, 5)
    - [     8.951016606118911,    -0.927865965758251,     0.000000000000000 ]
    - [    -0.927865965758251,    10.001065768904272,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     8.144141612999517 ]
  - # (5, 6)
    - [    -0.513429993900109,    -0.128947049813336,     0.000000000000000 ]
    - [     0.159728330399240,     0.165054487439843,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078586715249756 ]
  - # (5, 7)
    - [    -0.153669483441295,     0.031362945462228,     0.000000000000000 ]
    - [     0.030625791390629,    -0.188993037820929,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111773675651936 ]
  - # (5, 8)
    - [    -0.018236588877678,     0.157503713752019,     0.000000000000000 ]
    - [     0.446192849597638,    -0.328223067167335,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.078816681522477 ]
  - # (5, 9)
    - [     0.009112089571252,    -0.142675160207174,     0.000000000000000 ]
    - [    -0.428886084667023,    -0.356805636798037,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.078515166467849 ]
  - # (5, 10)
    - [    -0.655340164850479,     0.183185581346244,    -0.249387593887202 ]
    - [     0.437971613954895,    -1.869747727824900,     1.733011209883643 ]
    - [    -0.211648834331091,     1.155649633135341,    -1.422236607842765 ]
  - # (5, 11)
    - [     0.066977644100167,    -0.108333070793290,    -0.064517040446110 ]
    - [    -0.046229965343555,    -0.016893748778553,     0.027425796367672 ]
    - [     0.101470206523292,    -0.007981302724121,    -0.010420106345070 ]
  - # (5, 12)
    - [     0.014632052448562,     0.024166387327168,     0.018924476257560 ]
    - [     0.024088217974921,    -0.011456222111015,     0.010924438050930 ]
    - [     0.098675187483471,     0.057094365127358,     0.087506946247878 ]
  - # (5, 13)
    - [    -1.297431668424674,     0.813092894017242,     1.376304025356001 ]
    - [     0.552112522887675,    -1.225354659928836,    -1.082585280740001 ]
    - [     0.892584045822758,    -0.763746031696707,    -1.424749110839395 ]
  - # (5, 14)
    - [    -1.812736052709054,    -0.719935842675506,    -1.357576018772453 ]
    - [    -0.719564039174276,    -0.983142345034528,    -0.783582083800539 ]
    - [    -1.155316263328412,    -0.667573495714288,    -1.421571013096907 ]
  - # (5, 15)
    - [     0.015234028855810,    -0.044185452428220,    -0.053902118748895 ]
    - [     0.080173245886242,    -0.029833843881577,     0.008817378443429 ]
    - [     0.013096938666398,     0.000091266932403,     0.165282318574913 ]
  - # (5, 16)
    - [    -0.020048702819876,     0.165024030330684,    -0.099902578484074 ]
    - [     0.165131484354400,    -0.209909600602463,    -0.057790681922017 ]
    - [    -0.112927282770902,    -0.065038840747761,     0.195107796143934 ]
  - # (5, 17)
    - [    -0.063008769950173,     0.028996032935922,    -0.008474861273135 ]
    - [    -0.032751089456646,     0.113414879440339,    -0.069324980197402 ]
    - [     0.043446074778109,     0.092342719118372,    -0.010415899713800 ]
  - # (5, 18)
    - [    -0.003154879658278,     0.089096972796979,    -0.019433701590175 ]
    - [    -0.032196570938889,    -0.011634300296547,    -0.051258735186966 ]
    - [     0.006515866634287,     0.011556657508014,     0.164983213930480 ]
  - # (5, 19)
    - [    -0.655340164850478,     0.183185581346244,     0.249387593887201 ]
    - [     0.437971613954895,    -1.869747727824900,    -1.733011209883644 ]
    - [     0.211648834331091,    -1.155649633135341,    -1.422236607842765 ]
  - # (5, 20)
    - [     0.066977644100167,    -0.108333070793290,     0.064517040446110 ]
    - [    -0.046229965343555,    -0.016893748778553,    -0.027425796367671 ]
    - [    -0.101470206523292,     0.007981302724121,    -0.010420106345071 ]
  - # (5, 21)
    - [     0.014632052448562,     0.024166387327168,    -0.018924476257560 ]
    - [     0.024088217974920,    -0.011456222111015,    -0.010924438050930 ]
    - [    -0.098675187483471,    -0.057094365127358,     0.087506946247878 ]
  - # (5, 22)
    - [    -1.297431668424674,     0.813092894017242,    -1.376304025356002 ]
    - [     0.552112522887674,    -1.225354659928836,     1.082585280740001 ]
    - [    -0.892584045822758,     0.763746031696707,    -1.424749110839395 ]
  - # (5, 23)
    - [    -1.812736052709053,    -0.719935842675506,     1.357576018772453 ]
    - [    -0.719564039174276,    -0.983142345034528,     0.783582083800538 ]
    - [     1.155316263328413,     0.667573495714288,    -1.421571013096907 ]
  - # (5, 24)
    - [     0.015234028855810,    -0.044185452428220,     0.053902118748895 ]
    - [     0.080173245886242,    -0.029833843881577,    -0.008817378443429 ]
    - [    -0.013096938666398,    -0.000091266932403,     0.165282318574913 ]
  - # (5, 25)
    - [    -0.020048702819876,     0.165024030330684,     0.099902578484074 ]
    - [     0.165131484354400,    -0.209909600602463,     0.057790681922018 ]
    - [     0.112927282770902,     0.065038840747761,     0.195107796143934 ]
  - # (5, 26)
    - [    -0.063008769950173,     0.028996032935922,     0.008474861273135 ]
    - [    -0.032751089456646,     0.113414879440339,     0.069324980197402 ]
    - [    -0.043446074778109,    -0.092342719118373,    -0.010415899713800 ]
  - # (5, 27)
    - [    -0.003154879658278,     0.089096972796979,     0.019433701590175 ]
    - [    -0.032196570938889,    -0.011634300296547,     0.051258735186966 ]
    - [    -0.006515866634288,    -0.011556657508015,     0.164983213930480 ]
  - # (6, 1)
    - [    -0.206120529244889,    -0.000786345914968,     0.000000000000000 ]
    - [     0.000372140383971,    -0.134946484046696,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.112013935391618 ]
  - # (6, 2)
    - [    -0.019039323517475,    -0.445733689633884,     0.000000000000000 ]
    - [    -0.159015453115198,    -0.329477067786982,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.078733505000980 ]
  - # (6, 3)
    - [    -0.018137008567232,     0.445813918998967,     0.000000000000000 ]
    - [     0.157898605598265,    -0.328265294162300,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.079101659534101 ]
  - # (6, 4)
    - [    -0.513994842651569,    -0.161983376607110,     0.000000000000000 ]
    - [     0.128222002202369,     0.164888866919535,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078580343720653 ]
  - # (6, 5)
    - [    -0.513429993900109,     0.159728330399240,     0.000000000000000 ]
    - [    -0.128947049813336,     0.165054487439843,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078586715249756 ]
  - # (6, 6)
    - [    10.581100781453543,     0.019235516382335,     0.000000000000000 ]
    - [     0.019235516382335,     8.399241949389021,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     8.153627692791288 ]
  - # (6, 7)
    - [    -0.041577793819789,    -0.177501802146244,    -0.000000000000000 ]
    - [    -0.441323325887520,    -0.395930214185228,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440732773223367 ]
  - # (6, 8)
    - [    -0.206200271201120,     0.000750391375923,     0.000000000000000 ]
    - [    -0.000928037830478,    -0.134833939550955,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.112965770197842 ]
  - # (6, 9)
    - [    -0.039929069136792,     0.178146452825277,    -0.000000000000000 ]
    - [     0.441825780992679,    -0.402703598189987,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440787671947547 ]
  - # (6, 10)
    - [     0.069750126251854,     0.042974616813998,     0.054564505382280 ]
    - [     0.106216851210861,    -0.020916221500740,     0.041359296323865 ]
    - [    -0.057731642164422,    -0.083371123291867,    -0.010451463353377 ]
  - # (6, 11)
    - [    -0.566620650634405,    -0.000664367166177,    -0.001421306986087 ]
    - [    -0.000527063701506,    -2.222031810255817,     1.565988062939970 ]
    - [    -0.000053260447190,     1.329496902611256,    -1.420064377678144 ]
  - # (6, 12)
    - [     0.069921245435851,    -0.043408802886392,    -0.056104336048738 ]
    - [    -0.105919774311859,    -0.019491211786647,     0.042327830065640 ]
    - [     0.057684032360612,    -0.083507200896211,    -0.010492842296519 ]
  - # (6, 13)
    - [    -0.305894461040380,    -0.000902356264939,     0.001061496233545 ]
    - [     0.001055218348042,     0.075177205093963,     0.116817005096876 ]
    - [    -0.000095593241019,     0.130351267399379,     0.195505419972286 ]
  - # (6, 14)
    - [    -1.841186974014215,     0.243043672241704,     1.626277696978178 ]
    - [     0.495641099120920,    -0.684941953112088,    -0.647546662177860 ]
    - [     1.110436396460967,    -0.391760233895756,    -1.427050055675767 ]
  - # (6, 15)
    - [    -1.842599355442444,    -0.247473546427370,    -1.626134923891523 ]
    - [    -0.505728829052741,    -0.694927000804773,    -0.652145140936265 ]
    - [    -1.111188354949711,    -0.395608828860132,    -1.426526477570387 ]
  - # (6, 16)
    - [    -0.033550187533861,    -0.052253346317674,     0.034408713045842 ]
    - [     0.071999310136190,     0.019205279178602,     0.041696757514224 ]
    - [    -0.006675156332102,    -0.011603394263243,     0.165153557875240 ]
  - # (6, 17)
    - [    -0.034916744595937,     0.050766970596580,    -0.033475405256696 ]
    - [    -0.071597585865871,     0.018414123126014,     0.042551794006979 ]
    - [     0.006613892144564,    -0.011862627004156,     0.165311038078605 ]
  - # (6, 18)
    - [    -0.026238973133745,    -0.000917538429499,    -0.000561509935150 ]
    - [     0.000190684659420,     0.027997237148361,    -0.022167541363922 ]
    - [    -0.000018611692278,    -0.113971197964045,     0.087550317879862 ]
  - # (6, 19)
    - [     0.069750126251854,     0.042974616813998,    -0.054564505382279 ]
    - [     0.106216851210861,    -0.020916221500739,    -0.041359296323865 ]
    - [     0.057731642164422,     0.083371123291867,    -0.010451463353377 ]
  - # (6, 20)
    - [    -0.566620650634405,    -0.000664367166177,     0.001421306986086 ]
    - [    -0.000527063701506,    -2.222031810255817,    -1.565988062939970 ]
    - [     0.000053260447191,    -1.329496902611256,    -1.420064377678144 ]
  - # (6, 21)
    - [     0.069921245435851,    -0.043408802886392,     0.056104336048738 ]
    - [    -0.105919774311859,    -0.019491211786647,    -0.042327830065640 ]
    - [    -0.057684032360612,     0.083507200896211,    -0.010492842296519 ]
  - # (6, 22)
    - [    -0.305894461040380,    -0.000902356264939,    -0.001061496233545 ]
    - [     0.001055218348042,     0.075177205093963,    -0.116817005096876 ]
    - [     0.000095593241019,    -0.130351267399379,     0.195505419972286 ]
  - # (6, 23)
    - [    -1.841186974014215,     0.243043672241704,    -1.626277696978178 ]
    - [     0.495641099120920,    -0.684941953112088,     0.647546662177859 ]
    - [    -1.110436396460967,     0.391760233895756,    -1.427050055675767 ]
  - # (6, 24)
    - [    -1.842599355442444,    -0.247473546427370,     1.626134923891522 ]
    - [    -0.505728829052741,    -0.694927000804773,     0.652145140936265 ]
    - [     1.111188354949711,     0.395608828860132,    -1.426526477570388 ]
  - # (6, 25)
    - [    -0.033550187533861,    -0.052253346317674,    -0.034408713045842 ]
    - [     0.071999310136190,     0.019205279178602,    -0.041696757514224 ]
    - [     0.006675156332102,     0.011603394263243,     0.165153557875240 ]
  - # (6, 26)
    - [    -0.034916744595937,     0.050766970596580,     0.033475405256697 ]
    - [    -0.071597585865871,     0.018414123126014,    -0.042551794006979 ]
    - [    -0.006613892144565,     0.011862627004156,     0.165311038078605 ]
  - # (6, 27)
    - [    -0.026238973133745,    -0.000917538429499,     0.000561509935150 ]
    - [     0.000190684659420,     0.027997237148361,     0.022167541363922 ]
    - [     0.000018611692278,     0.113971197964045,     0.087550317879862 ]
  - # (7, 1)
    - [    -0.019145061601848,     0.157098121949088,    -0.000000000000000 ]
    - [     0.445905417922583,    -0.328276197962600,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078530780213355 ]
  - # (7, 2)
    - [     0.009090838037519,    -0.142574094797441,    -0.000000000000000 ]
    - [    -0.429100587022396,    -0.356916259281773,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.078541163847555 ]
  - # (7, 3)
    - [    -0.153441495854803,     0.031328810390112,    -0.000000000000000 ]
    - [     0.030919100221295,    -0.188953258094104,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.112017498354231 ]
  - # (7, 4)
    - [     0.008734399249975,     0.428506405767534,    -0.000000000000000 ]
    - [     0.141969861967941,    -0.357182914006213,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078526895704499 ]
  - # (7, 5)
    - [    -0.153669483441295,     0.030625791390629,    -0.000000000000000 ]
    - [     0.031362945462228,    -0.188993037820929,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.111773675651936 ]
  - # (7, 6)
    - [    -0.041577793819789,    -0.441323325887520,    -0.000000000000000 ]
    - [    -0.177501802146244,    -0.395930214185228,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440732773223367 ]
  - # (7, 7)
    - [     8.951668277494479,    -0.927421151586513,     0.000000000000000 ]
    - [    -0.927421151586513,    10.002020492143952,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     8.142448265929060 ]
  - # (7, 8)
    - [    -0.514156167948980,    -0.128964729193450,     0.000000000000000 ]
    - [     0.159763231918334,     0.165307228117785,    -0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.078600175241471 ]
  - # (7, 9)
    - [    -0.578704815545628,     0.130786295468385,    -0.000000000000000 ]
    - [    -0.133039138312166,     0.138953482466043,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440856616777122 ]
  - # (7, 10)
    - [    -0.063175404342688,     0.029264611269332,    -0.008089835013988 ]
    - [    -0.032879773975165,     0.113630904703945,    -0.069034519993245 ]
    - [     0.043488003356382,     0.092169610727898,    -0.010339657779910 ]
  - # (7, 11)
    - [    -0.003122669256120,     0.089005725445315,    -0.019387672431526 ]
    - [    -0.032250543123339,    -0.011666707238112,    -0.051375718765847 ]
    - [     0.006572378605600,     0.011707856207262,     0.165250250096938 ]
  - # (7, 12)
    - [    -0.019532911636162,     0.165568575462281,    -0.100782111038141 ]
    - [     0.165091770442852,    -0.210154113506746,    -0.058236417031937 ]
    - [    -0.112849690346234,    -0.064871392414529,     0.195365223119074 ]
  - # (7, 13)
    - [     0.067030489856382,    -0.108347813343104,    -0.064175149893586 ]
    - [    -0.045987503925417,    -0.016707542472397,     0.027524682427382 ]
    - [     0.101218251169069,    -0.007946886382331,    -0.010348424634670 ]
  - # (7, 14)
    - [     0.014739947356316,     0.022653237165198,     0.019540967914108 ]
    - [     0.023981238262938,    -0.012057254146813,     0.011248892801477 ]
    - [     0.098893612613735,     0.057244325124380,     0.087632823666923 ]
  - # (7, 15)
    - [    -0.655033924631288,     0.182260452498217,    -0.249138139222498 ]
    - [     0.438002688904789,    -1.870508155958116,     1.732923582528482 ]
    - [    -0.211713101712063,     1.155019262304817,    -1.422091763839006 ]
  - # (7, 16)
    - [    -1.812322480090874,    -0.719833893511028,    -1.357592654850271 ]
    - [    -0.719336312053397,    -0.982943213212924,    -0.783676784479785 ]
    - [    -1.154740204338161,    -0.667151919701197,    -1.421633525275991 ]
  - # (7, 17)
    - [     0.014751320392550,    -0.043723178336657,    -0.053326486756668 ]
    - [     0.079582658170043,    -0.029681938704303,     0.009215590680088 ]
    - [     0.013250561089416,     0.000129977364414,     0.165391526774089 ]
  - # (7, 18)
    - [    -1.297733715932930,     0.814121221600035,     1.376794913368842 ]
    - [     0.552366838084163,    -1.224926640153003,    -1.082243585128203 ]
    - [     0.892144247363119,    -0.763587104756347,    -1.424859810592090 ]
  - # (7, 19)
    - [    -0.063175404342688,     0.029264611269332,     0.008089835013988 ]
    - [    -0.032879773975165,     0.113630904703945,     0.069034519993245 ]
    - [    -0.043488003356382,    -0.092169610727898,    -0.010339657779910 ]
  - # (7, 20)
    - [    -0.003122669256120,     0.089005725445315,     0.019387672431526 ]
    - [    -0.032250543123339,    -0.011666707238112,     0.051375718765847 ]
    - [    -0.006572378605600,    -0.011707856207262,     0.165250250096938 ]
  - # (7, 21)
    - [    -0.019532911636162,     0.165568575462281,     0.100782111038142 ]
    - [     0.165091770442852,    -0.210154113506746,     0.058236417031937 ]
    - [     0.112849690346234,     0.064871392414529,     0.195365223119074 ]
  - # (7, 22)
    - [     0.067030489856382,    -0.108347813343104,     0.064175149893586 ]
    - [    -0.045987503925417,    -0.016707542472397,    -0.027524682427382 ]
    - [    -0.101218251169069,     0.007946886382331,    -0.010348424634670 ]
  - # (7, 23)
    - [     0.014739947356316,     0.022653237165198,    -0.019540967914108 ]
    - [     0.023981238262938,    -0.012057254146813,    -0.011248892801477 ]
    - [    -0.098893612613735,    -0.057244325124380,     0.087632823666924 ]
  - # (7, 24)
    - [    -0.655033924631288,     0.182260452498216,     0.249138139222498 ]
    - [     0.438002688904789,    -1.870508155958116,    -1.732923582528482 ]
    - [     0.211713101712063,    -1.155019262304817,    -1.422091763839006 ]
  - # (7, 25)
    - [    -1.812322480090873,    -0.719833893511028,     1.357592654850271 ]
    - [    -0.719336312053396,    -0.982943213212924,     0.783676784479784 ]
    - [     1.154740204338161,     0.667151919701197,    -1.421633525275991 ]
  - # (7, 26)
    - [     0.014751320392550,    -0.043723178336657,     0.053326486756668 ]
    - [     0.079582658170043,    -0.029681938704303,    -0.009215590680088 ]
    - [    -0.013250561089416,    -0.000129977364414,     0.165391526774089 ]
  - # (7, 27)
    - [    -1.297733715932930,     0.814121221600035,    -1.376794913368843 ]
    - [     0.552366838084163,    -1.224926640153003,     1.082243585128203 ]
    - [    -0.892144247363119,     0.763587104756347,    -1.424859810592090 ]
  - # (8, 1)
    - [    -0.207137514871668,    -0.000769022512493,    -0.000000000000000 ]
    - [    -0.000405547247359,    -0.135001414442234,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.112298468823317 ]
  - # (8, 2)
    - [    -0.040407121463718,     0.177628675508400,    -0.000000000000000 ]
    - [     0.442072996699812,    -0.402647135441684,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440822280009374 ]
  - # (8, 3)
    - [    -0.041032359905546,    -0.177229708823470,    -0.000000000000000 ]
    - [    -0.441320250518735,    -0.395898671536639,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440699946467604 ]
  - # (8, 4)
    - [    -0.018483990422707,    -0.446539414102054,    -0.000000000000000 ]
    - [    -0.158185389699828,    -0.329571443871662,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.078743590688919 ]
  - # (8, 5)
    - [    -0.018236588877678,     0.446192849597638,    -0.000000000000000 ]
    - [     0.157503713752019,    -0.328223067167335,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078816681522477 ]
  - # (8, 6)
    - [    -0.206200271201120,    -0.000928037830478,    -0.000000000000000 ]
    - [     0.000750391375923,    -0.134833939550955,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.112965770197842 ]
  - # (8, 7)
    - [    -0.514156167948980,     0.159763231918334,     0.000000000000000 ]
    - [    -0.128964729193450,     0.165307228117785,     0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078600175241471 ]
  - # (8, 8)
    - [    10.581630376237390,     0.019352044689454,     0.000000000000000 ]
    - [     0.019352044689454,     8.399397801599221,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     8.153390258264809 ]
  - # (8, 9)
    - [    -0.515430553047029,    -0.162477273708640,     0.000000000000000 ]
    - [     0.128374449551085,     0.165169793664201,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078303802921696 ]
  - # (8, 10)
    - [    -0.035365348105699,     0.049376720316451,    -0.033778411807659 ]
    - [    -0.071738775528080,     0.017711411593065,     0.042407246125874 ]
    - [     0.006867138279045,    -0.011933444613544,     0.165062939220581 ]
  - # (8, 11)
    - [    -0.025951643316846,    -0.000989286872061,    -0.000416988556750 ]
    - [     0.000284883476603,     0.028049489025826,    -0.022096695115779 ]
    - [    -0.000078958861370,    -0.114298469645720,     0.087545378812188 ]
  - # (8, 12)
    - [    -0.034001456598546,    -0.050995151923831,     0.034410474973546 ]
    - [     0.071573823193498,     0.019511567568384,     0.041759578077015 ]
    - [    -0.006877694029075,    -0.011544308841523,     0.164967965535991 ]
  - # (8, 13)
    - [    -0.565429843723101,    -0.001060345757329,    -0.001092184933187 ]
    - [    -0.000341169514387,    -2.222509876346343,     1.566174594005538 ]
    - [     0.000001783952235,     1.329368346991237,    -1.419586352254314 ]
  - # (8, 14)
    - [     0.069563151152063,    -0.043221352787281,    -0.056345685837109 ]
    - [    -0.106119768529956,    -0.019581158051593,     0.042229230836220 ]
    - [     0.057525375469630,    -0.083309294719343,    -0.010518288960733 ]
  - # (8, 15)
    - [     0.069606191343465,     0.043665345995430,     0.054868362322301 ]
    - [     0.105791348250369,    -0.020737059898327,     0.041478334030432 ]
    - [    -0.057614339684903,    -0.083227065102481,    -0.010424340459866 ]
  - # (8, 16)
    - [    -1.841085244031530,     0.243505633391117,     1.626230483511821 ]
    - [     0.495547734659779,    -0.684752198976443,    -0.647559855427682 ]
    - [     1.110231997623452,    -0.391609182684682,    -1.426645493519982 ]
  - # (8, 17)
    - [    -1.842454239105690,    -0.247669295618100,    -1.626331134075428 ]
    - [    -0.505915943860676,    -0.695041617690986,    -0.652252613570199 ]
    - [    -1.111106116834640,    -0.395500272149104,    -1.426207124798316 ]
  - # (8, 18)
    - [    -0.305154471863589,    -0.000108939112741,     0.001054076068874 ]
    - [     0.001329028148388,     0.075499867091069,     0.116811674917585 ]
    - [     0.000085672845491,     0.130537463687215,     0.195271294853834 ]
  - # (8, 19)
    - [    -0.035365348105699,     0.049376720316451,     0.033778411807659 ]
    - [    -0.071738775528080,     0.017711411593065,    -0.042407246125874 ]
    - [    -0.006867138279045,     0.011933444613544,     0.165062939220581 ]
  - # (8, 20)
    - [    -0.025951643316846,    -0.000989286872061,     0.000416988556750 ]
    - [     0.000284883476603,     0.028049489025826,     0.022096695115779 ]
    - [     0.000078958861370,     0.114298469645720,     0.087545378812188 ]
  - # (8, 21)
    - [    -0.034001456598546,    -0.050995151923831,    -0.034410474973545 ]
    - [     0.071573823193498,     0.019511567568384,    -0.041759578077015 ]
    - [     0.006877694029075,     0.011544308841523,     0.164967965535991 ]
  - # (8, 22)
    - [    -0.565429843723101,    -0.001060345757329,     0.001092184933187 ]
    - [    -0.000341169514387,    -2.222509876346344,    -1.566174594005539 ]
    - [    -0.000001783952235,    -1.329368346991237,    -1.419586352254314 ]
  - # (8, 23)
    - [     0.069563151152063,    -0.043221352787281,     0.056345685837109 ]
    - [    -0.106119768529956,    -0.019581158051593,    -0.042229230836220 ]
    - [    -0.057525375469630,     0.083309294719343,    -0.010518288960733 ]
  - # (8, 24)
    - [     0.069606191343465,     0.043665345995430,    -0.054868362322301 ]
    - [     0.105791348250369,    -0.020737059898327,    -0.041478334030432 ]
    - [     0.057614339684903,     0.083227065102481,    -0.010424340459865 ]
  - # (8, 25)
    - [    -1.841085244031530,     0.243505633391117,    -1.626230483511821 ]
    - [     0.495547734659779,    -0.684752198976443,     0.647559855427682 ]
    - [    -1.110231997623452,     0.391609182684682,    -1.426645493519982 ]
  - # (8, 26)
    - [    -1.842454239105690,    -0.247669295618100,     1.626331134075427 ]
    - [    -0.505915943860675,    -0.695041617690986,     0.652252613570198 ]
    - [     1.111106116834640,     0.395500272149104,    -1.426207124798316 ]
  - # (8, 27)
    - [    -0.305154471863589,    -0.000108939112741,    -0.001054076068874 ]
    - [     0.001329028148388,     0.075499867091069,    -0.116811674917585 ]
    - [    -0.000085672845491,    -0.130537463687215,     0.195271294853834 ]
  - # (9, 1)
    - [    -0.019106755936129,    -0.159590779881603,    -0.000000000000000 ]
    - [    -0.446983777365110,    -0.330460777103995,     0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078311467795104 ]
  - # (9, 2)
    - [    -0.154490941247576,    -0.031985538428107,    -0.000000000000000 ]
    - [    -0.032043641930340,    -0.188600366620454,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111209959264020 ]
  - # (9, 3)
    - [     0.009480724883398,     0.142506896182292,    -0.000000000000000 ]
    - [     0.428920895722501,    -0.356918390429089,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.078395553713556 ]
  - # (9, 4)
    - [    -0.154509742336241,    -0.031947013805553,    -0.000000000000000 ]
    - [    -0.031112721861862,    -0.188020219239566,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.111277257262599 ]
  - # (9, 5)
    - [     0.009112089571252,    -0.428886084667023,    -0.000000000000000 ]
    - [    -0.142675160207174,    -0.356805636798037,    -0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.078515166467849 ]
  - # (9, 6)
    - [    -0.039929069136792,     0.441825780992679,    -0.000000000000000 ]
    - [     0.178146452825277,    -0.402703598189987,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440787671947547 ]
  - # (9, 7)
    - [    -0.578704815545628,    -0.133039138312166,    -0.000000000000000 ]
    - [     0.130786295468385,     0.138953482466043,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.440856616777122 ]
  - # (9, 8)
    - [    -0.515430553047029,     0.128374449551085,     0.000000000000000 ]
    - [    -0.162477273708640,     0.165169793664201,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     0.078303802921696 ]
  - # (9, 9)
    - [     8.949883446928625,     0.933196917790706,     0.000000000000000 ]
    - [     0.933196917790706,     9.995093648237969,     0.000000000000001 ]
    - [     0.000000000000000,     0.000000000000001,     8.146818924047942 ]
  - # (9, 10)
    - [    -0.019537710121314,    -0.164790687368333,     0.100609281457921 ]
    - [    -0.164395553229769,    -0.210220848723512,    -0.057975588212523 ]
    - [     0.113079944055464,    -0.064985193284101,     0.194186875317092 ]
  - # (9, 11)
    - [    -0.002720355801035,    -0.087763122948426,     0.019840347661392 ]
    - [     0.032514092808157,    -0.011553745930026,    -0.050731437369065 ]
    - [    -0.006148811344764,     0.011561226906389,     0.164484487443733 ]
  - # (9, 12)
    - [    -0.063925616616621,    -0.029109234935150,     0.008293864925478 ]
    - [     0.032253060188166,     0.112635087265611,    -0.069675557500051 ]
    - [    -0.043333810540769,     0.092264963839209,    -0.010836027539603 ]
  - # (9, 13)
    - [     0.067662500614447,     0.107023306874156,     0.064586511021432 ]
    - [     0.045615985114526,    -0.018210577199698,     0.027479391500257 ]
    - [    -0.101398158209758,    -0.008151669237812,    -0.010894034543109 ]
  - # (9, 14)
    - [    -0.656253845565371,    -0.184084351526862,     0.247710586276670 ]
    - [    -0.438571819781256,    -1.864019594462786,     1.728702408900817 ]
    - [     0.211596305803836,     1.152536373910226,    -1.421722122864761 ]
  - # (9, 15)
    - [     0.015112393449337,    -0.024382294050189,    -0.019026900844178 ]
    - [    -0.022980389092018,    -0.013297766205345,     0.011227586414127 ]
    - [    -0.098614397581778,     0.057022300539658,     0.087610512138640 ]
  - # (9, 16)
    - [     0.015517969753565,     0.042387918456942,     0.053266986668393 ]
    - [    -0.079048970784313,    -0.029806360639937,     0.008663661349089 ]
    - [    -0.012932889895066,    -0.000288083559183,     0.164417014733637 ]
  - # (9, 17)
    - [    -1.812540039657318,     0.719003078740505,     1.357467363579362 ]
    - [     0.717561981588372,    -0.977103314191845,    -0.783145984255461 ]
    - [     1.156086379467700,    -0.667137850978293,    -1.421401809813791 ]
  - # (9, 18)
    - [    -1.296467488122632,    -0.808512357953799,    -1.375877834804738 ]
    - [    -0.550827380178737,    -1.226276847906005,    -1.080022934092267 ]
    - [    -0.892738657980243,    -0.759806045394785,    -1.423951599719268 ]
  - # (9, 19)
    - [    -0.019537710121314,    -0.164790687368333,    -0.100609281457921 ]
    - [    -0.164395553229769,    -0.210220848723512,     0.057975588212523 ]
    - [    -0.113079944055464,     0.064985193284101,     0.194186875317092 ]
  - # (9, 20)
    - [    -0.002720355801034,    -0.087763122948426,    -0.019840347661392 ]
    - [     0.032514092808157,    -0.011553745930026,     0.050731437369065 ]
    - [     0.006148811344763,    -0.011561226906389,     0.164484487443733 ]
  - # (9, 21)
    - [    -0.063925616616621,    -0.029109234935150,    -0.008293864925478 ]
    - [     0.032253060188166,     0.112635087265611,     0.069675557500051 ]
    - [     0.043333810540769,    -0.092264963839209,    -0.010836027539603 ]
  - # (9, 22)
    - [     0.067662500614447,     0.107023306874156,    -0.064586511021431 ]
    - [     0.045615985114526,    -0.018210577199698,    -0.027479391500257 ]
    - [     0.101398158209758,     0.008151669237812,    -0.010894034543109 ]
  - # (9, 23)
    - [    -0.656253845565371,    -0.184084351526862,    -0.247710586276671 ]
    - [    -0.438571819781256,    -1.864019594462786,    -1.728702408900817 ]
    - [    -0.211596305803836,    -1.152536373910226,    -1.421722122864760 ]
  - # (9, 24)
    - [     0.015112393449337,    -0.024382294050189,     0.019026900844178 ]
    - [    -0.022980389092018,    -0.013297766205345,    -0.011227586414126 ]
    - [     0.098614397581778,    -0.057022300539658,     0.087610512138640 ]
  - # (9, 25)
    - [     0.015517969753565,     0.042387918456942,    -0.053266986668393 ]
    - [    -0.079048970784313,    -0.029806360639937,    -0.008663661349089 ]
    - [     0.012932889895066,     0.000288083559182,     0.164417014733637 ]
  - # (9, 26)
    - [    -1.812540039657319,     0.719003078740505,    -1.357467363579363 ]
    - [     0.717561981588372,    -0.977103314191845,     0.783145984255461 ]
    - [    -1.156086379467700,     0.667137850978293,    -1.421401809813791 ]
  - # (9, 27)
    - [    -1.296467488122632,    -0.808512357953798,     1.375877834804738 ]
    - [    -0.550827380178737,    -1.226276847906004,     1.080022934092267 ]
    - [     0.892738657980243,     0.759806045394785,    -1.423951599719268 ]
  - # (10, 1)
    - [    -1.839762043573155,    -0.504232349934133,    -1.110108760237446 ]
    - [    -0.245305860443838,    -0.693554658499970,    -0.395130434906013 ]
    - [    -1.625492886902559,    -0.651733690214070,    -1.425206973319379 ]
  - # (10, 2)
    - [    -1.812887012337788,     0.717384830329312,     1.154753440358210 ]
    - [     0.719235059383693,    -0.976937955488335,    -0.666896756461132 ]
    - [     1.357040932722532,    -0.783302771977443,    -1.421217855080863 ]
  - # (10, 3)
    - [     0.014909714635247,     0.080174838837060,     0.013377203599715 ]
    - [    -0.043976508628669,    -0.029549622532556,     0.000130525006780 ]
    - [    -0.054123100856207,     0.008783223883990,     0.165220952272886 ]
  - # (10, 4)
    - [     0.014376481144316,    -0.022993042080293,    -0.098658114926243 ]
    - [    -0.023976900961564,    -0.012701871669084,     0.057293137124309 ]
    - [    -0.018609708771303,     0.011517329412770,     0.087477984593905 ]
  - # (10, 5)
    - [    -0.655340164850479,     0.437971613954895,    -0.211648834331091 ]
    - [     0.183185581346244,    -1.869747727824900,     1.155649633135341 ]
    - [    -0.249387593887202,     1.733011209883643,    -1.422236607842765 ]
  - # (10, 6)
    - [     0.069750126251854,     0.106216851210861,    -0.057731642164422 ]
    - [     0.042974616813998,    -0.020916221500740,    -0.083371123291867 ]
    - [     0.054564505382280,     0.041359296323865,    -0.010451463353377 ]
  - # (10, 7)
    - [    -0.063175404342688,    -0.032879773975165,     0.043488003356382 ]
    - [     0.029264611269332,     0.113630904703945,     0.092169610727898 ]
    - [    -0.008089835013988,    -0.069034519993245,    -0.010339657779910 ]
  - # (10, 8)
    - [    -0.035365348105699,    -0.071738775528080,     0.006867138279045 ]
    - [     0.049376720316451,     0.017711411593065,    -0.011933444613544 ]
    - [    -0.033778411807659,     0.042407246125874,     0.165062939220581 ]
  - # (10, 9)
    - [    -0.019537710121314,    -0.164395553229769,     0.113079944055464 ]
    - [    -0.164790687368333,    -0.210220848723512,    -0.064985193284101 ]
    - [     0.100609281457921,    -0.057975588212523,     0.194186875317092 ]
  - # (10, 10)
    - [     6.283177841866087,    -0.160893350111865,     0.384394382958285 ]
    - [    -0.160893350111865,     6.093011964899150,    -0.221958580576124 ]
    - [     0.384394382958285,    -0.221958580576124,     7.617458424144513 ]
  - # (10, 11)
    - [    -0.900348285040415,    -0.207257989300461,     0.068761387275794 ]
    - [    -0.185285727767165,     0.063281754550782,     0.012763485976716 ]
    - [    -0.005964938658927,    -0.071750378490270,     0.014468017181032 ]
  - # (10, 12)
    - [    -0.466125411644100,    -0.106019605809639,     0.050604325269882 ]
    - [     0.105136668589238,     0.079081312941169,    -0.028011987874140 ]
    - [    -0.050350487769209,    -0.028476581089633,     0.023237641017133 ]
  - # (10, 13)
    - [    -0.056123280532644,     0.341134661234794,     0.050403276026887 ]
    - [     0.131126981832808,    -0.329388557030127,    -0.029616877092220 ]
    - [    -0.000458971288154,     0.057853294608483,     0.022985821148696 ]
  - # (10, 14)
    - [    -0.008490597782175,    -0.309705035065892,    -0.059938295311752 ]
    - [    -0.330828201265252,    -0.828829074620249,     0.042244025498009 ]
    - [    -0.023373170384089,    -0.066351714598564,     0.014245035919323 ]
  - # (10, 15)
    - [    -0.106741242218838,     0.008045517386457,    -0.035685147801381 ]
    - [     0.008444993917695,    -0.098568989989223,     0.020481537505276 ]
    - [     0.003205712293137,    -0.002089870012365,    -0.076505200664292 ]
  - # (10, 16)
    - [    -0.008527379953517,     0.331343943600754,     0.023939991688949 ]
    - [     0.308487953068799,    -0.831300149700561,    -0.066563715611865 ]
    - [     0.060306242076206,     0.041238613533842,     0.014046049450869 ]
  - # (10, 17)
    - [    -0.105985270749831,     0.007970522848492,     0.002771321410650 ]
    - [     0.008036827398211,    -0.098984490531625,    -0.002379984636389 ]
    - [    -0.035392461377383,     0.020647116338315,    -0.076524526090699 ]
  - # (10, 18)
    - [    -0.346761999459012,    -0.524085020665458,    -0.066901058458564 ]
    - [    -0.503251782993662,    -0.489216442521697,     0.030775928744678 ]
    - [     0.045756958452358,     0.052953080227598,     0.014285749079587 ]
  - # (10, 19)
    - [     0.322661360196712,     0.023568983886221,    -0.127377850893939 ]
    - [     0.023568983886221,     0.348605669875644,     0.073944227401129 ]
    - [     0.127377850893939,    -0.073944227401129,    -2.312932254896743 ]
  - # (10, 20)
    - [    -0.106511475516963,    -0.116821633141810,     0.257944702294562 ]
    - [     0.103627383805414,     0.085617565345697,    -0.045805131324622 ]
    - [     0.187618306639385,     0.199910301483406,    -0.271781856095285 ]
  - # (10, 21)
    - [    -0.203562732639311,     0.030919747728813,    -0.147996243651732 ]
    - [    -0.031305320603605,     0.035922111881788,    -0.019541614779761 ]
    - [    -0.147587751730114,     0.019451418964690,    -0.213133117671008 ]
  - # (10, 22)
    - [    -0.023107055862204,     0.074468334074771,    -0.056931089181833 ]
    - [     0.133786259473441,    -0.141975035829804,     0.137976581972945 ]
    - [    -0.090526594257858,     0.117986681249274,    -0.212977894811910 ]
  - # (10, 23)
    - [     0.044147623606571,     0.028408801443106,    -0.079549751998798 ]
    - [    -0.190303125140307,    -0.063742964858817,     0.262378681548070 ]
    - [     0.168887497569572,     0.200167920462902,    -0.271151429120585 ]
  - # (10, 24)
    - [    -0.034032122019253,     0.019678741316599,    -0.041251661491476 ]
    - [     0.019889191928302,    -0.012632883982523,     0.024335841123058 ]
    - [    -0.020714309736715,     0.011668214263610,    -0.032521534666890 ]
  - # (10, 25)
    - [     0.043972395892242,     0.190911991802724,     0.168952195355709 ]
    - [    -0.030129873265611,    -0.062975812552593,    -0.200079663602652 ]
    - [    -0.079051899735913,    -0.262562443375141,    -0.271516643785592 ]
  - # (10, 26)
    - [    -0.033368124111289,     0.019215849741833,     0.021215239715986 ]
    - [     0.019770720219969,    -0.013104065226069,    -0.011388448175421 ]
    - [     0.041391838955051,    -0.024220378306114,    -0.032627908527175 ]
  - # (10, 27)
    - [     0.032757117267643,    -0.196393100554127,    -0.266774101196844 ]
    - [     0.024134785300054,    -0.052515322708854,    -0.062480259534356 ]
    - [    -0.088251387223387,    -0.245554202515641,    -0.271550565639146 ]
  - # (11, 1)
    - [    -0.304079676561601,     0.001957014077273,     0.000156009482350 ]
    - [    -0.000992007828081,     0.075099332762176,     0.130687508835432 ]
    - [    -0.000588984419839,     0.115820752334312,     0.194245899686661 ]
  - # (11, 2)
    - [    -1.295981115372454,    -0.550705754474177,    -0.891758581144800 ]
    - [    -0.808611432053983,    -1.226299370767019,    -0.759080731876830 ]
    - [    -1.374872857124745,    -1.079426801569965,    -1.423606640807695 ]
  - # (11, 3)
    - [    -1.297536420325462,     0.552394476913723,     0.892074133291041 ]
    - [     0.813310886936416,    -1.225134300531815,    -0.763450505281563 ]
    - [     1.376067774704096,    -1.082566267011783,    -1.424770595896895 ]
  - # (11, 4)
    - [     0.067571538593733,     0.045633537453355,    -0.101258797696316 ]
    - [     0.107416862239799,    -0.017901701219515,    -0.008140971702398 ]
    - [     0.064904360333665,     0.027635074296959,    -0.010604720838344 ]
  - # (11, 5)
    - [     0.066977644100167,    -0.046229965343555,     0.101470206523292 ]
    - [    -0.108333070793290,    -0.016893748778553,    -0.007981302724121 ]
    - [    -0.064517040446110,     0.027425796367672,    -0.010420106345070 ]
  - # (11, 6)
    - [    -0.566620650634405,    -0.000527063701506,    -0.000053260447190 ]
    - [    -0.000664367166177,    -2.222031810255817,     1.329496902611256 ]
    - [    -0.001421306986087,     1.565988062939970,    -1.420064377678144 ]
  - # (11, 7)
    - [    -0.003122669256120,    -0.032250543123339,     0.006572378605600 ]
    - [     0.089005725445315,    -0.011666707238112,     0.011707856207262 ]
    - [    -0.019387672431526,    -0.051375718765847,     0.165250250096938 ]
  - # (11, 8)
    - [    -0.025951643316846,     0.000284883476603,    -0.000078958861370 ]
    - [    -0.000989286872061,     0.028049489025826,    -0.114298469645720 ]
    - [    -0.000416988556750,    -0.022096695115779,     0.087545378812188 ]
  - # (11, 9)
    - [    -0.002720355801035,     0.032514092808157,    -0.006148811344764 ]
    - [    -0.087763122948426,    -0.011553745930026,     0.011561226906389 ]
    - [     0.019840347661392,    -0.050731437369065,     0.164484487443733 ]
  - # (11, 10)
    - [    -0.900348285040415,    -0.185285727767165,    -0.005964938658927 ]
    - [    -0.207257989300461,     0.063281754550782,    -0.071750378490270 ]
    - [     0.068761387275794,     0.012763485976716,     0.014468017181032 ]
  - # (11, 11)
    - [     5.987627991534001,    -0.002947877396688,     0.000079148379556 ]
    - [    -0.002947877396688,     6.371650225723578,     0.444461985740830 ]
    - [     0.000079148379556,     0.444461985740830,     7.617179011437240 ]
  - # (11, 12)
    - [    -0.900902552851011,     0.184040472966521,     0.006350547748247 ]
    - [     0.205162407813578,     0.063604339702477,    -0.072341346064066 ]
    - [    -0.069384072405992,     0.012702333997837,     0.014317321274037 ]
  - # (11, 13)
    - [    -0.094390688094680,     0.000266603300789,    -0.000166553503585 ]
    - [    -0.000415441736631,    -0.113744337804681,    -0.041032675247856 ]
    - [    -0.000423832186194,     0.003954046281967,    -0.076989295062535 ]
  - # (11, 14)
    - [    -0.345626748852340,     0.505037263258383,    -0.045839378958336 ]
    - [     0.526161782726840,    -0.490065667053180,     0.052929072005461 ]
    - [     0.066590299452882,     0.031140955947164,     0.014338229713033 ]
  - # (11, 15)
    - [    -0.346720751853862,    -0.503345946237944,     0.045727179971356 ]
    - [    -0.524568476082975,    -0.489561090699242,     0.052852020867853 ]
    - [    -0.066658338614300,     0.030909909188739,     0.014458922299093 ]
  - # (11, 16)
    - [    -0.056321591263517,    -0.131458691570267,     0.000202830670033 ]
    - [    -0.340676773376912,    -0.329235326104515,     0.057481707568917 ]
    - [    -0.049830586114547,    -0.029070421553612,     0.023051741976483 ]
  - # (11, 17)
    - [    -0.056521448496533,     0.130955357720305,    -0.000225662994092 ]
    - [     0.340223768406154,    -0.329892647721895,     0.057952463348003 ]
    - [     0.050660358121295,    -0.029399193417625,     0.023124374411730 ]
  - # (11, 18)
    - [    -0.093789947034789,    -0.000290307980761,    -0.000160732452115 ]
    - [     0.000591389309761,    -0.113761931827962,     0.004123811485052 ]
    - [     0.000000758950734,    -0.040953974534345,    -0.077018283445449 ]
  - # (11, 19)
    - [    -0.106511475516963,     0.103627383805414,    -0.187618306639385 ]
    - [    -0.116821633141810,     0.085617565345697,    -0.199910301483405 ]
    - [    -0.257944702294562,     0.045805131324622,    -0.271781856095285 ]
  - # (11, 20)
    - [     0.361161509647784,    -0.000055379271680,    -0.000082595181217 ]
    - [    -0.000055379271680,     0.308050024669053,    -0.147146768571785 ]
    - [     0.000082595181218,     0.147146768571785,    -2.312448049053275 ]
  - # (11, 21)
    - [    -0.105702208349360,    -0.103472380455138,     0.187715762557082 ]
    - [     0.116894277871951,     0.086079023114225,    -0.199941501053269 ]
    - [     0.257806435709964,     0.046049275323756,    -0.271684682592543 ]
  - # (11, 22)
    - [    -0.000294984924280,    -0.000081551349532,    -0.000097358493969 ]
    - [    -0.000074354363216,    -0.047382588964554,    -0.047909774515951 ]
    - [    -0.000003207585516,    -0.024210346767364,    -0.032232157925732 ]
  - # (11, 23)
    - [     0.033080601140558,    -0.023751254822783,    -0.088451390824918 ]
    - [     0.196780012060738,    -0.051772030995013,     0.245900298482714 ]
    - [    -0.266990944602836,     0.063173855976553,    -0.271395176533029 ]
  - # (11, 24)
    - [     0.032879929973753,     0.024077120682641,     0.088044968399985 ]
    - [    -0.196661364437414,    -0.052736625112143,     0.245509841220470 ]
    - [     0.267120875526626,     0.062645826863276,    -0.271283914340274 ]
  - # (11, 25)
    - [    -0.023196507864630,    -0.134569233628335,    -0.090928593152782 ]
    - [    -0.072438927827508,    -0.142112710621225,    -0.117879561193623 ]
    - [    -0.056840491930850,    -0.137844074042245,    -0.213001052946743 ]
  - # (11, 26)
    - [    -0.023323046060109,     0.133995236013635,     0.090435839865946 ]
    - [     0.073457897574520,    -0.142347314255514,    -0.118000083113548 ]
    - [     0.057234152591517,    -0.137844164103277,    -0.212894080711483 ]
  - # (11, 27)
    - [     0.000363552480414,     0.000188234646069,     0.000004914859278 ]
    - [     0.000266494212243,    -0.047338099013035,     0.024199675684766 ]
    - [     0.000132531811112,     0.047895833118749,    -0.032268644059672 ]
  - # (12, 1)
    - [    -1.840690038354624,     0.495711944383053,     1.110241596690798 ]
    - [     0.241814446908348,    -0.686468093365862,    -0.391618595549387 ]
    - [     1.626207862549348,    -0.647572085758416,    -1.425959650400631 ]
  - # (12, 2)
    - [     0.015137681024486,    -0.079451110086946,    -0.013234789219018 ]
    - [     0.042221012354863,    -0.030049461168392,    -0.000273968937772 ]
    - [     0.054502040975702,     0.009379990184752,     0.164476120628249 ]
  - # (12, 3)
    - [    -1.812130803547011,    -0.719270468295946,    -1.154829900792810 ]
    - [    -0.719848721320107,    -0.983597078193584,    -0.667390025721420 ]
    - [    -1.357247602013670,    -0.783412493572585,    -1.421664598029827 ]
  - # (12, 4)
    - [    -0.655137774357954,    -0.438090987547591,     0.211561419469142 ]
    - [    -0.184749326408441,    -1.864829631472906,     1.151689380542114 ]
    - [     0.249122753810075,     1.729715944172039,    -1.421978456163750 ]
  - # (12, 5)
    - [     0.014632052448562,     0.024088217974921,     0.098675187483471 ]
    - [     0.024166387327168,    -0.011456222111015,     0.057094365127358 ]
    - [     0.018924476257560,     0.010924438050930,     0.087506946247878 ]
  - # (12, 6)
    - [     0.069921245435851,    -0.105919774311859,     0.057684032360612 ]
    - [    -0.043408802886392,    -0.019491211786647,    -0.083507200896211 ]
    - [    -0.056104336048738,     0.042327830065640,    -0.010492842296519 ]
  - # (12, 7)
    - [    -0.019532911636162,     0.165091770442852,    -0.112849690346234 ]
    - [     0.165568575462281,    -0.210154113506746,    -0.064871392414529 ]
    - [    -0.100782111038141,    -0.058236417031937,     0.195365223119074 ]
  - # (12, 8)
    - [    -0.034001456598546,     0.071573823193498,    -0.006877694029075 ]
    - [    -0.050995151923831,     0.019511567568384,    -0.011544308841523 ]
    - [     0.034410474973546,     0.041759578077015,     0.164967965535991 ]
  - # (12, 9)
    - [    -0.063925616616621,     0.032253060188166,    -0.043333810540769 ]
    - [    -0.029109234935150,     0.112635087265611,     0.092264963839209 ]
    - [     0.008293864925478,    -0.069675557500051,    -0.010836027539603 ]
  - # (12, 10)
    - [    -0.466125411644100,     0.105136668589238,    -0.050350487769209 ]
    - [    -0.106019605809639,     0.079081312941169,    -0.028476581089633 ]
    - [     0.050604325269882,    -0.028011987874140,     0.023237641017133 ]
  - # (12, 11)
    - [    -0.900902552851011,     0.205162407813578,    -0.069384072405992 ]
    - [     0.184040472966521,     0.063604339702477,     0.012702333997837 ]
    - [     0.006350547748247,    -0.072341346064066,     0.014317321274037 ]
  - # (12, 12)
    - [     6.279863825594668,     0.165607407768587,    -0.385214735195757 ]
    - [     0.165607407768587,     6.080951674987494,    -0.221248560916512 ]
    - [    -0.385214735195757,    -0.221248560916512,     7.618523995811968 ]
  - # (12, 13)
    - [    -0.056001787991851,    -0.340398909272943,    -0.050067682106305 ]
    - [    -0.129823518859375,    -0.328561828057425,    -0.029250720324769 ]
    - [     0.000285873782148,     0.057473799160823,     0.023033405075529 ]
  - # (12, 14)
    - [    -0.106950240580093,    -0.007252333763820,     0.035472033008654 ]
    - [    -0.007670325863636,    -0.098435121617269,     0.020569910477466 ]
    - [    -0.003366162058204,    -0.002318990393812,    -0.077177113248060 ]
  - # (12, 15)
    - [    -0.008232352482915,     0.308808351537385,     0.060343525910096 ]
    - [     0.330195674302586,    -0.830349281154956,     0.041489736210294 ]
    - [     0.023913920181939,    -0.066671925339456,     0.014248839486402 ]
  - # (12, 16)
    - [    -0.106709434331956,    -0.007538099861996,    -0.003401348114308 ]
    - [    -0.008042558789621,    -0.098367766592747,    -0.002072442622151 ]
    - [     0.035518222094200,     0.021001891422665,    -0.077233443341517 ]
  - # (12, 17)
    - [    -0.008451085504247,    -0.330832850342271,    -0.023419855691229 ]
    - [    -0.307364239196669,    -0.827331599067828,    -0.066317651200282 ]
    - [    -0.060134997445996,     0.042149866747733,     0.014261335462502 ]
  - # (12, 18)
    - [    -0.345541915747802,     0.526156967425889,     0.066529209215549 ]
    - [     0.504175043585879,    -0.489392386146168,     0.031440994252114 ]
    - [    -0.045789901343717,     0.052886469368809,     0.014201812215712 ]
  - # (12, 19)
    - [    -0.203562732639311,    -0.031305320603605,     0.147587751730114 ]
    - [     0.030919747728813,     0.035922111881788,    -0.019451418964690 ]
    - [     0.147996243651732,     0.019541614779761,    -0.213133117671008 ]
  - # (12, 20)
    - [    -0.105702208349360,     0.116894277871951,    -0.257806435709964 ]
    - [    -0.103472380455138,     0.086079023114225,    -0.046049275323756 ]
    - [    -0.187715762557082,     0.199941501053270,    -0.271684682592543 ]
  - # (12, 21)
    - [     0.322490010119168,    -0.022937929047873,     0.127548278182207 ]
    - [    -0.022937929047873,     0.346066657396678,     0.073874054549762 ]
    - [    -0.127548278182207,    -0.073874054549762,    -2.312641475209694 ]
  - # (12, 22)
    - [    -0.023114601696386,    -0.072394173005409,     0.056956850070179 ]
    - [    -0.134522230094228,    -0.142651011974804,     0.138220487471179 ]
    - [     0.089631880200062,     0.117117814623241,    -0.213016232497913 ]
  - # (12, 23)
    - [    -0.033835523627384,    -0.018873070354444,     0.041534161372535 ]
    - [    -0.019619213127391,    -0.012169321052421,     0.024177997702232 ]
    - [     0.020817177826314,     0.011689497517159,    -0.032233903220107 ]
  - # (12, 24)
    - [     0.044573450347579,    -0.029859772205993,     0.079296702487298 ]
    - [     0.191166298859911,    -0.063217191355170,     0.262428310110005 ]
    - [    -0.169002766301735,     0.199990229077548,    -0.271256805713008 ]
  - # (12, 25)
    - [    -0.033646943218544,    -0.018960140630918,    -0.020776803357033 ]
    - [    -0.019433937160285,    -0.012458081464913,    -0.011755234954866 ]
    - [    -0.041475478355167,    -0.024093886167605,    -0.032294452173972 ]
  - # (12, 26)
    - [     0.044406276796152,    -0.190183378615249,    -0.168895558996270 ]
    - [     0.030564171914253,    -0.063310343073051,    -0.199666400181584 ]
    - [     0.079493997070512,    -0.262474826730599,    -0.271060621172439 ]
  - # (12, 27)
    - [     0.033170850009410,     0.196783420757746,     0.267012116293320 ]
    - [    -0.023422063301433,    -0.051562031695921,    -0.062458756340486 ]
    - [     0.088308469223668,    -0.245968332402444,    -0.271477184603884 ]
  - # (13, 1)
    - [    -0.026956451436961,     0.000162022841846,     0.000013130309961 ]
    - [    -0.000718191558459,     0.028468211670137,    -0.113689660360255 ]
    - [    -0.000509082796889,    -0.022147774720388,     0.087426711713965 ]
  - # (13, 2)
    - [    -0.003051470577771,     0.032422976446923,    -0.006234518104953 ]
    - [    -0.089037483835549,    -0.012184341363438,     0.011805321546472 ]
    - [     0.019766604553590,    -0.050739408408203,     0.164473868843480 ]
  - # (13, 3)
    - [    -0.002527929183760,    -0.032185947712378,     0.006454656104527 ]
    - [     0.088964413307055,    -0.011873510908981,     0.011625954300831 ]
    - [    -0.019248059946688,    -0.051276169751933,     0.165085263692474 ]
  - # (13, 4)
    - [    -1.296637591654491,    -0.551748101758094,    -0.891954052950612 ]
    - [    -0.808802731384854,    -1.226801956734563,    -0.759343345702242 ]
    - [    -1.375294450459459,    -1.079648452420751,    -1.423902721459806 ]
  - # (13, 5)
    - [    -1.297431668424674,     0.552112522887675,     0.892584045822758 ]
    - [     0.813092894017242,    -1.225354659928836,    -0.763746031696707 ]
    - [     1.376304025356001,    -1.082585280740001,    -1.424749110839395 ]
  - # (13, 6)
    - [    -0.305894461040380,     0.001055218348042,    -0.000095593241019 ]
    - [    -0.000902356264939,     0.075177205093963,     0.130351267399379 ]
    - [     0.001061496233545,     0.116817005096876,     0.195505419972286 ]
  - # (13, 7)
    - [     0.067030489856382,    -0.045987503925417,     0.101218251169069 ]
    - [    -0.108347813343104,    -0.016707542472397,    -0.007946886382331 ]
    - [    -0.064175149893586,     0.027524682427382,    -0.010348424634670 ]
  - # (13, 8)
    - [    -0.565429843723101,    -0.000341169514387,     0.000001783952235 ]
    - [    -0.001060345757329,    -2.222509876346343,     1.329368346991237 ]
    - [    -0.001092184933187,     1.566174594005538,    -1.419586352254314 ]
  - # (13, 9)
    - [     0.067662500614447,     0.045615985114526,    -0.101398158209758 ]
    - [     0.107023306874156,    -0.018210577199698,    -0.008151669237812 ]
    - [     0.064586511021432,     0.027479391500257,    -0.010894034543109 ]
  - # (13, 10)
    - [    -0.056123280532644,     0.131126981832808,    -0.000458971288154 ]
    - [     0.341134661234794,    -0.329388557030127,     0.057853294608483 ]
    - [     0.050403276026887,    -0.029616877092220,     0.022985821148696 ]
  - # (13, 11)
    - [    -0.094390688094680,    -0.000415441736631,    -0.000423832186194 ]
    - [     0.000266603300789,    -0.113744337804681,     0.003954046281967 ]
    - [    -0.000166553503585,    -0.041032675247856,    -0.076989295062535 ]
  - # (13, 12)
    - [    -0.056001787991851,    -0.129823518859375,     0.000285873782148 ]
    - [    -0.340398909272943,    -0.328561828057425,     0.057473799160823 ]
    - [    -0.050067682106305,    -0.029250720324769,     0.023033405075529 ]
  - # (13, 13)
    - [     5.987566123840502,    -0.002271441123750,     0.000075221250649 ]
    - [    -0.002271441123750,     6.372534981569836,     0.444481069759897 ]
    - [     0.000075221250649,     0.444481069759897,     7.617029712516620 ]
  - # (13, 14)
    - [    -0.900678084523296,     0.184366091631828,     0.006119925021975 ]
    - [     0.205398224103798,     0.064733982216743,    -0.072451808832361 ]
    - [    -0.069420988728983,     0.013054660718815,     0.014294539170760 ]
  - # (13, 15)
    - [    -0.900947251614292,    -0.184863023675282,    -0.005966591533742 ]
    - [    -0.208068386962335,     0.063170426464081,    -0.071727267619328 ]
    - [     0.068649535559629,     0.012735558909296,     0.014579277613542 ]
  - # (13, 16)
    - [    -0.345306700481931,     0.505042294956542,    -0.046044477455575 ]
    - [     0.525996447813814,    -0.490252344619954,     0.052873572227639 ]
    - [     0.066443638716938,     0.031221304988788,     0.014237562496868 ]
  - # (13, 17)
    - [    -0.346970138924301,    -0.503782604474703,     0.045463962724255 ]
    - [    -0.524734338292031,    -0.489743783299264,     0.052762812348910 ]
    - [    -0.066739725537142,     0.030936139524240,     0.014369439790753 ]
  - # (13, 18)
    - [    -0.094024651669379,    -0.000280947183795,    -0.000425922762478 ]
    - [    -0.000378055542989,    -0.114244846762390,    -0.041208167157115 ]
    - [    -0.000142984809585,     0.004156789679597,    -0.077069881207830 ]
  - # (13, 19)
    - [    -0.023107055862204,     0.133786259473441,     0.090526594257858 ]
    - [     0.074468334074771,    -0.141975035829804,    -0.117986681249274 ]
    - [     0.056931089181833,    -0.137976581972945,    -0.212977894811910 ]
  - # (13, 20)
    - [    -0.000294984924280,    -0.000074354363216,     0.000003207585516 ]
    - [    -0.000081551349532,    -0.047382588964554,     0.024210346767364 ]
    - [     0.000097358493969,     0.047909774515951,    -0.032232157925732 ]
  - # (13, 21)
    - [    -0.023114601696386,    -0.134522230094228,    -0.089631880200062 ]
    - [    -0.072394173005409,    -0.142651011974804,    -0.117117814623241 ]
    - [    -0.056956850070179,    -0.138220487471179,    -0.213016232497913 ]
  - # (13, 22)
    - [     0.360773195252972,     0.000532134874533,    -0.000111216107766 ]
    - [     0.000532134874533,     0.308822638629248,    -0.147172135500877 ]
    - [     0.000111216107766,     0.147172135500877,    -2.312506623834859 ]
  - # (13, 23)
    - [    -0.104738430969887,    -0.104043462872551,     0.188091653967604 ]
    - [     0.117554251452371,     0.085682593239026,    -0.199759059359302 ]
    - [     0.257732944945801,     0.045662490072918,    -0.271757675895297 ]
  - # (13, 24)
    - [    -0.105470634204817,     0.104343536439903,    -0.187946286480668 ]
    - [    -0.117071509822224,     0.085449485144033,    -0.200144426467226 ]
    - [    -0.258124761723525,     0.045695596734119,    -0.271677095062093 ]
  - # (13, 25)
    - [     0.033479414009713,    -0.024290575006407,    -0.088462409474183 ]
    - [     0.196759328908961,    -0.052256450571521,     0.245940237573159 ]
    - [    -0.267118988280079,     0.063107956821501,    -0.271551971714721 ]
  - # (13, 26)
    - [     0.032905801456440,     0.024467201061684,     0.088328987671901 ]
    - [    -0.196757864489923,    -0.052490031247493,     0.245604655993739 ]
    - [     0.267015116378528,     0.062641048227015,    -0.271454099970950 ]
  - # (13, 27)
    - [    -0.000319817499372,    -0.000402903609537,    -0.000013383625292 ]
    - [    -0.000165447956915,    -0.047706242910794,    -0.047859770771829 ]
    - [    -0.000120571037375,    -0.024275770332821,    -0.032307450319838 ]
  - # (14, 1)
    - [    -0.034139605296937,     0.071591077319133,    -0.006878690498686 ]
    - [    -0.050583210679575,     0.020236963902130,    -0.011029485514640 ]
    - [     0.033736479280067,     0.041378806487712,     0.164306691240144 ]
  - # (14, 2)
    - [    -0.063221934085768,     0.032559801179306,    -0.043277596102197 ]
    - [    -0.029199394858609,     0.112103093096496,     0.092055659984909 ]
    - [     0.008317183493442,    -0.069648472967257,    -0.010818037156170 ]
  - # (14, 3)
    - [    -0.020008170260670,     0.164955941405174,    -0.112740545400159 ]
    - [     0.165712710459427,    -0.209634819163597,    -0.065015950485508 ]
    - [    -0.100141031243979,    -0.057886961978802,     0.195199804953258 ]
  - # (14, 4)
    - [     0.016041618604351,    -0.078768245400794,    -0.013422366863856 ]
    - [     0.042204944311986,    -0.029875673281949,    -0.000275720761861 ]
    - [     0.053955876284684,     0.009097882220761,     0.164733859333241 ]
  - # (14, 5)
    - [    -1.812736052709054,    -0.719564039174276,    -1.155316263328412 ]
    - [    -0.719935842675506,    -0.983142345034528,    -0.667573495714288 ]
    - [    -1.357576018772453,    -0.783582083800539,    -1.421571013096907 ]
  - # (14, 6)
    - [    -1.841186974014215,     0.495641099120920,     1.110436396460967 ]
    - [     0.243043672241704,    -0.684941953112088,    -0.391760233895756 ]
    - [     1.626277696978178,    -0.647546662177860,    -1.427050055675767 ]
  - # (14, 7)
    - [     0.014739947356316,     0.023981238262938,     0.098893612613735 ]
    - [     0.022653237165198,    -0.012057254146813,     0.057244325124380 ]
    - [     0.019540967914108,     0.011248892801477,     0.087632823666923 ]
  - # (14, 8)
    - [     0.069563151152063,    -0.106119768529956,     0.057525375469630 ]
    - [    -0.043221352787281,    -0.019581158051593,    -0.083309294719343 ]
    - [    -0.056345685837109,     0.042229230836220,    -0.010518288960733 ]
  - # (14, 9)
    - [    -0.656253845565371,    -0.438571819781256,     0.211596305803836 ]
    - [    -0.184084351526862,    -1.864019594462786,     1.152536373910226 ]
    - [     0.247710586276670,     1.728702408900817,    -1.421722122864761 ]
  - # (14, 10)
    - [    -0.008490597782175,    -0.330828201265252,    -0.023373170384089 ]
    - [    -0.309705035065892,    -0.828829074620249,    -0.066351714598564 ]
    - [    -0.059938295311752,     0.042244025498009,     0.014245035919323 ]
  - # (14, 11)
    - [    -0.345626748852340,     0.526161782726840,     0.066590299452882 ]
    - [     0.505037263258383,    -0.490065667053180,     0.031140955947164 ]
    - [    -0.045839378958336,     0.052929072005461,     0.014338229713033 ]
  - # (14, 12)
    - [    -0.106950240580093,    -0.007670325863636,    -0.003366162058204 ]
    - [    -0.007252333763820,    -0.098435121617269,    -0.002318990393812 ]
    - [     0.035472033008654,     0.020569910477466,    -0.077177113248060 ]
  - # (14, 13)
    - [    -0.900678084523296,     0.205398224103798,    -0.069420988728983 ]
    - [     0.184366091631828,     0.064733982216743,     0.013054660718815 ]
    - [     0.006119925021975,    -0.072451808832361,     0.014294539170760 ]
  - # (14, 14)
    - [     6.280208988912527,     0.164284481790610,    -0.385291688299402 ]
    - [     0.164284481790610,     6.075360033799186,    -0.221094419687327 ]
    - [    -0.385291688299402,    -0.221094419687327,     7.619021818590102 ]
  - # (14, 15)
    - [    -0.465968673788762,     0.105155425883509,    -0.050152349132526 ]
    - [    -0.105130680590966,     0.079808641183101,    -0.027905921699989 ]
    - [     0.051602580349977,    -0.027433036673320,     0.023428097678067 ]
  - # (14, 16)
    - [    -0.107041961359770,    -0.007198097207450,     0.035430103110242 ]
    - [    -0.007553457273294,    -0.097985369294764,     0.020760115943265 ]
    - [    -0.003447294890004,    -0.002282961310503,    -0.077195491745203 ]
  - # (14, 17)
    - [    -0.008290073425801,     0.309004512448667,     0.060224639758245 ]
    - [     0.331882545868144,    -0.830825628462577,     0.041149329824800 ]
    - [     0.023886743216174,    -0.066557932481876,     0.014213697697778 ]
  - # (14, 18)
    - [    -0.055892524653654,    -0.340295215985181,    -0.049970691417384 ]
    - [    -0.131247761263699,    -0.329115931836595,    -0.029227285950462 ]
    - [     0.000311555529908,     0.057585961408537,     0.023041532074769 ]
  - # (14, 19)
    - [     0.044147623606571,    -0.190303125140307,    -0.168887497569572 ]
    - [     0.028408801443106,    -0.063742964858817,    -0.200167920462902 ]
    - [     0.079549751998798,    -0.262378681548070,    -0.271151429120585 ]
  - # (14, 20)
    - [     0.033080601140558,     0.196780012060738,     0.266990944602836 ]
    - [    -0.023751254822783,    -0.051772030995013,    -0.063173855976553 ]
    - [     0.088451390824918,    -0.245900298482714,    -0.271395176533029 ]
  - # (14, 21)
    - [    -0.033835523627384,    -0.019619213127390,    -0.020817177826314 ]
    - [    -0.018873070354444,    -0.012169321052421,    -0.011689497517159 ]
    - [    -0.041534161372535,    -0.024177997702232,    -0.032233903220107 ]
  - # (14, 22)
    - [    -0.104738430969887,     0.117554251452371,    -0.257732944945801 ]
    - [    -0.104043462872551,     0.085682593239026,    -0.045662490072918 ]
    - [    -0.188091653967604,     0.199759059359302,    -0.271757675895297 ]
  - # (14, 23)
    - [     0.322532626369838,    -0.022373752539917,     0.127515391119470 ]
    - [    -0.022373752539917,     0.349241895791698,     0.073888206038495 ]
    - [    -0.127515391119470,    -0.073888206038495,    -2.312300517804326 ]
  - # (14, 24)
    - [    -0.203062450943070,    -0.031076676465249,     0.147512997479180 ]
    - [     0.031441402176584,     0.036716638509037,    -0.019819986771714 ]
    - [     0.148097639440799,     0.019549392237849,    -0.212969917453323 ]
  - # (14, 25)
    - [    -0.033891561180028,    -0.018807632956541,     0.041634323767364 ]
    - [    -0.018846404050301,    -0.012911711655306,     0.024122098251342 ]
    - [     0.020778530578195,     0.011596511255062,    -0.032248554526685 ]
  - # (14, 26)
    - [     0.044543552319412,    -0.029664596445558,     0.079386327814148 ]
    - [     0.191153658369454,    -0.062711199124616,     0.262636341817402 ]
    - [    -0.169015819931260,     0.200044407517352,    -0.271341707367387 ]
  - # (14, 27)
    - [    -0.022844655843361,    -0.072207137871242,     0.056911415103048 ]
    - [    -0.134387443590926,    -0.142067023913255,     0.137788196661996 ]
    - [     0.090927479507355,     0.117893962675331,    -0.213005125369060 ]
  - # (15, 1)
    - [    -0.034660395753721,    -0.071374232867714,     0.006835319586721 ]
    - [     0.050159555516004,     0.018117922670492,    -0.011308910887748 ]
    - [    -0.035115544947128,     0.041617320659233,     0.164502060467965 ]
  - # (15, 2)
    - [    -0.019445661777582,    -0.164383279054594,     0.113033785348004 ]
    - [    -0.164712538778031,    -0.210217032575725,    -0.064974331091225 ]
    - [     0.100653301762714,    -0.057972636288689,     0.194448949678203 ]
  - # (15, 3)
    - [    -0.062898530568558,    -0.032674887713343,     0.043458423196426 ]
    - [     0.028513527961994,     0.113159011598477,     0.092043906716907 ]
    - [    -0.008454367745711,    -0.069262013042110,    -0.010296381676361 ]
  - # (15, 4)
    - [    -1.813441872764947,     0.717101165415280,     1.155234840786812 ]
    - [     0.720003238132616,    -0.976528778537115,    -0.666686892996037 ]
    - [     1.358000371602365,    -0.782815570686436,    -1.421275754431225 ]
  - # (15, 5)
    - [     0.015234028855810,     0.080173245886242,     0.013096938666398 ]
    - [    -0.044185452428220,    -0.029833843881577,     0.000091266932403 ]
    - [    -0.053902118748895,     0.008817378443429,     0.165282318574913 ]
  - # (15, 6)
    - [    -1.842599355442444,    -0.505728829052741,    -1.111188354949711 ]
    - [    -0.247473546427370,    -0.694927000804773,    -0.395608828860132 ]
    - [    -1.626134923891523,    -0.652145140936265,    -1.426526477570387 ]
  - # (15, 7)
    - [    -0.655033924631288,     0.438002688904789,    -0.211713101712063 ]
    - [     0.182260452498217,    -1.870508155958116,     1.155019262304817 ]
    - [    -0.249138139222498,     1.732923582528482,    -1.422091763839006 ]
  - # (15, 8)
    - [     0.069606191343465,     0.105791348250369,    -0.057614339684903 ]
    - [     0.043665345995430,    -0.020737059898327,    -0.083227065102481 ]
    - [     0.054868362322301,     0.041478334030432,    -0.010424340459866 ]
  - # (15, 9)
    - [     0.015112393449337,    -0.022980389092018,    -0.098614397581778 ]
    - [    -0.024382294050189,    -0.013297766205345,     0.057022300539658 ]
    - [    -0.019026900844178,     0.011227586414127,     0.087610512138640 ]
  - # (15, 10)
    - [    -0.106741242218838,     0.008444993917695,     0.003205712293137 ]
    - [     0.008045517386457,    -0.098568989989223,    -0.002089870012365 ]
    - [    -0.035685147801381,     0.020481537505276,    -0.076505200664292 ]
  - # (15, 11)
    - [    -0.346720751853862,    -0.524568476082975,    -0.066658338614300 ]
    - [    -0.503345946237944,    -0.489561090699242,     0.030909909188739 ]
    - [     0.045727179971356,     0.052852020867853,     0.014458922299093 ]
  - # (15, 12)
    - [    -0.008232352482915,     0.330195674302586,     0.023913920181939 ]
    - [     0.308808351537385,    -0.830349281154956,    -0.066671925339456 ]
    - [     0.060343525910096,     0.041489736210294,     0.014248839486402 ]
  - # (15, 13)
    - [    -0.900947251614292,    -0.208068386962335,     0.068649535559629 ]
    - [    -0.184863023675282,     0.063170426464081,     0.012735558909296 ]
    - [    -0.005966591533742,    -0.071727267619328,     0.014579277613542 ]
  - # (15, 14)
    - [    -0.465968673788762,    -0.105130680590966,     0.051602580349977 ]
    - [     0.105155425883509,     0.079808641183101,    -0.027433036673320 ]
    - [    -0.050152349132526,    -0.027905921699989,     0.023428097678067 ]
  - # (15, 15)
    - [     6.283628506038972,    -0.160735760327474,     0.384771181561840 ]
    - [    -0.160735760327474,     6.092741717829794,    -0.221875167676533 ]
    - [     0.384771181561840,    -0.221875167676533,     7.616654609220865 ]
  - # (15, 16)
    - [    -0.008580537322857,    -0.308351789736641,    -0.060109995006947 ]
    - [    -0.330612167966173,    -0.827950483721962,     0.042173484138710 ]
    - [    -0.023857897392484,    -0.066609345259419,     0.014301351496032 ]
  - # (15, 17)
    - [    -0.106622675323418,     0.007942820605135,    -0.035437034784603 ]
    - [     0.008245875344245,    -0.098754646556498,     0.020579742076190 ]
    - [     0.003256129263076,    -0.001998451512725,    -0.076447782814356 ]
  - # (15, 18)
    - [    -0.056275525857411,     0.340577991638097,     0.050595693629493 ]
    - [     0.130926696511704,    -0.329918614933419,    -0.029458805217652 ]
    - [     0.000027421460122,     0.057926231380006,     0.023142807631258 ]
  - # (15, 19)
    - [    -0.034032122019253,     0.019889191928302,     0.020714309736715 ]
    - [     0.019678741316599,    -0.012632883982523,    -0.011668214263610 ]
    - [     0.041251661491476,    -0.024335841123058,    -0.032521534666890 ]
  - # (15, 20)
    - [     0.032879929973753,    -0.196661364437414,    -0.267120875526626 ]
    - [     0.024077120682641,    -0.052736625112143,    -0.062645826863276 ]
    - [    -0.088044968399985,    -0.245509841220470,    -0.271283914340274 ]
  - # (15, 21)
    - [     0.044573450347579,     0.191166298859911,     0.169002766301735 ]
    - [    -0.029859772205993,    -0.063217191355170,    -0.199990229077548 ]
    - [    -0.079296702487298,    -0.262428310110005,    -0.271256805713008 ]
  - # (15, 22)
    - [    -0.105470634204817,    -0.117071509822224,     0.258124761723525 ]
    - [     0.104343536439903,     0.085449485144033,    -0.045695596734119 ]
    - [     0.187946286480668,     0.200144426467226,    -0.271677095062093 ]
  - # (15, 23)
    - [    -0.203062450943070,     0.031441402176584,    -0.148097639440799 ]
    - [    -0.031076676465249,     0.036716638509037,    -0.019549392237849 ]
    - [    -0.147512997479180,     0.019819986771714,    -0.212969917453323 ]
  - # (15, 24)
    - [     0.322853943706868,     0.023781412240242,    -0.127706759883505 ]
    - [     0.023781412240242,     0.348617028007888,     0.073747927822373 ]
    - [     0.127706759883505,    -0.073747927822373,    -2.312953641642278 ]
  - # (15, 25)
    - [     0.044122806965346,     0.029960851267616,    -0.079381031940455 ]
    - [    -0.189915314689603,    -0.062707647172145,     0.262512258853200 ]
    - [     0.168804918484474,     0.199924326721504,    -0.271031591988541 ]
  - # (15, 26)
    - [    -0.034156429566218,     0.019511777674059,    -0.041398939433205 ]
    - [     0.019541437317031,    -0.012885148798182,     0.024212120685762 ]
    - [    -0.020677429731597,     0.011642043059471,    -0.032476561486244 ]
  - # (15, 27)
    - [    -0.023120862546879,     0.073748722673533,    -0.057198960363459 ]
    - [     0.133956258487550,    -0.142448630070461,     0.137836354865298 ]
    - [    -0.090391020835866,     0.117988923938353,    -0.212918982476836 ]
  - # (16, 1)
    - [     0.069869271991737,    -0.105943173396448,     0.057825187442660 ]
    - [    -0.044063919344199,    -0.020085817175033,    -0.083470354106775 ]
    - [    -0.056565157081352,     0.042097640267261,    -0.011091910536531 ]
  - # (16, 2)
    - [    -0.654846330469572,    -0.438068857098614,     0.211449588738924 ]
    - [    -0.184266911181126,    -1.864394611855102,     1.151524972886449 ]
    - [     0.248461840953367,     1.729172758123003,    -1.421668792297910 ]
  - # (16, 3)
    - [     0.014884853262510,     0.024272956314781,     0.098805574269759 ]
    - [     0.022687348184816,    -0.011892200743816,     0.057294863698995 ]
    - [     0.019093922310340,     0.010960961313017,     0.087617618594962 ]
  - # (16, 4)
    - [    -0.063169067360826,     0.032598872372622,    -0.043222849094183 ]
    - [    -0.028681141981555,     0.112419340374061,     0.092215668540619 ]
    - [     0.008616654932013,    -0.069505786922410,    -0.010627896736807 ]
  - # (16, 5)
    - [    -0.020048702819876,     0.165131484354400,    -0.112927282770902 ]
    - [     0.165024030330684,    -0.209909600602463,    -0.065038840747761 ]
    - [    -0.099902578484074,    -0.057790681922017,     0.195107796143934 ]
  - # (16, 6)
    - [    -0.033550187533861,     0.071999310136190,    -0.006675156332102 ]
    - [    -0.052253346317674,     0.019205279178602,    -0.011603394263243 ]
    - [     0.034408713045842,     0.041696757514224,     0.165153557875240 ]
  - # (16, 7)
    - [    -1.812322480090874,    -0.719336312053397,    -1.154740204338161 ]
    - [    -0.719833893511028,    -0.982943213212924,    -0.667151919701197 ]
    - [    -1.357592654850271,    -0.783676784479785,    -1.421633525275991 ]
  - # (16, 8)
    - [    -1.841085244031530,     0.495547734659779,     1.110231997623452 ]
    - [     0.243505633391117,    -0.684752198976443,    -0.391609182684682 ]
    - [     1.626230483511821,    -0.647559855427682,    -1.426645493519982 ]
  - # (16, 9)
    - [     0.015517969753565,    -0.079048970784313,    -0.012932889895066 ]
    - [     0.042387918456942,    -0.029806360639937,    -0.000288083559183 ]
    - [     0.053266986668393,     0.008663661349089,     0.164417014733637 ]
  - # (16, 10)
    - [    -0.008527379953517,     0.308487953068799,     0.060306242076206 ]
    - [     0.331343943600754,    -0.831300149700561,     0.041238613533842 ]
    - [     0.023939991688949,    -0.066563715611865,     0.014046049450869 ]
  - # (16, 11)
    - [    -0.056321591263517,    -0.340676773376912,    -0.049830586114547 ]
    - [    -0.131458691570267,    -0.329235326104515,    -0.029070421553612 ]
    - [     0.000202830670033,     0.057481707568917,     0.023051741976483 ]
  - # (16, 12)
    - [    -0.106709434331956,    -0.008042558789621,     0.035518222094200 ]
    - [    -0.007538099861996,    -0.098367766592747,     0.021001891422665 ]
    - [    -0.003401348114308,    -0.002072442622151,    -0.077233443341517 ]
  - # (16, 13)
    - [    -0.345306700481931,     0.525996447813814,     0.066443638716938 ]
    - [     0.505042294956542,    -0.490252344619954,     0.031221304988788 ]
    - [    -0.046044477455575,     0.052873572227639,     0.014237562496868 ]
  - # (16, 14)
    - [    -0.107041961359770,    -0.007553457273294,    -0.003447294890004 ]
    - [    -0.007198097207450,    -0.097985369294764,    -0.002282961310503 ]
    - [     0.035430103110242,     0.020760115943265,    -0.077195491745203 ]
  - # (16, 15)
    - [    -0.008580537322857,    -0.330612167966173,    -0.023857897392484 ]
    - [    -0.308351789736641,    -0.827950483721962,    -0.066609345259419 ]
    - [    -0.060109995006947,     0.042173484138710,     0.014301351496032 ]
  - # (16, 16)
    - [     6.279572838279034,     0.164544968985956,    -0.385377897137323 ]
    - [     0.164544968985956,     6.075682790216756,    -0.221153775509255 ]
    - [    -0.385377897137323,    -0.221153775509255,     7.619623395380349 ]
  - # (16, 17)
    - [    -0.465909130966642,     0.105253638171447,    -0.050245109417927 ]
    - [    -0.105173617978741,     0.079888114313315,    -0.027841083785378 ]
    - [     0.051380768787860,    -0.027580282229247,     0.023284339194414 ]
  - # (16, 18)
    - [    -0.900905487810507,     0.205593604617716,    -0.069088652382134 ]
    - [     0.184630290404023,     0.064982186118356,     0.013345336607941 ]
    - [     0.006290940942185,    -0.072387672801503,     0.014160824798794 ]
  - # (16, 19)
    - [     0.043972395892242,    -0.030129873265611,     0.079051899735913 ]
    - [     0.190911991802724,    -0.062975812552593,     0.262562443375141 ]
    - [    -0.168952195355709,     0.200079663602652,    -0.271516643785592 ]
  - # (16, 20)
    - [    -0.023196507864630,    -0.072438927827508,     0.056840491930850 ]
    - [    -0.134569233628335,    -0.142112710621225,     0.137844074042245 ]
    - [     0.090928593152782,     0.117879561193623,    -0.213001052946743 ]
  - # (16, 21)
    - [    -0.033646943218544,    -0.019433937160285,     0.041475478355167 ]
    - [    -0.018960140630918,    -0.012458081464913,     0.024093886167605 ]
    - [     0.020776803357033,     0.011755234954866,    -0.032294452173972 ]
  - # (16, 22)
    - [     0.033479414009713,     0.196759328908961,     0.267118988280079 ]
    - [    -0.024290575006407,    -0.052256450571521,    -0.063107956821501 ]
    - [     0.088462409474183,    -0.245940237573159,    -0.271551971714721 ]
  - # (16, 23)
    - [    -0.033891561180028,    -0.018846404050301,    -0.020778530578195 ]
    - [    -0.018807632956541,    -0.012911711655306,    -0.011596511255062 ]
    - [    -0.041634323767364,    -0.024122098251342,    -0.032248554526685 ]
  - # (16, 24)
    - [     0.044122806965346,    -0.189915314689603,    -0.168804918484474 ]
    - [     0.029960851267616,    -0.062707647172144,    -0.199924326721504 ]
    - [     0.079381031940455,    -0.262512258853200,    -0.271031591988541 ]
  - # (16, 25)
    - [     0.322364879799750,    -0.022257478185243,     0.127472610600962 ]
    - [    -0.022257478185243,     0.349469041440157,     0.074002093360056 ]
    - [    -0.127472610600962,    -0.074002093360056,    -2.312295709780774 ]
  - # (16, 26)
    - [    -0.202950815364780,    -0.031062245051945,     0.147410752816854 ]
    - [     0.031419869246290,     0.036767207619951,    -0.019833176602244 ]
    - [     0.148092474811902,     0.019468313023417,    -0.213124722662647 ]
  - # (16, 27)
    - [    -0.105774366528677,     0.117180151564803,    -0.258021403854460 ]
    - [    -0.103754571529342,     0.085883898016725,    -0.045763814743028 ]
    - [    -0.187911311503516,     0.199804254343992,    -0.271839999107966 ]
  - # (17, 1)
    - [     0.069766381897018,     0.105727850914850,    -0.057953950371708 ]
    - [     0.043814125629243,    -0.020627829815232,    -0.083520607343161 ]
    - [     0.055326830421889,     0.041784935237457,    -0.010977306628988 ]
  - # (17, 2)
    - [     0.014518302037417,    -0.023570653922603,    -0.098876301228927 ]
    - [    -0.023562352064848,    -0.012850163478706,     0.057199122263425 ]
    - [    -0.018802952029837,     0.011372310031638,     0.087432960036145 ]
  - # (17, 3)
    - [    -0.655252263125147,     0.437823006891105,    -0.211551666631725 ]
    - [     0.182773458028236,    -1.870157041379460,     1.155048870452921 ]
    - [    -0.249204459050199,     1.732916906232604,    -1.422214995079942 ]
  - # (17, 4)
    - [    -0.020106879233182,    -0.164805554769881,     0.113019350337923 ]
    - [    -0.165057662702750,    -0.210343120910166,    -0.064952548581924 ]
    - [     0.100479768754879,    -0.058070568843538,     0.194697016496673 ]
  - # (17, 5)
    - [    -0.063008769950173,    -0.032751089456646,     0.043446074778109 ]
    - [     0.028996032935922,     0.113414879440339,     0.092342719118372 ]
    - [    -0.008474861273135,    -0.069324980197402,    -0.010415899713800 ]
  - # (17, 6)
    - [    -0.034916744595937,    -0.071597585865871,     0.006613892144564 ]
    - [     0.050766970596580,     0.018414123126014,    -0.011862627004156 ]
    - [    -0.033475405256696,     0.042551794006979,     0.165311038078605 ]
  - # (17, 7)
    - [     0.014751320392550,     0.079582658170043,     0.013250561089416 ]
    - [    -0.043723178336657,    -0.029681938704303,     0.000129977364414 ]
    - [    -0.053326486756668,     0.009215590680088,     0.165391526774089 ]
  - # (17, 8)
    - [    -1.842454239105690,    -0.505915943860676,    -1.111106116834640 ]
    - [    -0.247669295618100,    -0.695041617690986,    -0.395500272149104 ]
    - [    -1.626331134075428,    -0.652252613570199,    -1.426207124798316 ]
  - # (17, 9)
    - [    -1.812540039657318,     0.717561981588372,     1.156086379467700 ]
    - [     0.719003078740505,    -0.977103314191845,    -0.667137850978293 ]
    - [     1.357467363579362,    -0.783145984255461,    -1.421401809813791 ]
  - # (17, 10)
    - [    -0.105985270749831,     0.008036827398211,    -0.035392461377383 ]
    - [     0.007970522848492,    -0.098984490531625,     0.020647116338315 ]
    - [     0.002771321410650,    -0.002379984636389,    -0.076524526090699 ]
  - # (17, 11)
    - [    -0.056521448496533,     0.340223768406154,     0.050660358121295 ]
    - [     0.130955357720305,    -0.329892647721895,    -0.029399193417625 ]
    - [    -0.000225662994092,     0.057952463348003,     0.023124374411730 ]
  - # (17, 12)
    - [    -0.008451085504247,    -0.307364239196669,    -0.060134997445996 ]
    - [    -0.330832850342271,    -0.827331599067828,     0.042149866747733 ]
    - [    -0.023419855691229,    -0.066317651200282,     0.014261335462502 ]
  - # (17, 13)
    - [    -0.346970138924301,    -0.524734338292031,    -0.066739725537142 ]
    - [    -0.503782604474703,    -0.489743783299264,     0.030936139524240 ]
    - [     0.045463962724255,     0.052762812348910,     0.014369439790753 ]
  - # (17, 14)
    - [    -0.008290073425801,     0.331882545868144,     0.023886743216174 ]
    - [     0.309004512448667,    -0.830825628462577,    -0.066557932481876 ]
    - [     0.060224639758245,     0.041149329824800,     0.014213697697778 ]
  - # (17, 15)
    - [    -0.106622675323418,     0.008245875344245,     0.003256129263076 ]
    - [     0.007942820605135,    -0.098754646556498,    -0.001998451512725 ]
    - [    -0.035437034784603,     0.020579742076190,    -0.076447782814356 ]
  - # (17, 16)
    - [    -0.465909130966642,    -0.105173617978741,     0.051380768787860 ]
    - [     0.105253638171447,     0.079888114313315,    -0.027580282229247 ]
    - [    -0.050245109417927,    -0.027841083785378,     0.023284339194414 ]
  - # (17, 17)
    - [     6.283117248051284,    -0.160808459588602,     0.384530256307592 ]
    - [    -0.160808459588602,     6.092737454646238,    -0.221654322613301 ]
    - [     0.384530256307592,    -0.221654322613301,     7.617175871798874 ]
  - # (17, 18)
    - [    -0.900199873923599,    -0.207824634249158,     0.068767861964957 ]
    - [    -0.185165893540187,     0.062901975529613,     0.012810666387151 ]
    - [    -0.005985408793668,    -0.071728082113614,     0.014448940568427 ]
  - # (17, 19)
    - [    -0.033368124111289,     0.019770720219969,    -0.041391838955051 ]
    - [     0.019215849741833,    -0.013104065226069,     0.024220378306114 ]
    - [    -0.021215239715986,     0.011388448175421,    -0.032627908527175 ]
  - # (17, 20)
    - [    -0.023323046060109,     0.073457897574520,    -0.057234152591517 ]
    - [     0.133995236013635,    -0.142347314255514,     0.137844164103278 ]
    - [    -0.090435839865946,     0.118000083113548,    -0.212894080711483 ]
  - # (17, 21)
    - [     0.044406276796152,     0.030564171914254,    -0.079493997070512 ]
    - [    -0.190183378615249,    -0.063310343073051,     0.262474826730599 ]
    - [     0.168895558996270,     0.199666400181584,    -0.271060621172439 ]
  - # (17, 22)
    - [     0.032905801456440,    -0.196757864489923,    -0.267015116378528 ]
    - [     0.024467201061684,    -0.052490031247493,    -0.062641048227015 ]
    - [    -0.088328987671901,    -0.245604655993739,    -0.271454099970950 ]
  - # (17, 23)
    - [     0.044543552319412,     0.191153658369454,     0.169015819931260 ]
    - [    -0.029664596445558,    -0.062711199124616,    -0.200044407517352 ]
    - [    -0.079386327814148,    -0.262636341817402,    -0.271341707367387 ]
  - # (17, 24)
    - [    -0.034156429566218,     0.019541437317031,     0.020677429731597 ]
    - [     0.019511777674059,    -0.012885148798182,    -0.011642043059471 ]
    - [     0.041398939433205,    -0.024212120685762,    -0.032476561486244 ]
  - # (17, 25)
    - [    -0.202950815364780,     0.031419869246290,    -0.148092474811902 ]
    - [    -0.031062245051945,     0.036767207619951,    -0.019468313023417 ]
    - [    -0.147410752816854,     0.019833176602244,    -0.213124722662647 ]
  - # (17, 26)
    - [     0.322700289228635,     0.023686340889939,    -0.127656669160728 ]
    - [     0.023686340889939,     0.348804923748485,     0.073865932018001 ]
    - [     0.127656669160728,    -0.073865932018001,    -2.312779993567150 ]
  - # (17, 27)
    - [    -0.105682124094693,    -0.117374628441780,     0.258047843254237 ]
    - [     0.104155593675188,     0.085257245111353,    -0.045709879215898 ]
    - [     0.187490207461240,     0.199860329871001,    -0.271761399904622 ]
  - # (18, 1)
    - [    -0.566955366895528,    -0.000735217669882,    -0.000060434767588 ]
    - [    -0.002641578238513,    -2.223175844345870,     1.328801185808269 ]
    - [    -0.000009744565853,     1.566820203934951,    -1.418789411681022 ]
  - # (18, 2)
    - [     0.067092807725175,     0.045291756186738,    -0.101151573661016 ]
    - [     0.107773125162182,    -0.017819539396326,    -0.008042668196358 ]
    - [     0.063957132872378,     0.027108355907867,    -0.010941158582152 ]
  - # (18, 3)
    - [     0.066770059712531,    -0.046269366880900,     0.101274530171487 ]
    - [    -0.107735099594137,    -0.016480647223446,    -0.007779269427095 ]
    - [    -0.064694126205581,     0.027169897779515,    -0.010452307630222 ]
  - # (18, 4)
    - [    -0.002640679762634,     0.032495759026402,    -0.006421235998357 ]
    - [    -0.089441940809369,    -0.012607899365015,     0.011948893807230 ]
    - [     0.019375155280316,    -0.050971455628591,     0.164653857321333 ]
  - # (18, 5)
    - [    -0.003154879658278,    -0.032196570938889,     0.006515866634287 ]
    - [     0.089096972796979,    -0.011634300296547,     0.011556657508014 ]
    - [    -0.019433701590175,    -0.051258735186966,     0.164983213930480 ]
  - # (18, 6)
    - [    -0.026238973133745,     0.000190684659420,    -0.000018611692278 ]
    - [    -0.000917538429499,     0.027997237148361,    -0.113971197964045 ]
    - [    -0.000561509935150,    -0.022167541363922,     0.087550317879862 ]
  - # (18, 7)
    - [    -1.297733715932930,     0.552366838084163,     0.892144247363119 ]
    - [     0.814121221600035,    -1.224926640153003,    -0.763587104756347 ]
    - [     1.376794913368842,    -1.082243585128203,    -1.424859810592090 ]
  - # (18, 8)
    - [    -0.305154471863589,     0.001329028148388,     0.000085672845491 ]
    - [    -0.000108939112741,     0.075499867091069,     0.130537463687215 ]
    - [     0.001054076068874,     0.116811674917585,     0.195271294853834 ]
  - # (18, 9)
    - [    -1.296467488122632,    -0.550827380178737,    -0.892738657980243 ]
    - [    -0.808512357953799,    -1.226276847906005,    -0.759806045394785 ]
    - [    -1.375877834804738,    -1.080022934092267,    -1.423951599719268 ]
  - # (18, 10)
    - [    -0.346761999459012,    -0.503251782993662,     0.045756958452358 ]
    - [    -0.524085020665458,    -0.489216442521697,     0.052953080227598 ]
    - [    -0.066901058458564,     0.030775928744678,     0.014285749079587 ]
  - # (18, 11)
    - [    -0.093789947034789,     0.000591389309761,     0.000000758950734 ]
    - [    -0.000290307980761,    -0.113761931827962,    -0.040953974534345 ]
    - [    -0.000160732452115,     0.004123811485052,    -0.077018283445449 ]
  - # (18, 12)
    - [    -0.345541915747802,     0.504175043585879,    -0.045789901343717 ]
    - [     0.526156967425889,    -0.489392386146168,     0.052886469368809 ]
    - [     0.066529209215549,     0.031440994252114,     0.014201812215712 ]
  - # (18, 13)
    - [    -0.094024651669379,    -0.000378055542989,    -0.000142984809585 ]
    - [    -0.000280947183795,    -0.114244846762390,     0.004156789679597 ]
    - [    -0.000425922762478,    -0.041208167157115,    -0.077069881207830 ]
  - # (18, 14)
    - [    -0.055892524653654,    -0.131247761263699,     0.000311555529908 ]
    - [    -0.340295215985181,    -0.329115931836595,     0.057585961408537 ]
    - [    -0.049970691417384,    -0.029227285950462,     0.023041532074769 ]
  - # (18, 15)
    - [    -0.056275525857411,     0.130926696511704,     0.000027421460122 ]
    - [     0.340577991638097,    -0.329918614933419,     0.057926231380006 ]
    - [     0.050595693629493,    -0.029458805217652,     0.023142807631258 ]
  - # (18, 16)
    - [    -0.900905487810507,     0.184630290404023,     0.006290940942185 ]
    - [     0.205593604617716,     0.064982186118356,    -0.072387672801503 ]
    - [    -0.069088652382134,     0.013345336607941,     0.014160824798794 ]
  - # (18, 17)
    - [    -0.900199873923599,    -0.185165893540187,    -0.005985408793668 ]
    - [    -0.207824634249158,     0.062901975529613,    -0.071728082113614 ]
    - [     0.068767861964957,     0.012810666387151,     0.014448940568427 ]
  - # (18, 18)
    - [     5.987923339467677,    -0.002820578326977,     0.000051813371792 ]
    - [    -0.002820578326977,     6.371701689488033,     0.444625833662063 ]
    - [     0.000051813371792,     0.444625833662063,     7.617087555027906 ]
  - # (18, 19)
    - [     0.032757117267643,     0.024134785300054,     0.088251387223387 ]
    - [    -0.196393100554127,    -0.052515322708854,     0.245554202515641 ]
    - [     0.266774101196844,     0.062480259534356,    -0.271550565639146 ]
  - # (18, 20)
    - [     0.000363552480414,     0.000266494212243,    -0.000132531811112 ]
    - [     0.000188234646069,    -0.047338099013035,    -0.047895833118749 ]
    - [    -0.000004914859278,    -0.024199675684766,    -0.032268644059672 ]
  - # (18, 21)
    - [     0.033170850009410,    -0.023422063301433,    -0.088308469223668 ]
    - [     0.196783420757746,    -0.051562031695921,     0.245968332402444 ]
    - [    -0.267012116293320,     0.062458756340486,    -0.271477184603884 ]
  - # (18, 22)
    - [    -0.000319817499372,    -0.000165447956915,     0.000120571037375 ]
    - [    -0.000402903609537,    -0.047706242910794,     0.024275770332821 ]
    - [     0.000013383625292,     0.047859770771829,    -0.032307450319838 ]
  - # (18, 23)
    - [    -0.022844655843361,    -0.134387443590926,    -0.090927479507355 ]
    - [    -0.072207137871242,    -0.142067023913255,    -0.117893962675331 ]
    - [    -0.056911415103048,    -0.137788196661996,    -0.213005125369060 ]
  - # (18, 24)
    - [    -0.023120862546879,     0.133956258487550,     0.090391020835866 ]
    - [     0.073748722673533,    -0.142448630070461,    -0.117988923938353 ]
    - [     0.057198960363459,    -0.137836354865298,    -0.212918982476836 ]
  - # (18, 25)
    - [    -0.105774366528677,    -0.103754571529342,     0.187911311503517 ]
    - [     0.117180151564803,     0.085883898016725,    -0.199804254343992 ]
    - [     0.258021403854460,     0.045763814743028,    -0.271839999107966 ]
  - # (18, 26)
    - [    -0.105682124094693,     0.104155593675188,    -0.187490207461240 ]
    - [    -0.117374628441780,     0.085257245111353,    -0.199860329871001 ]
    - [    -0.258047843254237,     0.045709879215898,    -0.271761399904622 ]
  - # (18, 27)
    - [     0.361401601375618,     0.000111516123025,     0.000033440728199 ]
    - [     0.000111516123025,     0.307985124523253,    -0.147077552652725 ]
    - [    -0.000033440728199,     0.147077552652725,    -2.312616101042906 ]
  - # (19, 1)
    - [    -1.839762043573154,    -0.504232349934132,     1.110108760237446 ]
    - [    -0.245305860443838,    -0.693554658499969,     0.395130434906013 ]
    - [     1.625492886902559,     0.651733690214070,    -1.425206973319380 ]
  - # (19, 2)
    - [    -1.812887012337789,     0.717384830329311,    -1.154753440358209 ]
    - [     0.719235059383694,    -0.976937955488335,     0.666896756461131 ]
    - [    -1.357040932722533,     0.783302771977443,    -1.421217855080862 ]
  - # (19, 3)
    - [     0.014909714635247,     0.080174838837060,    -0.013377203599715 ]
    - [    -0.043976508628669,    -0.029549622532556,    -0.000130525006780 ]
    - [     0.054123100856207,    -0.008783223883990,     0.165220952272886 ]
  - # (19, 4)
    - [     0.014376481144316,    -0.022993042080293,     0.098658114926243 ]
    - [    -0.023976900961564,    -0.012701871669084,    -0.057293137124309 ]
    - [     0.018609708771303,    -0.011517329412770,     0.087477984593905 ]
  - # (19, 5)
    - [    -0.655340164850478,     0.437971613954895,     0.211648834331091 ]
    - [     0.183185581346244,    -1.869747727824900,    -1.155649633135341 ]
    - [     0.249387593887201,    -1.733011209883644,    -1.422236607842765 ]
  - # (19, 6)
    - [     0.069750126251854,     0.106216851210861,     0.057731642164422 ]
    - [     0.042974616813998,    -0.020916221500739,     0.083371123291867 ]
    - [    -0.054564505382279,    -0.041359296323865,    -0.010451463353377 ]
  - # (19, 7)
    - [    -0.063175404342688,    -0.032879773975165,    -0.043488003356382 ]
    - [     0.029264611269332,     0.113630904703945,    -0.092169610727898 ]
    - [     0.008089835013988,     0.069034519993245,    -0.010339657779910 ]
  - # (19, 8)
    - [    -0.035365348105699,    -0.071738775528080,    -0.006867138279045 ]
    - [     0.049376720316451,     0.017711411593065,     0.011933444613544 ]
    - [     0.033778411807659,    -0.042407246125874,     0.165062939220581 ]
  - # (19, 9)
    - [    -0.019537710121314,    -0.164395553229769,    -0.113079944055464 ]
    - [    -0.164790687368333,    -0.210220848723512,     0.064985193284101 ]
    - [    -0.100609281457921,     0.057975588212523,     0.194186875317092 ]
  - # (19, 10)
    - [     0.322661360196712,     0.023568983886221,     0.127377850893939 ]
    - [     0.023568983886221,     0.348605669875644,    -0.073944227401129 ]
    - [    -0.127377850893939,     0.073944227401129,    -2.312932254896743 ]
  - # (19, 11)
    - [    -0.106511475516963,    -0.116821633141810,    -0.257944702294562 ]
    - [     0.103627383805414,     0.085617565345697,     0.045805131324622 ]
    - [    -0.187618306639385,    -0.199910301483405,    -0.271781856095285 ]
  - # (19, 12)
    - [    -0.203562732639311,     0.030919747728813,     0.147996243651732 ]
    - [    -0.031305320603605,     0.035922111881788,     0.019541614779761 ]
    - [     0.147587751730114,    -0.019451418964690,    -0.213133117671008 ]
  - # (19, 13)
    - [    -0.023107055862204,     0.074468334074771,     0.056931089181833 ]
    - [     0.133786259473441,    -0.141975035829804,    -0.137976581972945 ]
    - [     0.090526594257858,    -0.117986681249274,    -0.212977894811910 ]
  - # (19, 14)
    - [     0.044147623606571,     0.028408801443106,     0.079549751998798 ]
    - [    -0.190303125140307,    -0.063742964858817,    -0.262378681548070 ]
    - [    -0.168887497569572,    -0.200167920462902,    -0.271151429120585 ]
  - # (19, 15)
    - [    -0.034032122019253,     0.019678741316599,     0.041251661491476 ]
    - [     0.019889191928302,    -0.012632883982523,    -0.024335841123058 ]
    - [     0.020714309736715,    -0.011668214263610,    -0.032521534666890 ]
  - # (19, 16)
    - [     0.043972395892242,     0.190911991802724,    -0.168952195355709 ]
    - [    -0.030129873265611,    -0.062975812552593,     0.200079663602652 ]
    - [     0.079051899735913,     0.262562443375141,    -0.271516643785592 ]
  - # (19, 17)
    - [    -0.033368124111289,     0.019215849741833,    -0.021215239715986 ]
    - [     0.019770720219969,    -0.013104065226069,     0.011388448175421 ]
    - [    -0.041391838955051,     0.024220378306114,    -0.032627908527175 ]
  - # (19, 18)
    - [     0.032757117267643,    -0.196393100554127,     0.266774101196844 ]
    - [     0.024134785300054,    -0.052515322708854,     0.062480259534356 ]
    - [     0.088251387223387,     0.245554202515641,    -0.271550565639146 ]
  - # (19, 19)
    - [     6.283177841866087,    -0.160893350111864,    -0.384394382958285 ]
    - [    -0.160893350111864,     6.093011964899149,     0.221958580576124 ]
    - [    -0.384394382958285,     0.221958580576124,     7.617458424144514 ]
  - # (19, 20)
    - [    -0.900348285040415,    -0.207257989300461,    -0.068761387275794 ]
    - [    -0.185285727767165,     0.063281754550782,    -0.012763485976716 ]
    - [     0.005964938658927,     0.071750378490270,     0.014468017181032 ]
  - # (19, 21)
    - [    -0.466125411644100,    -0.106019605809639,    -0.050604325269882 ]
    - [     0.105136668589238,     0.079081312941169,     0.028011987874140 ]
    - [     0.050350487769209,     0.028476581089633,     0.023237641017133 ]
  - # (19, 22)
    - [    -0.056123280532644,     0.341134661234794,    -0.050403276026887 ]
    - [     0.131126981832808,    -0.329388557030127,     0.029616877092220 ]
    - [     0.000458971288154,    -0.057853294608483,     0.022985821148696 ]
  - # (19, 23)
    - [    -0.008490597782175,    -0.309705035065892,     0.059938295311752 ]
    - [    -0.330828201265252,    -0.828829074620249,    -0.042244025498009 ]
    - [     0.023373170384089,     0.066351714598564,     0.014245035919323 ]
  - # (19, 24)
    - [    -0.106741242218838,     0.008045517386457,     0.035685147801381 ]
    - [     0.008444993917695,    -0.098568989989223,    -0.020481537505276 ]
    - [    -0.003205712293137,     0.002089870012365,    -0.076505200664292 ]
  - # (19, 25)
    - [    -0.008527379953517,     0.331343943600754,    -0.023939991688949 ]
    - [     0.308487953068799,    -0.831300149700561,     0.066563715611865 ]
    - [    -0.060306242076206,    -0.041238613533842,     0.014046049450869 ]
  - # (19, 26)
    - [    -0.105985270749831,     0.007970522848492,    -0.002771321410650 ]
    - [     0.008036827398211,    -0.098984490531625,     0.002379984636389 ]
    - [     0.035392461377383,    -0.020647116338315,    -0.076524526090699 ]
  - # (19, 27)
    - [    -0.346761999459012,    -0.524085020665458,     0.066901058458564 ]
    - [    -0.503251782993662,    -0.489216442521698,    -0.030775928744678 ]
    - [    -0.045756958452358,    -0.052953080227598,     0.014285749079587 ]
  - # (20, 1)
    - [    -0.304079676561601,     0.001957014077273,    -0.000156009482350 ]
    - [    -0.000992007828081,     0.075099332762176,    -0.130687508835432 ]
    - [     0.000588984419839,    -0.115820752334312,     0.194245899686661 ]
  - # (20, 2)
    - [    -1.295981115372454,    -0.550705754474177,     0.891758581144800 ]
    - [    -0.808611432053983,    -1.226299370767019,     0.759080731876830 ]
    - [     1.374872857124745,     1.079426801569965,    -1.423606640807695 ]
  - # (20, 3)
    - [    -1.297536420325462,     0.552394476913723,    -0.892074133291041 ]
    - [     0.813310886936416,    -1.225134300531814,     0.763450505281563 ]
    - [    -1.376067774704097,     1.082566267011783,    -1.424770595896895 ]
  - # (20, 4)
    - [     0.067571538593734,     0.045633537453355,     0.101258797696316 ]
    - [     0.107416862239799,    -0.017901701219515,     0.008140971702398 ]
    - [    -0.064904360333665,    -0.027635074296959,    -0.010604720838344 ]
  - # (20, 5)
    - [     0.066977644100167,    -0.046229965343555,    -0.101470206523292 ]
    - [    -0.108333070793290,    -0.016893748778553,     0.007981302724121 ]
    - [     0.064517040446110,    -0.027425796367671,    -0.010420106345071 ]
  - # (20, 6)
    - [    -0.566620650634405,    -0.000527063701506,     0.000053260447191 ]
    - [    -0.000664367166177,    -2.222031810255817,    -1.329496902611256 ]
    - [     0.001421306986086,    -1.565988062939970,    -1.420064377678144 ]
  - # (20, 7)
    - [    -0.003122669256120,    -0.032250543123339,    -0.006572378605600 ]
    - [     0.089005725445315,    -0.011666707238112,    -0.011707856207262 ]
    - [     0.019387672431526,     0.051375718765847,     0.165250250096938 ]
  - # (20, 8)
    - [    -0.025951643316846,     0.000284883476603,     0.000078958861370 ]
    - [    -0.000989286872061,     0.028049489025826,     0.114298469645720 ]
    - [     0.000416988556750,     0.022096695115779,     0.087545378812188 ]
  - # (20, 9)
    - [    -0.002720355801034,     0.032514092808157,     0.006148811344763 ]
    - [    -0.087763122948426,    -0.011553745930026,    -0.011561226906389 ]
    - [    -0.019840347661392,     0.050731437369065,     0.164484487443733 ]
  - # (20, 10)
    - [    -0.106511475516963,     0.103627383805414,     0.187618306639385 ]
    - [    -0.116821633141810,     0.085617565345697,     0.199910301483406 ]
    - [     0.257944702294562,    -0.045805131324622,    -0.271781856095285 ]
  - # (20, 11)
    - [     0.361161509647784,    -0.000055379271680,     0.000082595181218 ]
    - [    -0.000055379271680,     0.308050024669053,     0.147146768571785 ]
    - [    -0.000082595181217,    -0.147146768571785,    -2.312448049053275 ]
  - # (20, 12)
    - [    -0.105702208349360,    -0.103472380455138,    -0.187715762557082 ]
    - [     0.116894277871951,     0.086079023114225,     0.199941501053270 ]
    - [    -0.257806435709964,    -0.046049275323756,    -0.271684682592543 ]
  - # (20, 13)
    - [    -0.000294984924280,    -0.000081551349532,     0.000097358493969 ]
    - [    -0.000074354363216,    -0.047382588964554,     0.047909774515951 ]
    - [     0.000003207585516,     0.024210346767364,    -0.032232157925732 ]
  - # (20, 14)
    - [     0.033080601140558,    -0.023751254822783,     0.088451390824918 ]
    - [     0.196780012060738,    -0.051772030995013,    -0.245900298482714 ]
    - [     0.266990944602836,    -0.063173855976553,    -0.271395176533029 ]
  - # (20, 15)
    - [     0.032879929973753,     0.024077120682641,    -0.088044968399985 ]
    - [    -0.196661364437414,    -0.052736625112143,    -0.245509841220470 ]
    - [    -0.267120875526626,    -0.062645826863276,    -0.271283914340274 ]
  - # (20, 16)
    - [    -0.023196507864630,    -0.134569233628335,     0.090928593152782 ]
    - [    -0.072438927827508,    -0.142112710621225,     0.117879561193623 ]
    - [     0.056840491930850,     0.137844074042245,    -0.213001052946743 ]
  - # (20, 17)
    - [    -0.023323046060109,     0.133995236013635,    -0.090435839865946 ]
    - [     0.073457897574520,    -0.142347314255514,     0.118000083113548 ]
    - [    -0.057234152591517,     0.137844164103278,    -0.212894080711483 ]
  - # (20, 18)
    - [     0.000363552480414,     0.000188234646069,    -0.000004914859278 ]
    - [     0.000266494212243,    -0.047338099013035,    -0.024199675684766 ]
    - [    -0.000132531811112,    -0.047895833118749,    -0.032268644059672 ]
  - # (20, 19)
    - [    -0.900348285040415,    -0.185285727767165,     0.005964938658927 ]
    - [    -0.207257989300461,     0.063281754550782,     0.071750378490270 ]
    - [    -0.068761387275794,    -0.012763485976716,     0.014468017181032 ]
  - # (20, 20)
    - [     5.987627991534001,    -0.002947877396688,    -0.000079148379556 ]
    - [    -0.002947877396688,     6.371650225723579,    -0.444461985740830 ]
    - [    -0.000079148379556,    -0.444461985740830,     7.617179011437243 ]
  - # (20, 21)
    - [    -0.900902552851010,     0.184040472966521,    -0.006350547748247 ]
    - [     0.205162407813578,     0.063604339702477,     0.072341346064066 ]
    - [     0.069384072405992,    -0.012702333997837,     0.014317321274037 ]
  - # (20, 22)
    - [    -0.094390688094680,     0.000266603300789,     0.000166553503585 ]
    - [    -0.000415441736631,    -0.113744337804681,     0.041032675247856 ]
    - [     0.000423832186194,    -0.003954046281967,    -0.076989295062535 ]
  - # (20, 23)
    - [    -0.345626748852340,     0.505037263258383,     0.045839378958336 ]
    - [     0.526161782726840,    -0.490065667053180,    -0.052929072005461 ]
    - [    -0.066590299452882,    -0.031140955947164,     0.014338229713033 ]
  - # (20, 24)
    - [    -0.346720751853862,    -0.503345946237944,    -0.045727179971356 ]
    - [    -0.524568476082975,    -0.489561090699242,    -0.052852020867853 ]
    - [     0.066658338614300,    -0.030909909188739,     0.014458922299093 ]
  - # (20, 25)
    - [    -0.056321591263517,    -0.131458691570267,    -0.000202830670033 ]
    - [    -0.340676773376912,    -0.329235326104515,    -0.057481707568917 ]
    - [     0.049830586114547,     0.029070421553612,     0.023051741976483 ]
  - # (20, 26)
    - [    -0.056521448496533,     0.130955357720305,     0.000225662994092 ]
    - [     0.340223768406154,    -0.329892647721895,    -0.057952463348003 ]
    - [    -0.050660358121295,     0.029399193417625,     0.023124374411730 ]
  - # (20, 27)
    - [    -0.093789947034789,    -0.000290307980761,     0.000160732452115 ]
    - [     0.000591389309761,    -0.113761931827962,    -0.004123811485052 ]
    - [    -0.000000758950734,     0.040953974534345,    -0.077018283445449 ]
  - # (21, 1)
    - [    -1.840690038354624,     0.495711944383053,    -1.110241596690797 ]
    - [     0.241814446908348,    -0.686468093365862,     0.391618595549387 ]
    - [    -1.626207862549348,     0.647572085758416,    -1.425959650400630 ]
  - # (21, 2)
    - [     0.015137681024486,    -0.079451110086946,     0.013234789219018 ]
    - [     0.042221012354863,    -0.030049461168393,     0.000273968937772 ]
    - [    -0.054502040975702,    -0.009379990184752,     0.164476120628249 ]
  - # (21, 3)
    - [    -1.812130803547011,    -0.719270468295946,     1.154829900792811 ]
    - [    -0.719848721320107,    -0.983597078193584,     0.667390025721420 ]
    - [     1.357247602013670,     0.783412493572584,    -1.421664598029827 ]
  - # (21, 4)
    - [    -0.655137774357954,    -0.438090987547591,    -0.211561419469142 ]
    - [    -0.184749326408442,    -1.864829631472907,    -1.151689380542114 ]
    - [    -0.249122753810076,    -1.729715944172039,    -1.421978456163750 ]
  - # (21, 5)
    - [     0.014632052448562,     0.024088217974920,    -0.098675187483471 ]
    - [     0.024166387327168,    -0.011456222111015,    -0.057094365127358 ]
    - [    -0.018924476257560,    -0.010924438050930,     0.087506946247878 ]
  - # (21, 6)
    - [     0.069921245435851,    -0.105919774311859,    -0.057684032360612 ]
    - [    -0.043408802886392,    -0.019491211786647,     0.083507200896211 ]
    - [     0.056104336048738,    -0.042327830065640,    -0.010492842296519 ]
  - # (21, 7)
    - [    -0.019532911636162,     0.165091770442852,     0.112849690346234 ]
    - [     0.165568575462281,    -0.210154113506746,     0.064871392414529 ]
    - [     0.100782111038142,     0.058236417031937,     0.195365223119074 ]
  - # (21, 8)
    - [    -0.034001456598546,     0.071573823193498,     0.006877694029075 ]
    - [    -0.050995151923831,     0.019511567568384,     0.011544308841523 ]
    - [    -0.034410474973545,    -0.041759578077015,     0.164967965535991 ]
  - # (21, 9)
    - [    -0.063925616616621,     0.032253060188166,     0.043333810540769 ]
    - [    -0.029109234935150,     0.112635087265611,    -0.092264963839209 ]
    - [    -0.008293864925478,     0.069675557500051,    -0.010836027539603 ]
  - # (21, 10)
    - [    -0.203562732639311,    -0.031305320603605,    -0.147587751730114 ]
    - [     0.030919747728813,     0.035922111881788,     0.019451418964690 ]
    - [    -0.147996243651732,    -0.019541614779761,    -0.213133117671008 ]
  - # (21, 11)
    - [    -0.105702208349360,     0.116894277871951,     0.257806435709964 ]
    - [    -0.103472380455138,     0.086079023114225,     0.046049275323756 ]
    - [     0.187715762557082,    -0.199941501053269,    -0.271684682592543 ]
  - # (21, 12)
    - [     0.322490010119168,    -0.022937929047873,    -0.127548278182207 ]
    - [    -0.022937929047873,     0.346066657396678,    -0.073874054549762 ]
    - [     0.127548278182207,     0.073874054549762,    -2.312641475209694 ]
  - # (21, 13)
    - [    -0.023114601696386,    -0.072394173005409,    -0.056956850070179 ]
    - [    -0.134522230094228,    -0.142651011974804,    -0.138220487471179 ]
    - [    -0.089631880200062,    -0.117117814623241,    -0.213016232497913 ]
  - # (21, 14)
    - [    -0.033835523627384,    -0.018873070354444,    -0.041534161372535 ]
    - [    -0.019619213127390,    -0.012169321052421,    -0.024177997702232 ]
    - [    -0.020817177826314,    -0.011689497517159,    -0.032233903220107 ]
  - # (21, 15)
    - [     0.044573450347579,    -0.029859772205993,    -0.079296702487298 ]
    - [     0.191166298859911,    -0.063217191355170,    -0.262428310110005 ]
    - [     0.169002766301735,    -0.199990229077548,    -0.271256805713008 ]
  - # (21, 16)
    - [    -0.033646943218544,    -0.018960140630918,     0.020776803357033 ]
    - [    -0.019433937160285,    -0.012458081464913,     0.011755234954866 ]
    - [     0.041475478355167,     0.024093886167605,    -0.032294452173972 ]
  - # (21, 17)
    - [     0.044406276796152,    -0.190183378615249,     0.168895558996270 ]
    - [     0.030564171914254,    -0.063310343073051,     0.199666400181584 ]
    - [    -0.079493997070512,     0.262474826730599,    -0.271060621172439 ]
  - # (21, 18)
    - [     0.033170850009410,     0.196783420757746,    -0.267012116293320 ]
    - [    -0.023422063301433,    -0.051562031695921,     0.062458756340486 ]
    - [    -0.088308469223668,     0.245968332402444,    -0.271477184603884 ]
  - # (21, 19)
    - [    -0.466125411644100,     0.105136668589238,     0.050350487769209 ]
    - [    -0.106019605809639,     0.079081312941169,     0.028476581089633 ]
    - [    -0.050604325269882,     0.028011987874140,     0.023237641017133 ]
  - # (21, 20)
    - [    -0.900902552851010,     0.205162407813578,     0.069384072405992 ]
    - [     0.184040472966521,     0.063604339702477,    -0.012702333997837 ]
    - [    -0.006350547748247,     0.072341346064066,     0.014317321274037 ]
  - # (21, 21)
    - [     6.279863825594670,     0.165607407768587,     0.385214735195757 ]
    - [     0.165607407768587,     6.080951674987496,     0.221248560916512 ]
    - [     0.385214735195757,     0.221248560916512,     7.618523995811967 ]
  - # (21, 22)
    - [    -0.056001787991851,    -0.340398909272943,     0.050067682106305 ]
    - [    -0.129823518859375,    -0.328561828057425,     0.029250720324769 ]
    - [    -0.000285873782148,    -0.057473799160823,     0.023033405075529 ]
  - # (21, 23)
    - [    -0.106950240580093,    -0.007252333763820,    -0.035472033008654 ]
    - [    -0.007670325863636,    -0.098435121617269,    -0.020569910477466 ]
    - [     0.003366162058204,     0.002318990393812,    -0.077177113248060 ]
  - # (21, 24)
    - [    -0.008232352482915,     0.308808351537385,    -0.060343525910096 ]
    - [     0.330195674302586,    -0.830349281154956,    -0.041489736210294 ]
    - [    -0.023913920181939,     0.066671925339457,     0.014248839486402 ]
  - # (21, 25)
    - [    -0.106709434331956,    -0.007538099861996,     0.003401348114308 ]
    - [    -0.008042558789621,    -0.098367766592747,     0.002072442622151 ]
    - [    -0.035518222094200,    -0.021001891422665,    -0.077233443341517 ]
  - # (21, 26)
    - [    -0.008451085504247,    -0.330832850342271,     0.023419855691229 ]
    - [    -0.307364239196669,    -0.827331599067829,     0.066317651200282 ]
    - [     0.060134997445996,    -0.042149866747733,     0.014261335462502 ]
  - # (21, 27)
    - [    -0.345541915747802,     0.526156967425889,    -0.066529209215549 ]
    - [     0.504175043585879,    -0.489392386146168,    -0.031440994252114 ]
    - [     0.045789901343717,    -0.052886469368809,     0.014201812215712 ]
  - # (22, 1)
    - [    -0.026956451436961,     0.000162022841846,    -0.000013130309961 ]
    - [    -0.000718191558459,     0.028468211670137,     0.113689660360255 ]
    - [     0.000509082796889,     0.022147774720388,     0.087426711713965 ]
  - # (22, 2)
    - [    -0.003051470577771,     0.032422976446923,     0.006234518104953 ]
    - [    -0.089037483835549,    -0.012184341363438,    -0.011805321546472 ]
    - [    -0.019766604553590,     0.050739408408203,     0.164473868843480 ]
  - # (22, 3)
    - [    -0.002527929183760,    -0.032185947712378,    -0.006454656104527 ]
    - [     0.088964413307055,    -0.011873510908981,    -0.011625954300831 ]
    - [     0.019248059946688,     0.051276169751933,     0.165085263692474 ]
  - # (22, 4)
    - [    -1.296637591654491,    -0.551748101758094,     0.891954052950612 ]
    - [    -0.808802731384853,    -1.226801956734563,     0.759343345702242 ]
    - [     1.375294450459459,     1.079648452420750,    -1.423902721459806 ]
  - # (22, 5)
    - [    -1.297431668424674,     0.552112522887674,    -0.892584045822758 ]
    - [     0.813092894017242,    -1.225354659928836,     0.763746031696707 ]
    - [    -1.376304025356002,     1.082585280740001,    -1.424749110839395 ]
  - # (22, 6)
    - [    -0.305894461040380,     0.001055218348042,     0.000095593241019 ]
    - [    -0.000902356264939,     0.075177205093963,    -0.130351267399379 ]
    - [    -0.001061496233545,    -0.116817005096876,     0.195505419972286 ]
  - # (22, 7)
    - [     0.067030489856382,    -0.045987503925417,    -0.101218251169069 ]
    - [    -0.108347813343104,    -0.016707542472397,     0.007946886382331 ]
    - [     0.064175149893586,    -0.027524682427382,    -0.010348424634670 ]
  - # (22, 8)
    - [    -0.565429843723101,    -0.000341169514387,    -0.000001783952235 ]
    - [    -0.001060345757329,    -2.222509876346344,    -1.329368346991237 ]
    - [     0.001092184933187,    -1.566174594005539,    -1.419586352254314 ]
  - # (22, 9)
    - [     0.067662500614447,     0.045615985114526,     0.101398158209758 ]
    - [     0.107023306874156,    -0.018210577199698,     0.008151669237812 ]
    - [    -0.064586511021431,    -0.027479391500257,    -0.010894034543109 ]
  - # (22, 10)
    - [    -0.023107055862204,     0.133786259473441,    -0.090526594257858 ]
    - [     0.074468334074771,    -0.141975035829804,     0.117986681249274 ]
    - [    -0.056931089181833,     0.137976581972945,    -0.212977894811910 ]
  - # (22, 11)
    - [    -0.000294984924280,    -0.000074354363216,    -0.000003207585516 ]
    - [    -0.000081551349532,    -0.047382588964554,    -0.024210346767364 ]
    - [    -0.000097358493969,    -0.047909774515951,    -0.032232157925732 ]
  - # (22, 12)
    - [    -0.023114601696386,    -0.134522230094228,     0.089631880200062 ]
    - [    -0.072394173005409,    -0.142651011974804,     0.117117814623241 ]
    - [     0.056956850070179,     0.138220487471179,    -0.213016232497913 ]
  - # (22, 13)
    - [     0.360773195252972,     0.000532134874533,     0.000111216107766 ]
    - [     0.000532134874533,     0.308822638629248,     0.147172135500877 ]
    - [    -0.000111216107766,    -0.147172135500877,    -2.312506623834859 ]
  - # (22, 14)
    - [    -0.104738430969887,    -0.104043462872551,    -0.188091653967604 ]
    - [     0.117554251452371,     0.085682593239026,     0.199759059359302 ]
    - [    -0.257732944945801,    -0.045662490072918,    -0.271757675895297 ]
  - # (22, 15)
    - [    -0.105470634204817,     0.104343536439903,     0.187946286480668 ]
    - [    -0.117071509822224,     0.085449485144033,     0.200144426467226 ]
    - [     0.258124761723525,    -0.045695596734119,    -0.271677095062093 ]
  - # (22, 16)
    - [     0.033479414009713,    -0.024290575006407,     0.088462409474183 ]
    - [     0.196759328908961,    -0.052256450571521,    -0.245940237573159 ]
    - [     0.267118988280079,    -0.063107956821501,    -0.271551971714721 ]
  - # (22, 17)
    - [     0.032905801456440,     0.024467201061684,    -0.088328987671901 ]
    - [    -0.196757864489923,    -0.052490031247493,    -0.245604655993739 ]
    - [    -0.267015116378528,    -0.062641048227015,    -0.271454099970950 ]
  - # (22, 18)
    - [    -0.000319817499372,    -0.000402903609537,     0.000013383625292 ]
    - [    -0.000165447956915,    -0.047706242910794,     0.047859770771829 ]
    - [     0.000120571037375,     0.024275770332821,    -0.032307450319838 ]
  - # (22, 19)
    - [    -0.056123280532644,     0.131126981832808,     0.000458971288154 ]
    - [     0.341134661234794,    -0.329388557030127,    -0.057853294608483 ]
    - [    -0.050403276026887,     0.029616877092220,     0.022985821148696 ]
  - # (22, 20)
    - [    -0.094390688094680,    -0.000415441736631,     0.000423832186194 ]
    - [     0.000266603300789,    -0.113744337804681,    -0.003954046281967 ]
    - [     0.000166553503585,     0.041032675247856,    -0.076989295062535 ]
  - # (22, 21)
    - [    -0.056001787991851,    -0.129823518859375,    -0.000285873782148 ]
    - [    -0.340398909272943,    -0.328561828057425,    -0.057473799160823 ]
    - [     0.050067682106305,     0.029250720324769,     0.023033405075529 ]
  - # (22, 22)
    - [     5.987566123840504,    -0.002271441123750,    -0.000075221250649 ]
    - [    -0.002271441123750,     6.372534981569838,    -0.444481069759897 ]
    - [    -0.000075221250649,    -0.444481069759897,     7.617029712516617 ]
  - # (22, 23)
    - [    -0.900678084523296,     0.184366091631828,    -0.006119925021975 ]
    - [     0.205398224103798,     0.064733982216743,     0.072451808832361 ]
    - [     0.069420988728983,    -0.013054660718815,     0.014294539170760 ]
  - # (22, 24)
    - [    -0.900947251614292,    -0.184863023675282,     0.005966591533742 ]
    - [    -0.208068386962335,     0.063170426464081,     0.071727267619328 ]
    - [    -0.068649535559629,    -0.012735558909296,     0.014579277613542 ]
  - # (22, 25)
    - [    -0.345306700481931,     0.505042294956542,     0.046044477455575 ]
    - [     0.525996447813814,    -0.490252344619954,    -0.052873572227639 ]
    - [    -0.066443638716938,    -0.031221304988788,     0.014237562496868 ]
  - # (22, 26)
    - [    -0.346970138924301,    -0.503782604474703,    -0.045463962724255 ]
    - [    -0.524734338292031,    -0.489743783299264,    -0.052762812348910 ]
    - [     0.066739725537142,    -0.030936139524240,     0.014369439790753 ]
  - # (22, 27)
    - [    -0.094024651669379,    -0.000280947183795,     0.000425922762478 ]
    - [    -0.000378055542989,    -0.114244846762390,     0.041208167157115 ]
    - [     0.000142984809585,    -0.004156789679596,    -0.077069881207830 ]
  - # (23, 1)
    - [    -0.034139605296937,     0.071591077319133,     0.006878690498686 ]
    - [    -0.050583210679575,     0.020236963902130,     0.011029485514640 ]
    - [    -0.033736479280067,    -0.041378806487712,     0.164306691240144 ]
  - # (23, 2)
    - [    -0.063221934085768,     0.032559801179306,     0.043277596102197 ]
    - [    -0.029199394858609,     0.112103093096496,    -0.092055659984909 ]
    - [    -0.008317183493442,     0.069648472967257,    -0.010818037156170 ]
  - # (23, 3)
    - [    -0.020008170260670,     0.164955941405174,     0.112740545400159 ]
    - [     0.165712710459427,    -0.209634819163597,     0.065015950485508 ]
    - [     0.100141031243979,     0.057886961978802,     0.195199804953258 ]
  - # (23, 4)
    - [     0.016041618604351,    -0.078768245400794,     0.013422366863856 ]
    - [     0.042204944311986,    -0.029875673281949,     0.000275720761861 ]
    - [    -0.053955876284684,    -0.009097882220761,     0.164733859333241 ]
  - # (23, 5)
    - [    -1.812736052709053,    -0.719564039174276,     1.155316263328413 ]
    - [    -0.719935842675506,    -0.983142345034528,     0.667573495714288 ]
    - [     1.357576018772453,     0.783582083800538,    -1.421571013096907 ]
  - # (23, 6)
    - [    -1.841186974014215,     0.495641099120920,    -1.110436396460967 ]
    - [     0.243043672241704,    -0.684941953112088,     0.391760233895756 ]
    - [    -1.626277696978178,     0.647546662177859,    -1.427050055675767 ]
  - # (23, 7)
    - [     0.014739947356316,     0.023981238262938,    -0.098893612613735 ]
    - [     0.022653237165198,    -0.012057254146813,    -0.057244325124380 ]
    - [    -0.019540967914108,    -0.011248892801477,     0.087632823666924 ]
  - # (23, 8)
    - [     0.069563151152063,    -0.106119768529956,    -0.057525375469630 ]
    - [    -0.043221352787281,    -0.019581158051593,     0.083309294719343 ]
    - [     0.056345685837109,    -0.042229230836220,    -0.010518288960733 ]
  - # (23, 9)
    - [    -0.656253845565371,    -0.438571819781256,    -0.211596305803836 ]
    - [    -0.184084351526862,    -1.864019594462786,    -1.152536373910226 ]
    - [    -0.247710586276671,    -1.728702408900817,    -1.421722122864760 ]
  - # (23, 10)
    - [     0.044147623606571,    -0.190303125140307,     0.168887497569572 ]
    - [     0.028408801443106,    -0.063742964858817,     0.200167920462902 ]
    - [    -0.079549751998798,     0.262378681548070,    -0.271151429120585 ]
  - # (23, 11)
    - [     0.033080601140558,     0.196780012060738,    -0.266990944602836 ]
    - [    -0.023751254822783,    -0.051772030995013,     0.063173855976553 ]
    - [    -0.088451390824918,     0.245900298482714,    -0.271395176533029 ]
  - # (23, 12)
    - [    -0.033835523627384,    -0.019619213127391,     0.020817177826314 ]
    - [    -0.018873070354444,    -0.012169321052421,     0.011689497517159 ]
    - [     0.041534161372535,     0.024177997702232,    -0.032233903220107 ]
  - # (23, 13)
    - [    -0.104738430969887,     0.117554251452371,     0.257732944945801 ]
    - [    -0.104043462872551,     0.085682593239026,     0.045662490072918 ]
    - [     0.188091653967604,    -0.199759059359302,    -0.271757675895297 ]
  - # (23, 14)
    - [     0.322532626369838,    -0.022373752539917,    -0.127515391119470 ]
    - [    -0.022373752539917,     0.349241895791698,    -0.073888206038495 ]
    - [     0.127515391119470,     0.073888206038495,    -2.312300517804326 ]
  - # (23, 15)
    - [    -0.203062450943070,    -0.031076676465249,    -0.147512997479180 ]
    - [     0.031441402176584,     0.036716638509037,     0.019819986771714 ]
    - [    -0.148097639440799,    -0.019549392237849,    -0.212969917453323 ]
  - # (23, 16)
    - [    -0.033891561180028,    -0.018807632956541,    -0.041634323767364 ]
    - [    -0.018846404050301,    -0.012911711655306,    -0.024122098251342 ]
    - [    -0.020778530578195,    -0.011596511255062,    -0.032248554526685 ]
  - # (23, 17)
    - [     0.044543552319412,    -0.029664596445558,    -0.079386327814148 ]
    - [     0.191153658369454,    -0.062711199124616,    -0.262636341817402 ]
    - [     0.169015819931260,    -0.200044407517352,    -0.271341707367387 ]
  - # (23, 18)
    - [    -0.022844655843361,    -0.072207137871242,    -0.056911415103048 ]
    - [    -0.134387443590926,    -0.142067023913255,    -0.137788196661996 ]
    - [    -0.090927479507355,    -0.117893962675331,    -0.213005125369060 ]
  - # (23, 19)
    - [    -0.008490597782175,    -0.330828201265252,     0.023373170384089 ]
    - [    -0.309705035065892,    -0.828829074620249,     0.066351714598564 ]
    - [     0.059938295311752,    -0.042244025498009,     0.014245035919323 ]
  - # (23, 20)
    - [    -0.345626748852340,     0.526161782726840,    -0.066590299452882 ]
    - [     0.505037263258383,    -0.490065667053180,    -0.031140955947164 ]
    - [     0.045839378958336,    -0.052929072005461,     0.014338229713033 ]
  - # (23, 21)
    - [    -0.106950240580093,    -0.007670325863636,     0.003366162058204 ]
    - [    -0.007252333763820,    -0.098435121617269,     0.002318990393812 ]
    - [    -0.035472033008654,    -0.020569910477466,    -0.077177113248060 ]
  - # (23, 22)
    - [    -0.900678084523296,     0.205398224103798,     0.069420988728983 ]
    - [     0.184366091631828,     0.064733982216743,    -0.013054660718815 ]
    - [    -0.006119925021975,     0.072451808832361,     0.014294539170760 ]
  - # (23, 23)
    - [     6.280208988912526,     0.164284481790610,     0.385291688299402 ]
    - [     0.164284481790610,     6.075360033799186,     0.221094419687327 ]
    - [     0.385291688299402,     0.221094419687327,     7.619021818590102 ]
  - # (23, 24)
    - [    -0.465968673788762,     0.105155425883509,     0.050152349132526 ]
    - [    -0.105130680590967,     0.079808641183101,     0.027905921699989 ]
    - [    -0.051602580349977,     0.027433036673320,     0.023428097678067 ]
  - # (23, 25)
    - [    -0.107041961359770,    -0.007198097207450,    -0.035430103110242 ]
    - [    -0.007553457273294,    -0.097985369294764,    -0.020760115943265 ]
    - [     0.003447294890004,     0.002282961310503,    -0.077195491745203 ]
  - # (23, 26)
    - [    -0.008290073425801,     0.309004512448667,    -0.060224639758245 ]
    - [     0.331882545868144,    -0.830825628462577,    -0.041149329824800 ]
    - [    -0.023886743216174,     0.066557932481876,     0.014213697697778 ]
  - # (23, 27)
    - [    -0.055892524653654,    -0.340295215985181,     0.049970691417384 ]
    - [    -0.131247761263699,    -0.329115931836595,     0.029227285950462 ]
    - [    -0.000311555529908,    -0.057585961408537,     0.023041532074769 ]
  - # (24, 1)
    - [    -0.034660395753721,    -0.071374232867714,    -0.006835319586721 ]
    - [     0.050159555516004,     0.018117922670492,     0.011308910887748 ]
    - [     0.035115544947129,    -0.041617320659233,     0.164502060467965 ]
  - # (24, 2)
    - [    -0.019445661777582,    -0.164383279054594,    -0.113033785348004 ]
    - [    -0.164712538778031,    -0.210217032575725,     0.064974331091225 ]
    - [    -0.100653301762713,     0.057972636288689,     0.194448949678203 ]
  - # (24, 3)
    - [    -0.062898530568558,    -0.032674887713343,    -0.043458423196426 ]
    - [     0.028513527961994,     0.113159011598477,    -0.092043906716907 ]
    - [     0.008454367745712,     0.069262013042110,    -0.010296381676361 ]
  - # (24, 4)
    - [    -1.813441872764947,     0.717101165415280,    -1.155234840786812 ]
    - [     0.720003238132617,    -0.976528778537114,     0.666686892996037 ]
    - [    -1.358000371602366,     0.782815570686435,    -1.421275754431224 ]
  - # (24, 5)
    - [     0.015234028855810,     0.080173245886242,    -0.013096938666398 ]
    - [    -0.044185452428220,    -0.029833843881577,    -0.000091266932403 ]
    - [     0.053902118748895,    -0.008817378443429,     0.165282318574913 ]
  - # (24, 6)
    - [    -1.842599355442444,    -0.505728829052741,     1.111188354949711 ]
    - [    -0.247473546427370,    -0.694927000804773,     0.395608828860132 ]
    - [     1.626134923891522,     0.652145140936265,    -1.426526477570388 ]
  - # (24, 7)
    - [    -0.655033924631288,     0.438002688904789,     0.211713101712063 ]
    - [     0.182260452498216,    -1.870508155958116,    -1.155019262304817 ]
    - [     0.249138139222498,    -1.732923582528482,    -1.422091763839006 ]
  - # (24, 8)
    - [     0.069606191343465,     0.105791348250369,     0.057614339684903 ]
    - [     0.043665345995430,    -0.020737059898327,     0.083227065102481 ]
    - [    -0.054868362322301,    -0.041478334030432,    -0.010424340459865 ]
  - # (24, 9)
    - [     0.015112393449337,    -0.022980389092018,     0.098614397581778 ]
    - [    -0.024382294050189,    -0.013297766205345,    -0.057022300539658 ]
    - [     0.019026900844178,    -0.011227586414126,     0.087610512138640 ]
  - # (24, 10)
    - [    -0.034032122019253,     0.019889191928302,    -0.020714309736715 ]
    - [     0.019678741316599,    -0.012632883982523,     0.011668214263610 ]
    - [    -0.041251661491476,     0.024335841123058,    -0.032521534666890 ]
  - # (24, 11)
    - [     0.032879929973753,    -0.196661364437414,     0.267120875526626 ]
    - [     0.024077120682641,    -0.052736625112143,     0.062645826863276 ]
    - [     0.088044968399985,     0.245509841220470,    -0.271283914340274 ]
  - # (24, 12)
    - [     0.044573450347579,     0.191166298859911,    -0.169002766301735 ]
    - [    -0.029859772205993,    -0.063217191355170,     0.199990229077548 ]
    - [     0.079296702487298,     0.262428310110005,    -0.271256805713008 ]
  - # (24, 13)
    - [    -0.105470634204817,    -0.117071509822224,    -0.258124761723525 ]
    - [     0.104343536439903,     0.085449485144033,     0.045695596734119 ]
    - [    -0.187946286480668,    -0.200144426467226,    -0.271677095062093 ]
  - # (24, 14)
    - [    -0.203062450943070,     0.031441402176584,     0.148097639440799 ]
    - [    -0.031076676465249,     0.036716638509037,     0.019549392237849 ]
    - [     0.147512997479180,    -0.019819986771714,    -0.212969917453323 ]
  - # (24, 15)
    - [     0.322853943706868,     0.023781412240242,     0.127706759883505 ]
    - [     0.023781412240242,     0.348617028007888,    -0.073747927822373 ]
    - [    -0.127706759883505,     0.073747927822373,    -2.312953641642278 ]
  - # (24, 16)
    - [     0.044122806965346,     0.029960851267616,     0.079381031940455 ]
    - [    -0.189915314689603,    -0.062707647172144,    -0.262512258853200 ]
    - [    -0.168804918484474,    -0.199924326721504,    -0.271031591988541 ]
  - # (24, 17)
    - [    -0.034156429566218,     0.019511777674059,     0.041398939433205 ]
    - [     0.019541437317031,    -0.012885148798182,    -0.024212120685762 ]
    - [     0.020677429731597,    -0.011642043059471,    -0.032476561486244 ]
  - # (24, 18)
    - [    -0.023120862546879,     0.073748722673533,     0.057198960363459 ]
    - [     0.133956258487550,    -0.142448630070461,    -0.137836354865298 ]
    - [     0.090391020835866,    -0.117988923938353,    -0.212918982476836 ]
  - # (24, 19)
    - [    -0.106741242218838,     0.008444993917695,    -0.003205712293137 ]
    - [     0.008045517386457,    -0.098568989989223,     0.002089870012365 ]
    - [     0.035685147801381,    -0.020481537505276,    -0.076505200664292 ]
  - # (24, 20)
    - [    -0.346720751853862,    -0.524568476082975,     0.066658338614300 ]
    - [    -0.503345946237944,    -0.489561090699242,    -0.030909909188739 ]
    - [    -0.045727179971356,    -0.052852020867853,     0.014458922299093 ]
  - # (24, 21)
    - [    -0.008232352482915,     0.330195674302586,    -0.023913920181939 ]
    - [     0.308808351537385,    -0.830349281154956,     0.066671925339457 ]
    - [    -0.060343525910096,    -0.041489736210294,     0.014248839486402 ]
  - # (24, 22)
    - [    -0.900947251614292,    -0.208068386962335,    -0.068649535559629 ]
    - [    -0.184863023675282,     0.063170426464081,    -0.012735558909296 ]
    - [     0.005966591533742,     0.071727267619328,     0.014579277613542 ]
  - # (24, 23)
    - [    -0.465968673788762,    -0.105130680590967,    -0.051602580349977 ]
    - [     0.105155425883509,     0.079808641183101,     0.027433036673320 ]
    - [     0.050152349132526,     0.027905921699989,     0.023428097678067 ]
  - # (24, 24)
    - [     6.283628506038973,    -0.160735760327474,    -0.384771181561840 ]
    - [    -0.160735760327474,     6.092741717829793,     0.221875167676533 ]
    - [    -0.384771181561840,     0.221875167676533,     7.616654609220865 ]
  - # (24, 25)
    - [    -0.008580537322857,    -0.308351789736641,     0.060109995006947 ]
    - [    -0.330612167966173,    -0.827950483721962,    -0.042173484138709 ]
    - [     0.023857897392484,     0.066609345259419,     0.014301351496032 ]
  - # (24, 26)
    - [    -0.106622675323418,     0.007942820605135,     0.035437034784603 ]
    - [     0.008245875344245,    -0.098754646556498,    -0.020579742076190 ]
    - [    -0.003256129263076,     0.001998451512725,    -0.076447782814356 ]
  - # (24, 27)
    - [    -0.056275525857411,     0.340577991638097,    -0.050595693629493 ]
    - [     0.130926696511704,    -0.329918614933419,     0.029458805217653 ]
    - [    -0.000027421460122,    -0.057926231380006,     0.023142807631258 ]
  - # (25, 1)
    - [     0.069869271991737,    -0.105943173396448,    -0.057825187442661 ]
    - [    -0.044063919344199,    -0.020085817175033,     0.083470354106775 ]
    - [     0.056565157081352,    -0.042097640267261,    -0.011091910536531 ]
  - # (25, 2)
    - [    -0.654846330469572,    -0.438068857098614,    -0.211449588738924 ]
    - [    -0.184266911181127,    -1.864394611855102,    -1.151524972886449 ]
    - [    -0.248461840953368,    -1.729172758123003,    -1.421668792297910 ]
  - # (25, 3)
    - [     0.014884853262510,     0.024272956314781,    -0.098805574269759 ]
    - [     0.022687348184816,    -0.011892200743816,    -0.057294863698995 ]
    - [    -0.019093922310340,    -0.010960961313017,     0.087617618594962 ]
  - # (25, 4)
    - [    -0.063169067360826,     0.032598872372622,     0.043222849094183 ]
    - [    -0.028681141981555,     0.112419340374061,    -0.092215668540619 ]
    - [    -0.008616654932012,     0.069505786922410,    -0.010627896736807 ]
  - # (25, 5)
    - [    -0.020048702819876,     0.165131484354400,     0.112927282770902 ]
    - [     0.165024030330684,    -0.209909600602463,     0.065038840747761 ]
    - [     0.099902578484074,     0.057790681922018,     0.195107796143934 ]
  - # (25, 6)
    - [    -0.033550187533861,     0.071999310136190,     0.006675156332102 ]
    - [    -0.052253346317674,     0.019205279178602,     0.011603394263243 ]
    - [    -0.034408713045842,    -0.041696757514224,     0.165153557875240 ]
  - # (25, 7)
    - [    -1.812322480090873,    -0.719336312053396,     1.154740204338161 ]
    - [    -0.719833893511028,    -0.982943213212924,     0.667151919701197 ]
    - [     1.357592654850271,     0.783676784479784,    -1.421633525275991 ]
  - # (25, 8)
    - [    -1.841085244031530,     0.495547734659779,    -1.110231997623452 ]
    - [     0.243505633391117,    -0.684752198976443,     0.391609182684682 ]
    - [    -1.626230483511821,     0.647559855427682,    -1.426645493519982 ]
  - # (25, 9)
    - [     0.015517969753565,    -0.079048970784313,     0.012932889895066 ]
    - [     0.042387918456942,    -0.029806360639937,     0.000288083559182 ]
    - [    -0.053266986668393,    -0.008663661349089,     0.164417014733637 ]
  - # (25, 10)
    - [     0.043972395892242,    -0.030129873265611,    -0.079051899735913 ]
    - [     0.190911991802724,    -0.062975812552593,    -0.262562443375141 ]
    - [     0.168952195355709,    -0.200079663602652,    -0.271516643785592 ]
  - # (25, 11)
    - [    -0.023196507864630,    -0.072438927827508,    -0.056840491930850 ]
    - [    -0.134569233628335,    -0.142112710621225,    -0.137844074042245 ]
    - [    -0.090928593152782,    -0.117879561193623,    -0.213001052946743 ]
  - # (25, 12)
    - [    -0.033646943218544,    -0.019433937160285,    -0.041475478355167 ]
    - [    -0.018960140630918,    -0.012458081464913,    -0.024093886167605 ]
    - [    -0.020776803357033,    -0.011755234954866,    -0.032294452173972 ]
  - # (25, 13)
    - [     0.033479414009713,     0.196759328908961,    -0.267118988280079 ]
    - [    -0.024290575006407,    -0.052256450571521,     0.063107956821501 ]
    - [    -0.088462409474183,     0.245940237573159,    -0.271551971714721 ]
  - # (25, 14)
    - [    -0.033891561180028,    -0.018846404050301,     0.020778530578195 ]
    - [    -0.018807632956541,    -0.012911711655306,     0.011596511255062 ]
    - [     0.041634323767364,     0.024122098251342,    -0.032248554526685 ]
  - # (25, 15)
    - [     0.044122806965346,    -0.189915314689603,     0.168804918484474 ]
    - [     0.029960851267616,    -0.062707647172145,     0.199924326721504 ]
    - [    -0.079381031940455,     0.262512258853200,    -0.271031591988541 ]
  - # (25, 16)
    - [     0.322364879799750,    -0.022257478185243,    -0.127472610600962 ]
    - [    -0.022257478185243,     0.349469041440157,    -0.074002093360056 ]
    - [     0.127472610600962,     0.074002093360056,    -2.312295709780774 ]
  - # (25, 17)
    - [    -0.202950815364780,    -0.031062245051945,    -0.147410752816854 ]
    - [     0.031419869246290,     0.036767207619951,     0.019833176602244 ]
    - [    -0.148092474811902,    -0.019468313023417,    -0.213124722662647 ]
  - # (25, 18)
    - [    -0.105774366528677,     0.117180151564803,     0.258021403854460 ]
    - [    -0.103754571529342,     0.085883898016725,     0.045763814743028 ]
    - [     0.187911311503517,    -0.199804254343992,    -0.271839999107966 ]
  - # (25, 19)
    - [    -0.008527379953517,     0.308487953068799,    -0.060306242076206 ]
    - [     0.331343943600754,    -0.831300149700561,    -0.041238613533842 ]
    - [    -0.023939991688949,     0.066563715611865,     0.014046049450869 ]
  - # (25, 20)
    - [    -0.056321591263517,    -0.340676773376912,     0.049830586114547 ]
    - [    -0.131458691570267,    -0.329235326104515,     0.029070421553612 ]
    - [    -0.000202830670033,    -0.057481707568917,     0.023051741976483 ]
  - # (25, 21)
    - [    -0.106709434331956,    -0.008042558789621,    -0.035518222094200 ]
    - [    -0.007538099861996,    -0.098367766592747,    -0.021001891422665 ]
    - [     0.003401348114308,     0.002072442622151,    -0.077233443341517 ]
  - # (25, 22)
    - [    -0.345306700481931,     0.525996447813814,    -0.066443638716938 ]
    - [     0.505042294956542,    -0.490252344619954,    -0.031221304988788 ]
    - [     0.046044477455575,    -0.052873572227639,     0.014237562496868 ]
  - # (25, 23)
    - [    -0.107041961359770,    -0.007553457273294,     0.003447294890004 ]
    - [    -0.007198097207450,    -0.097985369294764,     0.002282961310503 ]
    - [    -0.035430103110242,    -0.020760115943265,    -0.077195491745203 ]
  - # (25, 24)
    - [    -0.008580537322857,    -0.330612167966173,     0.023857897392484 ]
    - [    -0.308351789736641,    -0.827950483721962,     0.066609345259419 ]
    - [     0.060109995006947,    -0.042173484138709,     0.014301351496032 ]
  - # (25, 25)
    - [     6.279572838279033,     0.164544968985956,     0.385377897137324 ]
    - [     0.164544968985956,     6.075682790216755,     0.221153775509255 ]
    - [     0.385377897137324,     0.221153775509255,     7.619623395380349 ]
  - # (25, 26)
    - [    -0.465909130966642,     0.105253638171447,     0.050245109417927 ]
    - [    -0.105173617978741,     0.079888114313315,     0.027841083785378 ]
    - [    -0.051380768787860,     0.027580282229247,     0.023284339194414 ]
  - # (25, 27)
    - [    -0.900905487810507,     0.205593604617716,     0.069088652382134 ]
    - [     0.184630290404022,     0.064982186118356,    -0.013345336607941 ]
    - [    -0.006290940942185,     0.072387672801503,     0.014160824798794 ]
  - # (26, 1)
    - [     0.069766381897018,     0.105727850914850,     0.057953950371707 ]
    - [     0.043814125629243,    -0.020627829815232,     0.083520607343161 ]
    - [    -0.055326830421888,    -0.041784935237457,    -0.010977306628988 ]
  - # (26, 2)
    - [     0.014518302037417,    -0.023570653922603,     0.098876301228927 ]
    - [    -0.023562352064848,    -0.012850163478706,    -0.057199122263425 ]
    - [     0.018802952029837,    -0.011372310031638,     0.087432960036145 ]
  - # (26, 3)
    - [    -0.655252263125147,     0.437823006891105,     0.211551666631725 ]
    - [     0.182773458028235,    -1.870157041379460,    -1.155048870452921 ]
    - [     0.249204459050198,    -1.732916906232604,    -1.422214995079942 ]
  - # (26, 4)
    - [    -0.020106879233182,    -0.164805554769881,    -0.113019350337923 ]
    - [    -0.165057662702750,    -0.210343120910166,     0.064952548581924 ]
    - [    -0.100479768754878,     0.058070568843538,     0.194697016496673 ]
  - # (26, 5)
    - [    -0.063008769950173,    -0.032751089456646,    -0.043446074778109 ]
    - [     0.028996032935922,     0.113414879440339,    -0.092342719118373 ]
    - [     0.008474861273135,     0.069324980197402,    -0.010415899713800 ]
  - # (26, 6)
    - [    -0.034916744595937,    -0.071597585865871,    -0.006613892144565 ]
    - [     0.050766970596580,     0.018414123126014,     0.011862627004156 ]
    - [     0.033475405256697,    -0.042551794006979,     0.165311038078605 ]
  - # (26, 7)
    - [     0.014751320392550,     0.079582658170043,    -0.013250561089416 ]
    - [    -0.043723178336657,    -0.029681938704303,    -0.000129977364414 ]
    - [     0.053326486756668,    -0.009215590680088,     0.165391526774089 ]
  - # (26, 8)
    - [    -1.842454239105690,    -0.505915943860675,     1.111106116834640 ]
    - [    -0.247669295618100,    -0.695041617690986,     0.395500272149104 ]
    - [     1.626331134075427,     0.652252613570198,    -1.426207124798316 ]
  - # (26, 9)
    - [    -1.812540039657319,     0.717561981588372,    -1.156086379467700 ]
    - [     0.719003078740505,    -0.977103314191845,     0.667137850978293 ]
    - [    -1.357467363579363,     0.783145984255461,    -1.421401809813791 ]
  - # (26, 10)
    - [    -0.033368124111289,     0.019770720219969,     0.041391838955051 ]
    - [     0.019215849741833,    -0.013104065226069,    -0.024220378306114 ]
    - [     0.021215239715986,    -0.011388448175421,    -0.032627908527175 ]
  - # (26, 11)
    - [    -0.023323046060109,     0.073457897574520,     0.057234152591517 ]
    - [     0.133995236013635,    -0.142347314255514,    -0.137844164103277 ]
    - [     0.090435839865946,    -0.118000083113548,    -0.212894080711483 ]
  - # (26, 12)
    - [     0.044406276796152,     0.030564171914253,     0.079493997070512 ]
    - [    -0.190183378615249,    -0.063310343073051,    -0.262474826730599 ]
    - [    -0.168895558996270,    -0.199666400181584,    -0.271060621172439 ]
  - # (26, 13)
    - [     0.032905801456440,    -0.196757864489923,     0.267015116378528 ]
    - [     0.024467201061684,    -0.052490031247493,     0.062641048227015 ]
    - [     0.088328987671901,     0.245604655993739,    -0.271454099970950 ]
  - # (26, 14)
    - [     0.044543552319412,     0.191153658369454,    -0.169015819931260 ]
    - [    -0.029664596445558,    -0.062711199124616,     0.200044407517352 ]
    - [     0.079386327814148,     0.262636341817402,    -0.271341707367387 ]
  - # (26, 15)
    - [    -0.034156429566218,     0.019541437317031,    -0.020677429731597 ]
    - [     0.019511777674059,    -0.012885148798182,     0.011642043059471 ]
    - [    -0.041398939433205,     0.024212120685762,    -0.032476561486244 ]
  - # (26, 16)
    - [    -0.202950815364780,     0.031419869246290,     0.148092474811902 ]
    - [    -0.031062245051945,     0.036767207619951,     0.019468313023417 ]
    - [     0.147410752816854,    -0.019833176602244,    -0.213124722662647 ]
  - # (26, 17)
    - [     0.322700289228635,     0.023686340889939,     0.127656669160728 ]
    - [     0.023686340889939,     0.348804923748485,    -0.073865932018001 ]
    - [    -0.127656669160728,     0.073865932018001,    -2.312779993567150 ]
  - # (26, 18)
    - [    -0.105682124094693,    -0.117374628441780,    -0.258047843254237 ]
    - [     0.104155593675188,     0.085257245111353,     0.045709879215898 ]
    - [    -0.187490207461240,    -0.199860329871001,    -0.271761399904622 ]
  - # (26, 19)
    - [    -0.105985270749831,     0.008036827398211,     0.035392461377383 ]
    - [     0.007970522848492,    -0.098984490531625,    -0.020647116338315 ]
    - [    -0.002771321410650,     0.002379984636389,    -0.076524526090699 ]
  - # (26, 20)
    - [    -0.056521448496533,     0.340223768406154,    -0.050660358121295 ]
    - [     0.130955357720305,    -0.329892647721895,     0.029399193417625 ]
    - [     0.000225662994092,    -0.057952463348003,     0.023124374411730 ]
  - # (26, 21)
    - [    -0.008451085504247,    -0.307364239196669,     0.060134997445996 ]
    - [    -0.330832850342271,    -0.827331599067829,    -0.042149866747733 ]
    - [     0.023419855691229,     0.066317651200282,     0.014261335462502 ]
  - # (26, 22)
    - [    -0.346970138924301,    -0.524734338292031,     0.066739725537142 ]
    - [    -0.503782604474703,    -0.489743783299264,    -0.030936139524240 ]
    - [    -0.045463962724255,    -0.052762812348910,     0.014369439790753 ]
  - # (26, 23)
    - [    -0.008290073425801,     0.331882545868144,    -0.023886743216174 ]
    - [     0.309004512448667,    -0.830825628462577,     0.066557932481876 ]
    - [    -0.060224639758245,    -0.041149329824800,     0.014213697697778 ]
  - # (26, 24)
    - [    -0.106622675323418,     0.008245875344245,    -0.003256129263076 ]
    - [     0.007942820605135,    -0.098754646556498,     0.001998451512725 ]
    - [     0.035437034784603,    -0.020579742076190,    -0.076447782814356 ]
  - # (26, 25)
    - [    -0.465909130966642,    -0.105173617978741,    -0.051380768787860 ]
    - [     0.105253638171447,     0.079888114313315,     0.027580282229247 ]
    - [     0.050245109417927,     0.027841083785378,     0.023284339194414 ]
  - # (26, 26)
    - [     6.283117248051284,    -0.160808459588601,    -0.384530256307592 ]
    - [    -0.160808459588601,     6.092737454646238,     0.221654322613301 ]
    - [    -0.384530256307592,     0.221654322613301,     7.617175871798872 ]
  - # (26, 27)
    - [    -0.900199873923599,    -0.207824634249159,    -0.068767861964957 ]
    - [    -0.185165893540187,     0.062901975529613,    -0.012810666387151 ]
    - [     0.005985408793668,     0.071728082113614,     0.014448940568427 ]
  - # (27, 1)
    - [    -0.566955366895528,    -0.000735217669882,     0.000060434767589 ]
    - [    -0.002641578238513,    -2.223175844345871,    -1.328801185808269 ]
    - [     0.000009744565853,    -1.566820203934951,    -1.418789411681022 ]
  - # (27, 2)
    - [     0.067092807725175,     0.045291756186738,     0.101151573661016 ]
    - [     0.107773125162182,    -0.017819539396326,     0.008042668196358 ]
    - [    -0.063957132872378,    -0.027108355907867,    -0.010941158582152 ]
  - # (27, 3)
    - [     0.066770059712531,    -0.046269366880900,    -0.101274530171487 ]
    - [    -0.107735099594137,    -0.016480647223446,     0.007779269427095 ]
    - [     0.064694126205581,    -0.027169897779515,    -0.010452307630222 ]
  - # (27, 4)
    - [    -0.002640679762634,     0.032495759026402,     0.006421235998357 ]
    - [    -0.089441940809369,    -0.012607899365015,    -0.011948893807230 ]
    - [    -0.019375155280316,     0.050971455628591,     0.164653857321333 ]
  - # (27, 5)
    - [    -0.003154879658278,    -0.032196570938889,    -0.006515866634288 ]
    - [     0.089096972796979,    -0.011634300296547,    -0.011556657508015 ]
    - [     0.019433701590175,     0.051258735186966,     0.164983213930480 ]
  - # (27, 6)
    - [    -0.026238973133745,     0.000190684659420,     0.000018611692278 ]
    - [    -0.000917538429499,     0.027997237148361,     0.113971197964045 ]
    - [     0.000561509935150,     0.022167541363922,     0.087550317879862 ]
  - # (27, 7)
    - [    -1.297733715932930,     0.552366838084163,    -0.892144247363119 ]
    - [     0.814121221600035,    -1.224926640153003,     0.763587104756347 ]
    - [    -1.376794913368843,     1.082243585128203,    -1.424859810592090 ]
  - # (27, 8)
    - [    -0.305154471863589,     0.001329028148388,    -0.000085672845491 ]
    - [    -0.000108939112741,     0.075499867091069,    -0.130537463687215 ]
    - [    -0.001054076068874,    -0.116811674917585,     0.195271294853834 ]
  - # (27, 9)
    - [    -1.296467488122632,    -0.550827380178737,     0.892738657980243 ]
    - [    -0.808512357953798,    -1.226276847906004,     0.759806045394785 ]
    - [     1.375877834804738,     1.080022934092267,    -1.423951599719268 ]
  - # (27, 10)
    - [     0.032757117267643,     0.024134785300054,    -0.088251387223387 ]
    - [    -0.196393100554127,    -0.052515322708854,    -0.245554202515641 ]
    - [    -0.266774101196844,    -0.062480259534356,    -0.271550565639146 ]
  - # (27, 11)
    - [     0.000363552480414,     0.000266494212243,     0.000132531811112 ]
    - [     0.000188234646069,    -0.047338099013035,     0.047895833118749 ]
    - [     0.000004914859278,     0.024199675684766,    -0.032268644059672 ]
  - # (27, 12)
    - [     0.033170850009410,    -0.023422063301433,     0.088308469223668 ]
    - [     0.196783420757746,    -0.051562031695921,    -0.245968332402444 ]
    - [     0.267012116293320,    -0.062458756340486,    -0.271477184603884 ]
  - # (27, 13)
    - [    -0.000319817499372,    -0.000165447956915,    -0.000120571037375 ]
    - [    -0.000402903609537,    -0.047706242910794,    -0.024275770332821 ]
    - [    -0.000013383625292,    -0.047859770771829,    -0.032307450319838 ]
  - # (27, 14)
    - [    -0.022844655843361,    -0.134387443590926,     0.090927479507355 ]
    - [    -0.072207137871242,    -0.142067023913255,     0.117893962675331 ]
    - [     0.056911415103048,     0.137788196661996,    -0.213005125369060 ]
  - # (27, 15)
    - [    -0.023120862546879,     0.133956258487550,    -0.090391020835866 ]
    - [     0.073748722673533,    -0.142448630070461,     0.117988923938353 ]
    - [    -0.057198960363459,     0.137836354865298,    -0.212918982476836 ]
  - # (27, 16)
    - [    -0.105774366528677,    -0.103754571529342,    -0.187911311503516 ]
    - [     0.117180151564803,     0.085883898016725,     0.199804254343992 ]
    - [    -0.258021403854460,    -0.045763814743028,    -0.271839999107966 ]
  - # (27, 17)
    - [    -0.105682124094693,     0.104155593675188,     0.187490207461240 ]
    - [    -0.117374628441780,     0.085257245111353,     0.199860329871001 ]
    - [     0.258047843254237,    -0.045709879215898,    -0.271761399904622 ]
  - # (27, 18)
    - [     0.361401601375618,     0.000111516123025,    -0.000033440728199 ]
    - [     0.000111516123025,     0.307985124523253,     0.147077552652725 ]
    - [     0.000033440728199,    -0.147077552652725,    -2.312616101042906 ]
  - # (27, 19)
    - [    -0.346761999459012,    -0.503251782993662,    -0.045756958452358 ]
    - [    -0.524085020665458,    -0.489216442521698,    -0.052953080227598 ]
    - [     0.066901058458564,    -0.030775928744678,     0.014285749079587 ]
  - # (27, 20)
    - [    -0.093789947034789,     0.000591389309761,    -0.000000758950734 ]
    - [    -0.000290307980761,    -0.113761931827962,     0.040953974534345 ]
    - [     0.000160732452115,    -0.004123811485052,    -0.077018283445449 ]
  - # (27, 21)
    - [    -0.345541915747802,     0.504175043585879,     0.045789901343717 ]
    - [     0.526156967425889,    -0.489392386146168,    -0.052886469368809 ]
    - [    -0.066529209215549,    -0.031440994252114,     0.014201812215712 ]
  - # (27, 22)
    - [    -0.094024651669379,    -0.000378055542989,     0.000142984809585 ]
    - [    -0.000280947183795,    -0.114244846762390,    -0.004156789679596 ]
    - [     0.000425922762478,     0.041208167157115,    -0.077069881207830 ]
  - # (27, 23)
    - [    -0.055892524653654,    -0.131247761263699,    -0.000311555529908 ]
    - [    -0.340295215985181,    -0.329115931836595,    -0.057585961408537 ]
    - [     0.049970691417384,     0.029227285950462,     0.023041532074769 ]
  - # (27, 24)
    - [    -0.056275525857411,     0.130926696511704,    -0.000027421460122 ]
    - [     0.340577991638097,    -0.329918614933419,    -0.057926231380006 ]
    - [    -0.050595693629493,     0.029458805217653,     0.023142807631258 ]
  - # (27, 25)
    - [    -0.900905487810507,     0.184630290404022,    -0.006290940942185 ]
    - [     0.205593604617716,     0.064982186118356,     0.072387672801503 ]
    - [     0.069088652382134,    -0.013345336607941,     0.014160824798794 ]
  - # (27, 26)
    - [    -0.900199873923599,    -0.185165893540187,     0.005985408793668 ]
    - [    -0.207824634249159,     0.062901975529613,     0.071728082113614 ]
    - [    -0.068767861964957,    -0.012810666387151,     0.014448940568427 ]
  - # (27, 27)
    - [     5.987923339467677,    -0.002820578326976,    -0.000051813371791 ]
    - [    -0.002820578326976,     6.371701689488032,    -0.444625833662062 ]
    - [    -0.000051813371791,    -0.444625833662062,     7.617087555027907 ]

==> 10-internal-points-CoTe2/phonopy-CoTe2.yaml <==
phonopy:
  version: 2.7.1
  frequency_unit_conversion_factor: 15.633302
  symmetry_tolerance: 1.00000e-05

physical_unit:
  atomic_mass: "AMU"

space_group:
  type: "P-6m2"
  number: 187
  Hall_symbol: "P -6 2"

supercell_matrix:
- [   7,   0,   0 ]
- [   0,   7,   0 ]
- [   0,   0,   1 ]

primitive_cell:
  lattice:
  - [     3.612695091659995,     0.000000000000000,     0.000000000000000 ] # a
  - [    -1.806347545829997,     3.128685725504906,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
  - symbol: Te # 2
    coordinates: [  0.666666666666667,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
  - symbol: Te # 3
    coordinates: [  0.666666666666667,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
  reciprocal_lattice: # without 2pi
  - [     0.276801660430333,     0.159811513161588,     0.000000000000000 ] # a*
  - [    -0.000000000000000,     0.319623026323176,    -0.000000000000000 ] # b*
  - [     0.000000000000000,     0.000000000000000,     0.055567139967891 ] # c*

unit_cell:
  lattice:
  - [     3.612695091659995,     0.000000000000000,     0.000000000000000 ] # a
  - [    -1.806347545829997,     3.128685725504906,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Te # 2
    coordinates: [  0.666666666666667,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 2
  - symbol: Te # 3
    coordinates: [  0.666666666666667,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 3

supercell:
  lattice:
  - [    25.288865641619964,     0.000000000000000,     0.000000000000000 ] # a
  - [   -12.644432820809982,    21.900800078534346,     0.000000000000000 ] # b
  - [    -0.000000000000000,     0.000000000000000,    17.996247432886562 ] # c
  points:
  - symbol: Co # 1
    coordinates: [  0.000000000000000,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 2
    coordinates: [  0.142857142857143,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 3
    coordinates: [  0.285714285714286,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 4
    coordinates: [  0.428571428571429,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 5
    coordinates: [  0.571428571428571,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 6
    coordinates: [  0.714285714285714,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 7
    coordinates: [  0.857142857142857,  0.000000000000000,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 8
    coordinates: [  0.000000000000000,  0.142857142857143,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 9
    coordinates: [  0.142857142857143,  0.142857142857143,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 10
    coordinates: [  0.285714285714286,  0.142857142857143,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 11
    coordinates: [  0.428571428571429,  0.142857142857143,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 12
    coordinates: [  0.571428571428571,  0.142857142857143,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 13
    coordinates: [  0.714285714285714,  0.142857142857143,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 14
    coordinates: [  0.857142857142857,  0.142857142857143,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 15
    coordinates: [  0.000000000000000,  0.285714285714286,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 16
    coordinates: [  0.142857142857143,  0.285714285714286,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 17
    coordinates: [  0.285714285714286,  0.285714285714286,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 18
    coordinates: [  0.428571428571429,  0.285714285714286,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 19
    coordinates: [  0.571428571428571,  0.285714285714286,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 20
    coordinates: [  0.714285714285714,  0.285714285714286,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 21
    coordinates: [  0.857142857142857,  0.285714285714286,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 22
    coordinates: [  0.000000000000000,  0.428571428571429,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 23
    coordinates: [  0.142857142857143,  0.428571428571429,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 24
    coordinates: [  0.285714285714286,  0.428571428571429,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 25
    coordinates: [  0.428571428571429,  0.428571428571429,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 26
    coordinates: [  0.571428571428571,  0.428571428571429,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 27
    coordinates: [  0.714285714285714,  0.428571428571429,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 28
    coordinates: [  0.857142857142857,  0.428571428571429,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 29
    coordinates: [  0.000000000000000,  0.571428571428571,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 30
    coordinates: [  0.142857142857143,  0.571428571428571,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 31
    coordinates: [  0.285714285714286,  0.571428571428571,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 32
    coordinates: [  0.428571428571429,  0.571428571428571,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 33
    coordinates: [  0.571428571428571,  0.571428571428571,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 34
    coordinates: [  0.714285714285714,  0.571428571428571,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 35
    coordinates: [  0.857142857142857,  0.571428571428571,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 36
    coordinates: [  0.000000000000000,  0.714285714285714,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 37
    coordinates: [  0.142857142857143,  0.714285714285714,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 38
    coordinates: [  0.285714285714286,  0.714285714285714,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 39
    coordinates: [  0.428571428571429,  0.714285714285714,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 40
    coordinates: [  0.571428571428571,  0.714285714285714,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 41
    coordinates: [  0.714285714285714,  0.714285714285714,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 42
    coordinates: [  0.857142857142857,  0.714285714285714,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 43
    coordinates: [  0.000000000000000,  0.857142857142857,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 44
    coordinates: [  0.142857142857143,  0.857142857142857,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 45
    coordinates: [  0.285714285714286,  0.857142857142857,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 46
    coordinates: [  0.428571428571429,  0.857142857142857,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 47
    coordinates: [  0.571428571428571,  0.857142857142857,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 48
    coordinates: [  0.714285714285714,  0.857142857142857,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Co # 49
    coordinates: [  0.857142857142857,  0.857142857142857,  0.500000000000003 ]
    mass: 58.933195
    reduced_to: 1
  - symbol: Te # 50
    coordinates: [  0.095238095238095,  0.047619047619048,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 51
    coordinates: [  0.238095238095238,  0.047619047619048,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 52
    coordinates: [  0.380952380952381,  0.047619047619048,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 53
    coordinates: [  0.523809523809524,  0.047619047619048,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 54
    coordinates: [  0.666666666666667,  0.047619047619048,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 55
    coordinates: [  0.809523809523810,  0.047619047619048,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 56
    coordinates: [  0.952380952380952,  0.047619047619048,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 57
    coordinates: [  0.095238095238095,  0.190476190476190,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 58
    coordinates: [  0.238095238095238,  0.190476190476190,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 59
    coordinates: [  0.380952380952381,  0.190476190476190,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 60
    coordinates: [  0.523809523809524,  0.190476190476190,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 61
    coordinates: [  0.666666666666667,  0.190476190476190,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 62
    coordinates: [  0.809523809523810,  0.190476190476190,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 63
    coordinates: [  0.952380952380952,  0.190476190476190,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 64
    coordinates: [  0.095238095238095,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 65
    coordinates: [  0.238095238095238,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 66
    coordinates: [  0.380952380952381,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 67
    coordinates: [  0.523809523809524,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 68
    coordinates: [  0.666666666666667,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 69
    coordinates: [  0.809523809523810,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 70
    coordinates: [  0.952380952380952,  0.333333333333333,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 71
    coordinates: [  0.095238095238095,  0.476190476190476,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 72
    coordinates: [  0.238095238095238,  0.476190476190476,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 73
    coordinates: [  0.380952380952381,  0.476190476190476,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 74
    coordinates: [  0.523809523809524,  0.476190476190476,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 75
    coordinates: [  0.666666666666667,  0.476190476190476,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 76
    coordinates: [  0.809523809523810,  0.476190476190476,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 77
    coordinates: [  0.952380952380952,  0.476190476190476,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 78
    coordinates: [  0.095238095238095,  0.619047619047619,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 79
    coordinates: [  0.238095238095238,  0.619047619047619,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 80
    coordinates: [  0.380952380952381,  0.619047619047619,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 81
    coordinates: [  0.523809523809524,  0.619047619047619,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 82
    coordinates: [  0.666666666666667,  0.619047619047619,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 83
    coordinates: [  0.809523809523810,  0.619047619047619,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 84
    coordinates: [  0.952380952380952,  0.619047619047619,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 85
    coordinates: [  0.095238095238095,  0.761904761904762,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 86
    coordinates: [  0.238095238095238,  0.761904761904762,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 87
    coordinates: [  0.380952380952381,  0.761904761904762,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 88
    coordinates: [  0.523809523809524,  0.761904761904762,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 89
    coordinates: [  0.666666666666667,  0.761904761904762,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 90
    coordinates: [  0.809523809523810,  0.761904761904762,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 91
    coordinates: [  0.952380952380952,  0.761904761904762,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 92
    coordinates: [  0.095238095238095,  0.904761904761905,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 93
    coordinates: [  0.238095238095238,  0.904761904761905,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 94
    coordinates: [  0.380952380952381,  0.904761904761905,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 95
    coordinates: [  0.523809523809524,  0.904761904761905,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 96
    coordinates: [  0.666666666666667,  0.904761904761905,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 97
    coordinates: [  0.809523809523810,  0.904761904761905,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 98
    coordinates: [  0.952380952380952,  0.904761904761905,  0.583076998055730 ]
    mass: 127.600000
    reduced_to: 50
  - symbol: Te # 99
    coordinates: [  0.095238095238095,  0.047619047619048,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 100
    coordinates: [  0.238095238095238,  0.047619047619048,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 101
    coordinates: [  0.380952380952381,  0.047619047619048,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 102
    coordinates: [  0.523809523809524,  0.047619047619048,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 103
    coordinates: [  0.666666666666667,  0.047619047619048,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 104
    coordinates: [  0.809523809523810,  0.047619047619048,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 105
    coordinates: [  0.952380952380952,  0.047619047619048,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 106
    coordinates: [  0.095238095238095,  0.190476190476190,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 107
    coordinates: [  0.238095238095238,  0.190476190476190,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 108
    coordinates: [  0.380952380952381,  0.190476190476190,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 109
    coordinates: [  0.523809523809524,  0.190476190476190,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 110
    coordinates: [  0.666666666666667,  0.190476190476190,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 111
    coordinates: [  0.809523809523810,  0.190476190476190,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 112
    coordinates: [  0.952380952380952,  0.190476190476190,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 113
    coordinates: [  0.095238095238095,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 114
    coordinates: [  0.238095238095238,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 115
    coordinates: [  0.380952380952381,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 116
    coordinates: [  0.523809523809524,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 117
    coordinates: [  0.666666666666667,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 118
    coordinates: [  0.809523809523810,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 119
    coordinates: [  0.952380952380952,  0.333333333333333,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 120
    coordinates: [  0.095238095238095,  0.476190476190476,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 121
    coordinates: [  0.238095238095238,  0.476190476190476,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 122
    coordinates: [  0.380952380952381,  0.476190476190476,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 123
    coordinates: [  0.523809523809524,  0.476190476190476,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 124
    coordinates: [  0.666666666666667,  0.476190476190476,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 125
    coordinates: [  0.809523809523810,  0.476190476190476,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 126
    coordinates: [  0.952380952380952,  0.476190476190476,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 127
    coordinates: [  0.095238095238095,  0.619047619047619,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 128
    coordinates: [  0.238095238095238,  0.619047619047619,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 129
    coordinates: [  0.380952380952381,  0.619047619047619,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 130
    coordinates: [  0.523809523809524,  0.619047619047619,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 131
    coordinates: [  0.666666666666667,  0.619047619047619,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 132
    coordinates: [  0.809523809523810,  0.619047619047619,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 133
    coordinates: [  0.952380952380952,  0.619047619047619,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 134
    coordinates: [  0.095238095238095,  0.761904761904762,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 135
    coordinates: [  0.238095238095238,  0.761904761904762,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 136
    coordinates: [  0.380952380952381,  0.761904761904762,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 137
    coordinates: [  0.523809523809524,  0.761904761904762,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 138
    coordinates: [  0.666666666666667,  0.761904761904762,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 139
    coordinates: [  0.809523809523810,  0.761904761904762,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 140
    coordinates: [  0.952380952380952,  0.761904761904762,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 141
    coordinates: [  0.095238095238095,  0.904761904761905,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 142
    coordinates: [  0.238095238095238,  0.904761904761905,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 143
    coordinates: [  0.380952380952381,  0.904761904761905,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 144
    coordinates: [  0.523809523809524,  0.904761904761905,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 145
    coordinates: [  0.666666666666667,  0.904761904761905,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 146
    coordinates: [  0.809523809523810,  0.904761904761905,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99
  - symbol: Te # 147
    coordinates: [  0.952380952380952,  0.904761904761905,  0.416923001944275 ]
    mass: 127.600000
    reduced_to: 99

force_constants:
  format: "compact"
  shape: [ 3, 147 ]
  elements:
  - # (1, 1)
    - [     9.034332803671274,     0.000000000000000,     0.000000000000001 ]
    - [     0.000000000000000,     9.034332803671283,    -0.000000000000000 ]
    - [     0.000000000000001,    -0.000000000000000,     7.427575290929399 ]
  - # (1, 2)
    - [     0.152394088038170,     0.100280744231473,     0.000000000000000 ]
    - [    -0.100280744231473,     0.220647628384949,    -0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.010061342714712 ]
  - # (1, 3)
    - [     0.027396335115487,    -0.049088249456119,    -0.000000000000000 ]
    - [     0.049088249456119,    -0.058022627477218,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.029248275659723 ]
  - # (1, 4)
    - [     0.002383358055881,     0.011551288953929,    -0.000000000000000 ]
    - [    -0.011551288953929,     0.002691780540868,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.002388938895052 ]
  - # (1, 5)
    - [     0.002383358055881,    -0.011551288953929,    -0.000000000000000 ]
    - [     0.011551288953929,     0.002691780540868,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.002388938895052 ]
  - # (1, 6)
    - [     0.027396335115487,     0.049088249456119,    -0.000000000000000 ]
    - [    -0.049088249456119,    -0.058022627477218,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.029248275659723 ]
  - # (1, 7)
    - [     0.152394088038170,    -0.100280744231473,     0.000000000000000 ]
    - [     0.100280744231473,     0.220647628384949,     0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.010061342714712 ]
  - # (1, 8)
    - [     0.203584243298254,     0.129835394150742,     0.000000000000000 ]
    - [    -0.070726094312205,     0.169457473124865,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.010061342714712 ]
  - # (1, 9)
    - [     0.203584243298254,    -0.129835394150742,     0.000000000000000 ]
    - [     0.070726094312205,     0.169457473124865,     0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -0.010061342714712 ]
  - # (1, 10)
    - [    -0.127648659770246,    -0.033223221673467,    -0.000000000000000 ]
    - [    -0.033223221673467,    -0.089285787817200,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.043134715435599 ]
  - # (1, 11)
    - [    -0.013345377537760,     0.011342892075537,    -0.000000000000000 ]
    - [    -0.001109171909905,     0.039056135611054,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 12)
    - [    -0.000023364318722,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.014923428174974,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.001571605082358 ]
  - # (1, 13)
    - [    -0.013345377537760,    -0.011342892075537,    -0.000000000000000 ]
    - [     0.001109171909905,     0.039056135611054,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 14)
    - [    -0.127648659770246,     0.033223221673467,    -0.000000000000000 ]
    - [     0.033223221673467,    -0.089285787817200,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.043134715435599 ]
  - # (1, 15)
    - [    -0.036667886829041,    -0.086075745241216,    -0.000000000000000 ]
    - [     0.012100753671021,     0.006041594467311,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,    -0.029248275659723 ]
  - # (1, 16)
    - [    -0.070104351840677,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.146830095746769,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.043134715435599 ]
  - # (1, 17)
    - [    -0.036667886829041,     0.086075745241216,    -0.000000000000000 ]
    - [    -0.012100753671021,     0.006041594467311,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.029248275659723 ]
  - # (1, 18)
    - [     0.030387088143180,    -0.026358122743122,    -0.000000000000000 ]
    - [    -0.013906058757679,    -0.004676330069886,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 19)
    - [    -0.005748606803572,     0.019892225447317,    -0.000000000000000 ]
    - [     0.019892225447317,    -0.028718170237150,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.007066401583759 ]
  - # (1, 20)
    - [    -0.005748606803572,    -0.019892225447317,    -0.000000000000000 ]
    - [    -0.019892225447317,    -0.028718170237150,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.007066401583759 ]
  - # (1, 21)
    - [     0.030387088143180,     0.026358122743122,    -0.000000000000000 ]
    - [     0.013906058757679,    -0.004676330069886,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 22)
    - [     0.002614674919621,     0.011684839807477,    -0.000000000000000 ]
    - [    -0.011417738100381,     0.002460463677128,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.002388938895052 ]
  - # (1, 23)
    - [     0.021524426504521,     0.031474982825938,    -0.000000000000000 ]
    - [     0.019022918840495,     0.004186331568773,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 24)
    - [     0.021524426504521,    -0.031474982825938,    -0.000000000000000 ]
    - [    -0.019022918840495,     0.004186331568773,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 25)
    - [     0.002614674919621,    -0.011684839807477,    -0.000000000000000 ]
    - [     0.011417738100381,     0.002460463677128,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.002388938895052 ]
  - # (1, 26)
    - [     0.011186730051550,    -0.006472151002318,    -0.000000000000000 ]
    - [    -0.006472151002318,     0.003713333804702,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.001571605082358 ]
  - # (1, 27)
    - [    -0.040202951953939,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.005736174913217,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.007066401583759 ]
  - # (1, 28)
    - [     0.011186730051550,     0.006472151002318,    -0.000000000000000 ]
    - [     0.006472151002318,     0.003713333804702,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.001571605082358 ]
  - # (1, 29)
    - [     0.002614674919621,    -0.011417738100381,    -0.000000000000000 ]
    - [     0.011684839807477,     0.002460463677128,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.002388938895052 ]
  - # (1, 30)
    - [     0.011186730051550,     0.006472151002318,    -0.000000000000000 ]
    - [     0.006472151002318,     0.003713333804702,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.001571605082358 ]
  - # (1, 31)
    - [    -0.040202951953939,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.005736174913217,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.007066401583759 ]
  - # (1, 32)
    - [     0.011186730051550,    -0.006472151002318,    -0.000000000000000 ]
    - [    -0.006472151002318,     0.003713333804702,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.001571605082358 ]
  - # (1, 33)
    - [     0.002614674919621,     0.011417738100381,    -0.000000000000000 ]
    - [    -0.011684839807477,     0.002460463677128,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.002388938895052 ]
  - # (1, 34)
    - [     0.021524426504521,    -0.019022918840495,    -0.000000000000000 ]
    - [    -0.031474982825938,     0.004186331568773,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 35)
    - [     0.021524426504521,     0.019022918840495,    -0.000000000000000 ]
    - [     0.031474982825938,     0.004186331568773,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 36)
    - [    -0.036667886829041,     0.012100753671021,    -0.000000000000000 ]
    - [    -0.086075745241216,     0.006041594467311,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.029248275659723 ]
  - # (1, 37)
    - [     0.030387088143180,     0.013906058757679,    -0.000000000000000 ]
    - [     0.026358122743122,    -0.004676330069886,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 38)
    - [    -0.005748606803572,    -0.019892225447317,    -0.000000000000000 ]
    - [    -0.019892225447317,    -0.028718170237150,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.007066401583759 ]
  - # (1, 39)
    - [    -0.005748606803572,     0.019892225447317,    -0.000000000000000 ]
    - [     0.019892225447317,    -0.028718170237150,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.007066401583759 ]
  - # (1, 40)
    - [     0.030387088143180,    -0.013906058757679,    -0.000000000000000 ]
    - [    -0.026358122743122,    -0.004676330069886,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 41)
    - [    -0.036667886829041,    -0.012100753671021,    -0.000000000000000 ]
    - [     0.086075745241216,     0.006041594467311,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.029248275659723 ]
  - # (1, 42)
    - [    -0.070104351840677,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.146830095746769,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.043134715435599 ]
  - # (1, 43)
    - [     0.203584243298254,    -0.070726094312205,     0.000000000000000 ]
    - [     0.129835394150742,     0.169457473124865,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.010061342714712 ]
  - # (1, 44)
    - [    -0.127648659770246,     0.033223221673467,    -0.000000000000000 ]
    - [     0.033223221673467,    -0.089285787817200,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.043134715435599 ]
  - # (1, 45)
    - [    -0.013345377537760,     0.001109171909905,    -0.000000000000000 ]
    - [    -0.011342892075537,     0.039056135611054,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 46)
    - [    -0.000023364318722,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.014923428174974,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.001571605082358 ]
  - # (1, 47)
    - [    -0.013345377537760,    -0.001109171909905,    -0.000000000000000 ]
    - [     0.011342892075537,     0.039056135611054,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.011893678130573 ]
  - # (1, 48)
    - [    -0.127648659770246,    -0.033223221673467,    -0.000000000000000 ]
    - [    -0.033223221673467,    -0.089285787817200,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -0.043134715435599 ]
  - # (1, 49)
    - [     0.203584243298254,     0.070726094312205,     0.000000000000000 ]
    - [    -0.129835394150742,     0.169457473124865,    -0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,    -0.010061342714712 ]
  - # (1, 50)
    - [    -2.104973609738782,    -1.160066741171454,    -2.091209764390103 ]
    - [    -1.160066741171455,    -0.765443919152240,    -1.207360520402600 ]
    - [    -1.080343273182106,    -0.623736479588890,    -1.333678892576457 ]
  - # (1, 51)
    - [    -0.027112341459129,    -0.011345997058020,     0.103749256505981 ]
    - [     0.017324555855953,    -0.032388923552137,     0.006187765096297 ]
    - [     0.005879495021152,     0.069084640601018,     0.086710768700637 ]
  - # (1, 52)
    - [    -0.000935802066242,    -0.004236799262246,    -0.019689480908659 ]
    - [     0.000573558481612,     0.005896539447627,     0.000962469158784 ]
    - [    -0.001942976689635,     0.008921071868671,     0.008162861246908 ]
  - # (1, 53)
    - [     0.009872858885245,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.003517053235114,    -0.003545207294709 ]
    - [     0.000000000000000,     0.001970473224235,     0.000755564513428 ]
  - # (1, 54)
    - [    -0.000935802066242,     0.004236799262246,     0.019689480908659 ]
    - [    -0.000573558481612,     0.005896539447627,     0.000962469158784 ]
    - [     0.001942976689635,     0.008921071868671,     0.008162861246908 ]
  - # (1, 55)
    - [    -0.027112341459129,     0.011345997058020,    -0.103749256505981 ]
    - [    -0.017324555855953,    -0.032388923552137,     0.006187765096297 ]
    - [    -0.005879495021152,     0.069084640601018,     0.086710768700637 ]
  - # (1, 56)
    - [    -2.104973609738782,     1.160066741171454,     2.091209764390103 ]
    - [     1.160066741171455,    -0.765443919152240,    -1.207360520402600 ]
    - [     1.080343273182105,    -0.623736479588890,    -1.333678892576457 ]
  - # (1, 57)
    - [     0.014557273235588,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.280171737433057,    -0.080551307896093 ]
    - [     0.000000000000000,     0.001010207945727,    -0.020731121696664 ]
  - # (1, 58)
    - [    -0.028480986130370,     0.018114743225319,     0.057233390019034 ]
    - [    -0.010555809688654,    -0.031020278880896,     0.086755609209779 ]
    - [     0.062768801282375,    -0.029450528250767,     0.086710768700637 ]
  - # (1, 59)
    - [     0.004516728740505,     0.001956471538256,    -0.026633418834691 ]
    - [     0.001956471538256,     0.002257590001958,    -0.015376811533649 ]
    - [    -0.016398815916691,    -0.009467860783892,     0.009733873691807 ]
  - # (1, 60)
    - [     0.000679955065101,    -0.005193192179182,     0.007784452636649 ]
    - [    -0.002899502825198,    -0.011907506990383,     0.005526330839939 ]
    - [     0.005569233387543,    -0.000642609886699,     0.001712743521695 ]
  - # (1, 61)
    - [     0.000679955065101,     0.005193192179182,    -0.007784452636649 ]
    - [     0.002899502825198,    -0.011907506990383,     0.005526330839939 ]
    - [    -0.005569233387543,    -0.000642609886699,     0.001712743521695 ]
  - # (1, 62)
    - [     0.004516728740505,    -0.001956471538256,     0.026633418834691 ]
    - [    -0.001956471538256,     0.002257590001958,    -0.015376811533649 ]
    - [     0.016398815916691,    -0.009467860783892,     0.009733873691807 ]
  - # (1, 63)
    - [    -0.028480986130370,    -0.018114743225319,    -0.057233390019034 ]
    - [     0.010555809688654,    -0.031020278880896,     0.086755609209779 ]
    - [    -0.062768801282375,    -0.029450528250767,     0.086710768700637 ]
  - # (1, 64)
    - [    -0.000027564162528,     0.019758502235489,     0.003168943074916 ]
    - [    -0.023485100767492,     0.028585984325560,    -0.006132945910856 ]
    - [    -0.002790931530817,    -0.011918180089577,     0.009171234242017 ]
  - # (1, 65)
    - [    -0.000027564162528,    -0.019758502235489,    -0.003168943074916 ]
    - [     0.023485100767492,     0.028585984325560,    -0.006132945910856 ]
    - [     0.002790931530817,    -0.011918180089577,     0.009171234242017 ]
  - # (1, 66)
    - [     0.002602224281056,    -0.001469121982400,    -0.009011217712463 ]
    - [    -0.006279479726259,     0.002358513100329,    -0.017532825233620 ]
    - [     0.006754386522438,    -0.006143203106521,     0.008162861246908 ]
  - # (1, 67)
    - [    -0.012264881205948,     0.004574201880508,     0.008678169215429 ]
    - [     0.002280512526524,     0.001037329280666,     0.003978368317925 ]
    - [     0.002228100207167,     0.005144402536567,     0.001712743521695 ]
  - # (1, 68)
    - [     0.019020998875224,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.019020998875224,     0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.011181008901028 ]
  - # (1, 69)
    - [    -0.012264881205948,    -0.004574201880508,    -0.008678169215429 ]
    - [    -0.002280512526524,     0.001037329280666,     0.003978368317925 ]
    - [    -0.002228100207167,     0.005144402536567,     0.001712743521695 ]
  - # (1, 70)
    - [     0.002602224281056,     0.001469121982400,     0.009011217712463 ]
    - [     0.006279479726259,     0.002358513100329,    -0.017532825233620 ]
    - [    -0.006754386522438,    -0.006143203106521,     0.008162861246908 ]
  - # (1, 71)
    - [    -0.008518820270643,    -0.012709423667414,    -0.001402373590905 ]
    - [     0.002308437996743,    -0.001337176750771,    -0.005945226563654 ]
    - [    -0.005521209057837,     0.001604713578986,    -0.000229401602561 ]
  - # (1, 72)
    - [     0.007412784279524,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.009360049474425,    -0.006667615646166 ]
    - [    -0.000000000000000,     0.003077055844554,     0.001672020323695 ]
  - # (1, 73)
    - [    -0.008518820270643,     0.012709423667414,     0.001402373590905 ]
    - [    -0.002308437996743,    -0.001337176750771,    -0.005945226563654 ]
    - [     0.005521209057837,     0.001604713578986,    -0.000229401602561 ]
  - # (1, 74)
    - [     0.005106004647647,     0.002752144577265,    -0.003070239578900 ]
    - [     0.002752144577265,     0.008283907472712,     0.001772603647355 ]
    - [     0.001706479869664,    -0.000985236612117,     0.000755564513428 ]
  - # (1, 75)
    - [    -0.005256401747076,     0.006326860028714,     0.000893716578780 ]
    - [     0.008620549382698,    -0.005971150178206,    -0.009504699157864 ]
    - [    -0.003341133180376,    -0.004501792649867,     0.001712743521695 ]
  - # (1, 76)
    - [    -0.005256401747076,    -0.006326860028714,    -0.000893716578780 ]
    - [    -0.008620549382698,    -0.005971150178206,    -0.009504699157864 ]
    - [     0.003341133180376,    -0.004501792649867,     0.001712743521695 ]
  - # (1, 77)
    - [     0.005106004647647,    -0.002752144577265,     0.003070239578900 ]
    - [    -0.002752144577265,     0.008283907472712,     0.001772603647355 ]
    - [    -0.001706479869664,    -0.000985236612117,     0.000755564513428 ]
  - # (1, 78)
    - [    -0.007636346538338,     0.001798941549845,    -0.005849904030831 ]
    - [    -0.013218920114313,    -0.002219650483075,     0.001758122126507 ]
    - [    -0.001370881803718,    -0.005583864093184,    -0.000229401602561 ]
  - # (1, 79)
    - [     0.007786419148638,     0.007692426341974,     0.014221821990017 ]
    - [     0.007692426341974,    -0.001096029689881,     0.008210972754303 ]
    - [    -0.005304457941503,    -0.003062530220432,     0.003651350872523 ]
  - # (1, 80)
    - [     0.007786419148638,    -0.007692426341974,    -0.014221821990017 ]
    - [    -0.007692426341974,    -0.001096029689881,     0.008210972754303 ]
    - [     0.005304457941503,    -0.003062530220432,     0.003651350872523 ]
  - # (1, 81)
    - [    -0.007636346538338,    -0.001798941549845,     0.005849904030831 ]
    - [     0.013218920114313,    -0.002219650483075,     0.001758122126507 ]
    - [     0.001370881803718,    -0.005583864093184,    -0.000229401602561 ]
  - # (1, 82)
    - [     0.005774683857264,    -0.004447859335942,     0.010678263196196 ]
    - [     0.000362498407917,    -0.000813946475879,     0.016570356074835 ]
    - [     0.008697363212073,    -0.002777868762150,     0.008162861246908 ]
  - # (1, 83)
    - [     0.001128020632684,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.005646298109779,     0.030753623067298 ]
    - [    -0.000000000000000,     0.018935721567785,     0.009733873691807 ]
  - # (1, 84)
    - [     0.005774683857264,     0.004447859335942,    -0.010678263196196 ]
    - [    -0.000362498407917,    -0.000813946475879,     0.016570356074835 ]
    - [    -0.008697363212073,    -0.002777868762150,     0.008162861246908 ]
  - # (1, 85)
    - [     0.019818932704328,    -0.034943481076042,    -0.003726815421379 ]
    - [     0.008300121926939,     0.008739487458705,     0.005810858161452 ]
    - [    -0.011716912489860,     0.003542072438879,     0.009171234242017 ]
  - # (1, 86)
    - [     0.008873233175699,    -0.000843190563345,    -0.005774324532251 ]
    - [    -0.000843190563345,     0.007899600578249,     0.003333807823083 ]
    - [     0.002664808530247,    -0.001538527922277,     0.001672020323695 ]
  - # (1, 87)
    - [    -0.005537254109141,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.012227643567898,    -0.016421945508607 ]
    - [    -0.000000000000000,     0.006125060440863,     0.003651350872523 ]
  - # (1, 88)
    - [     0.008873233175699,     0.000843190563345,     0.005774324532251 ]
    - [     0.000843190563345,     0.007899600578249,     0.003333807823083 ]
    - [    -0.002664808530247,    -0.001538527922277,     0.001672020323695 ]
  - # (1, 89)
    - [     0.019818932704328,     0.034943481076042,     0.003726815421379 ]
    - [    -0.008300121926939,     0.008739487458705,     0.005810858161452 ]
    - [     0.011716912489860,     0.003542072438879,     0.009171234242017 ]
  - # (1, 90)
    - [    -0.033658569927400,    -0.013545089087621,    -0.046515866486947 ]
    - [     0.015125463826352,    -0.025842695083867,    -0.092943374306076 ]
    - [     0.056889306261223,    -0.039634112350250,     0.086710768700637 ]
  - # (1, 91)
    - [    -0.033658569927400,     0.013545089087621,     0.046515866486947 ]
    - [    -0.015125463826352,    -0.025842695083867,    -0.092943374306076 ]
    - [    -0.056889306261223,    -0.039634112350250,     0.086710768700637 ]
  - # (1, 92)
    - [    -0.206489484765896,     0.127621405235651,    -0.069759478946079 ]
    - [     0.127621405235651,    -0.059124979431573,     0.040275653948047 ]
    - [     0.000874865744104,    -0.000505103972863,    -0.020731121696664 ]
  - # (1, 93)
    - [     0.023046261702749,     0.010163421192940,    -0.006895758496296 ]
    - [    -0.033080181810041,     0.005512158460284,     0.000322087749404 ]
    - [    -0.008925980959044,     0.008376107650699,     0.009171234242017 ]
  - # (1, 94)
    - [     0.001371171276861,    -0.008018427278978,    -0.004447530439926 ]
    - [     0.006999434385180,    -0.011227168298274,     0.004187104437147 ]
    - [     0.004150327254118,     0.003979150514198,    -0.000229401602561 ]
  - # (1, 95)
    - [     0.001371171276861,     0.008018427278978,     0.004447530439926 ]
    - [    -0.006999434385180,    -0.011227168298274,     0.004187104437147 ]
    - [    -0.004150327254118,     0.003979150514198,    -0.000229401602561 ]
  - # (1, 96)
    - [     0.023046261702749,    -0.010163421192940,     0.006895758496296 ]
    - [     0.033080181810041,     0.005512158460284,     0.000322087749404 ]
    - [     0.008925980959044,     0.008376107650699,     0.009171234242017 ]
  - # (1, 97)
    - [    -0.206489484765896,    -0.127621405235651,     0.069759478946079 ]
    - [    -0.127621405235651,    -0.059124979431573,     0.040275653948047 ]
    - [    -0.000874865744104,    -0.000505103972863,    -0.020731121696664 ]
  - # (1, 98)
    - [    -0.095679073858968,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -2.774738455032054,     2.414721040805200 ]
    - [     0.000000000000000,     1.247472959177780,    -1.333678892576457 ]
  - # (1, 99)
    - [    -2.104973609738782,    -1.160066741171454,     2.091209764390103 ]
    - [    -1.160066741171455,    -0.765443919152240,     1.207360520402600 ]
    - [     1.080343273182105,     0.623736479588890,    -1.333678892576457 ]
  - # (1, 100)
    - [    -0.027112341459129,    -0.011345997058020,    -0.103749256505981 ]
    - [     0.017324555855953,    -0.032388923552137,    -0.006187765096297 ]
    - [    -0.005879495021152,    -0.069084640601018,     0.086710768700637 ]
  - # (1, 101)
    - [    -0.000935802066242,    -0.004236799262246,     0.019689480908659 ]
    - [     0.000573558481612,     0.005896539447627,    -0.000962469158784 ]
    - [     0.001942976689635,    -0.008921071868671,     0.008162861246908 ]
  - # (1, 102)
    - [     0.009872858885245,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.003517053235114,     0.003545207294709 ]
    - [     0.000000000000000,    -0.001970473224235,     0.000755564513428 ]
  - # (1, 103)
    - [    -0.000935802066242,     0.004236799262246,    -0.019689480908659 ]
    - [    -0.000573558481612,     0.005896539447627,    -0.000962469158784 ]
    - [    -0.001942976689635,    -0.008921071868671,     0.008162861246908 ]
  - # (1, 104)
    - [    -0.027112341459129,     0.011345997058020,     0.103749256505981 ]
    - [    -0.017324555855953,    -0.032388923552137,    -0.006187765096297 ]
    - [     0.005879495021152,    -0.069084640601018,     0.086710768700637 ]
  - # (1, 105)
    - [    -2.104973609738782,     1.160066741171454,    -2.091209764390103 ]
    - [     1.160066741171455,    -0.765443919152240,     1.207360520402600 ]
    - [    -1.080343273182106,     0.623736479588890,    -1.333678892576457 ]
  - # (1, 106)
    - [     0.014557273235588,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.280171737433057,     0.080551307896093 ]
    - [     0.000000000000000,    -0.001010207945727,    -0.020731121696664 ]
  - # (1, 107)
    - [    -0.028480986130370,     0.018114743225319,    -0.057233390019034 ]
    - [    -0.010555809688654,    -0.031020278880896,    -0.086755609209779 ]
    - [    -0.062768801282375,     0.029450528250767,     0.086710768700637 ]
  - # (1, 108)
    - [     0.004516728740505,     0.001956471538256,     0.026633418834691 ]
    - [     0.001956471538256,     0.002257590001958,     0.015376811533649 ]
    - [     0.016398815916691,     0.009467860783892,     0.009733873691807 ]
  - # (1, 109)
    - [     0.000679955065101,    -0.005193192179182,    -0.007784452636649 ]
    - [    -0.002899502825198,    -0.011907506990383,    -0.005526330839939 ]
    - [    -0.005569233387543,     0.000642609886699,     0.001712743521695 ]
  - # (1, 110)
    - [     0.000679955065101,     0.005193192179182,     0.007784452636649 ]
    - [     0.002899502825198,    -0.011907506990383,    -0.005526330839939 ]
    - [     0.005569233387543,     0.000642609886699,     0.001712743521695 ]
  - # (1, 111)
    - [     0.004516728740505,    -0.001956471538256,    -0.026633418834691 ]
    - [    -0.001956471538256,     0.002257590001958,     0.015376811533649 ]
    - [    -0.016398815916691,     0.009467860783892,     0.009733873691807 ]
  - # (1, 112)
    - [    -0.028480986130370,    -0.018114743225319,     0.057233390019034 ]
    - [     0.010555809688654,    -0.031020278880896,    -0.086755609209779 ]
    - [     0.062768801282375,     0.029450528250767,     0.086710768700637 ]
  - # (1, 113)
    - [    -0.000027564162528,     0.019758502235489,    -0.003168943074916 ]
    - [    -0.023485100767492,     0.028585984325560,     0.006132945910856 ]
    - [     0.002790931530817,     0.011918180089577,     0.009171234242017 ]
  - # (1, 114)
    - [    -0.000027564162528,    -0.019758502235489,     0.003168943074916 ]
    - [     0.023485100767492,     0.028585984325560,     0.006132945910856 ]
    - [    -0.002790931530817,     0.011918180089577,     0.009171234242017 ]
  - # (1, 115)
    - [     0.002602224281056,    -0.001469121982400,     0.009011217712463 ]
    - [    -0.006279479726259,     0.002358513100329,     0.017532825233620 ]
    - [    -0.006754386522438,     0.006143203106521,     0.008162861246908 ]
  - # (1, 116)
    - [    -0.012264881205948,     0.004574201880508,    -0.008678169215429 ]
    - [     0.002280512526524,     0.001037329280666,    -0.003978368317925 ]
    - [    -0.002228100207167,    -0.005144402536567,     0.001712743521695 ]
  - # (1, 117)
    - [     0.019020998875224,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.019020998875224,    -0.000000000000000 ]
    - [     0.000000000000000,     0.000000000000000,     0.011181008901028 ]
  - # (1, 118)
    - [    -0.012264881205948,    -0.004574201880508,     0.008678169215429 ]
    - [    -0.002280512526524,     0.001037329280666,    -0.003978368317925 ]
    - [     0.002228100207167,    -0.005144402536567,     0.001712743521695 ]
  - # (1, 119)
    - [     0.002602224281056,     0.001469121982400,    -0.009011217712463 ]
    - [     0.006279479726259,     0.002358513100329,     0.017532825233620 ]
    - [     0.006754386522438,     0.006143203106521,     0.008162861246908 ]
  - # (1, 120)
    - [    -0.008518820270643,    -0.012709423667414,     0.001402373590905 ]
    - [     0.002308437996743,    -0.001337176750771,     0.005945226563654 ]
    - [     0.005521209057837,    -0.001604713578986,    -0.000229401602561 ]
  - # (1, 121)
    - [     0.007412784279524,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.009360049474425,     0.006667615646166 ]
    - [     0.000000000000000,    -0.003077055844554,     0.001672020323695 ]
  - # (1, 122)
    - [    -0.008518820270643,     0.012709423667414,    -0.001402373590905 ]
    - [    -0.002308437996743,    -0.001337176750771,     0.005945226563654 ]
    - [    -0.005521209057837,    -0.001604713578986,    -0.000229401602561 ]
  - # (1, 123)
    - [     0.005106004647647,     0.002752144577265,     0.003070239578900 ]
    - [     0.002752144577265,     0.008283907472712,    -0.001772603647355 ]
    - [    -0.001706479869664,     0.000985236612117,     0.000755564513428 ]
  - # (1, 124)
    - [    -0.005256401747076,     0.006326860028714,    -0.000893716578780 ]
    - [     0.008620549382698,    -0.005971150178206,     0.009504699157864 ]
    - [     0.003341133180376,     0.004501792649867,     0.001712743521695 ]
  - # (1, 125)
    - [    -0.005256401747076,    -0.006326860028714,     0.000893716578780 ]
    - [    -0.008620549382698,    -0.005971150178206,     0.009504699157864 ]
    - [    -0.003341133180376,     0.004501792649867,     0.001712743521695 ]
  - # (1, 126)
    - [     0.005106004647647,    -0.002752144577265,    -0.003070239578900 ]
    - [    -0.002752144577265,     0.008283907472712,    -0.001772603647355 ]
    - [     0.001706479869664,     0.000985236612117,     0.000755564513428 ]
  - # (1, 127)
    - [    -0.007636346538338,     0.001798941549845,     0.005849904030831 ]
    - [    -0.013218920114313,    -0.002219650483075,    -0.001758122126507 ]
    - [     0.001370881803718,     0.005583864093184,    -0.000229401602561 ]
  - # (1, 128)
    - [     0.007786419148638,     0.007692426341974,    -0.014221821990017 ]
    - [     0.007692426341974,    -0.001096029689881,    -0.008210972754303 ]
    - [     0.005304457941503,     0.003062530220432,     0.003651350872523 ]
  - # (1, 129)
    - [     0.007786419148638,    -0.007692426341974,     0.014221821990017 ]
    - [    -0.007692426341974,    -0.001096029689881,    -0.008210972754303 ]
    - [    -0.005304457941503,     0.003062530220432,     0.003651350872523 ]
  - # (1, 130)
    - [    -0.007636346538338,    -0.001798941549845,    -0.005849904030831 ]
    - [     0.013218920114313,    -0.002219650483075,    -0.001758122126507 ]
    - [    -0.001370881803718,     0.005583864093184,    -0.000229401602561 ]
  - # (1, 131)
    - [     0.005774683857264,    -0.004447859335942,    -0.010678263196196 ]
    - [     0.000362498407917,    -0.000813946475879,    -0.016570356074835 ]
    - [    -0.008697363212073,     0.002777868762150,     0.008162861246908 ]
  - # (1, 132)
    - [     0.001128020632684,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.005646298109779,    -0.030753623067298 ]
    - [     0.000000000000000,    -0.018935721567785,     0.009733873691807 ]
  - # (1, 133)
    - [     0.005774683857264,     0.004447859335942,     0.010678263196196 ]
    - [    -0.000362498407917,    -0.000813946475879,    -0.016570356074835 ]
    - [     0.008697363212073,     0.002777868762150,     0.008162861246908 ]
  - # (1, 134)
    - [     0.019818932704328,    -0.034943481076042,     0.003726815421379 ]
    - [     0.008300121926939,     0.008739487458705,    -0.005810858161452 ]
    - [     0.011716912489860,    -0.003542072438879,     0.009171234242017 ]
  - # (1, 135)
    - [     0.008873233175699,    -0.000843190563345,     0.005774324532251 ]
    - [    -0.000843190563345,     0.007899600578249,    -0.003333807823083 ]
    - [    -0.002664808530247,     0.001538527922277,     0.001672020323695 ]
  - # (1, 136)
    - [    -0.005537254109141,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.012227643567898,     0.016421945508607 ]
    - [     0.000000000000000,    -0.006125060440863,     0.003651350872523 ]
  - # (1, 137)
    - [     0.008873233175699,     0.000843190563345,    -0.005774324532251 ]
    - [     0.000843190563345,     0.007899600578249,    -0.003333807823083 ]
    - [     0.002664808530248,     0.001538527922277,     0.001672020323695 ]
  - # (1, 138)
    - [     0.019818932704328,     0.034943481076042,    -0.003726815421379 ]
    - [    -0.008300121926939,     0.008739487458705,    -0.005810858161452 ]
    - [    -0.011716912489860,    -0.003542072438878,     0.009171234242017 ]
  - # (1, 139)
    - [    -0.033658569927400,    -0.013545089087621,     0.046515866486947 ]
    - [     0.015125463826352,    -0.025842695083867,     0.092943374306076 ]
    - [    -0.056889306261223,     0.039634112350250,     0.086710768700637 ]
  - # (1, 140)
    - [    -0.033658569927400,     0.013545089087621,    -0.046515866486947 ]
    - [    -0.015125463826352,    -0.025842695083867,     0.092943374306076 ]
    - [     0.056889306261223,     0.039634112350250,     0.086710768700637 ]
  - # (1, 141)
    - [    -0.206489484765896,     0.127621405235651,     0.069759478946079 ]
    - [     0.127621405235651,    -0.059124979431573,    -0.040275653948047 ]
    - [    -0.000874865744104,     0.000505103972863,    -0.020731121696664 ]
  - # (1, 142)
    - [     0.023046261702749,     0.010163421192940,     0.006895758496296 ]
    - [    -0.033080181810041,     0.005512158460284,    -0.000322087749404 ]
    - [     0.008925980959044,    -0.008376107650699,     0.009171234242017 ]
  - # (1, 143)
    - [     0.001371171276861,    -0.008018427278978,     0.004447530439926 ]
    - [     0.006999434385180,    -0.011227168298274,    -0.004187104437147 ]
    - [    -0.004150327254118,    -0.003979150514198,    -0.000229401602561 ]
  - # (1, 144)
    - [     0.001371171276861,     0.008018427278978,    -0.004447530439926 ]
    - [    -0.006999434385180,    -0.011227168298274,    -0.004187104437147 ]
    - [     0.004150327254118,    -0.003979150514198,    -0.000229401602561 ]
  - # (1, 145)
    - [     0.023046261702749,    -0.010163421192940,    -0.006895758496296 ]
    - [     0.033080181810041,     0.005512158460284,    -0.000322087749404 ]
    - [    -0.008925980959044,    -0.008376107650699,     0.009171234242017 ]
  - # (1, 146)
    - [    -0.206489484765896,    -0.127621405235651,    -0.069759478946079 ]
    - [    -0.127621405235651,    -0.059124979431573,    -0.040275653948047 ]
    - [     0.000874865744104,     0.000505103972863,    -0.020731121696664 ]
  - # (1, 147)
    - [    -0.095679073858968,     0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -2.774738455032054,    -2.414721040805200 ]
    - [    -0.000000000000000,    -1.247472959177780,    -1.333678892576457 ]
  - # (2, 1)
    - [    -2.104973609738782,    -1.160066741171455,    -1.080343273182106 ]
    - [    -1.160066741171454,    -0.765443919152240,    -0.623736479588890 ]
    - [    -2.091209764390103,    -1.207360520402600,    -1.333678892576457 ]
  - # (2, 2)
    - [    -2.104973609738782,     1.160066741171455,     1.080343273182105 ]
    - [     1.160066741171454,    -0.765443919152240,    -0.623736479588890 ]
    - [     2.091209764390103,    -1.207360520402600,    -1.333678892576457 ]
  - # (2, 3)
    - [    -0.027112341459129,    -0.017324555855953,    -0.005879495021152 ]
    - [     0.011345997058020,    -0.032388923552137,     0.069084640601018 ]
    - [    -0.103749256505981,     0.006187765096297,     0.086710768700637 ]
  - # (2, 4)
    - [    -0.000935802066242,    -0.000573558481612,     0.001942976689635 ]
    - [     0.004236799262246,     0.005896539447627,     0.008921071868671 ]
    - [     0.019689480908659,     0.000962469158784,     0.008162861246908 ]
  - # (2, 5)
    - [     0.009872858885245,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.003517053235114,     0.001970473224235 ]
    - [    -0.000000000000000,    -0.003545207294709,     0.000755564513428 ]
  - # (2, 6)
    - [    -0.000935802066242,     0.000573558481612,    -0.001942976689635 ]
    - [    -0.004236799262246,     0.005896539447627,     0.008921071868671 ]
    - [    -0.019689480908659,     0.000962469158784,     0.008162861246908 ]
  - # (2, 7)
    - [    -0.027112341459129,     0.017324555855953,     0.005879495021152 ]
    - [    -0.011345997058020,    -0.032388923552137,     0.069084640601018 ]
    - [     0.103749256505981,     0.006187765096297,     0.086710768700637 ]
  - # (2, 8)
    - [    -0.206489484765896,     0.127621405235651,     0.000874865744104 ]
    - [     0.127621405235651,    -0.059124979431573,    -0.000505103972863 ]
    - [    -0.069759478946079,     0.040275653948047,    -0.020731121696664 ]
  - # (2, 9)
    - [    -0.095679073858968,    -0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,    -2.774738455032054,     1.247472959177780 ]
    - [     0.000000000000000,     2.414721040805200,    -1.333678892576457 ]
  - # (2, 10)
    - [    -0.206489484765896,    -0.127621405235651,    -0.000874865744104 ]
    - [    -0.127621405235651,    -0.059124979431573,    -0.000505103972863 ]
    - [     0.069759478946079,     0.040275653948047,    -0.020731121696664 ]
  - # (2, 11)
    - [     0.023046261702749,     0.033080181810041,     0.008925980959044 ]
    - [    -0.010163421192940,     0.005512158460284,     0.008376107650699 ]
    - [     0.006895758496296,     0.000322087749404,     0.009171234242017 ]
  - # (2, 12)
    - [     0.001371171276861,    -0.006999434385180,    -0.004150327254118 ]
    - [     0.008018427278978,    -0.011227168298274,     0.003979150514198 ]
    - [     0.004447530439926,     0.004187104437147,    -0.000229401602561 ]
  - # (2, 13)
    - [     0.001371171276861,     0.006999434385180,     0.004150327254118 ]
    - [    -0.008018427278978,    -0.011227168298274,     0.003979150514198 ]
    - [    -0.004447530439926,     0.004187104437147,    -0.000229401602561 ]
  - # (2, 14)
    - [     0.023046261702749,    -0.033080181810041,    -0.008925980959044 ]
    - [     0.010163421192940,     0.005512158460284,     0.008376107650699 ]
    - [    -0.006895758496296,     0.000322087749404,     0.009171234242017 ]
  - # (2, 15)
    - [     0.019818932704328,     0.008300121926939,    -0.011716912489860 ]
    - [    -0.034943481076042,     0.008739487458705,     0.003542072438879 ]
    - [    -0.003726815421379,     0.005810858161452,     0.009171234242017 ]
  - # (2, 16)
    - [    -0.033658569927400,    -0.015125463826352,    -0.056889306261223 ]
    - [     0.013545089087621,    -0.025842695083867,    -0.039634112350250 ]
    - [     0.046515866486947,    -0.092943374306076,     0.086710768700637 ]
  - # (2, 17)
    - [    -0.033658569927400,     0.015125463826352,     0.056889306261223 ]
    - [    -0.013545089087621,    -0.025842695083867,    -0.039634112350250 ]
    - [    -0.046515866486947,    -0.092943374306076,     0.086710768700637 ]
  - # (2, 18)
    - [     0.019818932704328,    -0.008300121926939,     0.011716912489860 ]
    - [     0.034943481076042,     0.008739487458705,     0.003542072438879 ]
    - [     0.003726815421379,     0.005810858161452,     0.009171234242017 ]
  - # (2, 19)
    - [     0.008873233175699,     0.000843190563345,    -0.002664808530247 ]
    - [     0.000843190563345,     0.007899600578249,    -0.001538527922277 ]
    - [     0.005774324532251,     0.003333807823083,     0.001672020323695 ]
  - # (2, 20)
    - [    -0.005537254109141,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.012227643567898,     0.006125060440863 ]
    - [    -0.000000000000000,    -0.016421945508607,     0.003651350872523 ]
  - # (2, 21)
    - [     0.008873233175699,    -0.000843190563345,     0.002664808530247 ]
    - [    -0.000843190563345,     0.007899600578249,    -0.001538527922277 ]
    - [    -0.005774324532251,     0.003333807823083,     0.001672020323695 ]
  - # (2, 22)
    - [    -0.007636346538338,    -0.013218920114313,    -0.001370881803718 ]
    - [     0.001798941549845,    -0.002219650483075,    -0.005583864093184 ]
    - [    -0.005849904030831,     0.001758122126507,    -0.000229401602561 ]
  - # (2, 23)
    - [     0.005774683857264,    -0.000362498407917,    -0.008697363212073 ]
    - [     0.004447859335942,    -0.000813946475879,    -0.002777868762150 ]
    - [    -0.010678263196196,     0.016570356074835,     0.008162861246908 ]
  - # (2, 24)
    - [     0.001128020632684,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.005646298109779,     0.018935721567785 ]
    - [    -0.000000000000000,     0.030753623067298,     0.009733873691807 ]
  - # (2, 25)
    - [     0.005774683857264,     0.000362498407917,     0.008697363212073 ]
    - [    -0.004447859335942,    -0.000813946475879,    -0.002777868762150 ]
    - [     0.010678263196196,     0.016570356074835,     0.008162861246908 ]
  - # (2, 26)
    - [    -0.007636346538338,     0.013218920114313,     0.001370881803718 ]
    - [    -0.001798941549845,    -0.002219650483075,    -0.005583864093184 ]
    - [     0.005849904030831,     0.001758122126507,    -0.000229401602561 ]
  - # (2, 27)
    - [     0.007786419148638,    -0.007692426341974,     0.005304457941503 ]
    - [    -0.007692426341974,    -0.001096029689881,    -0.003062530220432 ]
    - [    -0.014221821990017,     0.008210972754303,     0.003651350872523 ]
  - # (2, 28)
    - [     0.007786419148638,     0.007692426341974,    -0.005304457941503 ]
    - [     0.007692426341974,    -0.001096029689881,    -0.003062530220432 ]
    - [     0.014221821990017,     0.008210972754303,     0.003651350872523 ]
  - # (2, 29)
    - [    -0.008518820270643,     0.002308437996743,    -0.005521209057837 ]
    - [    -0.012709423667414,    -0.001337176750771,     0.001604713578986 ]
    - [    -0.001402373590905,    -0.005945226563654,    -0.000229401602561 ]
  - # (2, 30)
    - [     0.005106004647647,    -0.002752144577265,    -0.001706479869664 ]
    - [    -0.002752144577265,     0.008283907472712,    -0.000985236612117 ]
    - [     0.003070239578900,     0.001772603647355,     0.000755564513428 ]
  - # (2, 31)
    - [    -0.005256401747076,    -0.008620549382698,     0.003341133180376 ]
    - [    -0.006326860028714,    -0.005971150178206,    -0.004501792649867 ]
    - [    -0.000893716578780,    -0.009504699157864,     0.001712743521695 ]
  - # (2, 32)
    - [    -0.005256401747076,     0.008620549382698,    -0.003341133180376 ]
    - [     0.006326860028714,    -0.005971150178206,    -0.004501792649867 ]
    - [     0.000893716578780,    -0.009504699157864,     0.001712743521695 ]
  - # (2, 33)
    - [     0.005106004647647,     0.002752144577265,     0.001706479869664 ]
    - [     0.002752144577265,     0.008283907472712,    -0.000985236612117 ]
    - [    -0.003070239578900,     0.001772603647355,     0.000755564513428 ]
  - # (2, 34)
    - [    -0.008518820270643,    -0.002308437996743,     0.005521209057837 ]
    - [     0.012709423667414,    -0.001337176750771,     0.001604713578986 ]
    - [     0.001402373590905,    -0.005945226563654,    -0.000229401602561 ]
  - # (2, 35)
    - [     0.007412784279524,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.009360049474425,     0.003077055844554 ]
    - [    -0.000000000000000,    -0.006667615646166,     0.001672020323695 ]
  - # (2, 36)
    - [    -0.000027564162528,    -0.023485100767492,    -0.002790931530817 ]
    - [     0.019758502235489,     0.028585984325560,    -0.011918180089577 ]
    - [     0.003168943074916,    -0.006132945910856,     0.009171234242017 ]
  - # (2, 37)
    - [     0.002602224281056,     0.006279479726259,    -0.006754386522438 ]
    - [     0.001469121982400,     0.002358513100329,    -0.006143203106521 ]
    - [     0.009011217712463,    -0.017532825233620,     0.008162861246908 ]
  - # (2, 38)
    - [    -0.012264881205948,    -0.002280512526524,    -0.002228100207167 ]
    - [    -0.004574201880508,     0.001037329280666,     0.005144402536567 ]
    - [    -0.008678169215429,     0.003978368317925,     0.001712743521695 ]
  - # (2, 39)
    - [     0.019020998875224,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.019020998875224,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,     0.011181008901028 ]
  - # (2, 40)
    - [    -0.012264881205948,     0.002280512526524,     0.002228100207167 ]
    - [     0.004574201880508,     0.001037329280666,     0.005144402536567 ]
    - [     0.008678169215429,     0.003978368317925,     0.001712743521695 ]
  - # (2, 41)
    - [     0.002602224281056,    -0.006279479726259,     0.006754386522438 ]
    - [    -0.001469121982400,     0.002358513100329,    -0.006143203106521 ]
    - [    -0.009011217712463,    -0.017532825233620,     0.008162861246908 ]
  - # (2, 42)
    - [    -0.000027564162528,     0.023485100767492,     0.002790931530817 ]
    - [    -0.019758502235489,     0.028585984325560,    -0.011918180089577 ]
    - [    -0.003168943074916,    -0.006132945910856,     0.009171234242017 ]
  - # (2, 43)
    - [     0.014557273235588,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.280171737433057,     0.001010207945727 ]
    - [    -0.000000000000000,    -0.080551307896093,    -0.020731121696664 ]
  - # (2, 44)
    - [    -0.028480986130370,     0.010555809688654,    -0.062768801282375 ]
    - [    -0.018114743225319,    -0.031020278880896,    -0.029450528250767 ]
    - [    -0.057233390019034,     0.086755609209779,     0.086710768700637 ]
  - # (2, 45)
    - [     0.004516728740505,    -0.001956471538256,     0.016398815916691 ]
    - [    -0.001956471538256,     0.002257590001958,    -0.009467860783892 ]
    - [     0.026633418834691,    -0.015376811533649,     0.009733873691807 ]
  - # (2, 46)
    - [     0.000679955065101,     0.002899502825198,    -0.005569233387543 ]
    - [     0.005193192179182,    -0.011907506990383,    -0.000642609886699 ]
    - [    -0.007784452636649,     0.005526330839939,     0.001712743521695 ]
  - # (2, 47)
    - [     0.000679955065101,    -0.002899502825198,     0.005569233387543 ]
    - [    -0.005193192179182,    -0.011907506990383,    -0.000642609886699 ]
    - [     0.007784452636649,     0.005526330839939,     0.001712743521695 ]
  - # (2, 48)
    - [     0.004516728740505,     0.001956471538256,    -0.016398815916691 ]
    - [     0.001956471538256,     0.002257590001958,    -0.009467860783892 ]
    - [    -0.026633418834691,    -0.015376811533649,     0.009733873691807 ]
  - # (2, 49)
    - [    -0.028480986130370,    -0.010555809688654,     0.062768801282375 ]
    - [     0.018114743225319,    -0.031020278880896,    -0.029450528250767 ]
    - [     0.057233390019034,     0.086755609209779,     0.086710768700637 ]
  - # (2, 50)
    - [     5.485126907211924,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     5.485126907211929,    -0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,     7.947221914369426 ]
  - # (2, 51)
    - [    -0.306451258603823,    -0.085297066468993,     0.094788661963832 ]
    - [     0.085297066468993,     0.040900093379061,    -0.004400294583943 ]
    - [    -0.094788661963832,    -0.004400294583943,     0.016545194934351 ]
  - # (2, 52)
    - [    -0.040753786584033,     0.006234106374877,    -0.005833381171121 ]
    - [    -0.006234106374877,    -0.007270606398218,    -0.020430210695753 ]
    - [     0.005833381171121,    -0.020430210695753,    -0.029188002274620 ]
  - # (2, 53)
    - [     0.000540479245067,    -0.000720313718645,    -0.001319123198808 ]
    - [     0.000720313718645,    -0.000547731501078,     0.000409466709416 ]
    - [     0.001319123198808,     0.000409466709416,     0.001715882365475 ]
  - # (2, 54)
    - [     0.000540479245067,     0.000720313718645,     0.001319123198808 ]
    - [    -0.000720313718645,    -0.000547731501078,     0.000409466709416 ]
    - [    -0.001319123198808,     0.000409466709416,     0.001715882365475 ]
  - # (2, 55)
    - [    -0.040753786584033,    -0.006234106374877,     0.005833381171121 ]
    - [     0.006234106374877,    -0.007270606398218,    -0.020430210695753 ]
    - [    -0.005833381171121,    -0.020430210695753,    -0.029188002274620 ]
  - # (2, 56)
    - [    -0.306451258603823,     0.085297066468993,    -0.094788661963832 ]
    - [    -0.085297066468993,     0.040900093379061,    -0.004400294583943 ]
    - [     0.094788661963832,    -0.004400294583943,     0.016545194934351 ]
  - # (2, 57)
    - [    -0.045937744616660,     0.065110480959031,    -0.043583564088086 ]
    - [     0.235704613897017,    -0.219613420608102,     0.084289536543385 ]
    - [     0.051205097875745,    -0.079889241959443,     0.016545194934351 ]
  - # (2, 58)
    - [    -0.045937744616660,    -0.065110480959031,     0.043583564088086 ]
    - [    -0.235704613897017,    -0.219613420608102,     0.084289536543385 ]
    - [    -0.051205097875745,    -0.079889241959443,     0.016545194934351 ]
  - # (2, 59)
    - [    -0.007356537884525,    -0.021285975562494,    -0.017445597362908 ]
    - [    -0.021285975562494,     0.017222389557415,    -0.010072220333649 ]
    - [     0.009341732828715,     0.005393451963356,    -0.003495894556298 ]
  - # (2, 60)
    - [    -0.005444247996046,    -0.000527007044208,     0.010195614711288 ]
    - [    -0.007467206887616,    -0.001173337473630,    -0.001949358612068 ]
    - [    -0.009158655457335,    -0.002800390894826,     0.008865754711467 ]
  - # (2, 61)
    - [    -0.002864234225588,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.005227837749490,    -0.004417245494442 ]
    - [    -0.000000000000000,    -0.002637923961443,     0.003428441063779 ]
  - # (2, 62)
    - [    -0.005444247996046,     0.000527007044208,    -0.010195614711288 ]
    - [     0.007467206887616,    -0.001173337473630,    -0.001949358612068 ]
    - [     0.009158655457335,    -0.002800390894826,     0.008865754711467 ]
  - # (2, 63)
    - [    -0.007356537884525,     0.021285975562494,     0.017445597362908 ]
    - [     0.021285975562494,     0.017222389557415,    -0.010072220333649 ]
    - [    -0.009341732828715,     0.005393451963356,    -0.003495894556298 ]
  - # (2, 64)
    - [    -0.015641401444672,     0.020732748695080,     0.020609772052751 ]
    - [     0.008264535945327,    -0.032382991537580,     0.005163249063728 ]
    - [     0.014776390881631,     0.015266961632025,    -0.029188002274620 ]
  - # (2, 65)
    - [     0.029511853278384,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.019646001605494,    -0.010786903926712 ]
    - [    -0.000000000000000,     0.020144440667298,    -0.003495894556298 ]
  - # (2, 66)
    - [    -0.015641401444672,    -0.020732748695080,    -0.020609772052751 ]
    - [    -0.008264535945327,    -0.032382991537580,     0.005163249063728 ]
    - [    -0.014776390881631,     0.015266961632025,    -0.029188002274620 ]
  - # (2, 67)
    - [    -0.005702661278358,    -0.007318011909512,     0.003409613276507 ]
    - [    -0.000377812066103,    -0.000914924191318,     0.009804340653207 ]
    - [    -0.007004537384113,    -0.006531432843149,     0.008865754711467 ]
  - # (2, 68)
    - [     0.000933167597107,     0.005988906493662,    -0.007250550409940 ]
    - [     0.005988906493662,    -0.005982225955427,    -0.004186107230952 ]
    - [     0.006681291157870,     0.003857445248531,    -0.003903764326115 ]
  - # (2, 69)
    - [     0.000933167597107,    -0.005988906493662,     0.007250550409940 ]
    - [    -0.005988906493662,    -0.005982225955427,    -0.004186107230952 ]
    - [    -0.006681291157870,     0.003857445248531,    -0.003903764326115 ]
  - # (2, 70)
    - [    -0.005702661278358,     0.007318011909512,    -0.003409613276507 ]
    - [     0.000377812066103,    -0.000914924191318,     0.009804340653207 ]
    - [     0.007004537384113,    -0.006531432843149,     0.008865754711467 ]
  - # (2, 71)
    - [    -0.000275678814541,    -0.001191522794061,     0.000304953027045 ]
    - [     0.000249104643229,     0.000268426558531,    -0.001347127555597 ]
    - [    -0.001014170171762,     0.000937660846181,     0.001715882365475 ]
  - # (2, 72)
    - [     0.001220531069890,     0.003320904943599,    -0.002154118073222 ]
    - [    -0.003619294899809,    -0.007838116539566,     0.009331823737974 ]
    - [     0.006786001434780,    -0.007854982041140,     0.008865754711467 ]
  - # (2, 73)
    - [     0.001220531069890,    -0.003320904943599,     0.002154118073222 ]
    - [     0.003619294899809,    -0.007838116539566,     0.009331823737974 ]
    - [    -0.006786001434780,    -0.007854982041140,     0.008865754711467 ]
  - # (2, 74)
    - [    -0.000275678814541,     0.001191522794061,    -0.000304953027045 ]
    - [    -0.000249104643229,     0.000268426558531,    -0.001347127555597 ]
    - [     0.001014170171762,     0.000937660846181,     0.001715882365475 ]
  - # (2, 75)
    - [     0.003204819755720,    -0.003503969949835,    -0.003825446812939 ]
    - [    -0.003503969949835,    -0.000841216231819,     0.002208622747221 ]
    - [    -0.002284509163861,     0.001318961980721,     0.003428441063779 ]
  - # (2, 76)
    - [    -0.009439922731694,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.004390864373374,     0.008372214461904 ]
    - [     0.000000000000000,    -0.007714890497061,    -0.003903764326115 ]
  - # (2, 77)
    - [     0.003204819755720,     0.003503969949835,     0.003825446812939 ]
    - [     0.003503969949835,    -0.000841216231819,     0.002208622747221 ]
    - [     0.002284509163861,     0.001318961980721,     0.003428441063779 ]
  - # (2, 78)
    - [    -0.000275678814541,     0.000249104643229,    -0.001014170171762 ]
    - [    -0.001191522794061,     0.000268426558531,     0.000937660846181 ]
    - [     0.000304953027045,    -0.001347127555597,     0.001715882365475 ]
  - # (2, 79)
    - [     0.003204819755720,     0.003503969949835,     0.002284509163861 ]
    - [     0.003503969949835,    -0.000841216231819,     0.001318961980721 ]
    - [     0.003825446812939,     0.002208622747221,     0.003428441063779 ]
  - # (2, 80)
    - [    -0.009439922731694,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.004390864373374,    -0.007714890497061 ]
    - [     0.000000000000000,     0.008372214461904,    -0.003903764326115 ]
  - # (2, 81)
    - [     0.003204819755720,    -0.003503969949835,    -0.002284509163861 ]
    - [    -0.003503969949835,    -0.000841216231819,     0.001318961980721 ]
    - [    -0.003825446812939,     0.002208622747221,     0.003428441063779 ]
  - # (2, 82)
    - [    -0.000275678814541,    -0.000249104643229,     0.001014170171762 ]
    - [     0.001191522794061,     0.000268426558531,     0.000937660846181 ]
    - [    -0.000304953027045,    -0.001347127555597,     0.001715882365475 ]
  - # (2, 83)
    - [     0.001220531069890,     0.003619294899809,    -0.006786001434780 ]
    - [    -0.003320904943599,    -0.007838116539566,    -0.007854982041140 ]
    - [     0.002154118073222,     0.009331823737974,     0.008865754711467 ]
  - # (2, 84)
    - [     0.001220531069890,    -0.003619294899809,     0.006786001434780 ]
    - [     0.003320904943599,    -0.007838116539566,    -0.007854982041140 ]
    - [    -0.002154118073222,     0.009331823737974,     0.008865754711467 ]
  - # (2, 85)
    - [    -0.015641401444672,     0.008264535945327,     0.014776390881631 ]
    - [     0.020732748695080,    -0.032382991537580,     0.015266961632025 ]
    - [     0.020609772052751,     0.005163249063728,    -0.029188002274620 ]
  - # (2, 86)
    - [    -0.005702661278358,     0.000377812066103,     0.007004537384113 ]
    - [     0.007318011909512,    -0.000914924191318,    -0.006531432843149 ]
    - [    -0.003409613276507,     0.009804340653207,     0.008865754711467 ]
  - # (2, 87)
    - [     0.000933167597107,    -0.005988906493662,    -0.006681291157870 ]
    - [    -0.005988906493662,    -0.005982225955427,     0.003857445248531 ]
    - [     0.007250550409940,    -0.004186107230952,    -0.003903764326115 ]
  - # (2, 88)
    - [     0.000933167597107,     0.005988906493662,     0.006681291157870 ]
    - [     0.005988906493662,    -0.005982225955427,     0.003857445248531 ]
    - [    -0.007250550409940,    -0.004186107230952,    -0.003903764326115 ]
  - # (2, 89)
    - [    -0.005702661278358,    -0.000377812066103,    -0.007004537384113 ]
    - [    -0.007318011909512,    -0.000914924191318,    -0.006531432843149 ]
    - [     0.003409613276507,     0.009804340653207,     0.008865754711467 ]
  - # (2, 90)
    - [    -0.015641401444672,    -0.008264535945327,    -0.014776390881631 ]
    - [    -0.020732748695080,    -0.032382991537580,     0.015266961632025 ]
    - [    -0.020609772052751,     0.005163249063728,    -0.029188002274620 ]
  - # (2, 91)
    - [     0.029511853278384,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.019646001605494,     0.020144440667298 ]
    - [     0.000000000000000,    -0.010786903926712,    -0.003495894556298 ]
  - # (2, 92)
    - [    -0.045937744616660,     0.235704613897017,     0.051205097875745 ]
    - [     0.065110480959031,    -0.219613420608102,    -0.079889241959443 ]
    - [    -0.043583564088086,     0.084289536543385,     0.016545194934351 ]
  - # (2, 93)
    - [    -0.007356537884525,     0.021285975562494,    -0.009341732828715 ]
    - [     0.021285975562494,     0.017222389557415,     0.005393451963356 ]
    - [     0.017445597362908,    -0.010072220333649,    -0.003495894556298 ]
  - # (2, 94)
    - [    -0.005444247996046,     0.007467206887616,     0.009158655457335 ]
    - [     0.000527007044208,    -0.001173337473630,    -0.002800390894826 ]
    - [    -0.010195614711288,    -0.001949358612068,     0.008865754711467 ]
  - # (2, 95)
    - [    -0.002864234225588,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.005227837749490,    -0.002637923961443 ]
    - [     0.000000000000000,    -0.004417245494442,     0.003428441063779 ]
  - # (2, 96)
    - [    -0.005444247996046,    -0.007467206887616,    -0.009158655457335 ]
    - [    -0.000527007044208,    -0.001173337473630,    -0.002800390894826 ]
    - [     0.010195614711288,    -0.001949358612068,     0.008865754711467 ]
  - # (2, 97)
    - [    -0.007356537884525,    -0.021285975562494,     0.009341732828715 ]
    - [    -0.021285975562494,     0.017222389557415,     0.005393451963356 ]
    - [    -0.017445597362908,    -0.010072220333649,    -0.003495894556298 ]
  - # (2, 98)
    - [    -0.045937744616660,    -0.235704613897017,    -0.051205097875745 ]
    - [    -0.065110480959031,    -0.219613420608102,    -0.079889241959443 ]
    - [     0.043583564088086,     0.084289536543385,     0.016545194934351 ]
  - # (2, 99)
    - [     0.417226011095315,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.417226011095314,     0.000000000000000 ]
    - [     0.000000000000000,    -0.000000000000000,    -2.477311519874349 ]
  - # (2, 100)
    - [    -0.055470450794583,    -0.113134821191135,     0.205500931661362 ]
    - [     0.113134821191135,    -0.002240206888202,    -0.176905546281508 ]
    - [     0.205500931661362,     0.176905546281508,    -0.328514407929372 ]
  - # (2, 101)
    - [     0.005110676569038,     0.007248866394209,    -0.020025988820218 ]
    - [    -0.007248866394209,    -0.000024940216844,    -0.008071748901786 ]
    - [    -0.020025988820218,     0.008071748901786,    -0.005905351118179 ]
  - # (2, 102)
    - [    -0.002919036673148,     0.001760201973529,    -0.001147200778542 ]
    - [    -0.001760201973529,    -0.000572761284046,    -0.003833739109613 ]
    - [    -0.001147200778542,     0.003833739109613,    -0.006390908490205 ]
  - # (2, 103)
    - [    -0.002919036673148,    -0.001760201973529,     0.001147200778542 ]
    - [     0.001760201973529,    -0.000572761284046,    -0.003833739109613 ]
    - [     0.001147200778542,     0.003833739109613,    -0.006390908490205 ]
  - # (2, 104)
    - [     0.005110676569038,    -0.007248866394209,     0.020025988820218 ]
    - [     0.007248866394209,    -0.000024940216844,    -0.008071748901786 ]
    - [     0.020025988820218,     0.008071748901786,    -0.005905351118179 ]
  - # (2, 105)
    - [    -0.055470450794583,     0.113134821191135,    -0.205500931661362 ]
    - [    -0.113134821191135,    -0.002240206888202,    -0.176905546281508 ]
    - [    -0.205500931661362,     0.176905546281508,    -0.328514407929372 ]
  - # (2, 106)
    - [    -0.015547767864798,    -0.090085449454851,     0.050454231319468 ]
    - [     0.136184192927419,    -0.042162889817988,     0.266421800460864 ]
    - [    -0.255955162980831,     0.089516254179356,    -0.328514407929372 ]
  - # (2, 107)
    - [    -0.015547767864798,     0.090085449454851,    -0.050454231319468 ]
    - [    -0.136184192927419,    -0.042162889817988,     0.266421800460864 ]
    - [     0.255955162980831,     0.089516254179356,    -0.328514407929372 ]
  - # (2, 108)
    - [    -0.017161053605355,    -0.018669593814312,     0.026823422098329 ]
    - [    -0.018669593814312,     0.004396736423353,     0.015486509969057 ]
    - [    -0.019580988349424,    -0.011305088894539,     0.010985505452404 ]
  - # (2, 109)
    - [     0.007730569213544,    -0.003769690627152,    -0.005791797321245 ]
    - [     0.001494222337257,    -0.000883580847198,    -0.003224628011739 ]
    - [    -0.005222466736896,    -0.001930194493565,    -0.008089693924673 ]
  - # (2, 110)
    - [    -0.007801719415357,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     0.006416587888817,    -0.000333488552190 ]
    - [     0.000000000000000,    -0.002498076354861,    -0.003701888438637 ]
  - # (2, 111)
    - [     0.007730569213544,     0.003769690627152,     0.005791797321245 ]
    - [    -0.001494222337257,    -0.000883580847198,    -0.003224628011739 ]
    - [     0.005222466736896,    -0.001930194493565,    -0.008089693924673 ]
  - # (2, 112)
    - [    -0.017161053605355,     0.018669593814312,    -0.026823422098329 ]
    - [     0.018669593814312,     0.004396736423353,     0.015486509969057 ]
    - [     0.019580988349424,    -0.011305088894539,     0.010985505452404 ]
  - # (2, 113)
    - [     0.001258963979626,     0.005025079093871,     0.017003334012025 ]
    - [    -0.009472653694547,     0.003826772372567,    -0.013307140603319 ]
    - [     0.003022654808193,    -0.021378889505105,    -0.005905351118179 ]
  - # (2, 114)
    - [     0.015175631437707,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.027939948619709,    -0.022610177789078 ]
    - [     0.000000000000000,     0.030973019938114,     0.010985505452404 ]
  - # (2, 115)
    - [     0.001258963979626,    -0.005025079093871,    -0.017003334012025 ]
    - [     0.009472653694547,     0.003826772372567,    -0.013307140603319 ]
    - [    -0.003022654808193,    -0.021378889505105,    -0.005905351118179 ]
  - # (2, 116)
    - [     0.000284649995710,     0.005793125802038,    -0.005688508436543 ]
    - [     0.000529212837628,     0.006562338370637,    -0.003403529607900 ]
    - [    -0.004282830834120,    -0.003557691617789,    -0.008089693924673 ]
  - # (2, 117)
    - [    -0.000772313138882,     0.002398005032584,     0.000369886824262 ]
    - [     0.002398005032584,    -0.003541290841043,     0.000213554257557 ]
    - [     0.007874504531446,     0.004546347310965,    -0.002871765828387 ]
  - # (2, 118)
    - [    -0.000772313138882,    -0.002398005032584,    -0.000369886824262 ]
    - [    -0.002398005032584,    -0.003541290841043,     0.000213554257557 ]
    - [    -0.007874504531446,     0.004546347310965,    -0.002871765828387 ]
  - # (2, 119)
    - [     0.000284649995710,    -0.005793125802038,     0.005688508436543 ]
    - [    -0.000529212837628,     0.006562338370637,    -0.003403529607900 ]
    - [     0.004282830834120,    -0.003557691617789,    -0.008089693924673 ]
  - # (2, 120)
    - [    -0.001159330131321,     0.002776169019147,     0.003893715849678 ]
    - [    -0.000744234927910,    -0.002332467825873,     0.000923364537348 ]
    - [    -0.002746515071136,    -0.002910374572265,    -0.006390908490205 ]
  - # (2, 121)
    - [     0.002255263340265,    -0.006930859946986,     0.000939635902776 ]
    - [    -0.001666946982576,     0.004591725026081,    -0.005487886111354 ]
    - [     0.000103288884702,    -0.006628157619639,    -0.008089693924673 ]
  - # (2, 122)
    - [     0.002255263340265,     0.006930859946986,    -0.000939635902776 ]
    - [     0.001666946982576,     0.004591725026081,    -0.005487886111354 ]
    - [    -0.000103288884702,    -0.006628157619639,    -0.008089693924673 ]
  - # (2, 123)
    - [    -0.001159330131321,    -0.002776169019147,    -0.003893715849678 ]
    - [     0.000744234927910,    -0.002332467825873,     0.000923364537348 ]
    - [     0.002746515071136,    -0.002910374572265,    -0.006390908490205 ]
  - # (2, 124)
    - [     0.002862011062774,    -0.006156707662114,    -0.000288809558068 ]
    - [    -0.006156707662114,    -0.004247142589313,     0.000166744276095 ]
    - [    -0.002163397583902,     0.001249038177430,    -0.003701888438637 ]
  - # (2, 125)
    - [    -0.004925779692123,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.000612175712199,    -0.000427108515114 ]
    - [     0.000000000000000,    -0.009092694621930,    -0.002871765828387 ]
  - # (2, 126)
    - [     0.002862011062774,     0.006156707662114,     0.000288809558068 ]
    - [     0.006156707662114,    -0.004247142589313,     0.000166744276095 ]
    - [     0.002163397583902,     0.001249038177430,    -0.003701888438637 ]
  - # (2, 127)
    - [    -0.001159330131321,    -0.000744234927910,     0.002746515071136 ]
    - [     0.002776169019147,    -0.002332467825873,     0.002910374572265 ]
    - [    -0.003893715849678,    -0.000923364537348,    -0.006390908490205 ]
  - # (2, 128)
    - [     0.002862011062774,     0.006156707662114,    -0.002163397583902 ]
    - [     0.006156707662114,    -0.004247142589313,    -0.001249038177430 ]
    - [    -0.000288809558068,    -0.000166744276095,    -0.003701888438637 ]
  - # (2, 129)
    - [    -0.004925779692123,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.000612175712199,     0.009092694621930 ]
    - [     0.000000000000000,     0.000427108515114,    -0.002871765828387 ]
  - # (2, 130)
    - [     0.002862011062774,    -0.006156707662114,     0.002163397583902 ]
    - [    -0.006156707662114,    -0.004247142589313,    -0.001249038177430 ]
    - [     0.000288809558068,    -0.000166744276095,    -0.003701888438637 ]
  - # (2, 131)
    - [    -0.001159330131321,     0.000744234927910,    -0.002746515071136 ]
    - [    -0.002776169019147,    -0.002332467825873,     0.002910374572265 ]
    - [     0.003893715849678,    -0.000923364537348,    -0.006390908490205 ]
  - # (2, 132)
    - [     0.002255263340265,     0.001666946982576,     0.000103288884702 ]
    - [     0.006930859946986,     0.004591725026081,     0.006628157619639 ]
    - [     0.000939635902776,     0.005487886111354,    -0.008089693924673 ]
  - # (2, 133)
    - [     0.002255263340265,    -0.001666946982576,    -0.000103288884702 ]
    - [    -0.006930859946986,     0.004591725026081,     0.006628157619639 ]
    - [    -0.000939635902776,     0.005487886111354,    -0.008089693924673 ]
  - # (2, 134)
    - [     0.001258963979626,    -0.009472653694547,    -0.003022654808193 ]
    - [     0.005025079093871,     0.003826772372567,     0.021378889505105 ]
    - [    -0.017003334012025,     0.013307140603319,    -0.005905351118179 ]
  - # (2, 135)
    - [     0.000284649995710,    -0.000529212837628,    -0.004282830834120 ]
    - [    -0.005793125802038,     0.006562338370637,     0.003557691617789 ]
    - [    -0.005688508436543,     0.003403529607900,    -0.008089693924673 ]
  - # (2, 136)
    - [    -0.000772313138882,    -0.002398005032584,     0.007874504531446 ]
    - [    -0.002398005032584,    -0.003541290841043,    -0.004546347310965 ]
    - [     0.000369886824262,    -0.000213554257557,    -0.002871765828387 ]
  - # (2, 137)
    - [    -0.000772313138882,     0.002398005032584,    -0.007874504531446 ]
    - [     0.002398005032584,    -0.003541290841043,    -0.004546347310965 ]
    - [    -0.000369886824262,    -0.000213554257557,    -0.002871765828387 ]
  - # (2, 138)
    - [     0.000284649995710,     0.000529212837628,     0.004282830834120 ]
    - [     0.005793125802038,     0.006562338370637,     0.003557691617789 ]
    - [     0.005688508436543,     0.003403529607900,    -0.008089693924673 ]
  - # (2, 139)
    - [     0.001258963979626,     0.009472653694547,     0.003022654808193 ]
    - [    -0.005025079093871,     0.003826772372567,     0.021378889505105 ]
    - [     0.017003334012025,     0.013307140603319,    -0.005905351118179 ]
  - # (2, 140)
    - [     0.015175631437707,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.027939948619709,    -0.030973019938114 ]
    - [     0.000000000000000,     0.022610177789078,     0.010985505452404 ]
  - # (2, 141)
    - [    -0.015547767864798,     0.136184192927419,     0.255955162980831 ]
    - [    -0.090085449454851,    -0.042162889817988,    -0.089516254179356 ]
    - [    -0.050454231319468,    -0.266421800460864,    -0.328514407929372 ]
  - # (2, 142)
    - [    -0.017161053605355,     0.018669593814312,    -0.019580988349424 ]
    - [     0.018669593814312,     0.004396736423353,     0.011305088894539 ]
    - [     0.026823422098329,    -0.015486509969057,     0.010985505452404 ]
  - # (2, 143)
    - [     0.007730569213544,    -0.001494222337257,    -0.005222466736896 ]
    - [     0.003769690627152,    -0.000883580847198,     0.001930194493565 ]
    - [    -0.005791797321245,     0.003224628011739,    -0.008089693924673 ]
  - # (2, 144)
    - [    -0.007801719415357,    -0.000000000000000,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.006416587888817,     0.002498076354861 ]
    - [     0.000000000000000,     0.000333488552190,    -0.003701888438637 ]
  - # (2, 145)
    - [     0.007730569213544,     0.001494222337257,     0.005222466736896 ]
    - [    -0.003769690627152,    -0.000883580847198,     0.001930194493565 ]
    - [     0.005791797321245,     0.003224628011739,    -0.008089693924673 ]
  - # (2, 146)
    - [    -0.017161053605355,    -0.018669593814312,     0.019580988349424 ]
    - [    -0.018669593814312,     0.004396736423353,     0.011305088894539 ]
    - [    -0.026823422098329,    -0.015486509969057,     0.010985505452404 ]
  - # (2, 147)
    - [    -0.015547767864798,    -0.136184192927419,    -0.255955162980831 ]
    - [     0.090085449454851,    -0.042162889817988,    -0.089516254179356 ]
    - [     0.050454231319468,    -0.266421800460864,    -0.328514407929372 ]
  - # (3, 1)
    - [    -2.104973609738782,    -1.160066741171455,     1.080343273182105 ]
    - [    -1.160066741171454,    -0.765443919152240,     0.623736479588890 ]
    - [     2.091209764390103,     1.207360520402600,    -1.333678892576457 ]
  - # (3, 2)
    - [    -2.104973609738782,     1.160066741171455,    -1.080343273182106 ]
    - [     1.160066741171454,    -0.765443919152240,     0.623736479588890 ]
    - [    -2.091209764390103,     1.207360520402600,    -1.333678892576457 ]
  - # (3, 3)
    - [    -0.027112341459129,    -0.017324555855953,     0.005879495021152 ]
    - [     0.011345997058020,    -0.032388923552137,    -0.069084640601018 ]
    - [     0.103749256505981,    -0.006187765096297,     0.086710768700637 ]
  - # (3, 4)
    - [    -0.000935802066242,    -0.000573558481612,    -0.001942976689635 ]
    - [     0.004236799262246,     0.005896539447627,    -0.008921071868671 ]
    - [    -0.019689480908659,    -0.000962469158784,     0.008162861246908 ]
  - # (3, 5)
    - [     0.009872858885245,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.003517053235114,    -0.001970473224235 ]
    - [    -0.000000000000000,     0.003545207294709,     0.000755564513428 ]
  - # (3, 6)
    - [    -0.000935802066242,     0.000573558481612,     0.001942976689635 ]
    - [    -0.004236799262246,     0.005896539447627,    -0.008921071868671 ]
    - [     0.019689480908659,    -0.000962469158784,     0.008162861246908 ]
  - # (3, 7)
    - [    -0.027112341459129,     0.017324555855953,    -0.005879495021152 ]
    - [    -0.011345997058020,    -0.032388923552137,    -0.069084640601018 ]
    - [    -0.103749256505981,    -0.006187765096297,     0.086710768700637 ]
  - # (3, 8)
    - [    -0.206489484765896,     0.127621405235651,    -0.000874865744104 ]
    - [     0.127621405235651,    -0.059124979431573,     0.000505103972863 ]
    - [     0.069759478946079,    -0.040275653948047,    -0.020731121696664 ]
  - # (3, 9)
    - [    -0.095679073858968,    -0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,    -2.774738455032054,    -1.247472959177780 ]
    - [    -0.000000000000000,    -2.414721040805200,    -1.333678892576457 ]
  - # (3, 10)
    - [    -0.206489484765896,    -0.127621405235651,     0.000874865744104 ]
    - [    -0.127621405235651,    -0.059124979431573,     0.000505103972863 ]
    - [    -0.069759478946079,    -0.040275653948047,    -0.020731121696664 ]
  - # (3, 11)
    - [     0.023046261702749,     0.033080181810041,    -0.008925980959044 ]
    - [    -0.010163421192940,     0.005512158460284,    -0.008376107650699 ]
    - [    -0.006895758496296,    -0.000322087749404,     0.009171234242017 ]
  - # (3, 12)
    - [     0.001371171276861,    -0.006999434385180,     0.004150327254118 ]
    - [     0.008018427278978,    -0.011227168298274,    -0.003979150514198 ]
    - [    -0.004447530439926,    -0.004187104437147,    -0.000229401602561 ]
  - # (3, 13)
    - [     0.001371171276861,     0.006999434385180,    -0.004150327254118 ]
    - [    -0.008018427278978,    -0.011227168298274,    -0.003979150514198 ]
    - [     0.004447530439926,    -0.004187104437147,    -0.000229401602561 ]
  - # (3, 14)
    - [     0.023046261702749,    -0.033080181810041,     0.008925980959044 ]
    - [     0.010163421192940,     0.005512158460284,    -0.008376107650699 ]
    - [     0.006895758496296,    -0.000322087749404,     0.009171234242017 ]
  - # (3, 15)
    - [     0.019818932704328,     0.008300121926939,     0.011716912489860 ]
    - [    -0.034943481076042,     0.008739487458705,    -0.003542072438879 ]
    - [     0.003726815421379,    -0.005810858161452,     0.009171234242017 ]
  - # (3, 16)
    - [    -0.033658569927400,    -0.015125463826352,     0.056889306261223 ]
    - [     0.013545089087621,    -0.025842695083867,     0.039634112350250 ]
    - [    -0.046515866486947,     0.092943374306076,     0.086710768700637 ]
  - # (3, 17)
    - [    -0.033658569927400,     0.015125463826352,    -0.056889306261223 ]
    - [    -0.013545089087621,    -0.025842695083867,     0.039634112350250 ]
    - [     0.046515866486947,     0.092943374306076,     0.086710768700637 ]
  - # (3, 18)
    - [     0.019818932704328,    -0.008300121926939,    -0.011716912489860 ]
    - [     0.034943481076042,     0.008739487458705,    -0.003542072438878 ]
    - [    -0.003726815421379,    -0.005810858161452,     0.009171234242017 ]
  - # (3, 19)
    - [     0.008873233175699,     0.000843190563345,     0.002664808530248 ]
    - [     0.000843190563345,     0.007899600578249,     0.001538527922277 ]
    - [    -0.005774324532251,    -0.003333807823083,     0.001672020323695 ]
  - # (3, 20)
    - [    -0.005537254109141,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.012227643567898,    -0.006125060440863 ]
    - [    -0.000000000000000,     0.016421945508607,     0.003651350872523 ]
  - # (3, 21)
    - [     0.008873233175699,    -0.000843190563345,    -0.002664808530247 ]
    - [    -0.000843190563345,     0.007899600578249,     0.001538527922277 ]
    - [     0.005774324532251,    -0.003333807823083,     0.001672020323695 ]
  - # (3, 22)
    - [    -0.007636346538338,    -0.013218920114313,     0.001370881803718 ]
    - [     0.001798941549845,    -0.002219650483075,     0.005583864093184 ]
    - [     0.005849904030831,    -0.001758122126507,    -0.000229401602561 ]
  - # (3, 23)
    - [     0.005774683857264,    -0.000362498407917,     0.008697363212073 ]
    - [     0.004447859335942,    -0.000813946475879,     0.002777868762150 ]
    - [     0.010678263196196,    -0.016570356074835,     0.008162861246908 ]
  - # (3, 24)
    - [     0.001128020632684,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.005646298109779,    -0.018935721567785 ]
    - [    -0.000000000000000,    -0.030753623067298,     0.009733873691807 ]
  - # (3, 25)
    - [     0.005774683857264,     0.000362498407917,    -0.008697363212073 ]
    - [    -0.004447859335942,    -0.000813946475879,     0.002777868762150 ]
    - [    -0.010678263196196,    -0.016570356074835,     0.008162861246908 ]
  - # (3, 26)
    - [    -0.007636346538338,     0.013218920114313,    -0.001370881803718 ]
    - [    -0.001798941549845,    -0.002219650483075,     0.005583864093184 ]
    - [    -0.005849904030831,    -0.001758122126507,    -0.000229401602561 ]
  - # (3, 27)
    - [     0.007786419148638,    -0.007692426341974,    -0.005304457941503 ]
    - [    -0.007692426341974,    -0.001096029689881,     0.003062530220432 ]
    - [     0.014221821990017,    -0.008210972754303,     0.003651350872523 ]
  - # (3, 28)
    - [     0.007786419148638,     0.007692426341974,     0.005304457941503 ]
    - [     0.007692426341974,    -0.001096029689881,     0.003062530220432 ]
    - [    -0.014221821990017,    -0.008210972754303,     0.003651350872523 ]
  - # (3, 29)
    - [    -0.008518820270643,     0.002308437996743,     0.005521209057837 ]
    - [    -0.012709423667414,    -0.001337176750771,    -0.001604713578986 ]
    - [     0.001402373590905,     0.005945226563654,    -0.000229401602561 ]
  - # (3, 30)
    - [     0.005106004647647,    -0.002752144577265,     0.001706479869664 ]
    - [    -0.002752144577265,     0.008283907472712,     0.000985236612117 ]
    - [    -0.003070239578900,    -0.001772603647355,     0.000755564513428 ]
  - # (3, 31)
    - [    -0.005256401747076,    -0.008620549382698,    -0.003341133180376 ]
    - [    -0.006326860028714,    -0.005971150178206,     0.004501792649867 ]
    - [     0.000893716578780,     0.009504699157864,     0.001712743521695 ]
  - # (3, 32)
    - [    -0.005256401747076,     0.008620549382698,     0.003341133180376 ]
    - [     0.006326860028714,    -0.005971150178206,     0.004501792649867 ]
    - [    -0.000893716578780,     0.009504699157864,     0.001712743521695 ]
  - # (3, 33)
    - [     0.005106004647647,     0.002752144577265,    -0.001706479869664 ]
    - [     0.002752144577265,     0.008283907472712,     0.000985236612117 ]
    - [     0.003070239578900,    -0.001772603647355,     0.000755564513428 ]
  - # (3, 34)
    - [    -0.008518820270643,    -0.002308437996743,    -0.005521209057837 ]
    - [     0.012709423667414,    -0.001337176750771,    -0.001604713578986 ]
    - [    -0.001402373590905,     0.005945226563654,    -0.000229401602561 ]
  - # (3, 35)
    - [     0.007412784279524,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.009360049474425,    -0.003077055844554 ]
    - [    -0.000000000000000,     0.006667615646166,     0.001672020323695 ]
  - # (3, 36)
    - [    -0.000027564162528,    -0.023485100767492,     0.002790931530817 ]
    - [     0.019758502235489,     0.028585984325560,     0.011918180089577 ]
    - [    -0.003168943074916,     0.006132945910856,     0.009171234242017 ]
  - # (3, 37)
    - [     0.002602224281056,     0.006279479726259,     0.006754386522438 ]
    - [     0.001469121982400,     0.002358513100329,     0.006143203106521 ]
    - [    -0.009011217712463,     0.017532825233620,     0.008162861246908 ]
  - # (3, 38)
    - [    -0.012264881205948,    -0.002280512526524,     0.002228100207167 ]
    - [    -0.004574201880508,     0.001037329280666,    -0.005144402536567 ]
    - [     0.008678169215429,    -0.003978368317925,     0.001712743521695 ]
  - # (3, 39)
    - [     0.019020998875224,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.019020998875224,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     0.011181008901028 ]
  - # (3, 40)
    - [    -0.012264881205948,     0.002280512526524,    -0.002228100207167 ]
    - [     0.004574201880508,     0.001037329280666,    -0.005144402536567 ]
    - [    -0.008678169215429,    -0.003978368317925,     0.001712743521695 ]
  - # (3, 41)
    - [     0.002602224281056,    -0.006279479726259,    -0.006754386522438 ]
    - [    -0.001469121982400,     0.002358513100329,     0.006143203106521 ]
    - [     0.009011217712463,     0.017532825233620,     0.008162861246908 ]
  - # (3, 42)
    - [    -0.000027564162528,     0.023485100767492,    -0.002790931530817 ]
    - [    -0.019758502235489,     0.028585984325560,     0.011918180089577 ]
    - [     0.003168943074916,     0.006132945910856,     0.009171234242017 ]
  - # (3, 43)
    - [     0.014557273235588,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.280171737433057,    -0.001010207945727 ]
    - [    -0.000000000000000,     0.080551307896093,    -0.020731121696664 ]
  - # (3, 44)
    - [    -0.028480986130370,     0.010555809688654,     0.062768801282375 ]
    - [    -0.018114743225319,    -0.031020278880896,     0.029450528250767 ]
    - [     0.057233390019034,    -0.086755609209779,     0.086710768700637 ]
  - # (3, 45)
    - [     0.004516728740505,    -0.001956471538256,    -0.016398815916691 ]
    - [    -0.001956471538256,     0.002257590001958,     0.009467860783892 ]
    - [    -0.026633418834691,     0.015376811533649,     0.009733873691807 ]
  - # (3, 46)
    - [     0.000679955065101,     0.002899502825198,     0.005569233387543 ]
    - [     0.005193192179182,    -0.011907506990383,     0.000642609886699 ]
    - [     0.007784452636649,    -0.005526330839939,     0.001712743521695 ]
  - # (3, 47)
    - [     0.000679955065101,    -0.002899502825198,    -0.005569233387543 ]
    - [    -0.005193192179182,    -0.011907506990383,     0.000642609886699 ]
    - [    -0.007784452636649,    -0.005526330839939,     0.001712743521695 ]
  - # (3, 48)
    - [     0.004516728740505,     0.001956471538256,     0.016398815916691 ]
    - [     0.001956471538256,     0.002257590001958,     0.009467860783892 ]
    - [     0.026633418834691,     0.015376811533649,     0.009733873691807 ]
  - # (3, 49)
    - [    -0.028480986130370,    -0.010555809688654,    -0.062768801282375 ]
    - [     0.018114743225319,    -0.031020278880896,     0.029450528250767 ]
    - [    -0.057233390019034,    -0.086755609209779,     0.086710768700637 ]
  - # (3, 50)
    - [     0.417226011095315,     0.000000000000000,     0.000000000000000 ]
    - [     0.000000000000000,     0.417226011095314,    -0.000000000000000 ]
    - [    -0.000000000000000,     0.000000000000000,    -2.477311519874349 ]
  - # (3, 51)
    - [    -0.055470450794583,    -0.113134821191135,    -0.205500931661362 ]
    - [     0.113134821191135,    -0.002240206888202,     0.176905546281508 ]
    - [    -0.205500931661362,    -0.176905546281508,    -0.328514407929372 ]
  - # (3, 52)
    - [     0.005110676569038,     0.007248866394209,     0.020025988820218 ]
    - [    -0.007248866394209,    -0.000024940216844,     0.008071748901786 ]
    - [     0.020025988820218,    -0.008071748901786,    -0.005905351118179 ]
  - # (3, 53)
    - [    -0.002919036673148,     0.001760201973529,     0.001147200778542 ]
    - [    -0.001760201973529,    -0.000572761284046,     0.003833739109613 ]
    - [     0.001147200778542,    -0.003833739109613,    -0.006390908490205 ]
  - # (3, 54)
    - [    -0.002919036673148,    -0.001760201973529,    -0.001147200778542 ]
    - [     0.001760201973529,    -0.000572761284046,     0.003833739109613 ]
    - [    -0.001147200778542,    -0.003833739109613,    -0.006390908490205 ]
  - # (3, 55)
    - [     0.005110676569038,    -0.007248866394209,    -0.020025988820218 ]
    - [     0.007248866394209,    -0.000024940216844,     0.008071748901786 ]
    - [    -0.020025988820218,    -0.008071748901786,    -0.005905351118179 ]
  - # (3, 56)
    - [    -0.055470450794583,     0.113134821191135,     0.205500931661362 ]
    - [    -0.113134821191135,    -0.002240206888202,     0.176905546281508 ]
    - [     0.205500931661362,    -0.176905546281508,    -0.328514407929372 ]
  - # (3, 57)
    - [    -0.015547767864798,    -0.090085449454851,    -0.050454231319468 ]
    - [     0.136184192927419,    -0.042162889817988,    -0.266421800460864 ]
    - [     0.255955162980831,    -0.089516254179356,    -0.328514407929372 ]
  - # (3, 58)
    - [    -0.015547767864798,     0.090085449454851,     0.050454231319468 ]
    - [    -0.136184192927419,    -0.042162889817988,    -0.266421800460864 ]
    - [    -0.255955162980831,    -0.089516254179356,    -0.328514407929372 ]
  - # (3, 59)
    - [    -0.017161053605355,    -0.018669593814312,    -0.026823422098329 ]
    - [    -0.018669593814312,     0.004396736423353,    -0.015486509969057 ]
    - [     0.019580988349424,     0.011305088894539,     0.010985505452404 ]
  - # (3, 60)
    - [     0.007730569213544,    -0.003769690627152,     0.005791797321245 ]
    - [     0.001494222337257,    -0.000883580847198,     0.003224628011739 ]
    - [     0.005222466736896,     0.001930194493565,    -0.008089693924673 ]
  - # (3, 61)
    - [    -0.007801719415357,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006416587888817,     0.000333488552190 ]
    - [    -0.000000000000000,     0.002498076354861,    -0.003701888438637 ]
  - # (3, 62)
    - [     0.007730569213544,     0.003769690627152,    -0.005791797321245 ]
    - [    -0.001494222337257,    -0.000883580847198,     0.003224628011739 ]
    - [    -0.005222466736896,     0.001930194493565,    -0.008089693924673 ]
  - # (3, 63)
    - [    -0.017161053605355,     0.018669593814312,     0.026823422098329 ]
    - [     0.018669593814312,     0.004396736423353,    -0.015486509969057 ]
    - [    -0.019580988349424,     0.011305088894539,     0.010985505452404 ]
  - # (3, 64)
    - [     0.001258963979626,     0.005025079093871,    -0.017003334012025 ]
    - [    -0.009472653694547,     0.003826772372567,     0.013307140603319 ]
    - [    -0.003022654808193,     0.021378889505105,    -0.005905351118179 ]
  - # (3, 65)
    - [     0.015175631437707,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.027939948619709,     0.022610177789078 ]
    - [    -0.000000000000000,    -0.030973019938114,     0.010985505452404 ]
  - # (3, 66)
    - [     0.001258963979626,    -0.005025079093871,     0.017003334012025 ]
    - [     0.009472653694547,     0.003826772372567,     0.013307140603319 ]
    - [     0.003022654808193,     0.021378889505105,    -0.005905351118179 ]
  - # (3, 67)
    - [     0.000284649995710,     0.005793125802038,     0.005688508436543 ]
    - [     0.000529212837628,     0.006562338370637,     0.003403529607900 ]
    - [     0.004282830834120,     0.003557691617789,    -0.008089693924673 ]
  - # (3, 68)
    - [    -0.000772313138882,     0.002398005032584,    -0.000369886824262 ]
    - [     0.002398005032584,    -0.003541290841043,    -0.000213554257557 ]
    - [    -0.007874504531446,    -0.004546347310965,    -0.002871765828387 ]
  - # (3, 69)
    - [    -0.000772313138882,    -0.002398005032584,     0.000369886824262 ]
    - [    -0.002398005032584,    -0.003541290841043,    -0.000213554257557 ]
    - [     0.007874504531446,    -0.004546347310965,    -0.002871765828387 ]
  - # (3, 70)
    - [     0.000284649995710,    -0.005793125802038,    -0.005688508436543 ]
    - [    -0.000529212837628,     0.006562338370637,     0.003403529607900 ]
    - [    -0.004282830834120,     0.003557691617789,    -0.008089693924673 ]
  - # (3, 71)
    - [    -0.001159330131321,     0.002776169019147,    -0.003893715849678 ]
    - [    -0.000744234927910,    -0.002332467825873,    -0.000923364537348 ]
    - [     0.002746515071136,     0.002910374572265,    -0.006390908490205 ]
  - # (3, 72)
    - [     0.002255263340265,    -0.006930859946986,    -0.000939635902776 ]
    - [    -0.001666946982576,     0.004591725026081,     0.005487886111354 ]
    - [    -0.000103288884702,     0.006628157619639,    -0.008089693924673 ]
  - # (3, 73)
    - [     0.002255263340265,     0.006930859946986,     0.000939635902776 ]
    - [     0.001666946982576,     0.004591725026081,     0.005487886111354 ]
    - [     0.000103288884702,     0.006628157619639,    -0.008089693924673 ]
  - # (3, 74)
    - [    -0.001159330131321,    -0.002776169019147,     0.003893715849678 ]
    - [     0.000744234927910,    -0.002332467825873,    -0.000923364537348 ]
    - [    -0.002746515071136,     0.002910374572265,    -0.006390908490205 ]
  - # (3, 75)
    - [     0.002862011062774,    -0.006156707662114,     0.000288809558068 ]
    - [    -0.006156707662114,    -0.004247142589313,    -0.000166744276095 ]
    - [     0.002163397583902,    -0.001249038177430,    -0.003701888438637 ]
  - # (3, 76)
    - [    -0.004925779692123,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000612175712199,     0.000427108515114 ]
    - [    -0.000000000000000,     0.009092694621930,    -0.002871765828387 ]
  - # (3, 77)
    - [     0.002862011062774,     0.006156707662114,    -0.000288809558068 ]
    - [     0.006156707662114,    -0.004247142589313,    -0.000166744276095 ]
    - [    -0.002163397583902,    -0.001249038177430,    -0.003701888438637 ]
  - # (3, 78)
    - [    -0.001159330131321,    -0.000744234927910,    -0.002746515071136 ]
    - [     0.002776169019147,    -0.002332467825873,    -0.002910374572265 ]
    - [     0.003893715849678,     0.000923364537348,    -0.006390908490205 ]
  - # (3, 79)
    - [     0.002862011062774,     0.006156707662114,     0.002163397583902 ]
    - [     0.006156707662114,    -0.004247142589313,     0.001249038177430 ]
    - [     0.000288809558068,     0.000166744276095,    -0.003701888438637 ]
  - # (3, 80)
    - [    -0.004925779692123,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.000612175712199,    -0.009092694621930 ]
    - [    -0.000000000000000,    -0.000427108515114,    -0.002871765828387 ]
  - # (3, 81)
    - [     0.002862011062774,    -0.006156707662114,    -0.002163397583902 ]
    - [    -0.006156707662114,    -0.004247142589313,     0.001249038177430 ]
    - [    -0.000288809558068,     0.000166744276095,    -0.003701888438637 ]
  - # (3, 82)
    - [    -0.001159330131321,     0.000744234927910,     0.002746515071136 ]
    - [    -0.002776169019147,    -0.002332467825873,    -0.002910374572265 ]
    - [    -0.003893715849678,     0.000923364537348,    -0.006390908490205 ]
  - # (3, 83)
    - [     0.002255263340265,     0.001666946982576,    -0.000103288884702 ]
    - [     0.006930859946986,     0.004591725026081,    -0.006628157619639 ]
    - [    -0.000939635902776,    -0.005487886111354,    -0.008089693924673 ]
  - # (3, 84)
    - [     0.002255263340265,    -0.001666946982576,     0.000103288884702 ]
    - [    -0.006930859946986,     0.004591725026081,    -0.006628157619639 ]
    - [     0.000939635902776,    -0.005487886111354,    -0.008089693924673 ]
  - # (3, 85)
    - [     0.001258963979626,    -0.009472653694547,     0.003022654808193 ]
    - [     0.005025079093871,     0.003826772372567,    -0.021378889505105 ]
    - [     0.017003334012025,    -0.013307140603319,    -0.005905351118179 ]
  - # (3, 86)
    - [     0.000284649995710,    -0.000529212837628,     0.004282830834120 ]
    - [    -0.005793125802038,     0.006562338370637,    -0.003557691617789 ]
    - [     0.005688508436543,    -0.003403529607900,    -0.008089693924673 ]
  - # (3, 87)
    - [    -0.000772313138882,    -0.002398005032584,    -0.007874504531446 ]
    - [    -0.002398005032584,    -0.003541290841043,     0.004546347310965 ]
    - [    -0.000369886824262,     0.000213554257557,    -0.002871765828387 ]
  - # (3, 88)
    - [    -0.000772313138882,     0.002398005032584,     0.007874504531446 ]
    - [     0.002398005032584,    -0.003541290841043,     0.004546347310965 ]
    - [     0.000369886824262,     0.000213554257557,    -0.002871765828387 ]
  - # (3, 89)
    - [     0.000284649995710,     0.000529212837628,    -0.004282830834120 ]
    - [     0.005793125802038,     0.006562338370637,    -0.003557691617789 ]
    - [    -0.005688508436543,    -0.003403529607900,    -0.008089693924673 ]
  - # (3, 90)
    - [     0.001258963979626,     0.009472653694547,    -0.003022654808193 ]
    - [    -0.005025079093871,     0.003826772372567,    -0.021378889505105 ]
    - [    -0.017003334012025,    -0.013307140603319,    -0.005905351118179 ]
  - # (3, 91)
    - [     0.015175631437707,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.027939948619709,     0.030973019938114 ]
    - [    -0.000000000000000,    -0.022610177789078,     0.010985505452404 ]
  - # (3, 92)
    - [    -0.015547767864798,     0.136184192927419,    -0.255955162980831 ]
    - [    -0.090085449454851,    -0.042162889817988,     0.089516254179356 ]
    - [     0.050454231319468,     0.266421800460864,    -0.328514407929372 ]
  - # (3, 93)
    - [    -0.017161053605355,     0.018669593814312,     0.019580988349424 ]
    - [     0.018669593814312,     0.004396736423353,    -0.011305088894539 ]
    - [    -0.026823422098329,     0.015486509969057,     0.010985505452404 ]
  - # (3, 94)
    - [     0.007730569213544,    -0.001494222337257,     0.005222466736896 ]
    - [     0.003769690627152,    -0.000883580847198,    -0.001930194493565 ]
    - [     0.005791797321245,    -0.003224628011739,    -0.008089693924673 ]
  - # (3, 95)
    - [    -0.007801719415357,     0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.006416587888817,    -0.002498076354861 ]
    - [    -0.000000000000000,    -0.000333488552190,    -0.003701888438637 ]
  - # (3, 96)
    - [     0.007730569213544,     0.001494222337257,    -0.005222466736896 ]
    - [    -0.003769690627152,    -0.000883580847198,    -0.001930194493565 ]
    - [    -0.005791797321245,    -0.003224628011739,    -0.008089693924673 ]
  - # (3, 97)
    - [    -0.017161053605355,    -0.018669593814312,    -0.019580988349424 ]
    - [    -0.018669593814312,     0.004396736423353,    -0.011305088894539 ]
    - [     0.026823422098329,     0.015486509969057,     0.010985505452404 ]
  - # (3, 98)
    - [    -0.015547767864798,    -0.136184192927419,     0.255955162980831 ]
    - [     0.090085449454851,    -0.042162889817988,     0.089516254179356 ]
    - [    -0.050454231319468,     0.266421800460864,    -0.328514407929372 ]
  - # (3, 99)
    - [     5.485126907211924,     0.000000000000000,    -0.000000000000000 ]
    - [     0.000000000000000,     5.485126907211929,    -0.000000000000000 ]
    - [    -0.000000000000000,    -0.000000000000000,     7.947221914369441 ]
  - # (3, 100)
    - [    -0.306451258603823,    -0.085297066468993,    -0.094788661963832 ]
    - [     0.085297066468993,     0.040900093379061,     0.004400294583943 ]
    - [     0.094788661963832,     0.004400294583943,     0.016545194934351 ]
  - # (3, 101)
    - [    -0.040753786584033,     0.006234106374877,     0.005833381171121 ]
    - [    -0.006234106374877,    -0.007270606398218,     0.020430210695753 ]
    - [    -0.005833381171121,     0.020430210695753,    -0.029188002274621 ]
  - # (3, 102)
    - [     0.000540479245067,    -0.000720313718645,     0.001319123198808 ]
    - [     0.000720313718645,    -0.000547731501078,    -0.000409466709416 ]
    - [    -0.001319123198808,    -0.000409466709416,     0.001715882365475 ]
  - # (3, 103)
    - [     0.000540479245067,     0.000720313718645,    -0.001319123198808 ]
    - [    -0.000720313718645,    -0.000547731501078,    -0.000409466709416 ]
    - [     0.001319123198808,    -0.000409466709416,     0.001715882365475 ]
  - # (3, 104)
    - [    -0.040753786584033,    -0.006234106374877,    -0.005833381171121 ]
    - [     0.006234106374877,    -0.007270606398218,     0.020430210695753 ]
    - [     0.005833381171121,     0.020430210695753,    -0.029188002274621 ]
  - # (3, 105)
    - [    -0.306451258603823,     0.085297066468993,     0.094788661963832 ]
    - [    -0.085297066468993,     0.040900093379061,     0.004400294583943 ]
    - [    -0.094788661963832,     0.004400294583943,     0.016545194934351 ]
  - # (3, 106)
    - [    -0.045937744616660,     0.065110480959031,     0.043583564088086 ]
    - [     0.235704613897017,    -0.219613420608102,    -0.084289536543385 ]
    - [    -0.051205097875745,     0.079889241959443,     0.016545194934351 ]
  - # (3, 107)
    - [    -0.045937744616660,    -0.065110480959031,    -0.043583564088086 ]
    - [    -0.235704613897017,    -0.219613420608102,    -0.084289536543385 ]
    - [     0.051205097875745,     0.079889241959443,     0.016545194934351 ]
  - # (3, 108)
    - [    -0.007356537884525,    -0.021285975562494,     0.017445597362908 ]
    - [    -0.021285975562494,     0.017222389557415,     0.010072220333649 ]
    - [    -0.009341732828715,    -0.005393451963356,    -0.003495894556298 ]
  - # (3, 109)
    - [    -0.005444247996046,    -0.000527007044208,    -0.010195614711288 ]
    - [    -0.007467206887616,    -0.001173337473630,     0.001949358612068 ]
    - [     0.009158655457335,     0.002800390894826,     0.008865754711467 ]
  - # (3, 110)
    - [    -0.002864234225588,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.005227837749490,     0.004417245494442 ]
    - [     0.000000000000000,     0.002637923961443,     0.003428441063779 ]
  - # (3, 111)
    - [    -0.005444247996046,     0.000527007044208,     0.010195614711288 ]
    - [     0.007467206887616,    -0.001173337473630,     0.001949358612068 ]
    - [    -0.009158655457335,     0.002800390894826,     0.008865754711467 ]
  - # (3, 112)
    - [    -0.007356537884525,     0.021285975562494,    -0.017445597362908 ]
    - [     0.021285975562494,     0.017222389557415,     0.010072220333649 ]
    - [     0.009341732828715,    -0.005393451963356,    -0.003495894556298 ]
  - # (3, 113)
    - [    -0.015641401444672,     0.020732748695080,    -0.020609772052751 ]
    - [     0.008264535945327,    -0.032382991537580,    -0.005163249063728 ]
    - [    -0.014776390881631,    -0.015266961632025,    -0.029188002274621 ]
  - # (3, 114)
    - [     0.029511853278384,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.019646001605494,     0.010786903926712 ]
    - [     0.000000000000000,    -0.020144440667298,    -0.003495894556298 ]
  - # (3, 115)
    - [    -0.015641401444672,    -0.020732748695080,     0.020609772052751 ]
    - [    -0.008264535945327,    -0.032382991537580,    -0.005163249063728 ]
    - [     0.014776390881631,    -0.015266961632025,    -0.029188002274621 ]
  - # (3, 116)
    - [    -0.005702661278358,    -0.007318011909512,    -0.003409613276507 ]
    - [    -0.000377812066103,    -0.000914924191318,    -0.009804340653207 ]
    - [     0.007004537384113,     0.006531432843149,     0.008865754711467 ]
  - # (3, 117)
    - [     0.000933167597107,     0.005988906493662,     0.007250550409940 ]
    - [     0.005988906493662,    -0.005982225955427,     0.004186107230952 ]
    - [    -0.006681291157870,    -0.003857445248531,    -0.003903764326116 ]
  - # (3, 118)
    - [     0.000933167597107,    -0.005988906493662,    -0.007250550409940 ]
    - [    -0.005988906493662,    -0.005982225955427,     0.004186107230952 ]
    - [     0.006681291157870,    -0.003857445248531,    -0.003903764326116 ]
  - # (3, 119)
    - [    -0.005702661278358,     0.007318011909512,     0.003409613276507 ]
    - [     0.000377812066103,    -0.000914924191318,    -0.009804340653207 ]
    - [    -0.007004537384113,     0.006531432843149,     0.008865754711467 ]
  - # (3, 120)
    - [    -0.000275678814541,    -0.001191522794061,    -0.000304953027045 ]
    - [     0.000249104643229,     0.000268426558531,     0.001347127555597 ]
    - [     0.001014170171762,    -0.000937660846181,     0.001715882365475 ]
  - # (3, 121)
    - [     0.001220531069890,     0.003320904943599,     0.002154118073222 ]
    - [    -0.003619294899809,    -0.007838116539566,    -0.009331823737974 ]
    - [    -0.006786001434780,     0.007854982041140,     0.008865754711467 ]
  - # (3, 122)
    - [     0.001220531069890,    -0.003320904943599,    -0.002154118073222 ]
    - [     0.003619294899809,    -0.007838116539566,    -0.009331823737974 ]
    - [     0.006786001434780,     0.007854982041140,     0.008865754711467 ]
  - # (3, 123)
    - [    -0.000275678814541,     0.001191522794061,     0.000304953027045 ]
    - [    -0.000249104643229,     0.000268426558531,     0.001347127555597 ]
    - [    -0.001014170171762,    -0.000937660846181,     0.001715882365475 ]
  - # (3, 124)
    - [     0.003204819755720,    -0.003503969949835,     0.003825446812939 ]
    - [    -0.003503969949835,    -0.000841216231819,    -0.002208622747221 ]
    - [     0.002284509163861,    -0.001318961980721,     0.003428441063779 ]
  - # (3, 125)
    - [    -0.009439922731694,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.004390864373374,    -0.008372214461904 ]
    - [     0.000000000000000,     0.007714890497061,    -0.003903764326116 ]
  - # (3, 126)
    - [     0.003204819755720,     0.003503969949835,    -0.003825446812939 ]
    - [     0.003503969949835,    -0.000841216231819,    -0.002208622747221 ]
    - [    -0.002284509163861,    -0.001318961980722,     0.003428441063779 ]
  - # (3, 127)
    - [    -0.000275678814541,     0.000249104643229,     0.001014170171762 ]
    - [    -0.001191522794061,     0.000268426558531,    -0.000937660846181 ]
    - [    -0.000304953027045,     0.001347127555597,     0.001715882365475 ]
  - # (3, 128)
    - [     0.003204819755720,     0.003503969949835,    -0.002284509163861 ]
    - [     0.003503969949835,    -0.000841216231819,    -0.001318961980722 ]
    - [    -0.003825446812939,    -0.002208622747221,     0.003428441063779 ]
  - # (3, 129)
    - [    -0.009439922731694,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.004390864373374,     0.007714890497061 ]
    - [     0.000000000000000,    -0.008372214461904,    -0.003903764326116 ]
  - # (3, 130)
    - [     0.003204819755720,    -0.003503969949835,     0.002284509163861 ]
    - [    -0.003503969949835,    -0.000841216231819,    -0.001318961980721 ]
    - [     0.003825446812939,    -0.002208622747221,     0.003428441063779 ]
  - # (3, 131)
    - [    -0.000275678814541,    -0.000249104643229,    -0.001014170171762 ]
    - [     0.001191522794061,     0.000268426558531,    -0.000937660846181 ]
    - [     0.000304953027045,     0.001347127555597,     0.001715882365475 ]
  - # (3, 132)
    - [     0.001220531069890,     0.003619294899809,     0.006786001434780 ]
    - [    -0.003320904943599,    -0.007838116539566,     0.007854982041140 ]
    - [    -0.002154118073222,    -0.009331823737974,     0.008865754711467 ]
  - # (3, 133)
    - [     0.001220531069890,    -0.003619294899809,    -0.006786001434780 ]
    - [     0.003320904943599,    -0.007838116539566,     0.007854982041140 ]
    - [     0.002154118073222,    -0.009331823737974,     0.008865754711467 ]
  - # (3, 134)
    - [    -0.015641401444672,     0.008264535945327,    -0.014776390881631 ]
    - [     0.020732748695080,    -0.032382991537580,    -0.015266961632025 ]
    - [    -0.020609772052751,    -0.005163249063728,    -0.029188002274621 ]
  - # (3, 135)
    - [    -0.005702661278358,     0.000377812066103,    -0.007004537384113 ]
    - [     0.007318011909512,    -0.000914924191318,     0.006531432843149 ]
    - [     0.003409613276507,    -0.009804340653207,     0.008865754711467 ]
  - # (3, 136)
    - [     0.000933167597107,    -0.005988906493662,     0.006681291157870 ]
    - [    -0.005988906493662,    -0.005982225955427,    -0.003857445248531 ]
    - [    -0.007250550409940,     0.004186107230952,    -0.003903764326116 ]
  - # (3, 137)
    - [     0.000933167597107,     0.005988906493662,    -0.006681291157870 ]
    - [     0.005988906493662,    -0.005982225955427,    -0.003857445248531 ]
    - [     0.007250550409940,     0.004186107230952,    -0.003903764326116 ]
  - # (3, 138)
    - [    -0.005702661278358,    -0.000377812066103,     0.007004537384113 ]
    - [    -0.007318011909512,    -0.000914924191318,     0.006531432843149 ]
    - [    -0.003409613276507,    -0.009804340653207,     0.008865754711467 ]
  - # (3, 139)
    - [    -0.015641401444672,    -0.008264535945327,     0.014776390881631 ]
    - [    -0.020732748695080,    -0.032382991537580,    -0.015266961632025 ]
    - [     0.020609772052751,    -0.005163249063728,    -0.029188002274621 ]
  - # (3, 140)
    - [     0.029511853278384,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,    -0.019646001605494,    -0.020144440667298 ]
    - [     0.000000000000000,     0.010786903926712,    -0.003495894556298 ]
  - # (3, 141)
    - [    -0.045937744616660,     0.235704613897017,    -0.051205097875745 ]
    - [     0.065110480959031,    -0.219613420608102,     0.079889241959443 ]
    - [     0.043583564088086,    -0.084289536543385,     0.016545194934351 ]
  - # (3, 142)
    - [    -0.007356537884525,     0.021285975562494,     0.009341732828715 ]
    - [     0.021285975562494,     0.017222389557415,    -0.005393451963356 ]
    - [    -0.017445597362908,     0.010072220333649,    -0.003495894556298 ]
  - # (3, 143)
    - [    -0.005444247996046,     0.007467206887616,    -0.009158655457335 ]
    - [     0.000527007044208,    -0.001173337473630,     0.002800390894826 ]
    - [     0.010195614711288,     0.001949358612068,     0.008865754711467 ]
  - # (3, 144)
    - [    -0.002864234225588,    -0.000000000000000,     0.000000000000000 ]
    - [    -0.000000000000000,     0.005227837749490,     0.002637923961443 ]
    - [     0.000000000000000,     0.004417245494442,     0.003428441063779 ]
  - # (3, 145)
    - [    -0.005444247996046,    -0.007467206887616,     0.009158655457335 ]
    - [    -0.000527007044208,    -0.001173337473630,     0.002800390894826 ]
    - [    -0.010195614711288,     0.001949358612068,     0.008865754711467 ]
  - # (3, 146)
    - [    -0.007356537884525,    -0.021285975562494,    -0.009341732828715 ]
    - [    -0.021285975562494,     0.017222389557415,    -0.005393451963356 ]
    - [     0.017445597362908,     0.010072220333649,    -0.003495894556298 ]
  - # (3, 147)
    - [    -0.045937744616660,    -0.235704613897017,     0.051205097875745 ]
    - [    -0.065110480959031,    -0.219613420608102,     0.079889241959443 ]
    - [    -0.043583564088086,    -0.084289536543385,     0.016545194934351 ]

==> SI-interpolation/2x2.json <==
{
 "object_id": "asr.phonopy::Result",
 "constructor": "asr.phonopy::Result",
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      100,
      9
     ],
     "float64",
     [
      -2.4475311685526896e-07,
      -1.0446980386960505e-07,
      4.0276150044341595e-07,
      13.323025685868926,
      13.32302568586893,
      16.01800698133988,
      16.01800698133989,
      19.220759300953027,
      26.688055038304974,
      0.2639225975533908,
      0.45032354064272806,
      0.6216293969808998,
      13.321498491366572,
      13.333261269512008,
      16.012427473734636,
      16.01842679945882,
      19.226948783011416,
      26.679808720495913,
      0.5291007607647497,
      0.899324998165694,
      1.2407289395627754,
      13.317003995522594,
      13.363713272047185,
      15.99609973997214,
      16.01964549413366,
      19.245274845679145,
      26.655114746546992,
      0.7967173310089247,
      1.3456818290774328,
      1.8547348905169665,
      13.30980032958982,
      13.413622213567717,
      15.970233483561167,
      16.02154347092078,
      19.27504055197574,
      26.614108255768873,
      1.0678174233483686,
      1.788070733763198,
      2.4610149483204853,
      13.300307574523906,
      13.481737227411944,
      15.936777963695741,
      16.023930024066892,
      19.31517624453359,
      26.557015158862942,
      1.343257341855588,
      2.2251677116764417,
      3.056832215713691,
      13.289093535485321,
      13.566335721594498,
      15.898347057035133,
      16.026555178781113,
      19.364350900024725,
      26.484153187097753,
      1.623671018496765,
      2.6556486973345947,
      3.63930784522763,
      13.27685554816613,
      13.665247736763563,
      15.85815083343126,
      16.029124332076965,
      19.421087485206208,
      26.395933424415716,
      1.9094546613884364,
      3.07819107204629,
      4.205383473039417,
      13.264399555061752,
      13.77588796256833,
      15.819943990686793,
      16.03131421965517,
      19.483862440841577,
      26.292862386528807,
      2.2007677540325816,
      3.491476431025475,
      4.751786413843642,
      13.252617516475805,
      13.895309925227924,
      15.78797870884157,
      16.032788820603773,
      19.55117910211056,
      26.175544729734487,
      2.497546837683642,
      3.8941950845389632,
      5.275003563870927,
      13.24246386713294,
      14.020318750857067,
      15.76691673789632,
      16.033214068077534,
      19.62161361066702,
      26.044686689525037,
      2.799527763641447,
      4.285052873272641,
      5.771274317203272,
      13.234931291300995,
      14.147709352456502,
      15.76161649850701,
      16.032270575774195,
      19.693837269036354,
      25.901100362428792,
      3.1062721800754036,
      4.662780960595489,
      6.236618402846301,
      13.231025666977038,
      14.274712786146265,
      15.776688629616956,
      16.02966393717597,
      19.766621346320992,
      25.745708948907865,
      3.4171946363671277,
      5.026149292874476,
      6.666920174067917,
      13.231739711590148,
      14.399671242252087,
      15.815771291231338,
      16.025132452123376,
      19.838830213768777,
      25.57955306167399,
      3.7315875469755224,
      5.373984343282744,
      7.058093291940498,
      13.238024722824253,
      14.522755805028076,
      15.880682443150995,
      16.018452357253377,
      19.9094075791039,
      25.40379815737502,
      4.048642117062265,
      5.705191512541568,
      7.406343214907325,
      13.250759911935694,
      14.646288984823851,
      15.970866927322039,
      16.009440780861812,
      19.977359323541513,
      25.219743045489725,
      4.367464039729866,
      6.018782090222992,
      7.708522949419562,
      13.270719221460007,
      14.774276131237349,
      15.997956721343028,
      16.083537587403267,
      20.041735450692947,
      25.028829227381546,
      4.687083247969577,
      6.313903947475855,
      7.962538787053299,
      13.298536220044701,
      14.911233156144084,
      15.98390038039782,
      16.214466191622734,
      20.10161310197865,
      24.832650462223178,
      5.006457198251963,
      6.589874165842155,
      8.167719486640378,
      13.334668624908321,
      15.060865040839957,
      15.967211187109479,
      16.35895696730797,
      20.156082531025415,
      24.63296136352438,
      5.324467018465063,
      6.846210741247775,
      8.325041960085246,
      13.379365065851122,
      15.2251331688493,
      15.947864843790027,
      16.51257312775512,
      20.2042383747722,
      24.431682901518265,
      5.639905220011988,
      7.082659592876529,
      8.437135089817412,
      13.432637604407079,
      15.403907615705482,
      15.925869723125835,
      16.67150109825918,
      20.245179501344793,
      24.230901335752474,
      5.951452149497116,
      7.2992126930962105,
      8.508058242342834,
      13.494243906789805,
      15.595111031013461,
      15.901262960221464,
      16.832653502650853,
      20.278022053752977,
      24.032855333735487,
      6.257634877631376,
      7.496113530873286,
      8.542933984083904,
      13.563682515477415,
      15.795147143647034,
      15.874106623636631,
      16.993646439617976,
      20.301931692926253,
      23.839904108026616,
      6.5567538942529175,
      7.673847458644896,
      8.5475626971473,
      13.640203228346497,
      15.844484429156124,
      15.999416036813853,
      17.15273809118434,
      20.316181617621027,
      23.654468109406018,
      6.846741301691847,
      7.833116573810889,
      8.528154738780062,
      13.722832337144178,
      15.812499596570568,
      16.202786790445042,
      17.308761695171672,
      20.32024111348214,
      23.478934707787722,
      7.124851773699329,
      7.974801162189057,
      8.491332902712541,
      13.81040986099167,
      15.778274670784368,
      16.399983529574936,
      17.461046654141267,
      20.313893021306704,
      23.315526588396107,
      7.386886685856834,
      8.099911743129425,
      8.444713528567128,
      13.901633530451926,
      15.741954479111135,
      16.58591289938966,
      17.609295609632557,
      20.297366191035678,
      23.16614199805878,
      7.624949216834709,
      8.20953687213881,
      8.399049863249274,
      13.995102592701773,
      15.703713950753352,
      16.755996126671654,
      17.75337756651176,
      20.271452655068412,
      23.03219217443794,
      7.82070690777827,
      8.30479186193074,
      8.37493422891039,
      14.089353614626123,
      15.663773401701054,
      16.906546460914164,
      17.89302618096767,
      20.23756677163027,
      22.91447546771575,
      7.936450361822281,
      8.386772629886693,
      8.411746893380842,
      14.182880025739845,
      15.62242526840644,
      17.035149930548204,
      18.02750699135905,
      20.197707031806548,
      22.813128977773506,
      7.956459257640039,
      8.456517372263857,
      8.52632511779586,
      14.274126544551587,
      15.580078375619197,
      17.1409187724657,
      18.15538973937489,
      20.15430807202572,
      22.727680045259998,
      7.925155662699206,
      8.514977161272983,
      8.674864970720638,
      14.361448347057586,
      15.537328712602612,
      17.224491207199904,
      18.27453984580982,
      20.11001295607821,
      22.65718761502209,
      7.878683680756055,
      8.562995211623134,
      8.821414980269484,
      14.443023432434495,
      15.495068447953429,
      17.287767059075207,
      18.382315766007782,
      20.067430858909987,
      22.600434887960173,
      7.831947406327531,
      8.601293643778558,
      8.95093000290674,
      14.516709657194975,
      15.454642821802814,
      17.333480472070757,
      18.475851260066428,
      20.02894894001464,
      22.55612528571976,
      7.791472473289963,
      8.630466098978372,
      9.056519129600762,
      14.57986129271033,
      15.418041649957525,
      17.364723725856766,
      18.552314329590306,
      19.996632362346872,
      22.523044942115565,
      7.760673866419607,
      8.650974455374865,
      9.134299766648939,
      14.629201647075714,
      15.388030602524054,
      17.384487789938003,
      18.60912280878411,
      19.972190431517053,
      22.500175842622895,
      7.741502819305719,
      8.663148040274917,
      9.18187387512467,
      14.661021508977665,
      15.367954066127064,
      17.395251555132,
      18.6441583139782,
      19.95694664375171,
      22.48676218498993,
      7.735002132003473,
      8.667184024125397,
      9.197880555638287,
      14.672075092322656,
      15.360839196020173,
      17.39864934123724,
      18.65600410024071,
      19.951764165573653,
      22.482342550223667,
      7.737242092993203,
      8.675086135586414,
      9.196755746876539,
      14.681911248470053,
      15.35287373703008,
      17.411127330286604,
      18.653110500323468,
      19.951739956710576,
      22.474953472212,
      7.743965241606837,
      8.69824523898614,
      9.193533079721115,
      14.7111385413175,
      15.330359286519574,
      17.446950269432854,
      18.644874894574134,
      19.951684341234085,
      22.452842739980625,
      7.755184158098874,
      8.735051979451471,
      9.188646048292304,
      14.758931319807452,
      15.297056271088609,
      17.501560962857628,
      18.63273106865794,
      19.951648667188095,
      22.416180303824873,
      7.770928440116394,
      8.7829312708527,
      9.182748617966435,
      14.823969680838314,
      15.25819773659577,
      17.56802324875647,
      18.619404095031964,
      19.951719512267125,
      22.365250945970566,
      7.79125543109826,
      8.83850100063192,
      9.176625569113561,
      14.90451296120535,
      15.219545818801652,
      17.6374184865191,
      18.609390622218704,
      19.952019984256413,
      22.30045675797969,
      7.8162610089891755,
      8.897790087088726,
      9.171089555405661,
      14.998484579290748,
      15.186708688064757,
      17.699047397414652,
      18.609334561073435,
      19.952711087190437,
      22.22232100471561,
      7.846086772039806,
      8.956510330664617,
      9.166880434324902,
      15.103556709766128,
      15.1647367994735,
      17.741351230804117,
      18.627359049193494,
      19.95399253480546,
      22.131493868552653,
      7.880919873888727,
      9.010370495197922,
      9.164579902180611,
      15.15788868192388,
      15.217226103729752,
      17.75486005326618,
      18.670157499299883,
      19.956101928045953,
      22.028760892531555,
      7.9209824612060356,
      9.055410447882329,
      9.164550171733236,
      15.169467247491239,
      15.336876262509856,
      17.735943659534474,
      18.739181195479727,
      19.959310414263804,
      21.91505550649622,
      7.966509112955827,
      9.088319930107756,
      9.166900617359733,
      15.20168596669229,
      15.45982494625096,
      17.687174871707093,
      18.83018453333325,
      19.963911542478968,
      21.79147806230157,
      8.017712526920464,
      9.10669692880187,
      9.171481992496311,
      15.255573473862833,
      15.583358996347531,
      17.614010268412766,
      18.936456919130674,
      19.97019749418159,
      21.659325820315203,
      8.074739350181238,
      9.10920295183496,
      9.177904729404904,
      15.330946044574004,
      15.70476053775601,
      17.521799383167913,
      19.051743326259917,
      19.97841211491325,
      21.520142396985005,
      8.137618838640199,
      9.095590955206651,
      9.18557644049542,
      15.426469252459528,
      15.821329950627069,
      17.414766150272623,
      19.17121389515243,
      19.98866085643833,
      21.375803682565387,
      8.206206400194977,
      9.066611071680851,
      9.193754314273543,
      15.539802465947293,
      15.930411733576664,
      17.296095432380696,
      19.291352896710762,
      20.000738757409724,
      21.228675403513165,
      8.280121576719278,
      9.023826867877537,
      9.201610824509217,
      15.667785881709646,
      16.029429540452107,
      17.168292982812627,
      19.40960846527483,
      20.013798592457366,
      21.081915946878365,
      8.358674964911438,
      8.969388737850176,
      9.208316557712157,
      15.806591951945812,
      16.115936052731286,
      17.03355731157126,
      19.52409823170714,
      20.025708857969555,
      20.940070637434435,
      8.440769248627886,
      8.905807999896359,
      9.213153634873917,
      15.951676334120233,
      16.187681588403105,
      16.894245111672436,
      19.63341228083726,
      20.03188428284797,
      20.810171896922597,
      8.524741853588973,
      8.83576096929037,
      9.215691186877857,
      16.096947744485544,
      16.24270213599217,
      16.75400494140449,
      19.736491527148058,
      20.02374916424261,
      20.70318487300548,
      8.608083585650652,
      8.761935515514036,
      9.216087791967722,
      16.22966768897249,
      16.279422886486586,
      16.623082810242956,
      19.83255552970146,
      19.989348500856547,
      20.63328770192923,
      8.686919673739647,
      8.686919673739652,
      9.215634013762093,
      16.296767969219935,
      16.296767969219935,
      16.5521321575616,
      19.9210607372351,
      19.92106073723511,
      20.610041794902962,
      8.618186690016866,
      8.750926436268518,
      9.21728713023128,
      16.227374590984937,
      16.29508094865573,
      16.610882954996463,
      19.831146361161785,
      19.996311883286076,
      20.627630059151404,
      8.552277007439534,
      8.798722061667927,
      9.225715139478789,
      16.102493776129027,
      16.27635251149008,
      16.716587595598668,
      19.725308687424047,
      20.064621439461078,
      20.674397502341805,
      8.490758657573899,
      8.822428844376415,
      9.246296069012805,
      15.965465020022572,
      16.241259924042435,
      16.824368948652758,
      19.611514266591183,
      20.126015440330903,
      20.74284509066995,
      8.43498450725875,
      8.81756996289178,
      9.280919194350123,
      15.825520445843424,
      16.19100753992217,
      16.923606359285085,
      19.494697668063175,
      20.180647338680195,
      20.82809704239638,
      8.386077199641926,
      8.78547170516844,
      9.325610668090421,
      15.685660146384679,
      16.127283151534876,
      17.01006473396951,
      19.377475707981127,
      20.228782105751957,
      20.92721139805455,
      8.344916086084222,
      8.730223727840377,
      9.37360563899028,
      15.547395614398454,
      16.052181178199994,
      17.081160877937236,
      19.26100386183884,
      20.270773701033857,
      21.038376368471614,
      8.312125333076446,
      8.655341144024424,
      9.418724428362937,
      15.411722506484251,
      15.968100462425362,
      17.13500830717239,
      19.14554541748379,
      20.30703521303654,
      21.160412832786584,
      8.288062899079423,
      8.563007931201556,
      9.456174724094685,
      15.279389714055167,
      15.8776268591871,
      17.170173812968468,
      19.030823853113244,
      20.338002665924854,
      21.292500959451,
      8.272810307235178,
      8.454455462070058,
      9.482227198758432,
      15.150986865381869,
      15.783410416684188,
      17.185621627822915,
      18.91625048912526,
      20.3640954451391,
      21.43402800764491,
      8.26616314045932,
      8.330396413542191,
      9.493844700460048,
      15.02697223776953,
      15.688044592921301,
      17.18071930629721,
      18.801079961304826,
      20.385678006524948,
      21.584497035861045,
      8.191303854752304,
      8.267622015722033,
      9.48847405023451,
      14.907677039391947,
      15.593952283715893,
      17.155264595595316,
      18.684520126558578,
      20.403028327104668,
      21.743466417003322,
      8.037569196783146,
      8.276383523311823,
      9.463963251135873,
      14.793298667464958,
      15.503281937324056,
      17.109516550952637,
      18.56581077734657,
      20.416317922970574,
      21.91050613236056,
      7.869588375901775,
      8.291330323065312,
      9.418548461117734,
      14.683888177441368,
      15.417817208003802,
      17.044223589308764,
      18.444280243763338,
      20.425606201886655,
      22.085164685855815,
      7.687807433627137,
      8.311019364517316,
      9.350870938322029,
      14.579334879715079,
      15.338904782845123,
      16.960646317387173,
      18.31938648494444,
      20.43084905825496,
      22.26694410820293,
      7.492744696013728,
      8.33366715447264,
      9.259997312798975,
      14.479350798357984,
      15.2674057654335,
      16.8605756693654,
      18.19074780925581,
      20.43191893755138,
      22.455282027438496,
      7.2849990025297,
      8.357131282723236,
      9.145425924017642,
      14.383458976401704,
      15.203674940252345,
      16.74634687172904,
      18.05816728851366,
      20.428631942803595,
      22.649540259232488,
      7.065249425806886,
      8.378888241414346,
      9.007070124809267,
      14.290992295182564,
      15.147568909312517,
      16.62084648867669,
      17.921654072103937,
      20.420777254888016,
      22.84899938468236,
      6.834249840689565,
      8.39600921900187,
      8.845217134769436,
      14.201113640144854,
      15.098479329538874,
      16.487503186338206,
      17.78144409337744,
      20.40814495729819,
      23.052858632846082,
      6.592820558678362,
      8.405138361440198,
      8.660467381336773,
      14.112873206781641,
      15.055383075543762,
      16.35024375823022,
      17.63802198366733,
      20.39054974909127,
      23.260240223016417,
      6.341838550018608,
      8.402482268920307,
      8.453663094329045,
      14.025321785221648,
      15.016898945387965,
      16.213387313866196,
      17.492145151372306,
      20.36784945634584,
      23.470197218240706,
      6.082227295084213,
      8.225815725184637,
      8.383825170433276,
      13.937693846881167,
      14.981341605991279,
      16.08144887859431,
      17.34486956105758,
      20.33995837067789,
      23.681723919104094,
      5.814946932693735,
      7.978040082856914,
      8.344590231733784,
      13.849652411023074,
      14.946768019558284,
      15.958838912060811,
      17.19757415315902,
      20.306856139465804,
      23.893767880018935,
      5.540985061296134,
      7.711500102894683,
      8.27997088944254,
      13.761544938467154,
      14.911019274774434,
      15.849484339238513,
      17.05197627856865,
      20.268593250620064,
      24.105242740161913,
      5.261348283628182,
      7.427368100249498,
      8.185151769983673,
      13.674570899496002,
      14.871771001100761,
      15.75644966320567,
      16.910123380734962,
      20.22529420668523,
      24.315041204347462,
      4.977054361679301,
      7.126796982271733,
      8.05562076762267,
      13.590747504907787,
      14.826616750100731,
      15.681669044136326,
      16.774337303895685,
      20.177159383033374,
      24.522047663644386,
      4.689124665095686,
      6.810903483014008,
      7.887540829089504,
      13.512618913347026,
      14.77321577296086,
      15.625874651421086,
      16.64708190163146,
      20.12446639899563,
      24.72515009425906,
      4.398576451754016,
      6.480759920917016,
      7.678111996403991,
      13.442771985921683,
      14.709528508463253,
      15.588727052676488,
      16.53073318029479,
      20.067571650508242,
      24.923251004721013,
      4.106414414498675,
      6.137392014808825,
      7.425833615418282,
      13.383322090824134,
      14.634127007582887,
      15.569073815704439,
      16.427267124706194,
      20.00691248033667,
      25.115277309746336,
      3.813620866245511,
      5.7817806460467205,
      7.130594238046017,
      13.335542539162214,
      14.546506897869376,
      15.565234985099012,
      16.337940461309053,
      19.94301029766059,
      25.300189092695412,
      3.5211439252276846,
      5.414865922205169,
      6.79357104492947,
      13.299730421507727,
      14.4472820684367,
      15.575240795851311,
      16.263084395866418,
      19.876474787753782,
      25.476987278665,
      3.229883118417641,
      5.037552355055326,
      6.416982621188882,
      13.275293937895574,
      14.338168502999865,
      15.59699287777275,
      16.202105487517642,
      19.808009147665693,
      25.64472028009199,
      2.9406719668271095,
      4.650714352807838,
      6.003774586218377,
      13.260976516408384,
      14.221761525935202,
      15.62835462653514,
      16.153689444006314,
      19.738416007850084,
      25.802489700173727,
      2.6542573795766673,
      4.255201526002738,
      5.557314718940209,
      13.255121558330963,
      14.101205060732092,
      15.667191145470664,
      16.116108881269806,
      19.66860330704768,
      25.94945519035233,
      2.3712760919180225,
      3.8518435230021044,
      5.08114609096712,
      13.255909266015768,
      13.979870407461966,
      15.711380251435724,
      16.08751693803049,
      19.599588831499208,
      26.084838560109784,
      2.0922289514898558,
      3.441454259223441,
      4.578814731663801,
      13.261534151714029,
      13.861113839548063,
      15.758811660178905,
      16.06615678757965,
      19.53250137966021,
      26.207927233339188,
      1.8174545736134533,
      3.0248355004429945,
      4.053766079532504,
      13.27031986896643,
      13.748123415474316,
      15.807386641163504,
      16.05047615910188,
      19.468575595529913,
      26.31807713791402,
      1.5471046869951346,
      2.6027798194528224,
      3.5092944904853978,
      13.280782438823604,
      13.64383243367153,
      15.855026958477694,
      16.03916935780953,
      19.409136575360225,
      26.414715105492352,
      1.281124244471545,
      2.176072978914894,
      2.9485288290480707,
      13.29165704288279,
      13.550870816894188,
      15.89969970114859,
      16.031176070435013,
      19.355569751304177,
      26.49734084826922,
      1.0192398775151237,
      1.7454958102881497,
      2.3744401463590856,
      13.301902181532121,
      13.47153287846498,
      15.939462686549568,
      16.0256599370788,
      19.309271917602842,
      26.565528569111603,
      0.7609602834502615,
      1.3118256655252856,
      1.789861513275541,
      13.310691714822184,
      13.40774963839348,
      15.972532254415452,
      16.021981119147927,
      19.27158140013037,
      26.618928251746233,
      0.5055914315870932,
      0.8758375191800222,
      1.1975136975614002,
      13.317401991269515,
      13.361061531956336,
      15.997370502808822,
      16.019670319959406,
      19.243689884825226,
      26.65726666865029,
      0.2522679660033486,
      0.4383047965130407,
      0.6000330773196654,
      13.321598632830923,
      13.332592117882673,
      16.012782442268033,
      16.01840757569235,
      19.22654498737962,
      26.68034813608868,
      -2.4475311685526896e-07,
      -1.0446980386960505e-07,
      4.0276150044341595e-07,
      13.323025685868926,
      13.32302568586893,
      16.01800698133988,
      16.01800698133989,
      19.220759300953027,
      26.688055038304974
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      3,
      9
     ],
     "float64",
     [
      -1.7026374178385764e-15,
      -1.2687671627481871e-15,
      2.6773701144041248e-15,
      5.418308874097864,
      5.418308874097868,
      9.748010170407783,
      9.748010170407786,
      11.277143544869624,
      27.06031611093609,
      2.207985907532159,
      2.7417471465939602,
      3.0976874425926653,
      6.571145906210203,
      8.542350801673695,
      9.240364411739098,
      10.624176702589423,
      13.826999038180556,
      18.802607089263837,
      1.5821350033163788,
      2.752707833210113,
      3.7642611406955306,
      6.955360958745147,
      8.316865680413274,
      9.630162997896162,
      13.35534792812033,
      13.738545223059877,
      16.43279851861362
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      3,
      12,
      3,
      3
     ],
     "float64",
     [
      7.164486876179282,
      0.0,
      1e-15,
      0.0,
      7.164486876179282,
      -0.0,
      1e-15,
      -0.0,
      13.10635037763387,
      -0.882044624556987,
      0.0,
      0.0,
      0.0,
      0.438169005063148,
      1.131364413158103,
      0.0,
      1.131364413158103,
      1.644620120996731,
      0.108115597658115,
      0.571669270836748,
      -0.979790322732591,
      0.571669270836748,
      -0.551991217151953,
      -0.565682206579051,
      -0.979790322732591,
      -0.565682206579051,
      1.644620120996731,
      0.108115597658115,
      -0.571669270836748,
      0.979790322732591,
      -0.571669270836748,
      -0.551991217151953,
      -0.565682206579051,
      0.979790322732591,
      -0.565682206579051,
      1.644620120996731,
      -1.319527352242829,
      -0.645818044728122,
      -1.994408190615995,
      -0.645818044728121,
      -0.573800908300232,
      -1.151472105726139,
      -1.780541134016665,
      -1.027995903027725,
      -2.912116781013501,
      -1.319527352242829,
      0.645818044728122,
      1.994408190615995,
      0.645818044728121,
      -0.573800908300232,
      -1.151472105726139,
      1.780541134016666,
      -1.027995903027725,
      -2.912116781013501,
      -0.409344332654672,
      0.0,
      0.0,
      0.0,
      -0.409344332654672,
      -0.0,
      0.0,
      0.0,
      -0.283755027271528,
      -0.200937686328934,
      0.0,
      0.0,
      -0.0,
      -1.692390574214126,
      2.302944211452276,
      0.0,
      2.055991806055446,
      -2.912116781013501,
      -0.200937686328933,
      0.0,
      -0.0,
      1e-15,
      -1.692390574214127,
      2.302944211452277,
      -1e-15,
      2.055991806055447,
      -2.912116781013501,
      -0.409344332654672,
      -0.0,
      -0.0,
      -0.0,
      -0.409344332654672,
      0.0,
      -0.0,
      0.0,
      -0.283755027271528,
      -1.319527352242827,
      0.645818044728121,
      1.994408190615994,
      0.64581804472812,
      -0.573800908300232,
      -1.151472105726138,
      1.780541134016664,
      -1.027995903027723,
      -2.912116781013501,
      -1.319527352242829,
      -0.645818044728121,
      -1.994408190615995,
      -0.645818044728121,
      -0.573800908300232,
      -1.151472105726139,
      -1.780541134016667,
      -1.027995903027723,
      -2.912116781013501,
      -1.319527352242829,
      -0.645818044728121,
      -1.780541134016665,
      -0.645818044728122,
      -0.573800908300232,
      -1.027995903027725,
      -1.994408190615995,
      -1.151472105726139,
      -2.912116781013501,
      -1.319527352242829,
      0.645818044728121,
      1.780541134016666,
      0.645818044728122,
      -0.573800908300232,
      -1.027995903027725,
      1.994408190615995,
      -1.151472105726139,
      -2.912116781013501,
      -0.409344332654672,
      0.0,
      0.0,
      0.0,
      -0.409344332654672,
      0.0,
      0.0,
      -0.0,
      -0.283755027271528,
      -0.200937686328934,
      -0.0,
      0.0,
      0.0,
      -1.692390574214126,
      2.055991806055446,
      0.0,
      2.302944211452276,
      -2.912116781013501,
      6.917656141260541,
      0.0,
      -1e-15,
      0.0,
      6.917656141260541,
      4e-15,
      -1e-15,
      4e-15,
      9.401437037975677,
      -1.803486542325809,
      0.0,
      0.0,
      0.0,
      0.080930980674492,
      0.009609045253947,
      0.0,
      0.009609045253947,
      0.24906247320505,
      -0.390173400075583,
      0.815976723127404,
      -0.008321677296032,
      0.815976723127404,
      -1.332382161575733,
      -0.004804522626974,
      -0.008321677296032,
      -0.004804522626974,
      0.24906247320505,
      -0.390173400075583,
      -0.815976723127404,
      0.008321677296032,
      -0.815976723127404,
      -1.332382161575734,
      -0.004804522626974,
      0.008321677296032,
      -0.004804522626974,
      0.24906247320505,
      -0.101964142047499,
      0.044311859669759,
      -0.131137434334524,
      0.044311859669759,
      -0.050797213830243,
      0.075712233013874,
      -0.131137434334524,
      0.075712233013874,
      -0.240250300700184,
      -0.101964142047499,
      -0.044311859669759,
      0.131137434334524,
      -0.044311859669759,
      -0.050797213830243,
      0.075712233013874,
      0.131137434334524,
      0.075712233013874,
      -0.240250300700184,
      -0.025213749721615,
      -0.0,
      -0.0,
      -0.0,
      -0.127547606156127,
      -0.151424466027749,
      -0.0,
      -0.151424466027749,
      -0.240250300700184,
      -0.855344041497691,
      0.0,
      -0.0,
      0.0,
      -0.855344041497691,
      -0.0,
      -0.0,
      -0.0,
      -0.407768185178246,
      -0.200937686328933,
      1e-15,
      -1e-15,
      0.0,
      -1.692390574214127,
      2.055991806055447,
      -0.0,
      2.302944211452277,
      -2.912116781013501,
      -0.409344332654672,
      -0.0,
      -0.0,
      -0.0,
      -0.409344332654672,
      0.0,
      -0.0,
      0.0,
      -0.283755027271528,
      -1.319527352242827,
      0.64581804472812,
      1.780541134016664,
      0.645818044728121,
      -0.573800908300232,
      -1.027995903027723,
      1.994408190615994,
      -1.151472105726138,
      -2.912116781013501,
      -1.319527352242829,
      -0.645818044728121,
      -1.780541134016667,
      -0.645818044728121,
      -0.573800908300232,
      -1.027995903027723,
      -1.994408190615995,
      -1.151472105726139,
      -2.912116781013501,
      -0.101964142047499,
      0.044311859669759,
      -0.131137434334524,
      0.044311859669759,
      -0.050797213830243,
      0.075712233013874,
      -0.131137434334524,
      0.075712233013874,
      -0.240250300700184,
      -0.101964142047499,
      -0.044311859669759,
      0.131137434334524,
      -0.044311859669759,
      -0.050797213830243,
      0.075712233013874,
      0.131137434334524,
      0.075712233013874,
      -0.240250300700184,
      -0.025213749721615,
      -0.0,
      -0.0,
      -0.0,
      -0.127547606156127,
      -0.151424466027749,
      -0.0,
      -0.151424466027749,
      -0.240250300700184,
      -0.855344041497691,
      0.0,
      -0.0,
      0.0,
      -0.855344041497691,
      -0.0,
      -0.0,
      -0.0,
      -0.407768185178246,
      6.917656141260538,
      0.0,
      4e-15,
      0.0,
      6.917656141260542,
      -1e-15,
      4e-15,
      -1e-15,
      9.401437037975677,
      -1.803486542325808,
      -0.0,
      -0.0,
      -0.0,
      0.080930980674492,
      0.009609045253947,
      -0.0,
      0.009609045253947,
      0.249062473205051,
      -0.390173400075583,
      0.815976723127404,
      -0.008321677296033,
      0.815976723127404,
      -1.332382161575734,
      -0.004804522626973,
      -0.008321677296033,
      -0.004804522626973,
      0.249062473205051,
      -0.390173400075583,
      -0.815976723127404,
      0.008321677296032,
      -0.815976723127404,
      -1.332382161575734,
      -0.004804522626973,
      0.008321677296032,
      -0.004804522626973,
      0.249062473205051
     ]
    ]
   },
   "irr_l": [
    null,
    null,
    null,
    "Eg",
    "Eg",
    "Eu",
    "Eu",
    "A1g",
    "A2u"
   ],
   "q_qc": [
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.49999999999999994,
       4.7588380549845464e-17,
       0.0
      ]
     ]
    },
    {
     "__ndarray__": [
      [
       3
      ],
      "float64",
      [
       0.33333333333333326,
       0.33333333333333337,
       0.0
      ]
     ]
    }
   ],
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       100,
       3
      ],
      "float64",
      [
       0.0,
       0.0,
       0.0,
       0.013888888888888886,
       1.3218994597179294e-18,
       0.0,
       0.027777777777777773,
       2.643798919435859e-18,
       0.0,
       0.04166666666666666,
       3.965698379153788e-18,
       0.0,
       0.055555555555555546,
       5.287597838871718e-18,
       0.0,
       0.06944444444444443,
       6.609497298589648e-18,
       0.0,
       0.08333333333333331,
       7.931396758307576e-18,
       0.0,
       0.0972222222222222,
       9.253296218025505e-18,
       0.0,
       0.11111111111111109,
       1.0575195677743436e-17,
       0.0,
       0.12499999999999999,
       1.1897095137461366e-17,
       0.0,
       0.13888888888888887,
       1.3218994597179296e-17,
       0.0,
       0.15277777777777773,
       1.4540894056897224e-17,
       0.0,
       0.16666666666666663,
       1.5862793516615153e-17,
       0.0,
       0.18055555555555552,
       1.7184692976333085e-17,
       0.0,
       0.1944444444444444,
       1.850659243605101e-17,
       0.0,
       0.2083333333333333,
       1.9828491895768942e-17,
       0.0,
       0.22222222222222218,
       2.115039135548687e-17,
       0.0,
       0.23611111111111108,
       2.2472290815204803e-17,
       0.0,
       0.24999999999999997,
       2.3794190274922732e-17,
       0.0,
       0.26388888888888884,
       2.511608973464066e-17,
       0.0,
       0.27777777777777773,
       2.6437989194358593e-17,
       0.0,
       0.2916666666666666,
       2.775988865407652e-17,
       0.0,
       0.30555555555555547,
       2.908178811379445e-17,
       0.0,
       0.31944444444444436,
       3.0403687573512376e-17,
       0.0,
       0.33333333333333326,
       3.1725587033230305e-17,
       0.0,
       0.34722222222222215,
       3.304748649294824e-17,
       0.0,
       0.36111111111111105,
       3.436938595266617e-17,
       0.0,
       0.37499999999999994,
       3.56912854123841e-17,
       0.0,
       0.3888888888888888,
       3.701318487210202e-17,
       0.0,
       0.4027777777777777,
       3.8335084331819956e-17,
       0.0,
       0.4166666666666666,
       3.9656983791537885e-17,
       0.0,
       0.43055555555555547,
       4.0978883251255814e-17,
       0.0,
       0.44444444444444436,
       4.230078271097374e-17,
       0.0,
       0.45833333333333326,
       4.362268217069167e-17,
       0.0,
       0.47222222222222215,
       4.4944581630409606e-17,
       0.0,
       0.48611111111111105,
       4.6266481090127535e-17,
       0.0,
       0.49999999999999994,
       4.7588380549845464e-17,
       0.0,
       0.4916666666666666,
       0.01666666666666671,
       0.0,
       0.4833333333333333,
       0.03333333333333338,
       0.0,
       0.4749999999999999,
       0.05000000000000005,
       0.0,
       0.4666666666666666,
       0.06666666666666671,
       0.0,
       0.45833333333333326,
       0.08333333333333337,
       0.0,
       0.44999999999999996,
       0.10000000000000005,
       0.0,
       0.4416666666666666,
       0.11666666666666671,
       0.0,
       0.4333333333333333,
       0.13333333333333336,
       0.0,
       0.42499999999999993,
       0.15000000000000002,
       0.0,
       0.4166666666666666,
       0.16666666666666669,
       0.0,
       0.40833333333333327,
       0.18333333333333338,
       0.0,
       0.3999999999999999,
       0.20000000000000004,
       0.0,
       0.3916666666666666,
       0.2166666666666667,
       0.0,
       0.38333333333333325,
       0.23333333333333336,
       0.0,
       0.37499999999999994,
       0.25000000000000006,
       0.0,
       0.3666666666666666,
       0.2666666666666667,
       0.0,
       0.3583333333333332,
       0.2833333333333334,
       0.0,
       0.3499999999999999,
       0.30000000000000004,
       0.0,
       0.3416666666666666,
       0.3166666666666667,
       0.0,
       0.33333333333333326,
       0.33333333333333337,
       0.0,
       0.3255813953488371,
       0.32558139534883723,
       0.0,
       0.31782945736434104,
       0.31782945736434115,
       0.0,
       0.3100775193798449,
       0.310077519379845,
       0.0,
       0.30232558139534876,
       0.3023255813953489,
       0.0,
       0.2945736434108526,
       0.29457364341085274,
       0.0,
       0.2868217054263565,
       0.28682170542635654,
       0.0,
       0.2790697674418604,
       0.27906976744186046,
       0.0,
       0.27131782945736427,
       0.2713178294573643,
       0.0,
       0.2635658914728682,
       0.26356589147286824,
       0.0,
       0.25581395348837205,
       0.2558139534883721,
       0.0,
       0.24806201550387594,
       0.248062015503876,
       0.0,
       0.2403100775193798,
       0.24031007751937986,
       0.0,
       0.2325581395348837,
       0.23255813953488375,
       0.0,
       0.22480620155038755,
       0.2248062015503876,
       0.0,
       0.21705426356589144,
       0.2170542635658915,
       0.0,
       0.2093023255813953,
       0.20930232558139536,
       0.0,
       0.2015503875968992,
       0.20155038759689925,
       0.0,
       0.19379844961240308,
       0.19379844961240314,
       0.0,
       0.18604651162790695,
       0.186046511627907,
       0.0,
       0.1782945736434108,
       0.17829457364341086,
       0.0,
       0.1705426356589147,
       0.17054263565891475,
       0.0,
       0.16279069767441856,
       0.16279069767441862,
       0.0,
       0.15503875968992245,
       0.1550387596899225,
       0.0,
       0.1472868217054263,
       0.14728682170542637,
       0.0,
       0.13953488372093018,
       0.1395348837209302,
       0.0,
       0.1317829457364341,
       0.13178294573643412,
       0.0,
       0.12403100775193797,
       0.124031007751938,
       0.0,
       0.11627906976744183,
       0.11627906976744186,
       0.0,
       0.10852713178294572,
       0.10852713178294575,
       0.0,
       0.10077519379844958,
       0.10077519379844961,
       0.0,
       0.09302325581395347,
       0.0930232558139535,
       0.0,
       0.08527131782945734,
       0.08527131782945736,
       0.0,
       0.0775193798449612,
       0.07751937984496123,
       0.0,
       0.06976744186046512,
       0.06976744186046513,
       0.0,
       0.062015503875968984,
       0.062015503875969,
       0.0,
       0.0542635658914729,
       0.054263565891472916,
       0.0,
       0.046511627906976764,
       0.04651162790697678,
       0.0,
       0.03875968992248063,
       0.03875968992248064,
       0.0,
       0.031007751937984492,
       0.0310077519379845,
       0.0,
       0.023255813953488354,
       0.02325581395348836,
       0.0,
       0.015503875968992218,
       0.015503875968992222,
       0.0,
       0.007751937984496137,
       0.007751937984496139,
       0.0,
       0.0,
       0.0,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.49999999999999994,
        4.7588380549845464e-17,
        0.0
       ]
      ]
     },
     "K": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.33333333333333326,
        0.33333333333333337,
        0.0
       ]
      ]
     }
    },
    "labelseq": "GMKG",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        3.6913792729715076,
        1.995526344395174e-20,
        0.0,
        -1.8456896364857536,
        3.196828225396658,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      3,
      9,
      3,
      3
     ],
     "complex128",
     [
      0.6387716801935336,
      0.0,
      0.03415707882886676,
      0.0,
      0.07537501045299322,
      0.0,
      0.536406758460272,
      0.0,
      0.028683312834897626,
      0.0,
      0.06329595735012761,
      0.0,
      0.5364067584602717,
      0.0,
      0.028683312834897664,
      0.0,
      0.06329595735012744,
      0.0,
      0.04006470578696038,
      0.0,
      0.3856891646043169,
      0.0,
      -0.5143112338936494,
      0.0,
      0.033644226295906826,
      0.0,
      0.323881413302434,
      0.0,
      -0.4318914416008702,
      0.0,
      0.03364422629590699,
      0.0,
      0.323881413302434,
      0.0,
      -0.4318914416008704,
      0.0,
      0.07240799393101949,
      0.0,
      -0.5147373309998822,
      0.0,
      -0.38036813765375066,
      0.0,
      0.060804413400702806,
      0.0,
      -0.4322492554718206,
      0.0,
      -0.3194130955815104,
      0.0,
      0.06080441340070297,
      0.0,
      -0.4322492554718208,
      0.0,
      -0.3194130955815101,
      0.0,
      2.47356968781653e-17,
      0.0,
      6.750206795605342e-17,
      0.0,
      -3.9898639947466563e-16,
      0.0,
      0.03787371029602819,
      0.0,
      -0.7060917660392398,
      0.0,
      6.60821224129915e-17,
      0.0,
      -0.037873710296028235,
      0.0,
      0.70609176603924,
      0.0,
      -3.434752482434078e-16,
      0.0,
      4.611555550380442e-16,
      0.0,
      -5.99459921478764e-16,
      0.0,
      -2.220446049250314e-16,
      0.0,
      0.7060917660392396,
      0.0,
      0.03787371029602881,
      0.0,
      -7.806255641895632e-17,
      0.0,
      -0.7060917660392405,
      0.0,
      -0.03787371029602765,
      0.0,
      6.522560269672796e-16,
      0.0,
      0.7643521544784803,
      0.0,
      -0.02980648070345937,
      0.0,
      -7.440268763392545e-17,
      0.0,
      -0.4551084622584298,
      0.0,
      0.017747292944496958,
      0.0,
      -2.7985968577282083e-16,
      0.0,
      -0.45510846225842877,
      0.0,
      0.017747292944496958,
      0.0,
      4.620597195794397e-16,
      0.0,
      -0.029806480703459363,
      0.0,
      -0.7643521544784803,
      0.0,
      1.8891626619583408e-16,
      0.0,
      0.017747292944496285,
      0.0,
      0.4551084622584292,
      0.0,
      -6.080205783298709e-16,
      0.0,
      0.017747292944497728,
      0.0,
      0.4551084622584293,
      0.0,
      5.619810144554746e-16,
      0.0,
      3.076385252557353e-16,
      0.0,
      -8.898244525318664e-16,
      0.0,
      -5.551115123125789e-17,
      0.0,
      1.234490161228678e-16,
      0.0,
      4.0939474033052647e-16,
      0.0,
      0.7071067811865477,
      0.0,
      -6.849321236823245e-16,
      0.0,
      7.28583859910259e-17,
      0.0,
      -0.7071067811865475,
      0.0,
      -8.12600756422183e-17,
      0.0,
      -9.612678713837229e-17,
      0.0,
      -0.7649330966482102,
      0.0,
      -1.900045915039172e-16,
      0.0,
      2.393918396847994e-16,
      0.0,
      0.45545436525088856,
      0.0,
      3.789847086164752e-16,
      0.0,
      3.469446951953614e-18,
      0.0,
      0.4554543652508886,
      0.0,
      -0.6717001701488199,
      0.0,
      -0.3878062740501371,
      5.124742797409411e-16,
      0.07769791987736628,
      -4.844438427055994e-16,
      0.014185193063932455,
      0.02456947510190491,
      0.008189825033968414,
      0.014185193063933316,
      0.2208624755886977,
      0.38254502920506384,
      0.01418519306393259,
      -0.02456947510190488,
      0.00818982503396902,
      -0.014185193063933,
      0.22086247558869718,
      -0.38254502920506395,
      -0.3859232251995155,
      0.0,
      0.6684386338664101,
      -1.3132153418361614e-15,
      2.275957200481571e-15,
      -6.173359894451856e-16,
      -0.11239621004042205,
      -0.19467594636819222,
      0.19467594636819177,
      0.33718863012126077,
      -3.3306690738754696e-16,
      -2.7755575615628914e-16,
      -0.11239621004042093,
      0.1946759463681929,
      0.1946759463681913,
      -0.33718863012126116,
      5.551115123125783e-17,
      1.6653345369377348e-16,
      0.17645415293693256,
      0.0,
      0.10187585269776221,
      -9.448744532723602e-16,
      0.7281669715277498,
      -3.279843066973317e-15,
      -0.18993956006365756,
      -0.32898496839753083,
      -0.10966165613251232,
      -0.1899395600636568,
      0.07368546473128021,
      0.1276269686938995,
      -0.18993956006365448,
      0.3289849683975328,
      -0.10966165613251097,
      0.1899395600636573,
      0.07368546473127867,
      -0.12762696869390033,
      8.205803045261384e-16,
      0.0,
      -1.2135649114711079e-15,
      -4.1638535228951465e-16,
      -1.2689907813742473e-16,
      1.5287712301166298e-16,
      0.312525675474049,
      0.16531092574143105,
      -0.5413103485908362,
      -0.28632692243040553,
      1.0690522145541582e-16,
      1.2848508450158362e-16,
      0.013099376521820524,
      0.35331063716613403,
      -0.022688785683267976,
      -0.6119519744262782,
      5.375337812996314e-17,
      -4.029735631597747e-16,
      -0.3179044891969958,
      0.0,
      0.5506267272434278,
      -7.8072253554284e-17,
      -3.0531133177191805e-16,
      -1.1249868336861346e-16,
      0.13644446477798167,
      0.23632874540700452,
      -0.23632874540700682,
      -0.4093333943339429,
      6.38378239159465e-16,
      7.216449660063518e-16,
      0.13644446477798133,
      -0.23632874540700383,
      -0.23632874540700569,
      0.409333394333941,
      -5.551115123125783e-16,
      1.1934897514720433e-15,
      4.4105553703219353e-16,
      0.0,
      -6.207045701919843e-16,
      1.2811856993523527e-16,
      2.028543087533239e-16,
      1.9167984608558575e-16,
      0.09470845151255643,
      0.11216796666457865,
      0.05467994997530737,
      0.06476020574824826,
      0.44287798954775615,
      0.5245226035765362,
      -0.04978608286609321,
      0.13810390829525077,
      -0.028744008344635287,
      0.0797343286304012,
      -0.23281090478255823,
      0.6458048915136037,
      -4.59199842018412e-16,
      0.0,
      1.778955662404847e-16,
      1.3812783321142551e-16,
      -7.32060811763831e-16,
      -7.279947579254658e-17,
      0.2958935933497758,
      0.5156506936686744,
      0.17083424577197773,
      0.2977110667974257,
      -0.08436822992644001,
      -0.14702763852592227,
      -0.29861980352125334,
      0.514076715492305,
      -0.1724082239483488,
      0.29680233007360063,
      0.08514555505866467,
      -0.14657884965158416,
      -0.3620825084969568,
      0.0,
      -0.20904843374957333,
      8.007410620952204e-18,
      -0.37167829176170486,
      3.016603038535448e-17,
      -0.21882264848345576,
      -0.37901194502012914,
      -0.12633731500670978,
      -0.21882264848345495,
      -0.1484480159858812,
      -0.25711950597034305,
      -0.21882264848345517,
      0.3790119450201283,
      -0.12633731500670933,
      0.21882264848345429,
      -0.14844801598588148,
      0.25711950597034355,
      -0.36956605684763305,
      0.0,
      -0.21336906240432907,
      4.6042611070475173e-17,
      0.5706059430604773,
      -3.6972089592578813e-17,
      0.09792033665817419,
      0.16960299818620622,
      0.056534332728735204,
      0.09792033665817315,
      -0.22080173394704905,
      -0.3824398215955935,
      0.09792033665817372,
      -0.16960299818620556,
      0.056534332728735356,
      -0.0979203366581734,
      -0.220801733947049,
      0.38243982159559325,
      -0.1576762056166317,
      0.0,
      -0.7744881423219419,
      0.26653069037065574,
      -1.795311655541461e-15,
      -1.3127422116771381e-15,
      0.1035706917175258,
      0.04184416596353144,
      0.0418441659635293,
      -0.10357069171752506,
      -0.008380123757585012,
      0.37232902476155694,
      0.06550321729945544,
      -0.1077789657714574,
      0.10777896577145755,
      0.06550321729945341,
      -0.2030764394668959,
      -0.2599210544765577,
      0.8190668419040965,
      0.0,
      -0.14909448817694437,
      0.05130905780574507,
      -1.946980874198008e-15,
      -2.1692978568345602e-16,
      0.08059771178128566,
      -0.09701023551649277,
      -0.0970102355164937,
      -0.08059771178128423,
      -0.3118571832882764,
      -0.10744343655272616,
      0.07326945159961881,
      0.08431731655076166,
      -0.08431731655076222,
      0.07326945159961701,
      -0.34933761191509716,
      0.1290827721097636,
      -1.819159454954657e-15,
      0.0,
      1.7377639369360928e-15,
      -2.3314683517128287e-15,
      -0.7248400767259654,
      0.035782391638273375,
      0.3060253424868191,
      0.15709904729488403,
      -0.1570990472948829,
      0.30602534248682034,
      -3.7385480579167504e-17,
      -7.233373272829413e-16,
      0.2890644371111116,
      -0.18647619714797742,
      -0.18647619714797742,
      -0.28906443711111207,
      1.4890689401747066e-15,
      -4.017938733001048e-16,
      -0.0192125161946551,
      0.0,
      -0.00187883071113021,
      0.001840534863732396,
      -2.237312362239325e-16,
      2.1581710393429726e-16,
      0.1663563275851714,
      -0.37669431592462577,
      -0.37669431592462155,
      -0.16635632758516594,
      0.2555322409749479,
      0.17958919527584866,
      0.20973216258593463,
      0.4518234659666403,
      -0.4518234659666334,
      0.20973216258593358,
      0.20842599574228254,
      -0.15239239191027093,
      0.002630128024583948,
      0.0,
      -0.013724451862118354,
      0.013444708982134485,
      -2.5126747120157355e-16,
      5.175378948747769e-16,
      -0.46952815589588054,
      0.16635905518514446,
      0.16635905518514646,
      0.46952815589587366,
      0.03699280213690718,
      0.2555315428735852,
      -0.15267706552345467,
      0.38244313177345557,
      -0.3824431317734594,
      -0.15267706552345942,
      -0.30710812790998177,
      -0.05686477828262346,
      -4.837715174637382e-16,
      0.0,
      7.11447013512157e-16,
      -3.469446951953614e-17,
      4.270932742071552e-16,
      -2.655802711840795e-16,
      -0.22512173375261146,
      -0.4464529146418612,
      0.44645291464186737,
      -0.22512173375262243,
      -9.81098480519781e-16,
      2.5486995981915146e-16,
      0.49920043254976787,
      0.02826531694716891,
      0.028265316947169397,
      -0.49920043254976915,
      1.4617658807961114e-15,
      3.186472315937992e-15,
      -0.31513784943801343,
      0.0,
      0.450855055374575,
      0.03618755612649571,
      -7.213278438090257e-16,
      7.693353086929938e-16,
      0.15782541458621524,
      -0.004810022870047696,
      -0.004810022870049095,
      -0.1578254145862159,
      -0.5211199075027451,
      0.21131634953197712,
      0.16860296547058576,
      0.023477288582938544,
      -0.023477288582937628,
      0.16860296547058742,
      -0.45945465936175545,
      -0.2469187971458226,
      0.4523050079042011,
      0.0,
      0.314127613172687,
      0.025213226506076214,
      -1.3636507190411432e-15,
      1.554339759452084e-15,
      0.009912614031888103,
      0.1699408224286836,
      0.16994082242868305,
      -0.009912614031889852,
      0.20936767232749087,
      0.4777370136145357,
      0.017421737628922046,
      -0.15693463883830736,
      0.15693463883830922,
      0.0174217376289226,
      0.2523321616535269,
      -0.5025425730925178,
      8.597592188468084e-16,
      0.0,
      1.3123023778166951e-15,
      2.220446049250313e-16,
      0.4604579696741065,
      -0.511179950491156,
      0.3451246193256102,
      -0.11205969940267171,
      0.11205969940267266,
      0.3451246193256101,
      -8.034530441366836e-17,
      2.0150325424046573e-15,
      0.07551576323964357,
      -0.35491653750874824,
      -0.35491653750874813,
      -0.07551576323964301,
      -1.9433168158683871e-16,
      -1.9065554958912416e-15
     ]
    ]
   },
   "minhessianeig": -1.7026374178385764e-15,
   "dynamic_stability_level": "high"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 0.3552284240722656,
    "ncores": 40,
    "tstart": 1605281086.790744,
    "tend": 1605281087.1459725
   },
   "params": {
    "rc": null
   },
   "code_versions": {
    "asr": "0.4.1-626d044dca01322933fa22a50a2aaa849b7bef3d",
    "ase": "3.21.0b1-1cd61c88bf99ab77bd6bd70686d06017385f770a",
    "gpaw": "20.10.1b1-d278add43f9e6d5d1f1885f82a48ed4d0ea343d8"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "98d16095a4333b6bdeba0d2d9413f2fc"
   }
  },
  "strict": true
 }
}


==> SI-interpolation/full.json <==
{
 "omega_kl": {
  "__ndarray__": [
   [
    100,
    9
   ],
   "float64",
   [
    -3.7400957574993623e-07,
    -1.789377157026638e-07,
    1.935279699103061e-07,
    13.309481885435428,
    13.309481885435433,
    15.997402270199073,
    15.997402270199089,
    19.224678479300483,
    26.702828736591478,
    -0.30955705548489043,
    0.08171669292068419,
    0.23052809813704347,
    13.310568968963604,
    13.32240105760345,
    15.952916496709921,
    15.983490864608749,
    19.247330311094103,
    26.69283992635903,
    -0.6452766471472103,
    0.1735917394050516,
    0.45632896040590837,
    13.313896246870174,
    13.360945715677065,
    15.826593063301603,
    15.942235653353595,
    19.310230150452366,
    26.66296516029027,
    -1.0290859941653547,
    0.28433699982927935,
    0.6728279595923476,
    13.319652706941486,
    13.42448951183948,
    15.636939571298841,
    15.875064669353286,
    19.40107208198777,
    26.6134766970925,
    -1.4757723431916159,
    0.4200575902347384,
    0.8757773630416481,
    13.32812292092803,
    13.5120274244613,
    15.40809568728376,
    15.784327223313406,
    19.50587725169587,
    26.544819622071124,
    -1.9917201614945614,
    0.5839681463553268,
    1.0614744504454159,
    13.339641237644669,
    13.622227942662818,
    15.165468718411628,
    15.673245178344462,
    19.61287515594719,
    26.4576002866469,
    -2.574717757920481,
    0.7769452757311227,
    1.2270457889033197,
    13.354527759601847,
    13.7534947964791,
    14.93345880994505,
    15.545840188664863,
    19.71371828057141,
    26.352572786230866,
    -3.2143342725512554,
    0.9983227854928384,
    1.3708178294484243,
    13.373007440866942,
    13.904027154660634,
    14.733930219155393,
    15.406833870557234,
    19.80319672915564,
    26.23062559877119,
    -3.8929543875806045,
    1.2465266560530266,
    1.492785089652326,
    13.3951160661627,
    14.071852730289596,
    14.58452882851761,
    15.261518790190438,
    19.878517796250158,
    26.092770463258567,
    -4.587791085958404,
    1.5194770386712408,
    1.5951627050043213,
    13.42060163826655,
    14.254671368508832,
    14.49717120666746,
    15.11559906183299,
    19.93861778721857,
    25.940135228901124,
    -5.273775935549014,
    1.682954764790029,
    1.8148191089834653,
    13.44883896372268,
    14.44267539076472,
    14.484318391549312,
    14.974997477320397,
    19.983623460189722,
    25.77396182894548,
    -5.926593081391304,
    1.764365859949984,
    2.1300519542412824,
    13.478792652213862,
    14.5141120028747,
    14.663841482660619,
    14.845616095029554,
    20.01445522615483,
    25.59560983081009,
    -6.5249554418081335,
    1.850737508178075,
    2.4626010189259886,
    13.509091958155647,
    14.614729642171925,
    14.73301390862302,
    14.88118068902093,
    20.032537243801052,
    25.406565284933567,
    -7.05167150636364,
    1.955601410285189,
    2.8098597040199818,
    13.538308200383097,
    14.641937642780432,
    14.762035826461148,
    15.107162626651865,
    20.03958300824968,
    25.20845390548317,
    -7.493649554118395,
    2.09263915359403,
    3.1692138989510394,
    13.565497240820202,
    14.575663165180183,
    14.945567117114374,
    15.339574635827953,
    20.037434291618574,
    25.003056981918128,
    -7.841284081564693,
    2.2729807144630554,
    3.538056926062874,
    13.590893010319482,
    14.535269164040258,
    15.154637172277047,
    15.57668738894225,
    20.027939478646523,
    24.79232779607474,
    -8.087632581044968,
    2.502967789276606,
    3.913799075626687,
    13.616351217328036,
    14.519237190507292,
    15.379472092752641,
    15.816812106650254,
    20.012863372217897,
    24.578405605454243,
    -8.22761581038864,
    2.7834160215877626,
    4.29387412990485,
    13.6451119703111,
    14.523790560548012,
    15.611649234867315,
    16.058130859472016,
    19.9938248237171,
    24.363623321969616,
    -8.257315360133845,
    3.1104354559795335,
    4.675744272509368,
    13.680936695898607,
    14.543891747098794,
    15.844260993889241,
    16.29854981279276,
    19.972261588942427,
    24.15050376740805,
    -8.173341661243358,
    3.4770182875754228,
    5.056904195668878,
    13.727161800273771,
    14.574331345562936,
    16.07189633306034,
    16.53561180666477,
    19.949423783815135,
    23.941737859684597,
    -7.972183390124839,
    3.874572398756622,
    5.434884880401715,
    13.78611450044624,
    14.610444477465558,
    16.29045643775241,
    16.766533473996898,
    19.926397738667696,
    23.740136629259432,
    -7.649384253478791,
    4.294024611398432,
    5.807257347356845,
    13.85893321504039,
    14.648401817053818,
    16.496831103246418,
    16.98838853919007,
    19.90415958210073,
    23.548548476035748,
    -7.1982628878058925,
    4.726485290973941,
    6.171636613878284,
    13.945617562504749,
    14.685247983331152,
    16.688509703390256,
    17.198394743212425,
    19.883650435691195,
    23.369735124014966,
    -6.607550915872514,
    5.163600572369168,
    6.52568611536443,
    14.045141504901826,
    14.718858020542248,
    16.86322135270102,
    17.39423636468028,
    19.865851102884733,
    23.206206258293232,
    -5.856285992156502,
    5.597714593256958,
    6.867122918822981,
    14.15552867856186,
    14.747921202998512,
    17.018686039261294,
    17.5743672588861,
    19.851815997278816,
    23.06002495108056,
    -4.900382693433239,
    6.021922423760232,
    7.193724094728922,
    14.273804369631186,
    14.772047454359667,
    17.15255253809267,
    17.738237877678937,
    19.842615271957296,
    22.932611877149753,
    -3.6239165931635346,
    6.430058606663219,
    7.503334434087966,
    14.39562662612831,
    14.792202721242642,
    17.262608638372015,
    17.886348400151583,
    19.839152098647727,
    22.824589625066466,
    -1.4114756329656564,
    6.81664512318582,
    7.793874888004508,
    14.513928658693402,
    14.812146904929492,
    17.34730647609902,
    18.020009544986305,
    19.841884645943416,
    22.735709935909366,
    3.0102056485012634,
    7.1768134053252055,
    8.063348843166422,
    14.614926234250419,
    14.842521506150218,
    17.406469074685912,
    18.140802334989747,
    19.850566771110145,
    22.664890683216548,
    4.436916184776047,
    7.506213315695714,
    8.309838263368057,
    14.67720947457512,
    14.901862307584919,
    17.44182041370479,
    18.249948446210425,
    19.86415578719483,
    22.610360134979985,
    5.436656560721837,
    7.800924096984093,
    8.531472461598414,
    14.698899407891334,
    14.989545129896927,
    17.456991622737387,
    18.34789554723585,
    19.880962761322866,
    22.56987721923937,
    6.195000370262369,
    8.057385094603715,
    8.7263406458227,
    14.699445789962956,
    15.084071417370026,
    17.45698084560119,
    18.43424848031637,
    19.898984488085166,
    22.540981833838682,
    6.7744837417598935,
    8.272364776344501,
    8.892319701178508,
    14.691516576535014,
    15.171224607150533,
    17.447353305205336,
    18.507950194062737,
    19.91626979369798,
    22.52123275484181,
    7.204347923406946,
    8.442982574919084,
    9.026839845355179,
    14.681049868249488,
    15.244011202729949,
    17.433489217034136,
    18.567560201298544,
    19.931190414500563,
    22.508406051159543,
    7.501052580030298,
    8.566787489267389,
    9.126753385423626,
    14.67141230697713,
    15.298437678366007,
    17.420023568427176,
    18.611545624804872,
    19.94256354656293,
    22.50064419153,
    7.674940309658666,
    8.641880644375501,
    9.18862422187833,
    14.664772318182226,
    15.332026653442838,
    17.41048018311601,
    18.6385573282957,
    19.949644015519734,
    22.49655843563254,
    7.732195960789893,
    8.667050772157426,
    9.209619951337167,
    14.662415089098664,
    15.343375640177813,
    17.407051342083555,
    18.64767088494076,
    19.952043364738916,
    22.49529281547326,
    7.726234515496897,
    8.641486691135738,
    9.206203873662316,
    14.679047384714858,
    15.335982059218237,
    17.426471058121685,
    18.647969268390234,
    19.952418727080847,
    22.484545544767734,
    7.708600268898003,
    8.564042914709278,
    9.196327321702505,
    14.728164321093255,
    15.317745751995577,
    17.481368251643865,
    18.64919673578698,
    19.953509950015288,
    22.45246851938078,
    7.68004458070117,
    8.432930364433798,
    9.18099595033761,
    14.807527739512116,
    15.298596703908126,
    17.5631319457897,
    18.652382550807136,
    19.955213858075037,
    22.399554604516698,
    7.641806709870222,
    8.246565238127832,
    9.16157097662661,
    14.913713349230681,
    15.290288698588943,
    17.66093281254536,
    18.65934211948171,
    19.95736334346639,
    22.326620300022007,
    7.5955479717117695,
    8.00516958676002,
    9.139441070371161,
    15.042472307071234,
    15.302638211051704,
    17.764094697416798,
    18.672778894591968,
    19.9597350972968,
    22.234798446501262,
    7.543201506369318,
    7.712197616111894,
    9.115766468127543,
    15.189093389531381,
    15.341454208832829,
    17.8631702671265,
    18.6962507305741,
    19.962061358693685,
    22.125528157353617,
    7.375192532786366,
    7.486735235260648,
    9.0913634310855,
    15.348702223296888,
    15.408102479236817,
    17.950462673080068,
    18.73368043993014,
    19.96404665333793,
    22.00054187287519,
    7.005996557460917,
    7.427858456156748,
    9.06672917157408,
    15.500170358949283,
    15.516470581708694,
    18.020857044667416,
    18.78812239732162,
    19.965390845873436,
    21.86184898534763,
    6.620501091811243,
    7.3677198169140965,
    9.042162375184677,
    15.612654807304455,
    15.687738057656636,
    18.072818344215282,
    18.860260679584776,
    19.965820231169022,
    21.711714617380146,
    6.238146960881263,
    7.306642313911559,
    9.017922226684215,
    15.739215074370968,
    15.858064327974468,
    18.1083229980011,
    18.948003378111494,
    19.96512877412518,
    21.55263066962787,
    5.8811727680396615,
    7.243929163799481,
    8.994376853549515,
    15.87322025546855,
    16.023235600332747,
    18.131305362370785,
    19.047632171658204,
    19.96323175080434,
    21.387274053117824,
    5.573307605771677,
    7.177764249114543,
    8.972103619555496,
    16.00849505726435,
    16.1792493360242,
    18.145873857391457,
    19.155264252028406,
    19.96023338636253,
    21.218444199861075,
    5.337429086501974,
    7.105226255869469,
    8.95191080608349,
    16.139771000275438,
    16.32230146361918,
    18.155350950387085,
    19.267580403230696,
    19.95650752413526,
    21.048969298049446,
    5.191970400909994,
    7.022431180517872,
    8.93475652777202,
    16.262890501278555,
    16.44880186307456,
    18.162070937616388,
    19.381892121399744,
    19.952784214035102,
    20.88157036135831,
    5.1467874937563876,
    6.924802456297244,
    8.921557123810521,
    16.37481953223524,
    16.555445308423188,
    18.167503423294512,
    19.495979042077025,
    19.950223896626873,
    20.718678146186797,
    5.200301432081855,
    6.807433975214679,
    8.912911682214677,
    16.473525288014642,
    16.639360540393053,
    18.17243510908866,
    19.607948619668527,
    19.950445868198035,
    20.56221467173421,
    5.339667868533089,
    6.665467984571899,
    8.908812860075672,
    16.5577758731906,
    16.69834070323283,
    18.17711697306325,
    19.716180230317104,
    19.95546700977825,
    20.413379455945005,
    5.543968870504009,
    6.494386301158495,
    8.908437502082025,
    16.62691600945507,
    16.731118399128633,
    18.181361857760493,
    19.81933035554842,
    19.967513653647657,
    20.2725127082561,
    5.7886189003415645,
    6.290135143371297,
    8.910087320621315,
    16.68066192402303,
    16.737598974690204,
    18.18460337442103,
    19.916354744964632,
    19.988660073079235,
    20.13916650147122,
    6.049060587497495,
    6.049060587497507,
    8.911289100623636,
    16.718940723782183,
    16.718940723782183,
    18.185936091447335,
    20.006510559463518,
    20.006510559463532,
    20.026276835957972,
    5.788692491168347,
    6.285873598748494,
    8.90934817789736,
    16.680986661407765,
    16.740686649631318,
    18.184413778172086,
    19.89599251511033,
    20.06339120042043,
    20.083786429095053,
    5.490500756941511,
    6.5014051548564025,
    8.901707297058659,
    16.6256430874948,
    16.749121942844063,
    18.179060595405563,
    19.78359408601403,
    20.115873206496406,
    20.15446200817522,
    5.151019201191097,
    6.68244560779402,
    8.885623431902781,
    16.555555611199733,
    16.744294379670034,
    18.168636112614873,
    19.671697965683535,
    20.180094475434895,
    20.218362005371958,
    4.765686128417483,
    6.817935053837481,
    8.858449486890363,
    16.47328887116711,
    16.726236049595233,
    18.151893126259864,
    19.559065281295638,
    20.25601867035254,
    20.275301953385032,
    4.327827645781835,
    6.898610512561706,
    8.817756215918081,
    16.381089505976366,
    16.694959272956922,
    18.127673985364638,
    19.44459298792904,
    20.32503338700658,
    20.34362890766729,
    3.826584001651452,
    6.916589433626624,
    8.761425049688306,
    16.280754382314587,
    16.650462163937426,
    18.094994567506376,
    19.32737780508047,
    20.367224952495423,
    20.442955249372513,
    3.241905788330914,
    6.8649028146296605,
    8.687712889433923,
    16.173602437841236,
    16.592744988829658,
    18.053099226571383,
    19.20669579535126,
    20.401487965218887,
    20.554100166673802,
    2.5290671048901543,
    6.736956737419067,
    8.595289846023995,
    16.060530657772443,
    16.52183785275815,
    18.001477414965073,
    19.081961976418057,
    20.427443135575782,
    20.677221008099487,
    1.5390687499562423,
    6.525861406579211,
    8.48325119289156,
    15.94212751963962,
    16.43783854005266,
    17.939842717213438,
    18.952687766807006,
    20.444813817136215,
    20.812479858949064,
    -1.2262920533389527,
    6.2234912183779425,
    8.351105981096893,
    15.818816370314952,
    16.34095739763422,
    17.868083721997163,
    18.818445344211703,
    20.453524121231872,
    20.959977806567146,
    -2.270063583804365,
    5.81896104647371,
    8.198746472254129,
    15.691003779731323,
    16.23156459068077,
    17.786200837707437,
    18.678843721278117,
    20.453779608486567,
    21.119689519164464,
    -2.917780156453898,
    5.295719891107006,
    8.026404072559519,
    15.559212807885977,
    16.110234163542547,
    17.69424337679048,
    18.53351828444047,
    20.446113438653157,
    21.291410259058605,
    -3.3944969280915163,
    4.624892015527475,
    7.834598209348469,
    15.424187697678981,
    15.977779197891323,
    17.592258272497435,
    18.382133067817637,
    20.431389431344122,
    21.474722636383945,
    -3.758295630194458,
    3.745786990469738,
    7.624084355037672,
    15.286963777225058,
    15.835272989802457,
    17.48025750535304,
    18.224393141258524,
    20.410762595986498,
    21.668985541523796,
    -4.03386936549165,
    2.476531989511011,
    7.3958063170019885,
    15.148902955246282,
    15.68405254152903,
    17.358207220488016,
    18.060063365076594,
    20.38560507084616,
    21.87334357616362,
    -4.2340000556518875,
    -1.4534672848188095,
    7.150856339884636,
    15.011699880335627,
    15.525702665680688,
    17.2260384281094,
    17.888989512517977,
    20.35740984727551,
    22.08675250740185,
    -4.366122285586175,
    -3.2393090469752046,
    6.890444906504105,
    14.877365962670913,
    15.36202135871688,
    17.083677306588303,
    17.71111828616479,
    20.327685918511445,
    22.30801499417787,
    -4.434993632050881,
    -4.333373766498209,
    6.615880678457659,
    14.748198090606879,
    15.19496939619738,
    16.93109232905158,
    17.52651377664764,
    20.297857094631148,
    22.535820889041332,
    -5.1698217651462395,
    -4.444002391320781,
    6.328559955120094,
    14.626736582926918,
    15.026608873532405,
    16.768355442914014,
    17.33536909156895,
    20.269173610021273,
    22.76878736218442,
    -5.839305474436464,
    -4.3959087272014905,
    6.029964401299021,
    14.515713465414988,
    14.859036334709936,
    16.59571507473799,
    17.138012943420094,
    20.242641881363394,
    23.005495438692435,
    -6.376097852164921,
    -4.293321208227141,
    5.721665579296884,
    14.417988319032945,
    14.694316132190398,
    16.413679559410724,
    16.934911780449635,
    20.21897426977165,
    23.24452089251966,
    -6.795708240386813,
    -4.139036284574763,
    5.4053349712764005,
    14.336465496703024,
    14.534418947591309,
    16.223110456595318,
    16.72666855744896,
    20.198558056587498,
    23.48445856974984,
    -7.105666174206711,
    -3.936294853560072,
    5.082758643440695,
    14.273984365768772,
    14.381169325015641,
    16.025325851279295,
    16.51401955965455,
    20.181441287262878,
    23.72394003487763,
    -7.309751176577901,
    -3.6889733149874844,
    4.75585645306729,
    14.233174538048965,
    14.236204932246324,
    15.822213828571332,
    16.297830988390505,
    20.167332598086947,
    23.961644963007874,
    -7.410017190285391,
    -3.4017051406965297,
    4.426706726424085,
    14.100949130488926,
    14.216271883921335,
    15.61635549387782,
    16.079097634433314,
    20.155612365006633,
    24.196307003370126,
    -7.40793523058602,
    -3.079916400332886,
    4.097578643976062,
    13.976596905244419,
    14.224898498040869,
    15.4111547496027,
    15.858947772820448,
    20.14535320219495,
    24.426714992476604,
    -7.305159368251582,
    -2.7297537551405506,
    3.7709760795751484,
    13.864111152904156,
    14.259816987106829,
    15.210968140652371,
    15.638664278379212,
    20.135348736195454,
    24.651710465693338,
    -7.10414793273614,
    -2.357884663236538,
    3.449697822311459,
    13.764219578633277,
    14.32066093580374,
    15.021222253661534,
    15.419753795553685,
    20.124150531560183,
    24.870182451795554,
    -6.808763235263791,
    -1.971145737454958,
    3.136917732666213,
    13.677389568255126,
    14.405547932279822,
    14.848498108182905,
    15.204198626750745,
    20.11011399670591,
    25.08106056313732,
    -6.4249131852026435,
    -1.5759566656447526,
    2.8362766579254326,
    13.603741780503544,
    14.509752122014822,
    14.700547935408064,
    14.995750637534195,
    20.09145510455365,
    25.283307422281837,
    -5.961237167686649,
    -1.177072355652911,
    2.5519323483037732,
    13.542866243150524,
    14.58617135653185,
    14.611423518730579,
    14.814297494360476,
    20.06632095758117,
    25.475911486687366,
    -5.429748050279929,
    -0.7731018086815225,
    2.2883787054048716,
    13.493588532165399,
    14.514774531196606,
    14.54403891051831,
    14.82360664519327,
    20.032878827618458,
    25.65788132748697,
    -4.846218230839194,
    -0.3191734033360335,
    2.0495676776949074,
    13.453928172720135,
    14.36577677917392,
    14.495280562095797,
    14.962219625838094,
    19.989430609378186,
    25.828242361654272,
    -4.22998896438506,
    0.3824556822518754,
    1.8367322210954513,
    13.421556213246072,
    14.187080415056442,
    14.534144252605069,
    15.11618406181161,
    19.934563032778822,
    25.986036904170593,
    -3.602904904475142,
    0.4636749043365656,
    1.6455453492784258,
    13.394587927194273,
    14.01838252737854,
    14.632951274417415,
    15.271603296613984,
    19.86734888698827,
    26.130328180538925,
    -2.987337222414043,
    0.42773719746548927,
    1.4659153262767566,
    13.372005721811394,
    13.863013266827393,
    14.78684183852671,
    15.421947972137604,
    19.78762096587269,
    26.26020861628352,
    -2.4036819856250156,
    0.3415005858573645,
    1.286290238447629,
    13.353419964799578,
    13.723284933690996,
    14.984527286925614,
    15.562119738336403,
    19.69634679063848,
    26.374812313861764,
    -1.8679886974144742,
    0.23694810140226705,
    1.098365707344578,
    13.338617575541804,
    13.601194343788627,
    15.209509397942842,
    15.687824947362552,
    19.596130907612917,
    26.473331173854973,
    -1.3902201620835166,
    0.13081438312479943,
    0.8984068105199513,
    13.327312643372135,
    13.498535455301507,
    15.44166706970768,
    15.795475296288553,
    19.491838714049656,
    26.555033668520622,
    -0.973206446126636,
    -0.0220283227703829,
    0.6861940745027114,
    13.319121369930933,
    13.416886833784652,
    15.658674064472265,
    15.88216647563524,
    19.39121118368787,
    26.61928489297338,
    -0.6120795798841451,
    -0.06200489588252059,
    0.4636201607396209,
    13.313634481992091,
    13.357562548347257,
    15.837347706804051,
    15.945664460848397,
    19.305025395519607,
    26.66556626163867,
    -0.29418308498738893,
    -0.03931410599798406,
    0.23370113720609217,
    13.310499544637599,
    13.321554649491013,
    15.955798346675154,
    15.98438980043766,
    19.245875639301072,
    26.69349313094345,
    -3.7400957574993623e-07,
    -1.789377157026638e-07,
    1.935279699103061e-07,
    13.309481885435428,
    13.309481885435433,
    15.997402270199073,
    15.997402270199089,
    19.224678479300483,
    26.702828736591478
   ]
  ]
 },
 "eigs_kl": {
  "__ndarray__": [
   [
    3,
    9
   ],
   "float64",
   [
    -2.7757033019517976e-15,
    -7.567823251671192e-16,
    5.729016367114107e-16,
    5.4072982830300385,
    5.407298283030044,
    9.722947658018121,
    9.722947658018132,
    11.281742909762933,
    27.09028394474737,
    2.206617896690368,
    2.7415663170838727,
    3.1055997403827336,
    6.562495951283875,
    8.523238524321028,
    9.249291115657536,
    10.614687663199874,
    13.824877925930084,
    18.825695189205017,
    -0.3198392978499299,
    0.9764931788353206,
    2.6892950858658597,
    8.243503156208591,
    8.453570909615767,
    10.021860856336785,
    13.523239060732937,
    14.28822006065775,
    15.024628025525848
   ]
  ]
 },
 "phi_anv": {
  "__ndarray__": [
   [
    3,
    48,
    3,
    3
   ],
   "float64",
   [
    4.63994849336122,
    0.0,
    -0.0,
    0.0,
    4.639948493361224,
    0.0,
    -0.0,
    0.0,
    12.880324176774396,
    -0.69284858127682,
    0.0,
    -0.0,
    0.0,
    -0.057748180505623,
    0.687486388390776,
    -0.0,
    0.687486388390776,
    0.898439322097419,
    1.51494633140663,
    0.0,
    0.0,
    0.0,
    0.160002537879289,
    0.07137865008759,
    0.0,
    0.07137865008759,
    0.083371526479075,
    -0.69284858127682,
    0.0,
    -0.0,
    0.0,
    -0.057748180505623,
    0.687486388390776,
    -0.0,
    0.687486388390776,
    0.898439322097419,
    -0.216523280698422,
    0.275006540510767,
    -0.595380677102427,
    0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    -0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    -0.216523280698422,
    -0.275006540510767,
    0.595380677102427,
    -0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    0.269702943007533,
    0.010633078568363,
    0.104713259731619,
    0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    0.269702943007533,
    -0.010633078568363,
    -0.104713259731619,
    -0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    -0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    0.498738486261124,
    -0.586707872947368,
    -0.061815724263693,
    -0.586707872947368,
    1.176210383024795,
    -0.035689325043795,
    -0.061815724263693,
    -0.035689325043795,
    0.083371526479075,
    0.251285910686256,
    0.0,
    -0.0,
    0.0,
    0.275841953781291,
    -0.120912457387546,
    -0.0,
    -0.120912457387546,
    -0.076814232049648,
    0.498738486261124,
    0.586707872947367,
    0.061815724263693,
    0.586707872947367,
    1.176210383024795,
    -0.035689325043795,
    0.061815724263693,
    -0.035689325043795,
    0.083371526479075,
    0.251285910686256,
    0.0,
    -0.0,
    0.0,
    0.275841953781291,
    -0.120912457387546,
    -0.0,
    -0.120912457387546,
    -0.076814232049648,
    -0.216523280698422,
    0.275006540510767,
    -0.595380677102427,
    0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    -0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    0.269702943007533,
    -0.010633078568363,
    -0.104713259731619,
    -0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    -0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    0.269702943007533,
    0.010633078568363,
    0.104713259731619,
    0.010633078568363,
    0.257424921460015,
    0.060456228693773,
    0.104713259731619,
    0.060456228693773,
    -0.076814232049648,
    -0.216523280698422,
    -0.275006540510767,
    0.595380677102427,
    -0.275006540510767,
    -0.53407348108402,
    -0.343743194195388,
    0.595380677102427,
    -0.343743194195388,
    0.898439322097419,
    -1.343800086550921,
    -0.711883586829348,
    -2.291923199714951,
    -0.711883586829348,
    -0.521787725575721,
    -1.323242476317375,
    -1.769826538373801,
    -1.021809828349057,
    -2.771715692077934,
    0.120217773270618,
    0.082517913550316,
    -0.24294813874845,
    -0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    -0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    0.120217773270618,
    -0.082517913550316,
    0.24294813874845,
    0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    -1.343800086550921,
    0.711883586829348,
    2.291923199714951,
    0.711883586829347,
    -0.521787725575721,
    -1.323242476317375,
    1.7698265383738,
    -1.021809828349057,
    -2.771715692077934,
    -0.041447669801678,
    0.0,
    -0.0,
    -0.0,
    -0.205749403128818,
    -0.095921369011662,
    0.0,
    -0.028825220635383,
    -0.11072777761332,
    0.028587272998413,
    0.010153007189795,
    -0.202408845098146,
    0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    -0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.036787947075597,
    0.0,
    -0.0,
    -0.0,
    -0.036787947075597,
    0.0,
    0.0,
    0.0,
    0.049953457415012,
    0.028587272998413,
    -0.010153007189795,
    0.202408845098146,
    -0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.086313043067403,
    0.035785638758037,
    0.01377844440411,
    0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    -0.086313043067403,
    -0.035785638758037,
    -0.01377844440411,
    -0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    -0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    -0.005852848418515,
    0.115536794177467,
    0.040539293650304,
    -0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    -0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.005852848418515,
    -0.115536794177467,
    -0.040539293650304,
    0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.164673969797033,
    0.07114473747356,
    -0.083070342329881,
    0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    -0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.148295587577629,
    0.0,
    -0.0,
    -0.0,
    -0.065652194897328,
    -0.015909977171454,
    0.0,
    -0.013548534448189,
    0.008437217568072,
    -0.164673969797033,
    -0.07114473747356,
    0.083070342329881,
    -0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.110781545088121,
    -0.0,
    0.0,
    0.0,
    -1.754806267038521,
    2.64648495263475,
    -0.0,
    2.043619656698114,
    -2.771715692077934,
    -0.110781545088121,
    0.0,
    0.0,
    0.0,
    -1.754806267038522,
    2.64648495263475,
    0.0,
    2.043619656698115,
    -2.771715692077933,
    -0.164673969797033,
    -0.07114473747356,
    0.083070342329881,
    -0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.148295587577629,
    0.0,
    -0.0,
    -0.0,
    -0.065652194897328,
    -0.015909977171454,
    0.0,
    -0.013548534448189,
    0.008437217568072,
    -0.164673969797033,
    0.07114473747356,
    -0.083070342329881,
    0.07114473747356,
    -0.082523103133463,
    0.047960684505831,
    -0.024963373339933,
    0.014412610317691,
    -0.11072777761332,
    -0.005852848418515,
    -0.115536794177467,
    -0.040539293650304,
    0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.005852848418515,
    0.115536794177467,
    0.040539293650304,
    -0.009731006181191,
    0.101154313652192,
    0.257126974509312,
    -0.03272310713771,
    0.029168493564399,
    -0.076338224882432,
    -0.086313043067403,
    -0.035785638758037,
    -0.01377844440411,
    -0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    -0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    -0.086313043067403,
    0.035785638758037,
    0.01377844440411,
    0.035785638758037,
    -0.127634739407554,
    0.007954988585727,
    0.01173337501618,
    0.006774267224095,
    0.008437217568072,
    0.028587272998413,
    -0.010153007189795,
    0.202408845098146,
    -0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.036787947075597,
    0.0,
    -0.0,
    0.0,
    -0.036787947075597,
    0.0,
    0.0,
    0.0,
    0.049953457415013,
    0.028587272998413,
    0.010153007189795,
    -0.202408845098146,
    0.135420807548453,
    0.066714192235264,
    -0.163671545407297,
    -0.041622209985747,
    0.013754795289818,
    -0.076338224882432,
    -0.041447669801678,
    0.0,
    -0.0,
    0.0,
    -0.205749403128818,
    -0.095921369011662,
    0.0,
    -0.028825220635383,
    -0.11072777761332,
    -1.343800086550921,
    0.711883586829348,
    2.291923199714951,
    0.711883586829347,
    -0.521787725575721,
    -1.323242476317375,
    1.7698265383738,
    -1.021809828349057,
    -2.771715692077934,
    0.120217773270618,
    -0.082517913550316,
    0.24294813874845,
    0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    0.120217773270618,
    0.082517913550316,
    -0.24294813874845,
    -0.042749886808343,
    -0.024916308036941,
    -0.093455429102016,
    -0.008899102848037,
    -0.042923288854216,
    -0.076338224882432,
    -1.343800086550921,
    -0.711883586829348,
    -2.29192319971495,
    -0.711883586829348,
    -0.521787725575721,
    -1.323242476317375,
    -1.7698265383738,
    -1.021809828349057,
    -2.771715692077933,
    -1.343800086550921,
    -0.711883586829348,
    -1.769826538373801,
    -0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    -2.291923199714951,
    -1.323242476317375,
    -2.771715692077934,
    -1.343800086550921,
    0.711883586829347,
    1.7698265383738,
    0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    2.291923199714951,
    -1.323242476317375,
    -2.771715692077934,
    0.120217773270618,
    0.042749886808343,
    0.008899102848037,
    -0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    0.120217773270618,
    -0.042749886808343,
    -0.008899102848037,
    0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    -0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    -0.164673969797033,
    0.07114473747356,
    -0.024963373339933,
    0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    -0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -0.110781545088121,
    0.0,
    -0.0,
    -0.0,
    -1.754806267038521,
    2.043619656698114,
    0.0,
    2.64648495263475,
    -2.771715692077934,
    -0.164673969797033,
    -0.07114473747356,
    0.024963373339933,
    -0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -0.148295587577629,
    -0.0,
    0.0,
    0.0,
    -0.065652194897328,
    -0.013548534448189,
    -0.0,
    -0.015909977171454,
    0.008437217568072,
    -0.086313043067403,
    0.035785638758037,
    0.01173337501618,
    0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.005852848418515,
    0.009731006181191,
    0.03272310713771,
    -0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    -0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.005852848418515,
    -0.009731006181191,
    -0.03272310713771,
    0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.086313043067403,
    -0.035785638758037,
    -0.01173337501618,
    -0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    -0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.041447669801678,
    -0.0,
    0.0,
    0.0,
    -0.205749403128818,
    -0.028825220635383,
    -0.0,
    -0.095921369011662,
    -0.11072777761332,
    0.028587272998413,
    -0.135420807548453,
    0.041622209985747,
    -0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    -0.036787947075597,
    -0.0,
    0.0,
    0.0,
    -0.036787947075597,
    0.0,
    -0.0,
    0.0,
    0.049953457415012,
    0.028587272998413,
    0.135420807548453,
    -0.041622209985747,
    0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    -0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    7.035553685326224,
    0.0,
    0.0,
    0.0,
    7.035553685326226,
    -0.0,
    0.0,
    -0.0,
    9.243006299507114,
    -0.916107330856126,
    -0.053568113668762,
    0.070171416112372,
    0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    -0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.110915824974996,
    0.0,
    -0.0,
    0.0,
    0.027589195108131,
    -0.001480714431107,
    -0.0,
    -0.001480714431107,
    0.05587208584295,
    -0.916107330856126,
    0.053568113668762,
    -0.070171416112372,
    -0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.243010690438763,
    0.335044412866835,
    -0.033934942018722,
    0.442180640204359,
    -0.691741784050338,
    0.061434624054347,
    0.03623647409365,
    -0.060105833891338,
    0.085771082759187,
    -0.243010690438763,
    -0.335044412866835,
    0.033934942018722,
    -0.442180640204359,
    -0.691741784050338,
    0.061434624054347,
    -0.03623647409365,
    -0.060105833891338,
    0.085771082759187,
    0.047854931056669,
    0.020003883617169,
    -0.016764792375078,
    0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    0.047854931056669,
    -0.020003883617169,
    0.016764792375078,
    -0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    -0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    -0.007037059912651,
    0.059974432971831,
    0.001282336313089,
    0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    -0.0,
    0.0,
    0.059404178647879,
    -0.007430409562252,
    -0.0,
    0.019358314781319,
    0.038444954235824,
    -0.007037059912651,
    -0.059974432971831,
    -0.001282336313089,
    -0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    -0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    -0.0,
    0.0,
    0.059404178647879,
    0.019358314781319,
    -0.0,
    -0.007430409562252,
    0.038444954235824,
    -0.243010690438763,
    0.442180640204359,
    0.03623647409365,
    0.335044412866835,
    -0.691741784050338,
    -0.060105833891338,
    -0.033934942018722,
    0.061434624054347,
    0.085771082759187,
    0.047854931056669,
    -0.020003883617169,
    -0.006434923441433,
    -0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    0.047854931056669,
    0.020003883617169,
    0.006434923441433,
    0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    -0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    -0.243010690438763,
    -0.442180640204359,
    -0.03623647409365,
    -0.335044412866835,
    -0.691741784050338,
    -0.060105833891338,
    0.033934942018722,
    0.061434624054347,
    0.085771082759187,
    -0.078187085718956,
    0.062964154955448,
    -0.193111213564248,
    0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    -0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    -0.078187085718956,
    -0.062964154955448,
    0.193111213564248,
    -0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    0.017398498536507,
    -0.000690990826032,
    0.009436531401858,
    -0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    0.017398498536507,
    0.000690990826032,
    -0.009436531401858,
    0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    -0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    0.029832699203285,
    0.007869879928154,
    -0.01003445573338,
    0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    -0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008602176424152,
    0.0,
    0.0,
    0.0,
    -0.582630401213333,
    0.191324325632436,
    -0.0,
    0.191324325632436,
    -0.125285714903877,
    0.029832699203285,
    -0.007869879928154,
    0.01003445573338,
    -0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008469353172624,
    0.0,
    0.0,
    0.0,
    0.008469353172624,
    0.0,
    -0.0,
    -0.0,
    -0.03118776573998,
    0.031029530421536,
    0.007178889102122,
    -0.000597924331522,
    0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    -0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    -0.071753044939817,
    0.0267561787159,
    -0.053159643070313,
    0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    -0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    -0.071753044939817,
    -0.0267561787159,
    0.053159643070313,
    -0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    0.031029530421536,
    -0.007178889102122,
    0.000597924331522,
    -0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    0.030870029719519,
    0.0,
    -0.0,
    0.0,
    -0.114539457531781,
    -0.222985622269707,
    -0.0,
    -0.222985622269707,
    -0.188279726302719,
    -0.434822256803962,
    0.256011215889509,
    0.165691726359616,
    0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    -0.118096105892148,
    0.0,
    0.0,
    0.0,
    -0.056305357955706,
    0.06138346847334,
    -0.0,
    0.06138346847334,
    -0.035611246466868,
    -0.434822256803962,
    -0.256011215889509,
    -0.165691726359616,
    -0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    -0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    -0.110781545088121,
    0.0,
    0.0,
    0.0,
    -1.754806267038522,
    2.043619656698115,
    0.0,
    2.64648495263475,
    -2.771715692077933,
    -0.164673969797033,
    0.07114473747356,
    -0.024963373339933,
    0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    -0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -0.148295587577629,
    -0.0,
    0.0,
    0.0,
    -0.065652194897328,
    -0.013548534448189,
    -0.0,
    -0.015909977171454,
    0.008437217568072,
    -0.164673969797033,
    -0.07114473747356,
    0.024963373339933,
    -0.07114473747356,
    -0.082523103133463,
    0.014412610317691,
    0.083070342329881,
    0.047960684505831,
    -0.11072777761332,
    -1.343800086550921,
    0.711883586829347,
    1.7698265383738,
    0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    2.291923199714951,
    -1.323242476317375,
    -2.771715692077934,
    -1.343800086550921,
    -0.711883586829348,
    -1.7698265383738,
    -0.711883586829348,
    -0.521787725575721,
    -1.021809828349057,
    -2.29192319971495,
    -1.323242476317375,
    -2.771715692077933,
    0.120217773270618,
    -0.042749886808343,
    -0.008899102848037,
    0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    -0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    0.120217773270618,
    0.042749886808343,
    0.008899102848037,
    -0.082517913550316,
    -0.024916308036941,
    -0.042923288854216,
    0.24294813874845,
    -0.093455429102016,
    -0.076338224882432,
    0.028587272998413,
    -0.135420807548453,
    0.041622209985747,
    -0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    -0.041447669801678,
    0.0,
    0.0,
    0.0,
    -0.205749403128818,
    -0.028825220635383,
    -0.0,
    -0.095921369011662,
    -0.11072777761332,
    0.028587272998413,
    0.135420807548453,
    -0.041622209985747,
    0.010153007189795,
    0.066714192235264,
    0.013754795289818,
    -0.202408845098146,
    -0.163671545407297,
    -0.076338224882432,
    -0.036787947075597,
    0.0,
    0.0,
    0.0,
    -0.036787947075597,
    0.0,
    -0.0,
    0.0,
    0.049953457415013,
    -0.005852848418515,
    0.009731006181191,
    0.03272310713771,
    -0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    -0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.086313043067403,
    0.035785638758037,
    0.01173337501618,
    0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.086313043067403,
    -0.035785638758037,
    -0.01173337501618,
    -0.035785638758037,
    -0.127634739407554,
    0.006774267224095,
    -0.01377844440411,
    0.007954988585727,
    0.008437217568072,
    -0.005852848418515,
    -0.009731006181191,
    -0.03272310713771,
    0.115536794177467,
    0.101154313652192,
    0.029168493564399,
    0.040539293650304,
    0.257126974509312,
    -0.076338224882432,
    -0.078187085718956,
    0.062964154955448,
    -0.193111213564248,
    0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    -0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    0.017398498536507,
    0.000690990826032,
    -0.009436531401858,
    0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    -0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    0.017398498536507,
    -0.000690990826032,
    0.009436531401858,
    -0.000690990826032,
    0.034775320237712,
    0.006138607492597,
    0.009436531401858,
    0.006138607492597,
    -0.007851050332755,
    -0.078187085718956,
    -0.062964154955448,
    0.193111213564248,
    -0.062964154955448,
    -0.005482342093306,
    0.111492811134854,
    0.193111213564248,
    0.111492811134854,
    -0.188279726302719,
    0.030870029719519,
    0.0,
    -0.0,
    0.0,
    -0.114539457531781,
    -0.222985622269707,
    -0.0,
    -0.222985622269707,
    -0.188279726302719,
    -0.434822256803962,
    -0.256011215889509,
    -0.165691726359616,
    -0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    -0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    -0.118096105892148,
    0.0,
    -0.0,
    0.0,
    -0.056305357955706,
    0.06138346847334,
    0.0,
    0.06138346847334,
    -0.035611246466868,
    -0.434822256803962,
    0.256011215889509,
    0.165691726359616,
    0.256011215889509,
    -0.139205967985219,
    -0.095662162816218,
    0.165691726359616,
    -0.095662162816218,
    -0.125285714903877,
    0.031029530421536,
    0.007178889102122,
    -0.000597924331522,
    0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    -0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    0.031029530421536,
    -0.007178889102122,
    0.000597924331522,
    -0.007178889102122,
    0.021144288352682,
    -0.011241579663917,
    0.000597924331522,
    -0.011241579663917,
    -0.007851050332755,
    -0.071753044939817,
    -0.0267561787159,
    0.053159643070313,
    -0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    -0.071753044939817,
    0.0267561787159,
    -0.053159643070313,
    0.0267561787159,
    -0.102648418908038,
    -0.03069173423667,
    -0.053159643070313,
    -0.03069173423667,
    -0.035611246466868,
    0.029832699203285,
    0.007869879928154,
    -0.01003445573338,
    0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    -0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008469353172624,
    0.0,
    -0.0,
    0.0,
    0.008469353172624,
    -0.0,
    0.0,
    0.0,
    -0.03118776573998,
    0.029832699203285,
    -0.007869879928154,
    0.01003445573338,
    -0.007869879928154,
    0.022341119570934,
    0.00510297217132,
    0.01003445573338,
    0.00510297217132,
    -0.007851050332755,
    0.008602176424152,
    0.0,
    -0.0,
    0.0,
    -0.582630401213333,
    0.191324325632436,
    0.0,
    0.191324325632436,
    -0.125285714903877,
    7.035553685326225,
    0.0,
    -1e-15,
    0.0,
    7.035553685326231,
    0.0,
    -1e-15,
    0.0,
    9.243006299507105,
    -0.916107330856126,
    0.053568113668762,
    -0.070171416112372,
    -0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.110915824974996,
    -0.0,
    -0.0,
    -0.0,
    0.027589195108131,
    -0.001480714431107,
    -0.0,
    -0.001480714431107,
    0.05587208584295,
    -0.916107330856126,
    -0.053568113668762,
    0.070171416112372,
    0.053568113668762,
    -0.018645143632976,
    -0.001328790163009,
    -0.070171416112372,
    -0.001328790163009,
    0.085771082759187,
    -0.243010690438763,
    0.442180640204359,
    0.03623647409365,
    0.335044412866835,
    -0.691741784050338,
    -0.060105833891338,
    -0.033934942018721,
    0.061434624054347,
    0.085771082759187,
    -0.243010690438763,
    -0.442180640204359,
    -0.03623647409365,
    -0.335044412866835,
    -0.691741784050339,
    -0.060105833891338,
    0.033934942018722,
    0.061434624054347,
    0.085771082759187,
    0.047854931056669,
    0.020003883617169,
    0.006434923441433,
    0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    -0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    0.047854931056669,
    -0.020003883617169,
    -0.006434923441433,
    -0.020003883617169,
    0.024756435874248,
    0.003715204781126,
    0.016764792375078,
    -0.009679157390659,
    0.038444954235824,
    -0.007037059912651,
    0.059974432971831,
    0.001282336313089,
    0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    0.0,
    0.0,
    0.059404178647879,
    0.019358314781319,
    -0.0,
    -0.007430409562252,
    0.038444954235824,
    -0.007037059912651,
    -0.059974432971831,
    -0.001282336313089,
    -0.059974432971831,
    -0.076289569954214,
    0.000740357215553,
    -0.001282336313089,
    0.000740357215553,
    0.05587208584295,
    0.013207188283037,
    0.0,
    -0.0,
    0.0,
    0.059404178647879,
    -0.007430409562252,
    0.0,
    0.019358314781319,
    0.038444954235824,
    -0.243010690438763,
    0.335044412866835,
    -0.033934942018721,
    0.442180640204359,
    -0.691741784050338,
    0.061434624054347,
    0.03623647409365,
    -0.060105833891338,
    0.085771082759187,
    0.047854931056669,
    -0.020003883617169,
    0.016764792375078,
    -0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    -0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    0.047854931056669,
    0.020003883617169,
    -0.016764792375078,
    0.020003883617169,
    0.024756435874248,
    -0.009679157390659,
    0.006434923441433,
    0.003715204781126,
    0.038444954235824,
    -0.243010690438763,
    -0.335044412866835,
    0.033934942018722,
    -0.442180640204359,
    -0.691741784050339,
    0.061434624054347,
    -0.03623647409365,
    -0.060105833891338,
    0.085771082759187
   ]
  ]
 },
 "irr_l": [
  null,
  null,
  null,
  "Eg",
  "Eg",
  "Eu",
  "Eu",
  "A1g",
  "A2u"
 ],
 "q_qc": [
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.49999999999999994,
     2.7755575615628914e-17,
     0.0
    ]
   ]
  },
  {
   "__ndarray__": [
    [
     3
    ],
    "float64",
    [
     0.33333333333333326,
     0.3333333333333333,
     0.0
    ]
   ]
  }
 ],
 "path": {
  "kpts": {
   "__ndarray__": [
    [
     100,
     3
    ],
    "float64",
    [
     0.0,
     0.0,
     0.0,
     0.013888888888888886,
     7.709882115452476e-19,
     0.0,
     0.027777777777777773,
     1.5419764230904951e-18,
     0.0,
     0.04166666666666666,
     2.3129646346357427e-18,
     0.0,
     0.055555555555555546,
     3.0839528461809902e-18,
     0.0,
     0.06944444444444443,
     3.854941057726238e-18,
     0.0,
     0.08333333333333331,
     4.625929269271485e-18,
     0.0,
     0.0972222222222222,
     5.3969174808167325e-18,
     0.0,
     0.11111111111111109,
     6.1679056923619804e-18,
     0.0,
     0.12499999999999999,
     6.938893903907228e-18,
     0.0,
     0.13888888888888887,
     7.709882115452476e-18,
     0.0,
     0.15277777777777773,
     8.480870326997723e-18,
     0.0,
     0.16666666666666663,
     9.25185853854297e-18,
     0.0,
     0.18055555555555552,
     1.0022846750088219e-17,
     0.0,
     0.1944444444444444,
     1.0793834961633465e-17,
     0.0,
     0.2083333333333333,
     1.1564823173178713e-17,
     0.0,
     0.22222222222222218,
     1.2335811384723961e-17,
     0.0,
     0.23611111111111108,
     1.3106799596269209e-17,
     0.0,
     0.24999999999999997,
     1.3877787807814457e-17,
     0.0,
     0.26388888888888884,
     1.4648776019359705e-17,
     0.0,
     0.27777777777777773,
     1.5419764230904953e-17,
     0.0,
     0.2916666666666666,
     1.6190752442450197e-17,
     0.0,
     0.30555555555555547,
     1.6961740653995445e-17,
     0.0,
     0.31944444444444436,
     1.7732728865540693e-17,
     0.0,
     0.33333333333333326,
     1.850371707708594e-17,
     0.0,
     0.34722222222222215,
     1.927470528863119e-17,
     0.0,
     0.36111111111111105,
     2.0045693500176437e-17,
     0.0,
     0.37499999999999994,
     2.0816681711721685e-17,
     0.0,
     0.3888888888888888,
     2.158766992326693e-17,
     0.0,
     0.4027777777777777,
     2.2358658134812178e-17,
     0.0,
     0.4166666666666666,
     2.3129646346357426e-17,
     0.0,
     0.43055555555555547,
     2.3900634557902674e-17,
     0.0,
     0.44444444444444436,
     2.4671622769447922e-17,
     0.0,
     0.45833333333333326,
     2.544261098099317e-17,
     0.0,
     0.47222222222222215,
     2.6213599192538418e-17,
     0.0,
     0.48611111111111105,
     2.6984587404083666e-17,
     0.0,
     0.49999999999999994,
     2.7755575615628914e-17,
     0.0,
     0.4916666666666666,
     0.016666666666666694,
     0.0,
     0.4833333333333333,
     0.03333333333333336,
     0.0,
     0.4749999999999999,
     0.05000000000000003,
     0.0,
     0.4666666666666666,
     0.0666666666666667,
     0.0,
     0.45833333333333326,
     0.08333333333333336,
     0.0,
     0.44999999999999996,
     0.10000000000000003,
     0.0,
     0.4416666666666666,
     0.1166666666666667,
     0.0,
     0.4333333333333333,
     0.13333333333333336,
     0.0,
     0.42499999999999993,
     0.15000000000000002,
     0.0,
     0.4166666666666666,
     0.16666666666666669,
     0.0,
     0.40833333333333327,
     0.18333333333333338,
     0.0,
     0.3999999999999999,
     0.20000000000000004,
     0.0,
     0.3916666666666666,
     0.2166666666666667,
     0.0,
     0.38333333333333325,
     0.23333333333333336,
     0.0,
     0.37499999999999994,
     0.25,
     0.0,
     0.3666666666666666,
     0.26666666666666666,
     0.0,
     0.3583333333333332,
     0.2833333333333333,
     0.0,
     0.3499999999999999,
     0.3,
     0.0,
     0.3416666666666666,
     0.31666666666666665,
     0.0,
     0.33333333333333326,
     0.3333333333333333,
     0.0,
     0.3255813953488371,
     0.3255813953488372,
     0.0,
     0.31782945736434104,
     0.3178294573643411,
     0.0,
     0.3100775193798449,
     0.31007751937984496,
     0.0,
     0.30232558139534876,
     0.3023255813953488,
     0.0,
     0.2945736434108526,
     0.2945736434108527,
     0.0,
     0.2868217054263565,
     0.28682170542635654,
     0.0,
     0.2790697674418604,
     0.27906976744186046,
     0.0,
     0.27131782945736427,
     0.2713178294573643,
     0.0,
     0.2635658914728682,
     0.26356589147286824,
     0.0,
     0.25581395348837205,
     0.2558139534883721,
     0.0,
     0.24806201550387594,
     0.24806201550387597,
     0.0,
     0.2403100775193798,
     0.24031007751937983,
     0.0,
     0.2325581395348837,
     0.23255813953488372,
     0.0,
     0.22480620155038755,
     0.22480620155038758,
     0.0,
     0.21705426356589144,
     0.21705426356589147,
     0.0,
     0.2093023255813953,
     0.20930232558139533,
     0.0,
     0.2015503875968992,
     0.20155038759689922,
     0.0,
     0.19379844961240308,
     0.1937984496124031,
     0.0,
     0.18604651162790695,
     0.18604651162790697,
     0.0,
     0.1782945736434108,
     0.17829457364341084,
     0.0,
     0.1705426356589147,
     0.17054263565891473,
     0.0,
     0.16279069767441856,
     0.1627906976744186,
     0.0,
     0.15503875968992245,
     0.15503875968992248,
     0.0,
     0.1472868217054263,
     0.14728682170542634,
     0.0,
     0.13953488372093018,
     0.1395348837209302,
     0.0,
     0.1317829457364341,
     0.13178294573643412,
     0.0,
     0.12403100775193797,
     0.12403100775193798,
     0.0,
     0.11627906976744183,
     0.11627906976744184,
     0.0,
     0.10852713178294572,
     0.10852713178294573,
     0.0,
     0.10077519379844958,
     0.1007751937984496,
     0.0,
     0.09302325581395347,
     0.09302325581395349,
     0.0,
     0.08527131782945734,
     0.08527131782945735,
     0.0,
     0.0775193798449612,
     0.07751937984496121,
     0.0,
     0.06976744186046512,
     0.06976744186046513,
     0.0,
     0.062015503875968984,
     0.06201550387596899,
     0.0,
     0.0542635658914729,
     0.05426356589147291,
     0.0,
     0.046511627906976764,
     0.04651162790697677,
     0.0,
     0.03875968992248063,
     0.038759689922480633,
     0.0,
     0.031007751937984492,
     0.031007751937984496,
     0.0,
     0.023255813953488354,
     0.023255813953488358,
     0.0,
     0.015503875968992218,
     0.01550387596899222,
     0.0,
     0.007751937984496137,
     0.007751937984496138,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   ]
  },
  "special_points": {
   "G": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "M": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.49999999999999994,
      2.7755575615628914e-17,
      0.0
     ]
    ]
   },
   "K": {
    "__ndarray__": [
     [
      3
     ],
     "float64",
     [
      0.33333333333333326,
      0.3333333333333333,
      0.0
     ]
    ]
   }
  },
  "labelseq": "GMKG",
  "cell": {
   "array": {
    "__ndarray__": [
     [
      3,
      3
     ],
     "float64",
     [
      3.6913792729715076,
      1.995526344395174e-20,
      0.0,
      -1.8456896364857538,
      3.196828225396658,
      0.0,
      0.0,
      0.0,
      0.0
     ]
    ]
   },
   "__ase_objtype__": "cell"
  },
  "__ase_objtype__": "bandpath"
 },
 "u_klav": {
  "__ndarray__": [
   [
    3,
    9,
    3,
    3
   ],
   "complex128",
   [
    0.15495480306428291,
    0.0,
    0.568343253186679,
    0.0,
    -0.2604847658053569,
    0.0,
    0.13012286893241531,
    0.0,
    0.47726468092991436,
    0.0,
    -0.21874136438171554,
    0.0,
    0.13012286893241531,
    0.0,
    0.47726468092991436,
    0.0,
    -0.21874136438171546,
    0.0,
    0.6058722774922147,
    0.0,
    -0.07030992808300607,
    0.0,
    0.20700882839033455,
    0.0,
    0.5087795756882576,
    0.0,
    -0.05904256838555136,
    0.0,
    0.17383509327757785,
    0.0,
    0.5087795756882573,
    0.0,
    -0.059042568385551296,
    0.0,
    0.17383509327757776,
    0.0,
    0.1542243496529837,
    0.0,
    -0.2948216719007014,
    0.0,
    -0.551518258450225,
    0.0,
    0.129509472692866,
    0.0,
    -0.24757568666816698,
    0.0,
    -0.463135937957217,
    0.0,
    0.12950947269286606,
    0.0,
    -0.24757568666816693,
    0.0,
    -0.4631359379572172,
    0.0,
    1.1400146499161915e-16,
    0.0,
    -4.1931661097139444e-16,
    0.0,
    1.6653345369377348e-16,
    0.0,
    -0.2783771667403655,
    0.0,
    0.6500047330886186,
    0.0,
    2.220446049250313e-16,
    0.0,
    0.2783771667403654,
    0.0,
    -0.6500047330886187,
    0.0,
    1.3877787807814543e-17,
    0.0,
    -2.661909835899053e-16,
    0.0,
    4.417568722974204e-16,
    0.0,
    -5.551115123125783e-17,
    0.0,
    0.6500047330886193,
    0.0,
    0.27837716674036517,
    0.0,
    6.938893903907228e-18,
    0.0,
    -0.6500047330886192,
    0.0,
    -0.2783771667403652,
    0.0,
    -1.1102230246251575e-16,
    0.0,
    0.7649232111905928,
    0.0,
    0.0038888725476776687,
    0.0,
    4.217546450968612e-17,
    0.0,
    -0.45544847927884186,
    0.0,
    -0.0023155018203621174,
    0.0,
    1.1700913133370905e-16,
    0.0,
    -0.45544847927884224,
    0.0,
    -0.0023155018203621174,
    0.0,
    -4.6078160777886186e-17,
    0.0,
    0.003888872547677763,
    0.0,
    -0.7649232111905929,
    0.0,
    2.220446049250313e-16,
    0.0,
    -0.002315501820361665,
    0.0,
    0.45544847927884236,
    0.0,
    2.914335439641036e-16,
    0.0,
    -0.0023155018203626643,
    0.0,
    0.4554484792788423,
    0.0,
    9.681952439184987e-17,
    0.0,
    -1.0832920438298972e-16,
    0.0,
    2.1624778545145814e-16,
    0.0,
    7.771561172376096e-16,
    0.0,
    3.666685957828249e-17,
    0.0,
    -1.249000902703301e-16,
    0.0,
    0.7071067811865474,
    0.0,
    3.666685957828254e-17,
    0.0,
    4.163336342344337e-17,
    0.0,
    -0.707106781186548,
    0.0,
    1.560706015525016e-17,
    0.0,
    2.060147947918374e-16,
    0.0,
    -0.7649330966482102,
    0.0,
    -2.366941947768022e-16,
    0.0,
    -1.1102230246251565e-16,
    0.0,
    0.4554543652508892,
    0.0,
    2.629061663045183e-16,
    0.0,
    -5.551115123125783e-17,
    0.0,
    0.45545436525088834,
    0.0,
    -0.6716925131282047,
    0.0,
    -0.3878018532672222,
    5.609846645996195e-16,
    0.07934052421185751,
    -2.362983349108257e-16,
    0.01355352235405223,
    0.023475389338739112,
    0.007825129779580088,
    0.013553522354053656,
    0.2208462492984828,
    0.3825169244459934,
    0.01355352235405218,
    -0.02347538933873913,
    0.007825129779580652,
    -0.013553522354053563,
    0.22084624929848268,
    -0.382516924445994,
    -0.3859344564572392,
    0.0,
    0.6684580869754199,
    -5.736991778901121e-16,
    -4.6074255521944e-15,
    9.010247658774775e-16,
    -0.1123913894161006,
    -0.19466759680194512,
    0.19466759680194873,
    0.3371741682483055,
    -1.4988010832439613e-15,
    -1.942890293094024e-15,
    -0.11239138941610093,
    0.1946675968019446,
    0.19466759680194756,
    -0.3371741682483054,
    -6.106226635438361e-16,
    2.0539125955565396e-15,
    0.17821545357294236,
    0.0,
    0.10289274009409474,
    9.87606297732682e-16,
    0.7276245794873706,
    1.0825798091068416e-15,
    -0.1900650077764715,
    -0.3292022502098233,
    -0.10973408340327313,
    -0.19006500777646912,
    0.0732159456147811,
    0.1268137377290003,
    -0.1900650077764728,
    0.32920225020982236,
    -0.10973408340327274,
    0.1900650077764687,
    0.0732159456147815,
    -0.12681373772900043,
    1.401700745282686e-15,
    0.0,
    -2.4823483690230858e-15,
    -8.206959688762486e-17,
    4.3564600352979453e-16,
    -4.444485145304041e-19,
    -0.2043715235291956,
    -0.2885000526349282,
    0.3539818623728242,
    0.49969674914999057,
    -8.651626906566407e-16,
    -6.494262550404503e-16,
    0.14766261281039783,
    -0.3212409575038744,
    -0.25575914776597997,
    0.5564056598687844,
    2.6691519640962776e-16,
    -1.3290640096134225e-15,
    -0.3178908544124131,
    0.0,
    0.5506031111037815,
    -2.895766583233546e-17,
    4.996003610813204e-16,
    8.259991255194809e-17,
    0.1364484356272293,
    0.23633562311965153,
    -0.23633562311965228,
    -0.40934530688168647,
    -2.7755575615628914e-17,
    -2.220446049250313e-16,
    0.13644843562723064,
    -0.23633562311965445,
    -0.2363356231196544,
    0.40934530688169013,
    1.3877787807814457e-16,
    0.0,
    -8.430736832299157e-16,
    -0.0,
    -1.9163048538814869e-16,
    -1.281102604585661e-16,
    9.666552012696812e-17,
    -1.8768452509954952e-17,
    0.028151657376391442,
    0.14586150920178648,
    0.016253366964393386,
    0.08421318160205757,
    0.12999790910294917,
    0.6735550579247251,
    -0.11224394371488901,
    0.09731080504748428,
    -0.06480407111869774,
    0.05618241948922481,
    -0.5183168364588376,
    0.4493590206843765,
    -2.1693397644688822e-16,
    0.0,
    -3.5542106712317443e-16,
    -2.4020673835981146e-16,
    -2.1316243327379342e-16,
    -1.182011057756627e-16,
    -0.005243873173299191,
    -0.5940575781138405,
    -0.0030275515882006846,
    -0.3429793026381628,
    0.0015141137978678097,
    0.17152794242422456,
    0.5118470173705951,
    -0.3015701164392199,
    0.29551501326282065,
    -0.17411158790573059,
    -0.1477904986993198,
    0.08707523222528614,
    -0.36219258878473976,
    0.0,
    -0.20911198863335662,
    -6.888884431547577e-17,
    -0.37086577539508,
    -1.7663190490450038e-16,
    -0.21861972735620375,
    -0.3786604753177995,
    -0.12622015843926662,
    -0.21861972735620316,
    -0.14905467654268026,
    -0.25817027287766736,
    -0.21861972735620372,
    0.37866047531779945,
    -0.12622015843926693,
    0.2186197273562034,
    -0.14905467654267968,
    0.25817027287766636,
    -0.36862575675706155,
    0.0,
    -0.21282617989391872,
    1.1978294931847785e-16,
    0.5715996231491245,
    7.355162594057826e-17,
    0.0982191919200496,
    0.17012063068388397,
    0.056706876894628264,
    0.09821919192004955,
    -0.22056532565043677,
    -0.3820303504145306,
    0.09821919192004956,
    -0.17012063068388372,
    0.05670687689462832,
    -0.0982191919200496,
    -0.2205653256504364,
    0.38203035041452993,
    0.8392974013071707,
    0.0,
    0.043153581718162304,
    0.08123761654782587,
    -1.6398580098547018e-16,
    6.069207144890454e-17,
    0.07623165230273456,
    -0.14759493146874023,
    -0.14759493146874017,
    -0.07623165230273427,
    -0.23448341636034675,
    -0.15378160519357353,
    0.061587658589333245,
    0.12223079033141017,
    -0.12223079033141003,
    0.06158765858933301,
    -0.28644823231039573,
    0.18378350567072368,
    -0.09198794463122728,
    0.0,
    0.39373299553923424,
    0.7412114786379599,
    -6.370113177283573e-16,
    2.1402902942965643e-16,
    -0.0029510585063256545,
    -0.13683821487161288,
    -0.13683821487161257,
    0.0029510585063260153,
    0.3391888829860268,
    0.0279261241324828,
    -0.1365627607537077,
    -0.09458404190661707,
    0.09458404190661707,
    -0.13656276075370755,
    -0.13493775568523014,
    0.24581101833434,
    1.9837114513475933e-16,
    0.0,
    1.530238804943335e-17,
    4.676814437994401e-16,
    0.7455569190181515,
    -0.039971842953964144,
    -0.2965488854927509,
    -0.15065039522604465,
    0.15065039522604398,
    -0.2965488854927515,
    3.2986727883794066e-16,
    -2.587752728991085e-17,
    -0.2787415121022959,
    0.18149367068766342,
    0.1814936706876633,
    0.2787415121022959,
    3.5885634561693345e-16,
    2.03443336479517e-16,
    -0.047612484818801204,
    0.0,
    -0.0008440208429445553,
    -0.013536744243888036,
    1.1969079535310613e-16,
    2.5320421916838627e-16,
    0.2603489129493555,
    -0.465663609198501,
    -0.4656636091984998,
    -0.2603489129493534,
    0.20834003006950544,
    0.12726548281515726,
    0.14225765520688546,
    0.26112355085883704,
    -0.26112355085883643,
    0.1422576552068833,
    0.37626954928558176,
    -0.22421963593944025,
    -0.013563031221219594,
    0.0,
    0.0029629017965079225,
    0.04752020542427003,
    5.56905249648682e-16,
    3.5720912165197246e-16,
    -0.12573234905589448,
    0.26947008308711173,
    0.26947008308711096,
    0.12573234905589503,
    0.3894933673313064,
    0.20036999691897328,
    0.2888223419116966,
    0.4485597041847698,
    -0.44855970418476915,
    0.28882234191169504,
    -0.20001656993071923,
    0.13998372404921644,
    9.758955630089407e-16,
    0.0,
    4.814698420818508e-16,
    -1.1002438775500663e-16,
    5.249589678676163e-16,
    -1.3060104543196756e-16,
    -0.33139208376435414,
    0.3744052441116693,
    -0.37440524411166975,
    -0.3313920837643553,
    1.240639085708433e-15,
    1.3597356834840585e-15,
    -0.1585484108286422,
    -0.47419658520882607,
    -0.47419658520882707,
    0.15854841082864254,
    9.888021146977095e-16,
    -7.628000902913176e-16,
    0.4284749704073037,
    0.0,
    -0.1362946819324904,
    0.28722838488980484,
    -4.1143801193859335e-14,
    -7.535826022556158e-15,
    -0.17908208474272022,
    0.2076004223882981,
    0.20760042238832904,
    0.17908208474268597,
    0.1879022380802562,
    -0.04677208671158578,
    -0.0709943876957464,
    -0.020387039429825837,
    0.02038703942984199,
    -0.07099438769570239,
    0.6786883649511267,
    -0.23658341575184524,
    0.3179251254768714,
    0.0,
    0.18368746326702412,
    -0.3871042703252776,
    1.3417836189419502e-13,
    -1.6329469386163764e-14,
    0.07287957607624095,
    0.01201673216655516,
    0.012016732166496985,
    -0.07287957607610117,
    0.5117352749770328,
    0.5046945786047494,
    -0.07279268786997481,
    -0.26432849457498475,
    0.2643284945748954,
    -0.0727926878700971,
    -0.14970842461068562,
    -0.1228098805939975,
    3.9772535796062746e-14,
    0.0,
    1.913376105550505e-14,
    -1.0453672799196453e-13,
    -0.6309316467518353,
    0.21088477754935808,
    -0.36579587440092254,
    -0.07454257308744595,
    0.0745425730874106,
    -0.36579587440096,
    1.1439595200559313e-13,
    8.755222170778702e-14,
    -0.24745369915766155,
    0.2795172332869922,
    0.279517233287093,
    0.24745369915762203,
    -6.4381756618598e-14,
    1.520706399424431e-14
   ]
  ]
 },
 "minhessianeig": -0.3198392978499299,
 "dynamic_stability_level": "low",
 "__key_descriptions__": {
  "minhessianeig": "KVP: Minimum eigenvalue of Hessian [eV/Ang^2]",
  "dynamic_stability_level": "KVP: Dynamic stability level"
 },
 "__asr_name__": "asr.phonopy",
 "__resources__": {
  "time": 0.43964719772338867,
  "ncores": 16
 },
 "__creates__": {},
 "__requires__": {
  "results-asr.phonopy@calculate.json": "11731368988e01d9fadecd14179b6af1"
 },
 "__params__": {
  "rc": null
 },
 "__versions__": {
  "asr": "0.3.2-b3003e14c0de73b5f404ce0bf7c0403f6b069560",
  "ase": "3.21.0b1-9fa8e8024f8f8e37d842e8bce44fdbd8e5074e59",
  "gpaw": "20.1.1b1-7db4e7a37e8f04f80becd2536a64eb3544db6825"
 }
}


==> SI-interpolation/structure.json <==
{"1": {
 "calculator": "unknown",
 "calculator_parameters": {},
 "cell": {"array": {"__ndarray__": [[3, 3], "float64", [3.691379272971508, 1.9955263443951736e-20, 0.0, -1.845689636485754, 3.196828225396658, 0.0, -2.029137670290512e-19, 0.0, 18.677324117126275]]}, "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]}, "__ase_objtype__": "cell"},
 "ctime": 19.86802996844243,
 "dipole": {"__ndarray__": [[3], "float64", [-2.1626576453096504e-14, 9.19775805436902e-15, 1.281288601560006e-13]]},
 "energy": -17.234857535121733,
 "free_energy": -17.244962516347943,
 "mtime": 19.86802996844243,
 "numbers": {"__ndarray__": [[3], "int64", [73, 52, 52]]},
 "pbc": {"__ndarray__": [[3], "bool", [true, true, false]]},
 "positions": {"__ndarray__": [[3, 3], "float64", [-1.0145688351447651e-19, 6.151218833057242e-18, 9.338662058563086, 1.845689636485754, 1.0656094084655525, 11.16343289159157, 4.301899283327328e-18, 2.131218816931105, 7.513891225534312]]},
 "unique_id": "831bf1682d63384b2d4576052e61964a",
 "user": "mogje"},
"ids": [1],
"nextid": 2}


==> SI-nac-corrections/2x2.json <==
{
 "object_id": "asr.phonopy::Result",
 "constructor": "asr.phonopy::Result",
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      400,
      12
     ],
     "float64",
     [
      -0.015385032207919105,
      -0.015385032207919105,
      0.004592613286324483,
      0.004592613286324505,
      0.004881386138364176,
      0.004881386138364178,
      0.011098630027514841,
      0.011098630027514857,
      0.019040459414718384,
      0.01904045941471839,
      0.03610541190811249,
      0.03610541190811249,
      -0.0153827610534344,
      -0.015380794694888995,
      0.004589916675871145,
      0.004591964252722238,
      0.0048807649638563,
      0.004885169472369588,
      0.011098710062531256,
      0.011101523949563598,
      0.019039652578968277,
      0.019040590374629185,
      0.03610552676782852,
      0.036105629230589194,
      -0.015375950591869102,
      -0.015368080330737438,
      0.0045822445667198074,
      0.004590017286013685,
      0.004878904342317552,
      0.004896103894773372,
      0.01109894983883841,
      0.011110202664521035,
      0.01903723257515858,
      0.01904098452023688,
      0.036105870477346244,
      0.036106280624029874,
      -0.015364609831129288,
      -0.015346883636768354,
      0.004570628794860803,
      0.004586772788098103,
      0.004875812931027177,
      0.004913164018464246,
      0.011099348370481306,
      0.011124657057712851,
      0.019033200912010894,
      0.019041645654645434,
      0.0361064404301045,
      0.03610736436758826,
      -0.015348753791718715,
      -0.015317195470240564,
      0.004556280043187146,
      0.0045822314274885974,
      0.004871504998231931,
      0.004935149979335691,
      0.011099904015104895,
      0.011144872065921064,
      0.019027560098737798,
      0.019042580134646443,
      0.03610723228958968,
      0.03610887759692485,
      -0.015328403517244798,
      -0.015279003007447582,
      0.004540278825588553,
      0.0045763941373274395,
      0.004866000188163537,
      0.004960996559419222,
      0.011100614475306941,
      0.011170826863279451,
      0.019020313637095592,
      0.019043796898231935,
      0.03610824000092694,
      0.036110816309803874,
      -0.015303586088157444,
      -0.015232289720958865,
      0.00452347288066735,
      0.004569262112596555,
      0.004859323203393625,
      0.004989875945806751,
      0.011101476800527631,
      0.01120249510997088,
      0.019011466010333013,
      0.019045307503282153,
      0.036109455807026,
      0.03611317537391053,
      -0.015274334637751732,
      -0.015177035352016909,
      0.004506493276597895,
      0.004560836806510706,
      0.004851503415049791,
      0.0050211818264287705,
      0.011102487389471862,
      0.011239845253002817,
      0.01900102266911034,
      0.019047126177596414,
      0.03611087026920106,
      0.03611594853686969,
      -0.015240688369187901,
      -0.01511321587946437,
      0.004489805897629983,
      0.004551119926078533,
      0.004842574413352996,
      0.005054478155615938,
      0.011103641993058555,
      0.011282840866379262,
      0.01898899001448227,
      0.019049269880479804,
      0.03611247229216184,
      0.036119128438442435,
      -0.015202692572009145,
      -0.015040803487036574,
      0.004473760839584515,
      0.004540113426812648,
      0.004832573512202842,
      0.005089450066441284,
      0.011104935717890613,
      0.011331441016726266,
      0.01897537537805724,
      0.019051758376141356,
      0.03611424915325324,
      0.03612270662487167,
      -0.015160398636365919,
      -0.014959766531422053,
      0.004458630057781479,
      0.004527819506564955,
      0.004821541222112325,
      0.005125866591763853,
      0.011106363030237758,
      0.011385600639891226,
      0.018960186999462985,
      0.019054614319198238,
      0.03611618653580113,
      0.03612667356534282,
      -0.015113864062892113,
      -0.014870069514202219,
      0.004444633829149242,
      0.004514240598461007,
      0.004809520705704128,
      0.005163554638724017,
      0.01110791776052353,
      0.011445270914200684,
      0.018943434001263967,
      0.01905786335261499,
      0.03611826856640438,
      0.03613101867052136,
      -0.015063152465925694,
      -0.01477167306167323,
      0.004431958887236551,
      0.004499379362900608,
      0.004796557229299859,
      0.0052023813657496665,
      0.011109593108306795,
      0.011510399616859407,
      0.018925126361491195,
      0.019061534218435424,
      0.03612047785599648,
      0.0361357303131235,
      -0.015008333567528,
      -0.014664533917681672,
      0.004420770875456024,
      0.004483238678588217,
      0.004782697622963504,
      0.005242242325981035,
      0.011111381647747116,
      0.011580931451307855,
      0.018905274883957175,
      0.01906565888168573,
      0.03612279554448631,
      0.03614079585047263,
      -0.014949483179541716,
      -0.014548604956040927,
      0.004411223057154772,
      0.004465821632550383,
      0.004767989759823831,
      0.005283053449410484,
      0.01111327533354237,
      0.01165680833510479,
      0.0188838911665401,
      0.01907027266783786,
      0.036125201348774026,
      0.036146201648989344,
      -0.014886683170739502,
      -0.014423835220924984,
      0.004403462595563829,
      0.004447131509092053,
      0.004752482063725496,
      0.005324745563462063,
      0.011115265507326508,
      0.01173796963994217,
      0.018860987567630057,
      0.019075414414220702,
      0.03612767361392831,
      0.036151933110558754,
      -0.014820021415969085,
      -0.014290170005976977,
      0.004397635269743001,
      0.004427171777636242,
      0.00473622305236904,
      0.005367260600813402,
      0.011117342904514287,
      0.011824352377606118,
      0.018836577170937632,
      0.01908112663574827,
      0.03613018936730132,
      0.036157974700715516,
      -0.014749591724096747,
      -0.014147550985867806,
      0.0043938891966208765,
      0.00440594607938427,
      0.004719260921206103,
      0.005410548941702251,
      0.011119497661579372,
      0.01191589132796037,
      0.018810673748870275,
      0.019087455705296314,
      0.03613272437535151,
      0.03616430997858231,
      -0.014675493741509713,
      -0.013995916417890678,
      0.004383458212725671,
      0.004392377938923734,
      0.0047016431715488334,
      0.005454567530986351,
      0.01112171932375174,
      0.012012519107251698,
      0.01878329172468521,
      0.019094452048994844,
      0.03613525320293924,
      0.036170921628495285,
      -0.014597832827960618,
      -0.0138352014361281,
      0.0043597121173170866,
      0.004393263257687809,
      0.004683416284701831,
      0.005499278534335882,
      0.011123996853119442,
      0.012114166177146328,
      0.01875444613362928,
      0.019102170356609688,
      0.03613774927485716,
      0.03617779149324571,
      -0.014516719901641032,
      -0.013665338467102628,
      0.004334711856739043,
      0.004396717691074146,
      0.004664625442476612,
      0.005544648378184919,
      0.011126318637120124,
      0.01222076079684618,
      0.01872415258327573,
      0.019110669807052297,
      0.03614018493935604,
      0.036184900608865186,
      -0.014432271250561735,
      -0.013486257804040743,
      0.00430846159962745,
      0.004402927092057795,
      0.004645314293230356,
      0.005590647070659037,
      0.011128672497406596,
      0.012332228922366984,
      0.018692427213266163,
      0.019120014308876384,
      0.036142531533427585,
      0.0361922292408782,
      -0.014344608307606373,
      -0.013297888387473948,
      0.004280965599163041,
      0.004412093225793921,
      0.004625524761589369,
      0.005637247735910961,
      0.011131045699071347,
      0.012448494058564068,
      0.018659286654661763,
      0.019130272755380828,
      0.036144759449607634,
      0.03619975692194411,
      -0.014253857387016958,
      -0.013100158853563292,
      0.004252228170786687,
      0.00442443650623772,
      0.004605296899269048,
      0.005684426318662368,
      0.011133424960214288,
      0.012569477070754427,
      0.0186247479891036,
      0.019141519293629766,
      0.03614683820406725,
      0.03620746249080799,
      -0.014160149380569016,
      -0.0128929989291223,
      0.0042222536679905045,
      0.004440198936170082,
      0.004584668773868231,
      0.005732161433495463,
      0.01113579646183821,
      0.01269509596380333,
      0.01858882870797471,
      0.01915383360630814,
      0.03614873650576456,
      0.03621532413247864,
      -0.014063619412301531,
      -0.012676341274909216,
      0.004191046456014673,
      0.004459647301454035,
      0.004563676392174319,
      0.0057804343474239465,
      0.01113814585805673,
      0.012825265637320246,
      0.01855154667174917,
      0.01916730120483726,
      0.036150422326436026,
      0.03622331941954923,
      -0.0139644064513764,
      -0.012450123907658216,
      0.004158610883256628,
      0.0044830766556742865,
      0.00454235365433902,
      0.005829229096609041,
      0.011140458286599436,
      0.012959897626147554,
      0.018512920069704897,
      0.019182013731564095,
      0.03615186297121467,
      0.036231425354576255,
      -0.013862652883445967,
      -0.012214293368031084,
      0.004124951250172707,
      0.0045108141114258305,
      0.004520732335243999,
      0.005878532750566445,
      0.011142718379599497,
      0.013098899835630791,
      0.01847296738016701,
      0.019198069268087325,
      0.036153025149670115,
      0.036239618413429875,
      -0.013758504041790118,
      -0.011968808847828825,
      0.0040900717754208255,
      0.004498842089443808,
      0.004543222924404393,
      0.005928335851677073,
      0.011144910274649283,
      0.013242176281235708,
      0.01843170733143806,
      0.019215572645871884,
      0.036153875047076005,
      0.03624787458952921,
      -0.01365210770042551,
      -0.011713647546931943,
      0.004053976558958164,
      0.004476710476224085,
      0.0045807068090695496,
      0.005978633076551912,
      0.011147017626110207,
      0.013389626841930683,
      0.018389158863560937,
      0.01923463575420956,
      0.0361543783957195,
      0.03625616943887434,
      -0.013543613532364105,
      -0.011448811599486165,
      0.004016669541765268,
      0.004454363001522372,
      0.004623714349741664,
      0.006029424192060383,
      0.01114902361666343,
      0.013541147036388796,
      0.018345341091048146,
      0.01925537783928123,
      0.03615450054607923,
      0.036264478125787446,
      -0.013433172537175346,
      -0.011174336989248574,
      0.0039781544618202,
      0.004431823173708294,
      0.00467274325342494,
      0.0060807154176611465,
      0.011150910969089023,
      0.01369662783048886,
      0.018300273266699914,
      0.019277925786547388,
      0.03615420653770836,
      0.03627277546927462,
      -0.013320936442951558,
      -0.01089030496199452,
      0.003938434805890122,
      0.004409112570491567,
      0.004728344008096419,
      0.0061325213653483975,
      0.01115266195826178,
      0.013855955483820528,
      0.018253974746621087,
      0.019302414376918015,
      0.03615346116967136,
      0.036281035989920246,
      -0.013207057088654522,
      -0.01059685652862791,
      0.003897513756641062,
      0.004386250914507375,
      0.004791122229869429,
      0.006184867823117243,
      0.011154258423352851,
      0.014019011441939082,
      0.018206464956535464,
      0.01932898650512239,
      0.03615222907039454,
      0.03628923395722628,
      -0.013091685793593537,
      -0.0102942107155801,
      0.0038553941344893644,
      0.004363256155409135,
      0.0048617385564315,
      0.006237795802037842,
      0.011155681780227375,
      0.0141856722799901,
      0.018157763359483485,
      0.019357793346413518,
      0.036150474766801485,
      0.036297343437308775,
      -0.012974972721419334,
      -0.009982687220995821,
      0.003812078333526393,
      0.004340144556570104,
      0.004940904302638263,
      0.0062913675253456315,
      0.01115691303402929,
      0.01435580970206046,
      0.018107889424977864,
      0.01938899445522042,
      0.03614816275261659,
      0.03630533834086512,
      -0.01285706624647869,
      -0.00966273401081875,
      0.003767568250739456,
      0.004316930784752478,
      0.005029370134285935,
      0.0063456754830848875,
      0.011157932791945746,
      0.014529290599239268,
      0.018056862599680597,
      0.019422757776647533,
      0.03614525755573069,
      0.0363131924713258,
      -0.012738112330639064,
      -0.009334960035758698,
      0.0037218652076231847,
      0.004293628001342234,
      0.005127903581171355,
      0.00640085646568134,
      0.01115872127614457,
      0.014705977167929813,
      0.018004702279652684,
      0.01945925954888908,
      0.03614172380453381,
      0.03632087957310579,
      -0.01261825391873949,
      -0.009000172523152515,
      0.0036749698631211715,
      0.00427024795396718,
      0.005237249043897336,
      0.00645711393418476,
      0.01115925833687978,
      0.01488572708848191,
      0.017951427784218425,
      0.01949868407179944,
      0.03613752629313094,
      0.036328373379871694,
      -0.012497630360647565,
      -0.008659417021394245,
      0.0036268821166537835,
      0.004246801067513945,
      0.005358060583087835,
      0.006514754805786099,
      0.011159523465761224,
      0.015068393762758425,
      0.017897058331474886,
      0.019541223314208465,
      0.03613263004536644,
      0.03633564766274178,
      -0.012376376867498332,
      -0.008314016396780014,
      0.0035776009997657045,
      0.004223296533737199,
      0.005490792271930982,
      0.006574251993493239,
      0.011159495809186152,
      0.01525382660785544,
      0.017841613015468417,
      0.019587076330332746,
      0.0361270003775929,
      0.03634267627833767,
      -0.012254624009077068,
      -0.007965602302505237,
      0.0035271245546588735,
      0.004199742398810526,
      0.005635521261911099,
      0.006636354355845296,
      0.011159154181931601,
      0.015441871401906998,
      0.017785110785050375,
      0.019636448454115874,
      0.03612060296012899,
      0.03634943321660754,
      -0.012132497258497625,
      -0.007616129629267138,
      0.0034754496975506607,
      0.004176145648306083,
      0.005791661163088718,
      0.006702285594676283,
      0.011158477080908478,
      0.015632370676762326,
      0.01772757042441643,
      0.01968955023991795,
      0.03611340387735994,
      0.03635589264834274,
      -0.012010116589357672,
      -0.007267862115801105,
      0.003422572064399268,
      0.004152512289208606,
      0.00595749379975486,
      0.006774107803706068,
      0.011157442699079338,
      0.015825164151361284,
      0.017669010535325536,
      0.019746596119116402,
      0.0361053696864418,
      0.03636202897231051,
      -0.011887596129453058,
      -0.006923317393402406,
      0.00336848583605082,
      0.004128847428671835,
      0.006129422069452899,
      0.006855357619639556,
      0.011156028939543912,
      0.016020089198877954,
      0.017609449520988144,
      0.019807802745382203,
      0.03609646747457886,
      0.03636781686192815,
      -0.011765043873951143,
      -0.006585164304524137,
      0.0033131835392603876,
      0.004105155349312131,
      0.006300972760349367,
      0.006951944582344697,
      0.011154213429797643,
      0.01621698134017142,
      0.017548905571606252,
      0.019873387007176658,
      0.0360866649148495,
      0.03637323131140462,
      -0.011642561459699623,
      -0.006256075418724717,
      0.003256655819291478,
      0.004081439580907591,
      0.006462408692003285,
      0.007072476167497366,
      0.011151973536170715,
      0.016415674755782973,
      0.01748739665154289,
      0.019943563694856285,
      0.03607593032056288,
      0.03637824768127838,
      -0.011520244001126854,
      -0.005938551553757731,
      0.003198891178865035,
      0.004057702968432049,
      0.006603518993359312,
      0.0072254632125059335,
      0.011149286378456262,
      0.016616002808649746,
      0.017424940488092847,
      0.020018542822043097,
      0.03606423269813407,
      0.03638284174328108,
      -0.011398179987015625,
      -0.005634747576738292,
      0.0031398756770545442,
      0.00403394773640401,
      0.00671992890107273,
      0.007413076362279186,
      0.011146128844738534,
      0.01681779856985211,
      0.01736155456182259,
      0.020098526616762664,
      0.03605154179847055,
      0.03638698972445926,
      -0.011276451236340747,
      -0.005346333111832535,
      0.003079592580236478,
      0.004010175549571816,
      0.006815120719427799,
      0.007629256231704002,
      0.011142477606433604,
      0.017020895340058018,
      0.017297256098443275,
      0.020183706217096507,
      0.03603782816686702,
      0.03639066835048755,
      -0.011155132910382132,
      -0.005074414280985603,
      0.0030180219553063116,
      0.003986387569989379,
      0.006895491231370622,
      0.007864828574784143,
      0.01113830913355658,
      0.017225127159843995,
      0.017232062062177776,
      0.020274258128120715,
      0.036023063191410264,
      0.036393854888109096,
      -0.011034293577486151,
      -0.004819525862739154,
      0.0029551401929284135,
      0.003962584510563235,
      0.006966275733740141,
      0.00811176116523451,
      0.011133599710231623,
      0.017165989150579927,
      0.01743032930272835,
      0.02037034052057052,
      0.036007219149898344,
      0.0363965271866403,
      -0.010913995326161396,
      -0.004581684977154291,
      0.0028909194454170375,
      0.003938766685171734,
      0.007030844055328206,
      0.008364026066511963,
      0.011128325450462497,
      0.017099053790762368,
      0.01763633874551421,
      0.02047208947528494,
      0.03599026925528189,
      0.036398663718479135,
      -0.010794293921671631,
      -0.004360485230956728,
      0.002825326959692865,
      0.0039149340554724766,
      0.00709122365085249,
      0.00861719255408834,
      0.011122462314183297,
      0.017031272136987588,
      0.017842994611371014,
      0.02057961529885174,
      0.035972187699637524,
      0.03640024361855819,
      -0.010675239000929291,
      -0.004155207283370603,
      0.0027583242802637275,
      0.0038910862745250205,
      0.007148632195787023,
      0.00886796262277119,
      0.011115986123610845,
      0.016962660069576235,
      0.01805013858195183,
      0.02069299905245694,
      0.03595294969668506,
      0.03640124672268485,
      -0.010556874300288677,
      -0.003964926145374065,
      0.0026898662898284615,
      0.003867222727363259,
      0.007203815598724501,
      0.009113858499823983,
      0.011108872579921911,
      0.016893233195085785,
      0.0182576152757168,
      0.02081228944515338,
      0.03593253152286253,
      0.03640165360471356,
      -0.010439237910783617,
      -0.0037886030673492358,
      0.0026199000451550226,
      0.003843342568656169,
      0.007257241324442821,
      0.009353023201686078,
      0.011101097280280373,
      0.016823006847712926,
      0.018465272590482557,
      0.02093750024232316,
      0.03591091055697294,
      0.036401445612496135,
      -0.010322362555427197,
      -0.003625157052420418,
      0.002548363352253465,
      0.003819444757597586,
      0.0073092076020620875,
      0.009584085341608947,
      0.011092635735240879,
      0.01675199609187325,
      0.018672962009021632,
      0.021068608328478972,
      0.035888065318418934,
      0.03640060490255843,
      -0.010206275883380267,
      -0.0034735160983479637,
      0.0024751830059220273,
      0.0037955280901657684,
      0.007359906256596207,
      0.009806060290736487,
      0.0110834633865577,
      0.016680215725912304,
      0.018880538867274865,
      0.021205552540309477,
      0.03586397550404053,
      0.036399114473453134,
      -0.010091000776074461,
      -0.003332651004213951,
      0.0024002725920256388,
      0.003771591228891456,
      0.007409459902836374,
      0.01001827389865677,
      0.011073555625428727,
      0.01660768028690354,
      0.01908786258540046,
      0.021348233351975037,
      0.03583862202357205,
      0.03639695819774013,
      -0.009976555660729119,
      -0.003201595539546648,
      0.002323529712545518,
      0.00374763273027063,
      0.007457944651460135,
      0.010220301857047113,
      0.01106288781120655,
      0.016534404056489635,
      0.019294796862458382,
      0.021496513452475382,
      0.035811987033733984,
      0.03639412085254772,
      -0.009862954827105842,
      -0.003079456678764388,
      0.0022448324374660807,
      0.003723651069953673,
      0.0075054043931060445,
      0.010411920817722698,
      0.011051435290609955,
      0.016460401067725488,
      0.019501209836011713,
      0.021650219208018275,
      0.03578405397097516,
      0.03639058814866957,
      -0.009750208743784213,
      -0.0029654180227612344,
      0.0021640347041365477,
      0.003699644665838354,
      0.007551860040479317,
      0.010593068711976655,
      0.01103917341747087,
      0.01638568511288299,
      0.0197069742083202,
      0.021809142955053033,
      0.03575480758287917,
      0.036386346758154116,
      -0.009638324370698238,
      -0.0028587388183082115,
      0.002080960257544197,
      0.0036756118991883267,
      0.0075973156654331655,
      0.010763812382898672,
      0.011026077573053135,
      0.01631026975217981,
      0.01991196734110494,
      0.021973046026476217,
      0.035724233958249356,
      0.036381384340344616,
      -0.009527305465131149,
      -0.002758750326142701,
      0.0019953945260105673,
      0.0036515511338934053,
      0.007641762673090296,
      0.010924321054083598,
      0.011012123186981174,
      0.016234168323396768,
      0.020116071321085525,
      0.022141662378430366,
      0.03569232055588433,
      0.036375689566329895,
      -0.009417152878816405,
      -0.0026648507498231214,
      0.0019070735066456452,
      0.003627460733981454,
      0.00768518270523423,
      0.010997285758817666,
      0.011074844466943977,
      0.01615739395235053,
      0.020319172998637114,
      0.022314702660993665,
      0.035659056232055425,
      0.03636925214176758,
      -0.009307864844221013,
      -0.002576499529510914,
      0.0018156682023612446,
      0.003603339079485919,
      0.007727549703665213,
      0.010981540880331007,
      0.011215694770706245,
      0.01607995956419157,
      0.02052116400199367,
      0.022491858564357477,
      0.03562443126669571,
      0.03636206282804309,
      -0.009199437248490946,
      -0.002493211511461687,
      0.0017207622322959976,
      0.003579184580766303,
      0.007768831408168256,
      0.010964864258494245,
      0.011347231455661178,
      0.016001877895499363,
      0.02072194072944476,
      0.022672807272755065,
      0.035588437388308525,
      0.03635411346172994,
      -0.009091863893908174,
      -0.002414551300984659,
      0.0016218185764431754,
      0.003554995691372885,
      0.007808990468338186,
      0.010947231739258573,
      0.011469848784872963,
      0.015923161507150216,
      0.020921404321945017,
      0.02285721587003219,
      0.0355510677976023,
      0.036345396972318,
      -0.008985136744044293,
      -0.002340127970597658,
      0.001518128254742428,
      0.0035307709195405565,
      0.007847985288838049,
      0.010928619332145397,
      0.011583965306042266,
      0.015843822797935808,
      0.021119460618486914,
      0.023044745560949098,
      0.035512317189855674,
      0.03633590739817897,
      -0.00887924615509331,
      -0.0022695902066968633,
      0.0014087273353786019,
      0.0035065088383903335,
      0.007885770689548625,
      0.010909003235702031,
      0.011690015118915658,
      0.015763874018913403,
      0.021316020096487642,
      0.023235055598158395,
      0.03547218177601609,
      0.03632563990073964,
      -0.008774181092126673,
      -0.0022026219224797953,
      0.0012922546343150266,
      0.0034822080949112886,
      0.007922298437225759,
      0.010888359863866883,
      0.01178844064089707,
      0.015683327288472198,
      0.02151099779931703,
      0.023427806833331063,
      0.035430659302531996,
      0.03631459077683591,
      -0.008669929330237042,
      -0.002138938331347566,
      0.001166688537133825,
      0.0034578674177893026,
      0.007957517688781644,
      0.0108666658732909,
      0.011879686660756122,
      0.015602194608102747,
      0.021704313252952603,
      0.023622664839424296,
      0.035387749069917394,
      0.03630275746922218,
      -0.008566477640726254,
      -0.0020782824560040816,
      0.001028807911967035,
      0.003433485624143668,
      0.00799137537513795,
      0.010843898191662597,
      0.011964195503294976,
      0.015520487878860107,
      0.021895890373596228,
      0.023819302577477386,
      0.03534345195004535,
      0.036290138575213474,
      -0.008463811962648492,
      -0.002020422038779935,
      0.0008729131106274522,
      0.0034090616252265746,
      0.00802381654688939,
      0.010820034047084738,
      0.012042403151244045,
      0.015438218918514185,
      0.022085657367929352,
      0.02401740260412379,
      0.035297770402164315,
      0.03627673385343936,
      -0.008361917560146178,
      -0.001965146814846765,
      0.0006869884263081545,
      0.003384594431135155,
      0.008054784697578256,
      0.010795050998551024,
      0.012114736188080179,
      0.015355399479383887,
      0.02227354662752518,
      0.02421665883442043,
      0.035250708487629595,
      0.03626254422869128,
      -0.00826077916611372,
      -0.0019122661096487126,
      0.0004342360035070281,
      0.003360083154580497,
      0.008084222076445791,
      0.010768926967571747,
      0.012181609439410481,
      0.015272041266854901,
      0.02245949461877918,
      0.024416777888389096,
      0.03520227188333971,
      0.03624757179484771,
      -0.008160381112799755,
      -0.0018616067235604418,
      -0.00029668168427895053,
      0.0033355270137528097,
      0.008112069999590833,
      0.010741640270997423,
      0.012243424202663883,
      0.015188155958583987,
      0.022643441769567646,
      0.024617480059051105,
      0.035152467893865155,
      0.03623181981586349,
      -0.008060707450011022,
      -0.0018130110695288898,
      -0.0005980125982300766,
      0.0033109253343168586,
      0.00813826916619307,
      0.01071316965508989,
      0.01230056696602837,
      0.015103755224395662,
      0.02282533235369878,
      0.024818499945216267,
      0.03510130546225514,
      0.03621529272481339,
      -0.007961742051616568,
      -0.0017663355326691804,
      -0.0007874479846933352,
      0.003286277550567062,
      0.008162759984621959,
      0.010683494330890074,
      0.012353408528331772,
      0.015018850746880238,
      0.02300511437408409,
      0.025019586794523915,
      0.035048795179504884,
      0.03619799612098165,
      -0.007863468711069679,
      -0.0017214490241023927,
      -0.0009355387186317408,
      0.0032615832057666656,
      0.008185482911699701,
      0.010652594010932099,
      0.012402303442048783,
      0.0149334542427051,
      0.02318273944543087,
      0.02522050460194083,
      0.034994949292665146,
      0.03617993676499385,
      -0.0077658712266718,
      -0.001678231704532661,
      -0.001059693308406982,
      0.0032368419516909832,
      0.008206378807015463,
      0.010620448947352793,
      0.012447589711807601,
      0.014847577484653809,
      0.023358162677138434,
      0.02542103200678493,
      0.034939781711572006,
      0.03616112257198888,
      -0.007668933477297968,
      -0.0016365738560503076,
      -0.0011675147195731913,
      0.0032120535473899106,
      0.008225389302934226,
      0.010587039971446093,
      0.012489588690565882,
      0.014761232324410775,
      0.023531342556974356,
      0.025620962027974346,
      0.034883308014173706,
      0.03614156260283403,
      -0.007572639489289824,
      -0.001596374883364475,
      -0.0012631422841596805,
      0.003187217857180638,
      0.00824245718976733,
      0.010552348534711072,
      0.012528605124897058,
      0.014674430716111478,
      0.023702240836009213,
      0.025820101673110062,
      0.034825545450429055,
      0.03612126705338799,
      -0.007476973495202671,
      -0.0015575424280952147,
      -0.001349127834685978,
      0.003162334847876785,
      0.008257526814457395,
      0.01051635675144249,
      0.012564927309459314,
      0.014587184740681165,
      0.02387082241520148,
      0.0260182714525861,
      0.03476651294474964,
      0.03610024724182177,
      -0.007381919985066662,
      -0.0015199915818997773,
      -0.0014271771618796275,
      0.0031374045852561286,
      0.008270544490075993,
      0.010479047442912346,
      0.012598827318613387,
      0.014499506630987306,
      0.024037055233946412,
      0.026215304825485678,
      0.03470623109695634,
      0.03607851559401057,
      -0.0072874637507942715,
      -0.001498497658114423,
      -0.0014836441860862411,
      0.0031124272297641357,
      0.008281458912451167,
      0.01044040418319042,
      0.012630561290251556,
      0.014411408797833196,
      0.02420091016083414,
      0.02641104759977178,
      0.034644722181718504,
      0.036056085627013616,
      -0.007193589924332133,
      -0.0015639812206925,
      -0.0014484282070039791,
      0.0030874030314466906,
      0.008290221579356032,
      0.010400411346651907,
      0.012660369743162972,
      0.014322903856822777,
      0.024362360886801857,
      0.026605357305351674,
      0.03458201014644247,
      0.03603297193066401,
      -0.007100284010123058,
      -0.0016243088823222813,
      -0.0014142771779209898,
      0.0030623323241003395,
      0.00829678720692773,
      0.010359054157219591,
      0.012688477914677502,
      0.014234004656128226,
      0.024521383820812852,
      0.026798102555063638,
      0.034518120607574594,
      0.0360091901472939,
      -0.0070075319124075185,
      -0.0016800146115153027,
      -0.0013811296993266804,
      0.003037215518624289,
      0.008301114137381806,
      0.010316318739388139,
      0.01271509610991196,
      0.01414472430519418,
      0.0246779579881493,
      0.02698916240552926,
      0.03445308084528182,
      0.03598475694962568,
      -0.006915319957859831,
      -0.0017315262286096748,
      -0.0013489289906602384,
      0.003012053095553289,
      0.008303164731671704,
      0.010272192171077676,
      0.012740420057709199,
      0.014055076204413777,
      0.02483206493136768,
      0.027178425727141735,
      0.034386919796471835,
      0.03595969001686403,
      -0.0068236349140179875,
      -0.001779192741488787,
      -0.0013176224873807426,
      0.0029868455967459583,
      0.008302905740547687,
      0.01022666253836412,
      0.012764631271347531,
      0.013965074075813416,
      0.024983688613932527,
      0.02736579059019487,
      0.03431966804611337,
      0.03593400800902853,
      -0.006732464003932126,
      -0.0018233032376505191,
      -0.0012871614780849564,
      0.0029615936161981934,
      0.008300308647514406,
      0.010179718992133668,
      0.012787897414348716,
      0.013874731994784232,
      0.025132815326516386,
      0.02755116367226963,
      0.03425135781681597,
      0.0359077305395714,
      -0.006641794917422448,
      -0.001864100318513904,
      -0.001257500777060863,
      0.0029362977899456844,
      0.008295349977484986,
      0.010131351806709316,
      0.01281037267328099,
      0.013784064422899237,
      0.025279433595931676,
      0.027734459690444115,
      0.03418202295662782,
      0.03588087814632994,
      -0.006551615819305315,
      -0.0019017898880857335,
      -0.0012285984282518463,
      0.0029109587850145793,
      0.008288011565480832,
      0.010081552440497675,
      0.01283219814040104,
      0.013693086241855897,
      0.02542353409664111,
      0.027915600860638087,
      0.03411169892500876,
      0.035853472260867686,
      -0.006461915354914181,
      -0.0019365484367829834,
      -0.0012004154371154816,
      0.002885577287373249,
      0.008278280780516161,
      0.010030313598705378,
      0.01285350220937747,
      0.013601812788584222,
      0.025565109564778296,
      0.028094516385401676,
      0.034040422776936446,
      0.035825535176264384,
      -0.0063726826532130845,
      -0.001968528561587524,
      -0.0011729155272980766,
      0.0028601539888321254,
      0.00826615070080621,
      0.00997762929817526,
      0.012874400987266945,
      0.01351025989156066,
      0.025704154714598797,
      0.02827114197067467,
      0.03396823314510106,
      0.03579709001341837,
      -0.006283907327770503,
      -0.0019978632174768017,
      -0.0011460649194270606,
      0.0028346895728320783,
      0.008251620237606297,
      0.009923494934394024,
      0.012894998725459541,
      0.0134184439083676,
      0.025840666157272804,
      0.02844541937143673,
      0.03389517022014658,
      0.035768160685931416,
      -0.006195579475835912,
      -0.0020246690387119974,
      -0.0011198321296507574,
      0.0028091846990548285,
      0.008234694206273903,
      0.009867907350724738,
      0.012915388271562994,
      0.01332638176453794,
      0.025974642321924056,
      0.028617295965714797,
      0.033821275728914135,
      0.03573877186364982,
      -0.0061076896757344115,
      -0.002049048966606958,
      -0.0010941877858408884,
      0.0027836399867814544,
      0.008215383344487398,
      0.009810864909919843,
      0.012935651543249167,
      0.013234090993722792,
      0.02610608337881522,
      0.028786724356079683,
      0.033746592910645364,
      0.035708948934941,
      -0.006020228982770766,
      -0.002071094352330646,
      -0.0010691044596204534,
      0.0027580559969170634,
      0.008193704278890875,
      0.009752367567972589,
      0.012955860024030767,
      0.0131415897792191,
      0.0262349911645781,
      0.028953661997528534,
      0.03367116649110345,
      0.03567871796778929,
      -0.0059331889238116884,
      -0.002090886656886195,
      -0.0010445565125948883,
      0.002732433212590804,
      0.008169679442703272,
      0.009692416950368205,
      0.012976075279856794,
      0.01304889699689179,
      0.0263613691093847,
      0.029118070850492284,
      0.03359504265457107,
      0.035648105669799125,
      -0.005846561490692732,
      -0.002108498838162264,
      -0.0010205199553523893,
      0.002706772018231408,
      0.00814333694797555,
      0.009631016430798873,
      0.012956032259522408,
      0.012996349494386933,
      0.026485222165956626,
      0.0292799170576121,
      0.033518269013685334,
      0.03561713934719796,
      -0.005760339132575228,
      -0.002123996492158967,
      -0.0009969723179621551,
      0.002681072677007573,
      0.008114710417156201,
      0.009568171212410947,
      0.012863015962613189,
      0.013016726019890375,
      0.02660655674031114,
      0.029439170642880784,
      0.03344089457707234,
      0.035585846862935595,
      -0.005674514747359902,
      -0.0021374387991308125,
      -0.0009738925308441861,
      0.0026553353065119334,
      0.008083838779396734,
      0.00950388841165661,
      0.0127698693316713,
      0.013037239939960154,
      0.02672538062414436,
      0.02959580523173422,
      0.03336296971474545,
      0.035554256593980295,
      -0.005589081672243286,
      -0.0021488793134733517,
      -0.0009512608150070182,
      0.0026295598525546914,
      0.008050766037576334,
      0.00943817714482684,
      0.012676614470993679,
      0.01305791863967348,
      0.026841702928755103,
      0.02974979779069489,
      0.03328454612123422,
      0.03552239738791475,
      -0.005504033673486393,
      -0.0021583666273986054,
      -0.0009290585807635078,
      0.0026037460609196427,
      0.008015541012338418,
      0.009371048617347026,
      0.012583274413967022,
      0.013078782378474136,
      0.026955534020416793,
      0.02990112838520547,
      0.033205676776414214,
      0.03549029851893941,
      -0.005419364935445992,
      -0.002165944931883305,
      -0.0009072683341272562,
      0.002577893446920704,
      0.007978217069520463,
      0.009302516215922095,
      0.012489873174891601,
      0.013099844860908934,
      0.0270668854571084,
      0.03004977995434299,
      0.0331264159040102,
      0.03545798964339182,
      -0.005335070048903082,
      -0.002171654493432662,
      -0.0008858735901821151,
      0.0025520012625803636,
      0.007938851837236053,
      0.009232595603621954,
      0.01239643580232932,
      0.013121113800400767,
      0.027175769926520058,
      0.03019573810116344,
      0.03304681892775049,
      0.035425500754893924,
      -0.005251143998704497,
      -0.002175532061430629,
      -0.0008648587927890165,
      0.0025260684612339024,
      0.007897506918564282,
      0.009161304818003884,
      0.012302988433968834,
      0.013142591471467563,
      0.027282201185253842,
      0.030338990897495137,
      0.03296694242515348,
      0.035392862139240304,
      -0.00516758215071898,
      -0.0021776112179541026,
      -0.0008442092400638941,
      0.002500093659342594,
      0.007854247605345262,
      0.00908866437237185,
      0.012209558352989654,
      0.013164275246166045,
      0.027386193999144725,
      0.030479528702068444,
      0.03288684407893188,
      0.035360104329142106,
      -0.005084380238090157,
      -0.002177922679682418,
      -0.0008239110151180982,
      0.002474075095277445,
      0.007809142598009559,
      0.00901469736027718,
      0.01211617404589638,
      0.013186158111022375,
      0.027487764084632316,
      0.03061734399094194,
      0.032806582626006504,
      0.035327258058941505,
      -0.005001534346754072,
      -0.0021764945597825803,
      -0.0008039509216077208,
      0.002448010584809495,
      0.007762263735718392,
      0.008939429563366866,
      0.012022865261781085,
      0.013208229161271122,
      0.027586928051118634,
      0.030752431199255446,
      0.032726217804125594,
      0.03529435421941226,
      -0.004919040900170448,
      -0.0021733525962737447,
      -0.0007843164236832764,
      0.0024218974730153674,
      0.007713685740395378,
      0.008862889562687225,
      0.011929663072956708,
      0.013230474069827712,
      0.027683703344252637,
      0.030884786573411115,
      0.03264581029609272,
      0.0352614238127609,
      -0.0048368966432004255,
      -0.00216852035228847,
      -0.0007649955899778784,
      0.002395732582275102,
      0.007663485977519884,
      0.008785108853549132,
      0.01183659993688738,
      0.013252875529036489,
      0.027778108190087476,
      0.031014408032849817,
      0.032565421671612055,
      0.03522849790794284,
      -0.004755098625045172,
      -0.0021620193927838543,
      -0.0007459770413053271,
      0.0023695121560041747,
      0.007611744235853882,
      0.00870612196405732,
      0.011743709759322672,
      0.01327541366384235,
      0.027870161540061347,
      0.03114129504065569,
      0.032485114326767595,
      0.0351956075964047,
      -0.004673644181141689,
      -0.0021538694415723565,
      -0.0007272499017817674,
      0.0023432317977216456,
      0.007558542527607727,
      0.008625966577398307,
      0.011651027958519349,
      0.01329806641560449,
      0.027959883016758277,
      0.03126544848228181,
      0.032404951421158686,
      0.035162783948363974,
      -0.004592530913892421,
      -0.00214408852199014,
      -0.0007088037531097485,
      0.002316886405011042,
      0.007503964909933695,
      0.008544683657969412,
      0.01155859153041062,
      0.013320809896294725,
      0.028047292860409932,
      0.03138687055174813,
      0.03232499681272368,
      0.03513005796973175,
      -0.004511756672086274,
      -0.0021326930840871883,
      -0.0006906285917990057,
      0.002290470097878835,
      0.007448097328076673,
      0.008462317581412969,
      0.011466439114552415,
      0.01334361871328478,
      0.028132411876104414,
      0.03150556464471645,
      0.03224531499028995,
      0.035097460559783474,
      -0.004431319528846418,
      -0.002119698120871043,
      -0.0006727147891231629,
      0.0022639761409562766,
      0.007391027480017822,
      0.008378916268594723,
      0.011374611060644756,
      0.013366466265325144,
      0.028215261381673393,
      0.03162153525789777,
      0.032165971003898154,
      0.03506502246967618,
      -0.004351217757920018,
      -0.002105117275860515,
      -0.0006550530536384891,
      0.0022373968589221045,
      0.007332844702017639,
      0.008294531323530707,
      0.011283149495387945,
      0.013389325010646129,
      0.028295863156232795,
      0.03173478789429399,
      0.032087030392956226,
      0.03503277426190792,
      -0.00427144980810124,
      -0.0020889629439823855,
      -0.0006376343961154241,
      0.002210723544444997,
      0.007273639874101235,
      0.008209218175222324,
      0.01119209838939165,
      0.013412166708375306,
      0.028374239389357472,
      0.03184532897381949,
      0.03200855911228814,
      0.03500074627080914,
      -0.004192014275555396,
      -0.0020712463676721667,
      -0.0006204500967576541,
      0.0021839463578533563,
      0.007213505344223465,
      0.008123036223301126,
      0.01110150362380622,
      0.013434962634663502,
      0.028450412630874368,
      0.03193062345615155,
      0.03195316574888821,
      0.034968968564149966,
      -0.00411290987378852,
      -0.002051977729902364,
      -0.0006034916746059779,
      0.002157054217633259,
      0.007152534869600857,
      0.008036048987311107,
      0.011011413056291056,
      0.013457683775052895,
      0.02852440574126314,
      0.031853289980307245,
      0.03205830622458879,
      0.03493747090594206,
      -0.004034135400981019,
      -0.002031166245755165,
      -0.0005867508590465443,
      0.0021300346807303656,
      0.007090823573493332,
      0.007948324259364875,
      0.010921876585873123,
      0.013480300994709617,
      0.02859624184265709,
      0.03177662542223325,
      0.032160759083104444,
      0.03490628272050586,
      -0.003955689704379042,
      -0.002008820254075608,
      -0.0005702195633651271,
      0.002102873811484514,
      0.007028467915553643,
      0.007859934259796073,
      0.01083294621617835,
      0.013502785188187781,
      0.02866594427044137,
      0.03170069661958573,
      0.032260533612065746,
      0.0348754330578686,
      -0.003877571641413032,
      -0.0019849473106759636,
      -0.0005538898603096898,
      0.0020755560378508463,
      0.006965565673728909,
      0.007770955795291731,
      0.010744676116440555,
      0.013525107410398153,
      0.028733536525449133,
      0.03162557042701802,
      0.0323576396365526,
      0.03484495056054993,
      -0.003799780037189049,
      -0.0019595542845132073,
      -0.0005377539596459888,
      0.0020480639933534894,
      0.006902215935589392,
      0.007681470418820105,
      0.010657122679603432,
      0.013547238990430687,
      0.0287990422267599,
      0.031551313631478825,
      0.03245208745448905,
      0.03481486343178502,
      -0.003722313637977107,
      -0.001932647458219296,
      -0.0005218041877101754,
      0.0020203783429691476,
      0.006838519096867569,
      0.00759156459046716,
      0.010570344576733086,
      0.013569151629831062,
      0.028862485065107853,
      0.031477992866119735,
      0.032543887775197615,
      0.03478519940522729,
      -0.003645171060304178,
      -0.0019042326343272113,
      -0.0005060329689845626,
      0.0019924775908382016,
      0.00677457686491108,
      0.007501329838054879,
      0.010484402806848364,
      0.013590817486864014,
      0.028923888756910956,
      0.031405674522951246,
      0.032633051660902655,
      0.03475598571616442,
      -0.003568350735248284,
      -0.0018743152484979764,
      -0.0004904328097406942,
      0.001964337867338176,
      0.0067104922646787765,
      0.007410862916129928,
      0.010399360741154986,
      0.013612209248215216,
      0.02898327699893493,
      0.03133442466439523,
      0.032719590470992044,
      0.034727249074273776,
      -0.0034918508475284553,
      -0.0018429004910110545,
      -0.000474996283814642,
      0.001935932692614379,
      0.006646369644840267,
      0.007320265961578988,
      0.01031528416053655,
      0.013633300189493573,
      0.029040673423609095,
      0.031264308933890476,
      0.03280351580886502,
      0.03469901563793484,
      -0.0034156692689998307,
      -0.001809993437727699,
      -0.00045971602059566486,
      0.001907232713121739,
      0.006582314681469045,
      0.007229646643740679,
      0.010232241285010336,
      0.01365406422579983,
      0.029096101555013614,
      0.031195392465715573,
      0.032884839471210826,
      0.03467131099010846,
      -0.0033398034861950657,
      -0.0017755991916683712,
      -0.00044458469532688156,
      0.0018782054070701328,
      0.006518434376750189,
      0.007139118306439621,
      0.010150302793699948,
      0.013674475953530316,
      0.029149584765560184,
      0.031127739794201588,
      0.03296357339957795,
      0.03464416011578401,
      -0.0032642505216189358,
      -0.0017397230362553382,
      -0.00042959502182817426,
      0.0018488147538442059,
      0.0064548370500532954,
      0.007048800098861814,
      0.010069541833710739,
      0.013694510684486393,
      0.02920114623339089,
      0.031061414762513433,
      0.03303972963410808,
      0.034617587380988676,
      -0.0031890068486092956,
      -0.0017023706011552223,
      -0.00041473974776370546,
      0.0018190208614494757,
      0.006391632318652522,
      0.006958817091619551,
      0.009990034016120027,
      0.013714144473264958,
      0.029250808900521678,
      0.030996480431185896,
      0.03311332026932101,
      0.03459161651334424,
      -0.00311406829974689,
      -0.0016635480415051534,
      -0.00040001165258083776,
      0.0017887795447615613,
      0.006328931065311449,
      0.006869300373717962,
      0.00991185739711486,
      0.01373335413881312,
      0.029298595431759108,
      0.030932998986605818,
      0.03318435741184916,
      0.03456627058414997,
      -0.0030394299690555235,
      -0.001623262231116563,
      -0.00038540354824803577,
      0.0017580418457510956,
      0.006266845389894308,
      0.006780387125436332,
      0.009835092442130081,
      0.013752117280942725,
      0.029344528174420775,
      0.03087103164963709,
      0.03325285314002999,
      0.034541571991962845,
      -0.0029650861086202643,
      -0.0015815209700132818,
      -0.0003709082829132873,
      0.0017267534848286973,
      0.00620548854212447,
      0.006692220661380955,
      0.009759821970664695,
      0.013770412292517919,
      0.02938862911889135,
      0.030810638584589916,
      0.03331881946527474,
      0.034517542447639486,
      -0.0028910300208249353,
      -0.00153833320637171,
      -0.0003565187475897807,
      0.0016948542298710454,
      0.00614497483259197,
      0.006604950437164166,
      0.009686131079290505,
      0.013788218367952272,
      0.02943091986004758,
      0.030751878808738933,
      0.033382268295140405,
      0.03449420296079755,
      -0.0028172539482514175,
      -0.0014937092725826947,
      -0.0003422278859512387,
      0.001662277166181372,
      0.00608541951912427,
      0.0065187320123330506,
      0.009614107040225845,
      0.013805515508581345,
      0.029471421559586878,
      0.03069481010259824,
      0.033443211398039886,
      0.034471573827648885,
      -0.002743748964522985,
      -0.0014476611347457235,
      -0.0003280287072841773,
      0.0016289478463713816,
      0.006026938665687793,
      0.006433726961335395,
      0.009543839172736743,
      0.013822284525411174,
      0.029510154909294966,
      0.030639488921162854,
      0.03350166036953216,
      0.034449674620150784,
      -0.0026705048711939284,
      -0.0014002026544300058,
      -0.000313914302597961,
      0.0015947832936140775,
      0.005969648971093776,
      0.0063501027235064325,
      0.009475418684564032,
      0.013838507039684457,
      0.02954714009528906,
      0.030585970306327634,
      0.03355762660014075,
      0.034428524176416654,
      -0.0025975101084775485,
      -0.0013513498609966186,
      -0.000299877863830456,
      0.0015596908244786029,
      0.005913667564953542,
      0.006268032382329564,
      0.00940893848057125,
      0.013854165481652218,
      0.02958239676327359,
      0.030534307800695003,
      0.03361112124465532,
      0.03440814059232365,
      -0.0025247516915996664,
      -0.0013011212321724034,
      -0.00028591270601498615,
      0.0015235666480252345,
      0.005859111768575497,
      0.006187694363627296,
      0.00934449293588246,
      0.013869243087890424,
      0.029615943984845863,
      0.030484553362982114,
      0.03366215519287533,
      0.03438854121424984,
      -0.0024522151905391697,
      -0.0012495379799075375,
      -0.00027201229218283015,
      0.0014862941851988343,
      0.005806098818835133,
      0.006109272041943803,
      0.009282177630949816,
      0.013883723897457935,
      0.029647800224889484,
      0.030436757285236635,
      0.03371073904176042,
      0.034369742632871535,
      -0.0023798847799391316,
      -0.0011966243378447447,
      -0.0002581702606759555,
      0.001447742035667354,
      0.005754745553487385,
      0.006032953244268939,
      0.009222089046276631,
      0.013897592747153157,
      0.029677983310093064,
      0.03039096811206816,
      0.03375688306895617,
      0.03435176067794758,
      -0.0023077433997273243,
      -0.0011424078459991015,
      -0.0002443804544287093,
      0.0014077614965271159,
      0.005705168056940986,
      0.005958929640520584,
      0.009164324214941812,
      0.01391083526609272,
      0.029706510398632244,
      0.0303472325620992,
      0.0338005972076676,
      0.03433461041401587,
      -0.002235773088211458,
      -0.0010869196275157945,
      -0.00023063695165811802,
      0.0013661835065126608,
      0.00565748126617977,
      0.005887396010946,
      0.009108980331642556,
      0.013923437869804416,
      0.029733397951051885,
      0.030305595451835286,
      0.03384189102285636,
      0.03431830613692627,
      -0.0021639555825846324,
      -0.0010301946516647978,
      -0.00021693409727333376,
      0.001322814847425523,
      0.005611798537303504,
      0.005818549381930457,
      0.009056154317708603,
      0.013935387754000585,
      0.029758661702385603,
      0.030266099622149472,
      0.03388077368874091,
      0.03430286137113232,
      -0.0020922733343581115,
      -0.0009722719765982152,
      -0.0002032665341933348,
      0.00127743337718811,
      0.005568231174061046,
      0.005752588023708071,
      0.009005942342449665,
      0.013946672888173804,
      0.0297823166355487,
      0.03022878586757066,
      0.03391725396758085,
      0.03428828886766489,
      -0.002020711171868432,
      -0.0009131949648558078,
      -0.0001896292336427249,
      0.001229781990593537,
      0.005526887920759933,
      0.00568971030624218,
      0.008958439302280123,
      0.013957282009136365,
      0.029804376956039658,
      0.030193692868558837,
      0.03395134018973067,
      0.03427460060271055,
      -0.001949258980479902,
      -0.0008530114642324698,
      -0.0001760175234003038,
      0.0011795608974057644,
      0.005487874423033886,
      0.005630113413133728,
      0.008913738260310791,
      0.013967204614606793,
      0.029824856067984712,
      0.030160857126943618,
      0.033983040234948414,
      0.03426180777671916,
      -0.0018779160016312386,
      -0.0007917739464453335,
      -0.000162427112897051,
      0.001126417665532097,
      0.005451292661113535,
      0.005573991917839508,
      0.008871929850485651,
      0.01397643095693116,
      0.029843766551558532,
      0.03013031290469472,
      0.03401236151494838,
      0.03424992081396582,
      -0.0018066977425489344,
      -0.0007295395961212597,
      -0.0001488541140248854,
      0.0010699342957193657,
      0.005417240361437647,
      0.005521536231691645,
      0.008833101651836251,
      0.013984952037013124,
      0.029861120141812702,
      0.03010209216618442,
      0.03403931095718733,
      0.03423894936249491,
      -0.0017356471622106805,
      -0.000666370342997494,
      -0.00013529505652256198,
      0.0010096103858367532,
      0.00538581039362262,
      0.005472930939086467,
      0.008797337539977954,
      0.01399275959851472,
      0.02987692770894244,
      0.030076224524093857,
      0.03406389498987677,
      0.034228902294376945,
      -0.0016648529794628757,
      -0.000602332830944804,
      -0.00012174689686052906,
      0.0009448412709061469,
      0.0053570901609235975,
      0.0054283530415515065,
      0.008764717024516052,
      0.013999846122380321,
      0.029891199240020212,
      0.030052737189105408,
      0.03408611952821286,
      0.03421978770621082,
      -0.0015944800392962521,
      -0.0005374983184787516,
      -0.00010820701966009002,
      0.0008748901016866457,
      0.005331160993318576,
      0.005387970138913881,
      0.008735314582488152,
      0.0140062048217268,
      0.029903943822223,
      0.03003165492351326,
      0.034105989961819544,
      0.03421161291980905,
      -0.0015248203724919673,
      -0.00047194250684230986,
      -9.467323085934436e-05,
      0.0007988537718348144,
      0.005308097553167087,
      0.005351938582105017,
      0.008709198999256394,
      0.014011829637135943,
      0.02991516962757843,
      0.030012999998874766,
      0.03412351114339881,
      0.03420438448300642,
      -0.0014563799594573832,
      -0.0004057452934916173,
      -8.114374206082782e-05,
      0.00071562614233255,
      0.0052879672639802025,
      0.005320401637802858,
      0.008686432729286556,
      0.014016715232378737,
      0.029924883899252682,
      0.029996792157814173,
      0.03413868737858446,
      0.03419810817053748,
      -0.001390026213958482,
      -0.00033899045085356526,
      -6.761714578718055e-05,
      0.0006238726805619355,
      0.005270829773135092,
      0.005293487709651905,
      0.0086670712899226,
      0.01402085699059558,
      0.02993309293940102,
      0.029983048580079198,
      0.03415152241699637,
      0.034192788984933026,
      -0.0013272323796358952,
      -0.00027176523247100586,
      -5.40923816878222e-05,
      0.0005220594426803729,
      0.0052567364593328,
      0.005271308663733391,
      0.008651162701504294,
      0.014024251010951979,
      0.02993980209859969,
      0.029971783852940394,
      0.03416201944449167,
      0.03418843115739041,
      -0.001270447510796084,
      -0.00020415991102363843,
      -4.056869408778072e-05,
      0.00040864762105978053,
      0.005245729995199631,
      0.0052539583068561616,
      0.008638746986921297,
      0.014026894105785564,
      0.029945015766875582,
      0.029963009946011025,
      0.03417018107661167,
      0.03418503814857843,
      -0.0012235161280361774,
      -0.00013626725508353372,
      -2.704558163642582e-05,
      0.00028268481365402307,
      0.005237843974659812,
      0.005241511064785265,
      0.008629855742910938,
      0.014028783798256523,
      0.029948737366347365,
      0.029956736190553935,
      0.034176009353222216,
      0.03418261264934285,
      -0.0011916989794613338,
      -6.818195371132484e-05,
      -1.3522740143864073e-05,
      0.00014505545207592783,
      0.005233102613564591,
      0.005234020903556715,
      0.008624511794085825,
      0.014029918320511037,
      0.029950969345490196,
      0.029952969263330305,
      0.03417950573434623,
      0.03418115658128442,
      -0.001180302441326838,
      -2.0251996092079778e-10,
      -1.4008183541803635e-10,
      3.041782805874662e-11,
      0.005231520530580381,
      0.005231520530580387,
      0.008622728938849016,
      0.014030296612364788,
      0.02995171317503223,
      0.029951713175032244,
      0.03418067109718763,
      0.034180671097187657,
      -0.0011918506558865772,
      -2.8739205235741136e-05,
      -1.3589747942929227e-05,
      0.00013213350920549932,
      0.005231203998109502,
      0.005235965901531614,
      0.008624532428691543,
      0.014029913973323819,
      0.02995183528829368,
      0.029952109399725504,
      0.034180240472302156,
      0.034180414022321734,
      -0.0012242762904663914,
      -5.746837823364003e-05,
      -2.711153828626387e-05,
      0.00025702593400331135,
      0.005230254439133668,
      0.005249272835406434,
      0.008629937022165326,
      0.014028767044932973,
      0.029952201652075166,
      0.029953297656486414,
      0.03417894886987292,
      0.034179642876598464,
      -0.0012725184603393127,
      -8.617748375135507e-05,
      -4.049924886726703e-05,
      0.0003703430020953958,
      0.005228671968964568,
      0.005271354534850658,
      0.008638925182823418,
      0.014026858800303823,
      0.029952812338316603,
      0.029955276693934375,
      0.03417679710663396,
      0.03417835789660624,
      -0.001331385805648541,
      -0.00011485648060669116,
      -5.3690313015627045e-05,
      0.00047092804886389146,
      0.0052264567797912255,
      0.00530206875536224,
      0.008651467985641996,
      0.01402419421775127,
      0.029953667466745593,
      0.029958044428354046,
      0.0341737865439823,
      0.034176559476542266,
      -0.0013969157996396972,
      -0.00014349531864256865,
      -6.662722165326737e-05,
      0.0005594783956895746,
      0.00522360914068479,
      0.005341221271034104,
      0.00866752555916918,
      0.01402078031575916,
      0.02995476720461958,
      0.029961597946570332,
      0.03416991908823714,
      0.034174248168037435,
      -0.0014664492065995995,
      -0.0001720839357561555,
      -7.925872830616335e-05,
      0.0006373671454366934,
      0.005220129397604547,
      0.005388570423391766,
      0.008687047682417121,
      0.014016626202478896,
      0.029956111766365156,
      0.029965933509965556,
      0.03416519719099975,
      0.03417142467991113,
      -0.0015382790191382808,
      -0.00020061225489146164,
      -9.154070805643612e-05,
      0.0007060428051492564,
      0.005216017973404962,
      0.0054438324901606985,
      0.008709974516052777,
      0.01401174314031433,
      0.029957701413115337,
      0.02997104655963154,
      0.03415962384961088,
      0.03416808987785648,
      -0.0016113102463730287,
      -0.00022907018102032173,
      -0.00010343665379095442,
      0.0007668083148667283,
      0.005211275367844084,
      0.00550668758513109,
      0.008736237443807296,
      0.014006144626311562,
      0.029959536452145406,
      0.02997693172264728,
      0.03415320260770216,
      0.034164244784055844,
      -0.0016848247340414345,
      -0.0002574475981189201,
      -0.00011491782308447792,
      0.0008207706867368463,
      0.0052059021575920185,
      0.005576785800343324,
      0.00876575999775089,
      0.013999846489245349,
      0.02996161723620815,
      0.029983582819469987,
      0.03414593755583664,
      0.03415989057672683,
      -0.0017583349439168373,
      -0.00028573436611745954,
      -0.0001259630733872224,
      0.0008688524827812967,
      0.005199898996239284,
      0.005653753323960368,
      0.008798458840196246,
      0.013992867004471282,
      0.029963944162769398,
      0.029990992872426587,
      0.03413783333223247,
      0.034155028589599346,
      -0.001831496040875284,
      -0.0003139203178439165,
      -0.0001365584398270115,
      0.0009118201283621736,
      0.005193266614304621,
      0.005737198305627342,
      0.00883424477541926,
      0.013985227027799004,
      0.029966517673145236,
      0.02999915411528955,
      0.03412889512356329,
      0.03414966031132349,
      -0.001904053276681831,
      -0.000341995255930899,
      -0.00014669651849645362,
      0.0009503128832901834,
      0.005186005819240883,
      0.005826716289185447,
      0.008873023765956119,
      0.013976950149832175,
      0.029969338251541855,
      0.03000805800392022,
      0.034119128665827544,
      0.03414378738480917,
      -0.0019758102567198634,
      -0.0003699489497073891,
      -0.0001563757193163242,
      0.0009848676663213956,
      0.005178117495439279,
      0.0059218950839417545,
      0.008914697930720252,
      0.013968062872417997,
      0.0299724064239996,
      0.03001769522795996,
      0.03410854024527757,
      0.03413741160649734,
      -0.0020466095568093456,
      -0.00039777113205314364,
      -0.0001655994480446863,
      0.0010159390205419833,
      0.005169602604230222,
      0.006022318995048023,
      0.00895916650532401,
      0.013958594809047114,
      0.029975722757242897,
      0.03002805572354878,
      0.034097136699398775,
      0.034130534925563366,
      -0.002116320707452116,
      -0.0004254514962230838,
      -0.00017437526863803735,
      0.0010439147930763062,
      0.005160462183879562,
      0.006127572377183545,
      0.009006326748520775,
      0.013948578911241374,
      0.029979287857437486,
      0.03003912868704848,
      0.03408492541792767,
      0.03412315944305332,
      -0.002184832624633815,
      -0.0004529796926291779,
      -0.00018271408680346535,
      0.0010691283722400395,
      0.005150697349580454,
      0.006237242511524877,
      0.009056074782357882,
      0.01393805172315464,
      0.029983102368856925,
      0.03005090258974676,
      0.03407191434389578,
      0.03411528741095298,
      -0.0022520487558134383,
      -0.00048034532557898247,
      -0.00019062938478565014,
      0.0010918682616080776,
      0.005140309293438257,
      0.006350921833157297,
      0.009108306357235512,
      0.013927053666780084,
      0.029987166972460354,
      0.03006336519351685,
      0.034058111974686486,
      0.03410692123119077,
      -0.0023178839009600207,
      -0.0005075379499636863,
      -0.00019813652730907484,
      0.0011123856233311476,
      0.0051292992844480245,
      0.0064682095549242575,
      0.009162917536432719,
      0.01391562936029376,
      0.02999148238438347,
      0.030076503567405682,
      0.034043527363088126,
      0.03409806345457462,
      -0.002382262075511053,
      -0.0005345470678863358,
      -0.00020525214985140294,
      0.00113090027727368,
      0.005117668668462836,
      0.0065887127451977525,
      0.009219805297669411,
      0.013903827972146152,
      0.02999604935434508,
      0.03009030410512329,
      0.03402817011832782,
      0.034088716779663665,
      -0.0024451150254819667,
      -0.000561362125229104,
      -0.00021199363338553646,
      0.0011476055219202417,
      0.005105418868152076,
      0.006712046922515546,
      0.009278868051846426,
      0.013891703613516061,
      0.030000868663971246,
      0.03010475254340397,
      0.034012050407066556,
      0.03407888405157524,
      -0.0025063811526815087,
      -0.0005879725081449727,
      -0.00021837866442891903,
      0.0011626720499296386,
      0.00509255138294684,
      0.006837836230917487,
      0.009340006081213294,
      0.013879315771626054,
      0.030005941125039858,
      0.030119833981209848,
      0.03399517895433569,
      0.03406856826072797,
      -0.002566004698906668,
      -0.0006143675394709207,
      -0.00022442487555497182,
      0.001176251161639694,
      0.005079067788972844,
      0.006965713257499718,
      0.00940312190085393,
      0.013866729786135828,
      0.03001126757764782,
      0.03013553289974553,
      0.03397756704439252,
      0.034057772541521335,
      -0.0026239350945876224,
      -0.0006405364750464655,
      -0.0002301495591992273,
      0.001188477428549284,
      0.0050649697389664,
      0.007095318549417884,
      0.00946812054858206,
      0.013854017370316803,
      0.030016848888303662,
      0.030151833183253082,
      0.03395922652147077,
      0.03404650017095279,
      -0.002680126412883252,
      -0.0006664684999347455,
      -0.0002355694463636857,
      0.0011994709212070208,
      0.005050258962174186,
      0.0072262998823297234,
      0.009534909809142655,
      0.013841257177880038,
      0.0300226859479483,
      0.03016871814055474,
      0.03394016979040034,
      0.0340347545671731,
      -0.0027345368926412106,
      -0.0006921527245272133,
      -0.0002407005414147063,
      0.0012093390883656766,
      0.005034937264232654,
      0.007358311326900257,
      0.00960340037907761,
      0.01382853541507457,
      0.030028779669906656,
      0.030186170527311033,
      0.0339204098170669,
      0.034022539287980394,
      -0.0027871285077820406,
      -0.0007175781805245764,
      -0.0002455580043345779,
      0.001218178353978818,
      0.005019006527026564,
      0.007491012155151836,
      0.009673505978791021,
      0.013815946495858874,
      0.030035130987773235,
      0.030204172568961535,
      0.03389996012868141,
      0.03400985802925425,
      -0.0028378665695602255,
      -0.0007427338167762239,
      -0.0002501560723320274,
      0.0012260754836089741,
      0.005002468708522682,
      0.007624065624637755,
      0.009745143418299133,
      0.013803593735404275,
      0.030041740853234574,
      0.03022270598431497,
      0.03387883481382611,
      0.033996714623330204,
      -0.0028867193536854276,
      -0.0007676084949627289,
      -0.00025450801347799945,
      0.0012331087606370238,
      0.004985325842577832,
      0.007757137676066089,
      0.009818232622926176,
      0.013791590073720914,
      0.030048610233831534,
      0.030241752009755377,
      0.03385704852224092,
      0.033983113037315875,
      -0.0029336577476655077,
      -0.0007921909851094681,
      -0.00025862610590015537,
      0.0012393490042629778,
      0.004967580038717879,
      0.00788989557943889,
      0.009892696624857419,
      0.013780058816567162,
      0.03005574011066477,
      0.03026129142403111,
      0.03383461646431179,
      0.033969057371349594,
      -0.0029786549157346585,
      -0.0008164699609045236,
      -0.0002625216369539322,
      0.0012448604549225941,
      0.004949233481884516,
      0.00802200656529503,
      0.009968461526028458,
      0.01376913437476368,
      0.030063131476046518,
      0.030281304573593418,
      0.03381155441021974,
      0.03395455185680224,
      -0.003021685979859293,
      -0.0008404339948080194,
      -0.0002662049176452459,
      0.001249701547870313,
      0.004930288432148211,
      0.0081531364814972,
      0.010045456437345269,
      0.013758962975320718,
      0.030070785331101867,
      0.030301771398451628,
      0.03378787868870589,
      0.03393960085442374,
      -0.003062727715896446,
      -0.0008640715529259955,
      -0.00026968530836276656,
      0.0012539255919131788,
      0.004910747224382683,
      0.008282948522373336,
      0.010123613398725344,
      0.013749703308178344,
      0.030078702683323053,
      0.030322671458511846,
      0.033763606185405054,
      0.03392420885243461,
      -0.0031017582642296703,
      -0.0008873709896240282,
      -0.0002729712526888343,
      0.0012575813673383579,
      0.004890612267899191,
      0.008411102085985734,
      0.01020286728394339,
      0.013741527060714876,
      0.030086884544079977,
      0.03034398396036735,
      0.033738754340697084,
      0.03390838046456431,
      -0.003138756854258918,
      -0.0009103205418576997,
      -0.0002760703166672737,
      0.0012607136547588943,
      0.004869886046035995,
      0.008537251826753335,
      0.010283155693774066,
      0.013734619278539674,
      0.03009533192609028,
      0.03036568778450817,
      0.033713341147021986,
      0.03389212042803692,
      -0.0031737035420649432,
      -0.0009329083231837388,
      -0.00027898923144092333,
      0.001263363704756935,
      0.0048485711156999066,
      0.008661046984176832,
      0.010364418840458368,
      0.013729178475800814,
      0.03010404584085289,
      0.030387761512918703,
      0.03368738514560097,
      0.033875433601505446,
      -0.003206578960456437,
      -0.0009551223174260729,
      -0.00028173393760937414,
      0.0012655696567244637,
      0.004826670106856339,
      0.008782131083132383,
      0.010446599426087971,
      0.013725416402123974,
      0.030113027296047843,
      0.030410183457032575,
      0.03366090542250246,
      0.03385832496293599,
      -0.0032373640804752944,
      -0.0009769503719543463,
      -0.00028430963003425546,
      0.0012673669141062807,
      0.004804185721962694,
      0.00890014211555572,
      0.010529642517106756,
      0.013723557357846201,
      0.03012227729290635,
      0.03043293168601442,
      0.03363392160398881,
      0.03384079960744283,
      -0.0032660399832991015,
      -0.0009983801905405155,
      -0.00028672080211461504,
      0.0012687884822810257,
      0.004781120735342191,
      0.009014713324924772,
      0.010613495416772417,
      0.013723836936778035,
      0.030131796823554664,
      0.030455984055339464,
      0.03360645385107478,
      0.033822862745075497,
      -0.0032925876413508665,
      -0.001019399325747419,
      -0.0002889712888082985,
      0.0012698652745262824,
      0.0047574779924926345,
      0.00912547472034035,
      0.010698107537103969,
      0.013726500069694189,
      0.030141586868334746,
      0.030479318235641942,
      0.033578522853226614,
      0.03380451969855937,
      -0.0033169877073071135,
      -0.0010399951707998933,
      -0.0002910643078642901,
      0.0012706263908741284,
      0.0047332604093251185,
      0.00923205544178261,
      0.010783430271561928,
      0.013731798246502632,
      0.03015164839310599,
      0.0305029117418048,
      0.033550149821125586,
      0.03378577590099071,
      -0.003339220309588817,
      -0.0010601549508905675,
      -0.0002930024988929502,
      0.001271099374143983,
      0.0047084709713281535,
      0.009334087077158394,
      0.010869416869464205,
      0.01373998581566008,
      0.03016198234653091,
      0.030526741962263734,
      0.033521356478417946,
      0.0337666368934876,
      -0.0033592648528201897,
      -0.001079865713854603,
      -0.0002947879600168427,
      0.0012713104470277344,
      0.004683112732651208,
      0.009431207989968087,
      0.010956022312930544,
      0.013751315300953968,
      0.030172589657348745,
      0.0305507861884991,
      0.03349216505236787,
      0.03374710832279802,
      -0.0033770998216486395,
      -0.0010991143201568802,
      -0.0002964222819419822,
      0.001271284733778424,
      0.004657188815102346,
      0.009523068650042654,
      0.011043203196967964,
      0.013766031741993114,
      0.03018347123164013,
      0.030575021644691277,
      0.033462598263328654,
      0.033727195938866215,
      -0.0033927025862274004,
      -0.0011178874321112469,
      -0.0002979065793557058,
      0.0012710464698153128,
      0.00463070240705249,
      0.009609337868196191,
      0.011130917613157149,
      0.013784366156264492,
      0.030194627950086643,
      0.03059942551751443,
      0.03343267931294278,
      0.033706905592359136,
      -0.0034060492075700228,
      -0.001136171502260404,
      -0.000299241519610712,
      0.0012706192023926666,
      0.004603656762241438,
      0.00968970972330507,
      0.011219125037270291,
      0.01380652833290594,
      0.030206060665228456,
      0.030623974986045827,
      0.03340243187098014,
      0.033686243232153676,
      -0.0034171142408855617,
      -0.0011539527608215837,
      -0.00030042734868916806,
      0.0012700259853899768,
      0.004576055198477142,
      0.009763910848499775,
      0.01130778622104415,
      0.013832699290164107,
      0.030217770198723636,
      0.030648647251768378,
      0.03337188006071964,
      0.03366521490278657,
      -0.0034258705348929244,
      -0.0011712172021061977,
      -0.0003014639144656016,
      0.001269289571263236,
      0.004547901096221351,
      0.009831707630050176,
      0.011396863088242774,
      0.013863023841633541,
      0.030229757338612422,
      0.030673419568644247,
      0.033341048442779415,
      0.03364382674186824,
      -0.0034322890249864997,
      -0.001187950569797111,
      -0.00030235068729890773,
      0.0012684326032556443,
      0.004519197897053228,
      0.009892912791303075,
      0.011486318635071947,
      0.013897603797635752,
      0.030242022836589933,
      0.03069826927323961,
      0.033309961997297376,
      0.03362208497746178,
      -0.003436338517980855,
      -0.0012041383409668466,
      -0.0003030867779896514,
      0.0012674778111069949,
      0.004489949102002225,
      0.009947390808119107,
      0.011576116834948613,
      0.013936492354062297,
      0.030254567405290374,
      0.030723173814880152,
      0.03327864610436467,
      0.03359999592542879,
      -0.003437985465993633,
      -0.0012197657086991658,
      -0.000303670953137987,
      0.0012664482137334492,
      0.004460158269741414,
      0.009995061648703538,
      0.011666222547581716,
      0.013979690174620404,
      0.03026739171558633,
      0.030748110785818482,
      0.03324712652261328,
      0.033577565986743364,
      -0.003437193726831072,
      -0.00123481756315841,
      -0.00030410164792846016,
      0.0012653673326863196,
      0.004429829014630647,
      0.01003590245356412,
      0.011756601432284042,
      0.01402714354964803,
      0.03028049639390603,
      0.03077305795139518,
      0.033215429365860125,
      0.03355480164477557,
      -0.0034339243080161097,
      -0.0012492784709370439,
      -0.0003043769763560647,
      0.0012642594206612172,
      0.004398965004599065,
      0.0100699469576822,
      0.011847219865406529,
      0.014078744828380677,
      0.030293882019571894,
      0.030797993280175705,
      0.0331835810777121,
      0.033531709462546265,
      -0.003428135091342536,
      -0.001263132652490028,
      -0.00030449473889077847,
      0.0012631497099385362,
      0.004367569958855664,
      0.010097282678166132,
      0.011938044861765338,
      0.014134335100437365,
      0.03030754912216335,
      0.030822894974046063,
      0.03315160840403781,
      0.03350829607995429,
      -0.0034197805345484115,
      -0.0012763639574306267,
      -0.0003044524275547871,
      0.0012620646864293906,
      0.004335647645414696,
      0.010118046108705715,
      0.01202904399991691,
      0.014193708884310392,
      0.03032149817890699,
      0.03084774149825077,
      0.033119538363217,
      0.03348456821097779,
      -0.0034088113463804576,
      -0.00128895583745189,
      -0.00030424722836111247,
      0.0012610323960190227,
      0.004303201878423487,
      0.010132416339776384,
      0.012120185351126122,
      0.01425662040307609,
      0.03033572961209683,
      0.030872511611357126,
      0.0330873982140833,
      0.033460532640851165,
      -0.003395174130972886,
      -0.0013008913165846448,
      -0.00030387602102953013,
      0.0012600827912001853,
      0.0042702365152772325,
      0.010140607633892988,
      0.012211437411866461,
      0.014322790917251938,
      0.030350243786547753,
      0.030897184395129482,
      0.033055215421481175,
      0.03343619622321906,
      -0.003378810997098167,
      -0.001312152958478728,
      -0.0003033353758574388,
      0.0012592481276455358,
      0.0042367554535050955,
      0.010142861517814166,
      0.012302769039688388,
      0.01439191655217906,
      0.030365041007084693,
      0.030921739284298783,
      0.0330230176193687,
      0.03341156587726891,
      -0.003359659127486618,
      -0.0013227228303472852,
      -0.00030262154758071,
      0.0012585634224782161,
      0.004202762627410981,
      0.01013943891480363,
      0.01239414939229206,
      0.014463676096152366,
      0.030380121516070283,
      0.030946156096210795,
      0.03299083257140472,
      0.0333866485848438,
      -0.003337650303088266,
      -0.0013325824631574682,
      -0.0003017304660031066,
      0.0012580669886913202,
      0.004168262004450022,
      0.010130612748623922,
      0.012485547869642826,
      0.014537738336996472,
      0.030395485490973723,
      0.03097041506033854,
      0.0329586881289722,
      0.0333614513875368,
      -0.0033127103769222477,
      -0.0013417128075946384,
      -0.0003006577231129428,
      0.0012578010636056206,
      0.004133257581320362,
      0.01011666133114564,
      0.01257693405897137,
      0.014613768624615369,
      0.03041113304198314,
      0.030994496847642383,
      0.032926612186602394,
      0.03333598138376865,
      -0.003284758692121032,
      -0.00135009418525804,
      -0.00029939855632565913,
      0.0012578125536621262,
      0.004097753379748178,
      0.010097862720496325,
      0.012668277682506184,
      0.014691434472036944,
      0.03042706420966394,
      0.03101838259976218,
      0.03289463263477947,
      0.033310245725850084,
      -0.0032537074390755574,
      -0.0013577062344546681,
      -0.00029794782740261817,
      0.0012581539235092607,
      0.004061753441942186,
      0.010074490124206597,
      0.012759548547791912,
      0.014770410119965972,
      0.03044327896266561,
      0.031042053958024843,
      0.03286277731012342,
      0.03328425161703054,
      -0.0032194609474602664,
      -0.0013645278498699885,
      -0.0002962999964779944,
      0.001258884264644059,
      0.004025261825690679,
      0.010046808332236215,
      0.012850716500454525,
      0.014850380079457465,
      0.03045977719547894,
      0.031065493092249978,
      0.032831073942967345,
      0.033258006308534635,
      -0.003181914910736693,
      -0.0013705371152690187,
      -0.0002944490904895402,
      0.001260070588299282,
      0.003988282599072316,
      0.010015071101713556,
      0.01294175137928196,
      0.014931041730387149,
      0.030476558726246033,
      0.031088682729335532,
      0.03279955010236783,
      0.03323151709658808,
      -0.003140955544084403,
      -0.001375711228243585,
      -0.00029238866513369024,
      0.0012617893994798447,
      0.003950819834748609,
      0.009979519377330071,
      0.013032622973497198,
      0.015012107091299671,
      0.030493623294624937,
      0.03111160618160451,
      0.03276823313860972,
      0.03320479131943444,
      -0.003096458682506715,
      -0.0013800264158555372,
      -0.00029011175924286174,
      0.0012641286248756347,
      0.003912877603803913,
      0.009940380214316827,
      0.013123300982109372,
      0.01509330389323625,
      0.03051097055971103,
      0.031134247374892145,
      0.032737150123292626,
      0.03317783635434446,
      -0.003048288835548386,
      -0.0013834578398249633,
      -0.00028761084020925974,
      0.0012671899878562592,
      0.003874459969092779,
      0.009897866269401362,
      0.013213754975237179,
      0.015174376091674272,
      0.030528600098016733,
      0.031156590876351756,
      0.03270632778711381,
      0.03315065961461922,
      -0.002996298230906496,
      -0.001385979489667466,
      -0.0002848777387179517,
      0.0012710919501618676,
      0.0038355709780532334,
      0.009852175733853224,
      0.013303954357308207,
      0.015255083941999089,
      0.03054651140151163,
      0.03117862192195576,
      0.03267579245549111,
      0.03312326854658904,
      -0.0029403259047728857,
      -0.0013875640618908882,
      -0.00028190357059259933,
      0.0012759733736775656,
      0.003796214654938767,
      0.009803492597258474,
      0.01339386833204667,
      0.015335203749390076,
      0.030564703875724204,
      0.031200326443666365,
      0.0326455699822003,
      0.03309567062660923,
      -0.002880196937604891,
      -0.001388182822999394,
      -0.0002786786429515903,
      0.0012819980982220552,
      0.003756394992415368,
      0.009751987147681133,
      0.013483465869171395,
      0.015414527386975888,
      0.03058317683790717,
      0.031221691096248165,
      0.03261568568123302,
      0.03306787335805446,
      -0.002815721998920445,
      -0.0013878054536155785,
      -0.0002751923410761808,
      0.0012893606834234316,
      0.003716115942467468,
      0.009697816631092362,
      0.013572715672735162,
      0.015492861658878636,
      0.030601929515267468,
      0.031242703283692778,
      0.03258616425711471,
      0.03303988426831336,
      -0.002746697467249243,
      -0.0013863998704788793,
      -0.00027143299132303397,
      0.0012982936235240504,
      0.003675381406545978,
      0.00964112600897496,
      0.013661586151045688,
      0.01557002756872394,
      0.030620961043262413,
      0.03126335118522234,
      0.03255702973395465,
      0.033011710905784454,
      -0.0026729065523548603,
      -0.0013839320224025625,
      -0.0002673876939731822,
      0.0013090764079310658,
      0.003634195224887996,
      0.009582048767111639,
      0.013750045388118099,
      0.01564585954007751,
      0.030640270463963348,
      0.03128362378083674,
      0.032528305383534725,
      0.032983360836875364,
      -0.0025941220973508196,
      -0.0013803656554243838,
      -0.0002630421179299586,
      0.0013220468522210974,
      0.003592561164926258,
      0.009520707740465982,
      0.01383806111661764,
      0.01572020462334854,
      0.03065985672448761,
      0.031303510876364786,
      0.03250001365277566,
      0.0329548416430065,
      -0.0025101121224753637,
      -0.0013756620413105125,
      -0.00025838024642922414,
      0.0013376151282315006,
      0.003550482908698159,
      0.009457215928788575,
      0.013925600692261226,
      0.015792921713959046,
      0.03067971867550033,
      0.031323003127977374,
      0.03247217609095284,
      0.032926160917620746,
      -0.002420649746707929,
      -0.0013697796622218722,
      -0.0002533840590443655,
      0.001356280801132302,
      0.003507964039153657,
      0.009391677285309501,
      0.014012631069655258,
      0.015863880798829954,
      0.030699855069786477,
      0.031342092066116205,
      0.032444813277063535,
      0.03289732626320066,
      -0.002325529944618181,
      -0.0013626738426094048,
      -0.00024803312969448675,
      0.001378652782727883,
      0.003465008025246982,
      0.009324187466876598,
      0.014099118779556876,
      0.015932962242218573,
      0.030720264560894432,
      0.03136077011878749,
      0.03241794474777731,
      0.03286834528829467,
      -0.002224596673641912,
      -0.00135429631716583,
      -0.00024230411220702624,
      0.0014054711479783476,
      0.003421618205682679,
      0.009254834538449561,
      0.014185029907555073,
      0.016000056117375067,
      0.030740945701851714,
      0.0313790306341658,
      0.03239158892642596,
      0.03283922560455348,
      -0.0021177850771408584,
      -0.0013445947207437218,
      -0.00023617007281364686,
      0.0014376277520012344,
      0.0033777977711739117,
      0.009183699628233784,
      0.0142703300741772,
      0.016065061587096932,
      0.030761896943953437,
      0.03139686790244882,
      0.03236576305351313,
      0.03280997482377847,
      -0.0020051841042254045,
      -0.0013335119823103432,
      -0.00022959961033364984,
      0.0014761788393119072,
      0.003333549745042768,
      0.009110857532178907,
      0.014354984416436749,
      0.01612788633380842,
      0.030783116635624195,
      0.03141427717689829,
      0.03234048311924142,
      0.03278060055498301,
      -0.0018871233768617448,
      -0.0013209855999121913,
      -0.00022255567560995675,
      0.0015223367452134532,
      0.003288876961980312,
      0.009036377268282714,
      0.014438957570846267,
      0.01618844603806751,
      0.030804603021353936,
      0.031431254693998,
      0.03231576379856895,
      0.03275111040146868,
      -0.0017642813054859798,
      -0.001306946766763043,
      -0.0002149939545743364,
      0.0015774199130706083,
      0.0032437820447498733,
      0.008960322582302045,
      0.014522213657930508,
      0.016246663903239606,
      0.0308263542407081,
      0.03144779769265315,
      0.032291618389315914,
      0.03272151195791709,
      -0.0016377950597794824,
      -0.0012913193092391672,
      -0.0002068606004994672,
      0.0016427350740284708,
      0.003198267378592044,
      0.008882752407217764,
      0.014604716268282861,
      0.01630247022333148,
      0.030848368327412445,
      0.03146390443235098,
      0.03226805875384363,
      0.03269181280749933,
      -0.001509326133631772,
      -0.0012740183846945983,
      -0.000198088964043563,
      0.0017193736828483503,
      0.003152335083050596,
      0.008803721279239587,
      0.014686428450218754,
      0.016355801990548126,
      0.03087064320851286,
      0.0314795742101959,
      0.03224509526482647,
      0.03266202051900387,
      -0.0013810109871816958,
      -0.0012549488689761392,
      -0.000188594720677927,
      0.001807941822070977,
      0.00310598698090141,
      0.008723279713352995,
      0.014767312699088582,
      0.016406602538929897,
      0.030893176703610324,
      0.03149480737672637,
      0.03222273675562482,
      0.03263214264398438,
      -0.001255239095296249,
      -0.0012340033378842941,
      -0.0001782683170915443,
      0.0019083080402796846,
      0.0030592245638142953,
      0.008641474541470235,
      0.014847330948322525,
      0.016454821220386624,
      0.0309159665241711,
      0.03150960535041529,
      0.03220099047575179,
      0.032602186713929095,
      -0.001211059509663477,
      -0.001134280951290476,
      -0.0001669626784897616,
      0.0020195006411958772,
      0.003012048954322291,
      0.008558349216197669,
      0.014926444562288681,
      0.016500413109518202,
      0.03093901027291224,
      0.03152397063074841,
      0.032179862051900925,
      0.032572160237452456,
      -0.0011859769607318535,
      -0.001019899376274538,
      -0.00015447194098479604,
      0.0021398422483958675,
      0.0029644608636049123,
      0.008473944083112169,
      0.01500461433105578,
      0.01654333873376263,
      0.030962305443262478,
      0.031537906809770234,
      0.0321593554549718,
      0.03254207069751079,
      -0.0011585928439633037,
      -0.0009131112314212523,
      -0.00014049160371012415,
      0.0022672758744189904,
      0.0029164605445124604,
      0.008388296624271414,
      0.0150818004671602,
      0.01658356382561464,
      0.03098584941889828,
      0.03155141858197959,
      0.032139472973491325,
      0.03251192554864295,
      -0.001128716210530096,
      -0.0008141725326357836,
      -0.00012453529430396095,
      0.002399729258653957,
      0.0028680477391608613,
      0.008301441675492734,
      0.015157962604486333,
      0.01662105909389185,
      0.031009639473355003,
      0.031564511752451826,
      0.03212021519378478,
      0.032481732214237474,
      -0.0010961203320735344,
      -0.000722728355494269,
      -0.00010573097211712117,
      0.0025353785022645225,
      0.0028192216203144663,
      0.008213411619728824,
      0.015233059799377979,
      0.01665580001127707,
      0.031033672769712976,
      0.03157719324305827,
      0.032101580987199216,
      0.03245149808382707,
      -0.0010605320843941673,
      -0.0006380126683520389,
      -8.217280479463288e-05,
      0.002672766377202395,
      0.0027699807256343846,
      0.008124236558662654,
      0.015307050534106359,
      0.016687766615623486,
      0.031057946360358253,
      0.031589471096648294,
      0.03208356750462571,
      0.03242123051041205,
      -0.0010216168819553724,
      -0.000559009471944492,
      -4.7265446649929494e-05,
      0.00272032288370696,
      0.002810807663566726,
      0.008033944464439299,
      0.015379892722828309,
      0.016716943322768206,
      0.031082457186817673,
      0.03160135447905394,
      0.03206617017850622,
      0.03239093680781362,
      -0.0009789566355255014,
      -0.0004845336056728424,
      4.868746573269751e-05,
      0.0026702451305623885,
      0.002948735733969426,
      0.007942561313256533,
      0.015451543720175608,
      0.01674331874885383,
      0.03110720207966795,
      0.03161285367877292,
      0.03204938273244558,
      0.032360624248058356,
      -0.0009320163038830571,
      -0.00041321016285765706,
      8.39939408296708e-05,
      0.002619743615150522,
      0.0030860319046607646,
      0.007850111202349536,
      0.01552196033262229,
      0.01676688554040205,
      0.031132177758518433,
      0.03162398010418141,
      0.03203319719848179,
      0.03233030005879487,
      -0.0008800908350468736,
      -0.0003433015942032424,
      0.0001086865016906338,
      0.0025688134919406354,
      0.0032223594754760116,
      0.00775661645173011,
      0.015591098832783201,
      0.01678764021061912,
      0.031157380832066952,
      0.03163474627812514,
      0.03201760394199836,
      0.03229997142074399,
      -0.0008222162224701249,
      -0.0002721770618815411,
      0.00012898193528857209,
      0.0025174487984411156,
      0.003357510370174782,
      0.0076620976918780025,
      0.015658914976801455,
      0.016805582980633893,
      0.031182807798228435,
      0.031645165829735276,
      0.032002591694192124,
      0.03226964546518342,
      -0.0007570094759275091,
      -0.00019441141855152842,
      0.00014668856222030768,
      0.0024656423149752612,
      0.0034913650804363075,
      0.007566573938429579,
      0.015725364024985828,
      0.016820717624578412,
      0.031208455044335698,
      0.03165525348331427,
      0.031988147591940665,
      0.03223932927146804,
      -0.000682352210867909,
      -8.779949076358316e-05,
      0.0001626263332129016,
      0.0024133854034825565,
      0.0036238638469219798,
      0.007470062654769735,
      0.015790400765862436,
      0.016833051317615026,
      0.031234318847411825,
      0.03166502504413732,
      0.03197425722484542,
      0.03220902986458696,
      -0.0005946759170645371,
      0.00013121810523305242,
      0.00017724504063079818,
      0.0023606678213922163,
      0.0037549864381462416,
      0.00737257980330244,
      0.01585397954380491,
      0.016842594486193442,
      0.0312603953745137,
      0.031674497381016416,
      0.03196090468916186,
      0.03217875421275842,
      -0.00048697807165582954,
      0.000190819539634474,
      0.00019447814486720603,
      0.002307477505713304,
      0.003884738176980647,
      0.007274139886056075,
      0.015916054290407915,
      0.016849360659985584,
      0.031286680683145884,
      0.03168368840547827,
      0.031948072648266136,
      0.03214850922506352,
      -0.0003407520659425453,
      0.00020352949723147313,
      0.0002340538414491662,
      0.002253800321332331,
      0.004013140379597812,
      0.007174755975167899,
      0.015976578559765732,
      0.016853366325095334,
      0.031313170721744304,
      0.03169261704741122,
      0.0319357423992524,
      0.03211830174911991,
      9.737258132210753e-05,
      0.00021549748393006072,
      0.00026201492731997453,
      0.002199619766025894,
      0.004140223861813434,
      0.007074439733691104,
      0.01603550556781403,
      0.01685463077827435,
      0.03133986133022919,
      0.03170130322704457,
      0.03192389394520312,
      0.032088138568796436,
      0.00022680920337248163,
      0.00028264945763436877,
      0.0003736884203944415,
      0.00214491662278827,
      0.004266024559560462,
      0.0069732014270718,
      0.016092788235886765,
      0.01685317598199399,
      0.03136674824062624,
      0.03170976782313266,
      0.03191250607263145,
      0.032058026401969794,
      0.0002375250828680658,
      0.0002981221133650621,
      0.000523812952701664,
      0.002089668547564706,
      0.004390580599979135,
      0.006871049925557773,
      0.016148379238631754,
      0.01684902642032772,
      0.031393827077755725,
      0.03171803263722788,
      0.03190155643355709,
      0.0320279718983242,
      0.00024768729017215894,
      0.00030971970266333807,
      0.0006431920925570811,
      0.002033849577193183,
      0.004513930365542286,
      0.0067679926977206265,
      0.016202231056417826,
      0.016842208955688,
      0.031421093359988425,
      0.0317261203539409,
      0.031891021631647073,
      0.03199798163719505,
      0.0002573241476658032,
      0.00031828427324493813,
      0.0007467205006198184,
      0.001977429537960439,
      0.00463611123694439,
      0.0066640357952017755,
      0.016254296032354208,
      0.016832752686537396,
      0.031448542500067914,
      0.03173405449710345,
      0.03188087731183147,
      0.031968062125457566,
      0.0002664529718427142,
      0.0003244027330863506,
      0.0008402756476303759,
      0.001920373329264085,
      0.004757158799135294,
      0.006559183828731044,
      0.016304526434026273,
      0.01682068880625563,
      0.03147616980599827,
      0.031741859381768475,
      0.03187109825278886,
      0.031938219795461485,
      0.0002750819047248412,
      0.00032850275412901563,
      0.0009268788527039458,
      0.0018626400487967278,
      0.0048771063624673166,
      0.006453439935414186,
      0.0163528745200355,
      0.016806050463394347,
      0.031503970481996435,
      0.031749560062004877,
      0.031861658461690555,
      0.0319084610030127,
      0.0002832110621051352,
      0.00033090636885558746,
      0.0010083179617033434,
      0.0018041819145109426,
      0.00499598469717579,
      0.006346805737248085,
      0.016399292611409672,
      0.01678887262358813,
      0.031531939629508524,
      0.03175718227446946,
      0.03185253127059288,
      0.03187879202540265,
      0.00029083318877177,
      0.0003318621979822204,
      0.0010857493487871903,
      0.0017449429229726484,
      0.005113821911098273,
      0.006239281290802253,
      0.016443733167928166,
      0.01676919193341717,
      0.031560072248289175,
      0.03176475237776628,
      0.03184368943387469,
      0.03184921905948691,
      0.00029793393082743,
      0.0003315659402445147,
      0.001159968480393409,
      0.0016848571613936182,
      0.005230643422293383,
      0.006130865028008516,
      0.01648614886938116,
      0.016747046586532584,
      0.03158836323754318,
      0.03177229728763492,
      0.03181974821981325,
      0.03183510522613241,
      0.0003044917840442876,
      0.0003301739794745392,
      0.0012315478604476519,
      0.0016238466582819027,
      0.005346471993201564,
      0.006021553688038447,
      0.01652649270175556,
      0.016722476192362733,
      0.031616807397128445,
      0.03177984440804251,
      0.03179038553680072,
      0.031826750539965164,
      0.00031047774103668544,
      0.0003278127384605081,
      0.0013009140007136197,
      0.0015618186097778627,
      0.005461327803338799,
      0.005911342240329936,
      0.016564718048310927,
      0.016695521647716788,
      0.031645399428819665,
      0.031761136954970175,
      0.03178742155828959,
      0.0318185969831081,
      0.00031585463085406404,
      0.00032458528788817886,
      0.0013683933960575072,
      0.001498661746410855,
      0.005575228544683917,
      0.005800223798972491,
      0.016600778785479137,
      0.016666225011593757,
      0.03167413393763157,
      0.031732008331227676,
      0.03179505689627881,
      0.031810615974403746,
      0.0003205761168604109,
      0.0003205761168608176,
      0.0014342414929872564,
      0.0014342414929873202,
      0.005688189528897307,
      0.005688189528897313,
      0.016634629383490147,
      0.016634629383490147,
      0.03170300543320113,
      0.03170300543320113,
      0.03180277883813463,
      0.031802778838134635,
      0.0002207216626957091,
      0.00022072166269578627,
      0.0014513075838783899,
      0.0014513075838784065,
      0.005688118619544298,
      0.005688118619544304,
      0.01663484566888243,
      0.016634845668882434,
      0.031598218393709465,
      0.031598218393709465,
      0.031904841673251076,
      0.03190484167325108,
      -0.0003161211919767831,
      -0.00031612119197634323,
      0.0014968315540232265,
      0.0014968315540232644,
      0.005687906184543914,
      0.005687906184543929,
      0.016635494288638412,
      0.016635494288638412,
      0.03145324410893708,
      0.03145324410893709,
      0.03204164443156979,
      0.032041644431569795,
      -0.0005621249944496997,
      -0.0005621249944496136,
      0.0015596210420821249,
      0.0015596210420821593,
      0.005687553101817937,
      0.005687553101817954,
      0.0166365745317295,
      0.016636574531729505,
      0.031302866759528994,
      0.031302866759528994,
      0.032178406195210674,
      0.03217840619521068,
      -0.0007591495260436199,
      -0.0007591495260435616,
      0.001630580952024649,
      0.0016305809520246674,
      0.005687060830372806,
      0.005687060830372826,
      0.016638085207206846,
      0.016638085207206867,
      0.03114906142614744,
      0.031149061426147456,
      0.032313157330643424,
      0.03231315733064343,
      -0.0009306859224349431,
      -0.0009306859224348653,
      0.0017043340128612017,
      0.0017043340128612213,
      0.005686431403949648,
      0.00568643140394965,
      0.01664002463529537,
      0.016640024635295386,
      0.03099224487543402,
      0.030992244875434026,
      0.03244548871660894,
      0.032445488716608954,
      -0.0010849133649963858,
      -0.0010849133649963314,
      0.0017780746329427812,
      0.001778074632942886,
      0.005685667422025425,
      0.005685667422025446,
      0.01664239063481606,
      0.01664239063481607,
      0.030832559709372542,
      0.030832559709372542,
      0.03257526761439017,
      0.03257526761439019,
      -0.001226373463756803,
      -0.0012263734637567513,
      0.0018504162670733846,
      0.0018504162670734197,
      0.005684772038059294,
      0.005684772038059312,
      0.016645180506824366,
      0.016645180506824373,
      0.0306700698256031,
      0.030670069825603104,
      0.03270244223308237,
      0.03270244223308237,
      -0.0013580188541855536,
      -0.0013580188541855384,
      0.0019207074548327403,
      0.0019207074548327739,
      0.005683748944852735,
      0.005683748944852753,
      0.016648391014316064,
      0.016648391014316068,
      0.030504810255660788,
      0.030504810255660802,
      0.0328269919231521,
      0.03282699192315211,
      -0.0014819169265197249,
      -0.0014819169265197132,
      0.001988673370491565,
      0.0019886733704915834,
      0.005682602356870616,
      0.0056826023568706235,
      0.016652018357812378,
      0.01665201835781238,
      0.030336803965034454,
      0.030336803965034475,
      0.03294891041471856,
      0.03294891041471856,
      -0.0015995839091328158,
      -0.0015995839091327733,
      0.0020542323104971957,
      0.002054232310497224,
      0.0056813369893515585,
      0.005681336989351579,
      0.016656058146592247,
      0.016656058146592267,
      0.030166068647935435,
      0.030166068647935442,
      0.033068199068067405,
      0.03306819906806741,
      -0.0017121709246625569,
      -0.0017121709246625061,
      0.0021174009428638675,
      0.0021174009428639017,
      0.005679958034025522,
      0.005679958034025532,
      0.016660505365290425,
      0.016660505365290443,
      0.029992619867579073,
      0.029992619867579076,
      0.03318486378607226,
      0.03318486378607226,
      -0.001820576956599635,
      -0.0018205769565996116,
      0.002178244581251744,
      0.0021782445812517696,
      0.0056784711312489146,
      0.005678471131248932,
      0.016665354335524074,
      0.016665354335524088,
      0.029816472672671967,
      0.029816472672671977,
      0.033298913458393864,
      0.033298913458393864,
      -0.0019255212821317328,
      -0.0019255212821317287,
      0.002236850720520685,
      0.0022368507205207055,
      0.005676882338370758,
      0.005676882338370768,
      0.01667059867214731,
      0.016670598672147312,
      0.029637642513382745,
      0.02963764251338276,
      0.03341035911483576,
      0.033410359114835766,
      -0.0020275917821291566,
      -0.002027591782129095,
      0.0022933148691981894,
      0.0022933148691982375,
      0.005675198094151836,
      0.005675198094151858,
      0.016676231233659213,
      0.016676231233659227,
      0.029456145811125597,
      0.0294561458111256,
      0.033519213434289236,
      0.03351921343428924,
      -0.0021272781817585867,
      -0.002127278181758575,
      0.0023477330257904963,
      0.0023477330257905414,
      0.005673425179078462,
      0.005673425179078472,
      0.016682244066206903,
      0.016682244066206907,
      0.029272000348402553,
      0.02927200034840256,
      0.033625490443901396,
      0.0336254904439014,
      -0.0022249955235917004,
      -0.002224995523591657,
      0.002400197809260765,
      0.002400197809260802,
      0.005671570671441054,
      0.0056715706714410615,
      0.016688628340525927,
      0.01668862834052593,
      0.029085225562558305,
      0.029085225562558315,
      0.03372920532562479,
      0.03372920532562479,
      -0.0023211011163959587,
      -0.0023211011163959063,
      0.0024507966237213297,
      0.002450796623721371,
      0.005669641899087503,
      0.005669641899087516,
      0.01669537428104578,
      0.016695374281045783,
      0.028895842788549984,
      0.028895842788549984,
      0.03383037428620963,
      0.033830374286209636,
      -0.0024159070129739593,
      -0.0024159070129739497,
      0.002499610960488533,
      0.0024996109604885726,
      0.005667646386811665,
      0.005667646386811673,
      0.016702471086253445,
      0.016702471086253456,
      0.028703875476526985,
      0.028703875476527013,
      0.03392901446617947,
      0.03392901446617948,
      -0.0025096893549379643,
      -0.002509689354937932,
      0.00254671633199354,
      0.0025467163319935794,
      0.005665591799399712,
      0.005665591799399726,
      0.016709906839249226,
      0.01670990683924923,
      0.028509349399949077,
      0.028509349399949084,
      0.03402514387359475,
      0.03402514387359479,
      -0.002602695477963352,
      -0.0026026954779633377,
      0.0025921825486537636,
      0.0025921825486537966,
      0.005663485880430133,
      0.005663485880430144,
      0.0167176684072425,
      0.016717668407242505,
      0.028312292864545455,
      0.02831229286454546,
      0.03411878133406209,
      0.034118781334062105,
      -0.0026951493874510595,
      -0.0026951493874510578,
      0.0026360741720749497,
      0.002636074172074961,
      0.005661336387007002,
      0.005661336387007014,
      0.01672574132851403,
      0.016725741328514034,
      0.02811273692544703,
      0.028112736925447038,
      0.034209946451679775,
      0.03420994645167978,
      -0.0027872560291264214,
      -0.0027872560291264193,
      0.002678451048109565,
      0.002678451048109582,
      0.005659151020700509,
      0.005659151020700545,
      0.016734109685109532,
      0.016734109685109536,
      0.02791071561821556,
      0.027910715618215568,
      0.034298659577523906,
      0.03429865957752391,
      -0.0028792046553032078,
      -0.0028792046553031995,
      0.002719368864069613,
      0.002719368864069641,
      0.0056569373550695605,
      0.005656937355069578,
      0.01674275595921768,
      0.016742755959217683,
      0.02770626620868189,
      0.0277062662086819,
      0.03438494178344542,
      0.03438494178344543,
      -0.0029711715032760024,
      -0.002971171503275975,
      0.0027588796983043923,
      0.0027588796983043927,
      0.005654702760250274,
      0.005654702760250304,
      0.01675166087081497,
      0.016751660870814977,
      0.027499429466191067,
      0.027499429466191067,
      0.03446881483967904,
      0.03446881483967905,
      -0.0030633219439423695,
      -0.0030633219439423166,
      0.0027970325444423246,
      0.002797032544442332,
      0.00565245432520504,
      0.005652454325205044,
      0.016760803193716877,
      0.016760803193716884,
      0.027290249964869912,
      0.027290249964869926,
      0.03455030119523289,
      0.03455030119523291,
      -0.0031558122176840045,
      -0.003155812217683984,
      0.0028338738008874117,
      0.00283387380088746,
      0.005650198778338614,
      0.005650198778338626,
      0.01677015954664421,
      0.016770159546644226,
      0.027078776417800005,
      0.02707877641780001,
      0.03462942396033554,
      0.034629423960335554,
      -0.0032487908451982535,
      -0.003248790845198214,
      0.002869447721008981,
      0.0028694477210090114,
      0.00564794240729667,
      0.005647942407296681,
      0.01677970415527819,
      0.016779704155278196,
      0.0268650620494501,
      0.02686506204945011,
      0.03470620689042165,
      0.034706206890421656,
      -0.0033423997797215063,
      -0.0033423997797214725,
      0.002903796822251221,
      0.002903796822251237,
      0.005645690978862105,
      0.005645690978862114,
      0.01678940858051314,
      0.01678940858051315,
      0.026649165012385102,
      0.026649165012385106,
      0.03478067437127838,
      0.0347806743712784,
      -0.0034367753514914353,
      -0.003436775351491417,
      0.002936962253952521,
      0.002936962253952528,
      0.005643449659954027,
      0.005643449659954048,
      0.016799241407196096,
      0.0167992414071961,
      0.02643114885512528,
      0.02643114885512528,
      0.03485285140507095,
      0.03485285140507097,
      -0.0035320490436948904,
      -0.0035320490436948743,
      0.002968984124503782,
      0.0029689841245037958,
      0.005641222940807415,
      0.005641222940807428,
      0.01680916788653338,
      0.016809167886533385,
      0.026211083049097014,
      0.026211083049097028,
      0.034922763597034404,
      0.03492276359703441,
      -0.003628348130413618,
      -0.0036283481304136126,
      0.0029999017888979497,
      0.0029999017888979796,
      0.005639014561462405,
      0.005639014561462424,
      0.016819149524005154,
      0.016819149524005164,
      0.02598904358392531,
      0.025989043583925318,
      0.03499043714266759,
      0.0349904371426676,
      -0.003725796200407414,
      -0.0037257962004073994,
      0.0030297540979214626,
      0.0030297540979214834,
      0.005636827442721736,
      0.005636827442721746,
      0.016829143603010938,
      0.016829143603010945,
      0.025765113641906118,
      0.025765113641906125,
      0.03505589881530045,
      0.03505589881530047,
      -0.003824513585407005,
      -0.0038245135854069433,
      0.003058579610320865,
      0.00305857961032089,
      0.005634663622733011,
      0.005634663622733023,
      0.016839102632513526,
      0.016839102632513533,
      0.025539384364416964,
      0.025539384364416974,
      0.035119175953931936,
      0.035119175953931936,
      -0.003924617707521229,
      -0.00392461770752121,
      0.0030864167693217892,
      0.0030864167693218044,
      0.005632524200323818,
      0.005632524200323822,
      0.01684897370458525,
      0.01684897370458525,
      0.025311955725338224,
      0.02531195572533823,
      0.035180296451254846,
      0.035180296451254846,
      -0.004026223357106749,
      -0.0040262233571067415,
      0.003113304044914222,
      0.0031133040449142766,
      0.0056304092861549394,
      0.0056304092861549585,
      0.016858697744908127,
      0.01685869774490813,
      0.02508293752933939,
      0.0250829375293394,
      0.03523928874179923,
      0.035239288741799234,
      -0.00412944290978738,
      -0.0041294429097873606,
      0.003139280043379734,
      0.003139280043379753,
      0.00562831796266447,
      0.005628317962664477,
      0.016868208635845403,
      0.016868208635845414,
      0.02485245055622102,
      0.024852450556221036,
      0.035296181790135384,
      0.03529618179013539,
      -0.004234386489093948,
      -0.004234386489093939,
      0.003164383585620549,
      0.003164383585620569,
      0.005626248253651013,
      0.005626248253651026,
      0.01687743218758298,
      0.016877432187582985,
      0.024620627876485602,
      0.02462062787648561,
      0.03535100507908818,
      0.03535100507908819,
      -0.00434116207930558,
      -0.004341162079305572,
      0.003188653755970719,
      0.0031886537559707253,
      0.005624197104193951,
      0.005624197104193954,
      0.016886284927932205,
      0.016886284927932215,
      0.024387616368037345,
      0.024387616368037348,
      0.0354037885979187,
      0.03540378859791871,
      -0.004449875591427381,
      -0.004449875591427353,
      0.0032121299233089286,
      0.003212129923308989,
      0.005622160371432066,
      0.005622160371432074,
      0.01689467267559294,
      0.016894672675592942,
      0.02415357846946447,
      0.024153578469464483,
      0.035454562830436145,
      0.03545456283043615,
      -0.004560630883779288,
      -0.004560630883779263,
      0.0032348517364550952,
      0.003234851736455111,
      0.005620132826529864,
      0.00562013282652987,
      0.016902488854937878,
      0.01690248885493789,
      0.023918694211790315,
      0.023918694211790322,
      0.035503358743005635,
      0.035503358743005656,
      -0.004673529737354329,
      -0.00467352973735431,
      0.0032568590959996474,
      0.0032568590959996596,
      0.005618108167953149,
      0.005618108167953152,
      0.01690961250270906,
      0.016909612502709063,
      0.023683163577861294,
      0.0236831635778613,
      0.03555020777242171,
      0.03555020777242172,
      -0.00478867178490256,
      -0.004788671784902549,
      0.0032781921048789463,
      0.003278192104878956,
      0.005616079045964742,
      0.0056160790459647714,
      0.016915905908583023,
      0.016915905908583027,
      0.023447209246492264,
      0.02344720924649228,
      0.03559514181361915,
      0.035595141813619155,
      -0.004906154391603515,
      -0.00490615439160351,
      0.0032988910001612803,
      0.0032988910001613106,
      0.005614037098040252,
      0.0056140370980402666,
      0.0169212118228032,
      0.016921211822803213,
      0.02321107978665532,
      0.023211079786655323,
      0.035638193207195225,
      0.035638193207195225,
      -0.005026072484193914,
      -0.005026072484193898,
      0.0033189960686329004,
      0.0033189960686329082,
      0.005611972994702199,
      0.005611972994702221,
      0.016925350155917174,
      0.016925350155917174,
      0.02297505337443959,
      0.022975053374439603,
      0.03567939472671885,
      0.03567939472671885,
      -0.005148518324534491,
      -0.005148518324534485,
      0.0033385475488670255,
      0.0033385475488670983,
      0.005609876495084076,
      0.005609876495084097,
      0.016928114089822217,
      0.016928114089822217,
      0.022739442110485605,
      0.022739442110485616,
      0.03571877956580367,
      0.035718779565803674,
      -0.005273581222845197,
      -0.0052735812228451905,
      0.0033575855225104188,
      0.003357585522510461,
      0.0056077365113698634,
      0.005607736511369888,
      0.016929265518855385,
      0.01692926551885539,
      0.022504597015049616,
      0.02250459701504962,
      0.03575638132492297,
      0.035756381324922974,
      -0.005401347185238978,
      -0.005401347185238974,
      0.0033761497975289306,
      0.0033761497975289345,
      0.005605541181115322,
      0.005605541181115326,
      0.016928529749688014,
      0.016928529749688018,
      0.022270913766648137,
      0.022270913766648148,
      0.03579223399794531,
      0.03579223399794532,
      -0.005531898489780516,
      -0.005531898489780509,
      0.003394279786112714,
      0.0033942797861127192,
      0.005603277946345858,
      0.005603277946345864,
      0.0169255894176037,
      0.016925589417603703,
      0.02203883922005723,
      0.022038839220057234,
      0.03582637195837062,
      0.03582637195837064,
      -0.005665313185133063,
      -0.005665313185133052,
      0.003412014379852902,
      0.003412014379852912,
      0.0056009336382479595,
      0.005600933638247996,
      0.016920077637302196,
      0.0169200776373022,
      0.021808878677345395,
      0.021808878677345395,
      0.03585882994524686,
      0.03585882994524687,
      -0.005801664505988616,
      -0.005801664505988599,
      0.0034293918246661053,
      0.0034293918246661166,
      0.0055984945662239495,
      0.005598494566223966,
      0.016911570517978713,
      0.016911570517978723,
      0.021581603772311653,
      0.021581603772311653,
      0.0358896430487478,
      0.035889643048747824,
      -0.005941020199968703,
      -0.0059410201999687,
      0.0034464495977671143,
      0.0034464495977671265,
      0.005595946610065062,
      0.005595946610065074,
      0.016899579362125952,
      0.01689957936212596,
      0.02135766063715542,
      0.021357660637155426,
      0.035918846695393816,
      0.03591884669539382,
      -0.006083441761602243,
      -0.006083441761602231,
      0.0034632242887776884,
      0.0034632242887777,
      0.005593275314014626,
      0.005593275314014633,
      0.016883543169787345,
      0.016883543169787345,
      0.021137777715966345,
      0.021137777715966356,
      0.0359464766328964,
      0.0359464766328964,
      -0.0062289835704043995,
      -0.006228983570404379,
      0.003479751486817378,
      0.003479751486817408,
      0.005590465981534086,
      0.0055904659815340955,
      0.01686282252175775,
      0.01686282252175776,
      0.020922772135845612,
      0.020922772135845615,
      0.03597256891460899,
      0.035972568914609,
      -0.0063776919320670845,
      -0.006377691932067083,
      0.003496065675160809,
      0.003496065675160837,
      0.005587503769652556,
      0.005587503769652561,
      0.016836696540626975,
      0.016836696540626975,
      0.020713552919092267,
      0.020713552919092267,
      0.0359971598835663,
      0.035997159883566304,
      -0.006529604024385066,
      -0.0065296040243850405,
      0.003512200134769856,
      0.00351220013476988,
      0.005584373781866258,
      0.005584373781866268,
      0.01680436540589012,
      0.016804365405890125,
      0.020511118540720748,
      0.020511118540720758,
      0.03602028615609466,
      0.03602028615609466,
      -0.00668474675282761,
      -0.006684746752827597,
      0.003528186857730964,
      0.003528186857730981,
      0.005581061158655377,
      0.005581061158655389,
      0.01676496170337203,
      0.016764961703372033,
      0.020316545529997596,
      0.02031654552999761,
      0.036041984604976596,
      0.03604198460497662,
      -0.006843135524640785,
      -0.006843135524640771,
      0.003544056471349362,
      0.0035440564713493834,
      0.005577551164797997,
      0.005577551164797999,
      0.01671757441457627,
      0.01671757441457628,
      0.02013096428821899,
      0.020130964288219,
      0.03606229234215309,
      0.03606229234215309,
      -0.007004772955001587,
      -0.007004772955001556,
      0.0035598381733868544,
      0.0035598381733868813,
      0.005573829272779126,
      0.005573829272779133,
      0.016661289058122048,
      0.016661289058122055,
      0.019955518587950548,
      0.01995551858795055,
      0.0360812467009471,
      0.0360812467009471,
      -0.0071696475239705895,
      -0.007169647523970577,
      0.0035755596786791748,
      0.003575559678679193,
      0.005569881241713739,
      0.005569881241713742,
      0.016595245675650575,
      0.016595245675650582,
      0.019791307039159985,
      0.019791307039159985,
      0.03609888521779297,
      0.03609888521779298,
      -0.007337732208654916,
      -0.007337732208654883,
      0.003591247177137467,
      0.0035912471771374858,
      0.0055656931913217,
      0.005565693191321705,
      0.01651871246448705,
      0.016518712464487058,
      0.019639308699300896,
      0.019639308699300913,
      0.036115245613456304,
      0.03611524561345631,
      -0.007508983120880084,
      -0.00750898312088007,
      0.003606925302934868,
      0.003606925302934884,
      0.005561251670608659,
      0.005561251670608679,
      0.016431167157784445,
      0.01643116715778445,
      0.01950030070882241,
      0.019500300708822416,
      0.036130365773729946,
      0.036130365773729946,
      -0.00768333818646746,
      -0.007683338186467447,
      0.0036226171144982692,
      0.0036226171144982814,
      0.005556543721015322,
      0.005556543721015335,
      0.016332372438012582,
      0.016332372438012586,
      0.019374781652808728,
      0.01937478165280874,
      0.03614428372959163,
      0.03614428372959165,
      -0.007860715907536724,
      -0.007860715907536718,
      0.0036383440847746334,
      0.0036383440847746456,
      0.005551556933897885,
      0.005551556933897905,
      0.01622242874764724,
      0.016222428747647243,
      0.019262917277455868,
      0.01926291727745588,
      0.03615703763681101,
      0.036157037636811024,
      -0.008041014253634973,
      -0.008041014253634963,
      0.0036541261011181323,
      0.0036541261011181513,
      0.005546279502294269,
      0.0055462795022942985,
      0.01610179060486404,
      0.016101790604864046,
      0.019164522453786415,
      0.019164522453786418,
      0.0361686657549925,
      0.036168665754992516,
      -0.00822410973042753,
      -0.008224109730427514,
      0.003669981474047148,
      0.0036699814740471636,
      0.005540700267009928,
      0.005540700267009936,
      0.015971241157203258,
      0.01597124115720326,
      0.019079084665024226,
      0.019079084665024226,
      0.03617920642604377,
      0.03617920642604378,
      -0.008409856675653206,
      -0.008409856675653202,
      0.0036859269540504567,
      0.0036859269540504805,
      0.005534808757129246,
      0.005534808757129248,
      0.015831830855401158,
      0.01583183085540117,
      0.01900582315526921,
      0.019005823155269216,
      0.036188698052058654,
      0.03618869805205867,
      -0.008598086830573786,
      -0.008598086830573764,
      0.003701977755574021,
      0.0037019777555740542,
      0.00552859522511682,
      0.005528595225116839,
      0.01568479471052298,
      0.015684794710522983,
      0.018943769307440527,
      0.01894376930744053,
      0.036197179072605515,
      0.03619717907260552,
      -0.008788609230869026,
      -0.008788609230869026,
      0.0037181475872947673,
      0.003718147587294781,
      0.005522050676724645,
      0.005522050676724651,
      0.015531465199828978,
      0.01553146519982899,
      0.01889185122762795,
      0.018891851227627952,
      0.036204687941413786,
      0.0362046879414138,
      -0.008981210453651519,
      -0.008981210453651507,
      0.003734448687778965,
      0.003734448687778998,
      0.005515166895961787,
      0.005515166895961798,
      0.015373194712140676,
      0.015373194712140683,
      0.018848968698555027,
      0.018848968698555034,
      0.03621126310245138,
      0.036211263102451395,
      -0.009175655247037276,
      -0.00917565524703726,
      0.0037508918656321147,
      0.003750891865632132,
      0.00550793646541782,
      0.005507936465417824,
      0.01521129532014267,
      0.015211295320142685,
      0.018814050777660234,
      0.018814050777660234,
      0.03621694296538903,
      0.03621694296538903,
      -0.00937168755582381,
      -0.00937168755582378,
      0.003767486543265985,
      0.0037674865432660142,
      0.005500352782257342,
      0.0055003527822573605,
      0.01504699774932592,
      0.015046997749325924,
      0.01878609424019635,
      0.018786094240196352,
      0.03622176588044815,
      0.036221765880448155,
      -0.009569031941893983,
      -0.009569031941893956,
      0.0037842408034393757,
      0.003784240803439397,
      0.00549241007022512,
      0.005492410070225129,
      0.014881427438997629,
      0.014881427438997633,
      0.01876418504608602,
      0.018764185046086023,
      0.036225770112631214,
      0.03622577011263123,
      -0.009767395381846346,
      -0.009767395381846344,
      0.0038011614377660005,
      0.003801161437766023,
      0.005484103388018253,
      0.005484103388018261,
      0.014715593806397925,
      0.014715593806397927,
      0.01874750679398861,
      0.01874750679398862,
      0.036228993815335786,
      0.036228993815335786,
      -0.00996646940811333,
      -0.009966469408113318,
      0.0038182539964226898,
      0.0038182539964226967,
      0.005475428634396827,
      0.0054754286343968355,
      0.014550388633382585,
      0.01455038863338259,
      0.01873534031387765,
      0.018735340313877653,
      0.036231475003355336,
      0.03623147500335536,
      -0.01016593254462781,
      -0.01016593254462781,
      0.003835522838335502,
      0.0038355228383355087,
      0.005466382550416719,
      0.005466382550416723,
      0.014386590135291767,
      0.014386590135291774,
      0.018727057901458476,
      0.018727057901458483,
      0.036233251525272965,
      0.03623325152527298,
      -0.010365452975083348,
      -0.01036545297508334,
      0.0038529711811614593,
      0.003852971181161462,
      0.005456962719181881,
      0.0054569627191818825,
      0.014224870170051728,
      0.014224870170051737,
      0.018722114787817455,
      0.01872211478781746,
      0.03623436103525575,
      0.03623436103525575,
      -0.010564691371989135,
      -0.01056469137198913,
      0.003870601150424527,
      0.0038706011504245417,
      0.0054471675635266135,
      0.005447167563526624,
      0.014065802884856746,
      0.014065802884856754,
      0.018720039583897074,
      0.018720039583897074,
      0.03623484096426159,
      0.036234840964261605,
      -0.010763303808776721,
      -0.010763303808776705,
      0.003888413827197967,
      0.003888413827198008,
      0.005436996342055743,
      0.005436996342055754,
      0.013909873754401168,
      0.01390987375440117,
      0.01872042476628844,
      0.018720424766288442,
      0.03623472849067227,
      0.036234728490672274,
      -0.01096094467554702,
      -0.010960944675547002,
      0.003906409293753002,
      0.003906409293753022,
      0.005426449143990897,
      0.005426449143990921,
      0.013757488424487456,
      0.01375748842448746,
      0.018722917793688815,
      0.018722917793688825,
      0.036234060510370036,
      0.03623406051037004,
      -0.011157269521646869,
      -0.011157269521646846,
      0.003924586676612316,
      0.003924586676612326,
      0.005415526883298267,
      0.005415526883298285,
      0.013608981070617086,
      0.013608981070617098,
      0.018727213130716385,
      0.018727213130716385,
      0.03623287360627839,
      0.036232873606278394,
      -0.011351937754755539,
      -0.011351937754755528,
      0.003942944186454345,
      0.003942944186454383,
      0.005404231292608033,
      0.00540423129260806,
      0.01346462215696713,
      0.013464622156967134,
      0.01873304526465102,
      0.018733045264651024,
      0.03623120401739105,
      0.03623120401739106,
      -0.01154461513585954,
      -0.011544615135859535,
      0.003961479154307671,
      0.003961479154307698,
      0.005392564917479842,
      0.005392564917479878,
      0.013324625576647944,
      0.01332462557664796,
      0.018740182692329,
      0.018740182692329004,
      0.03622908760731674,
      0.03622908760731675,
      -0.011734976021494915,
      -0.0117349760214949,
      0.003980188063452041,
      0.003980188063452067,
      0.0053805311116282215,
      0.005380531111628231,
      0.013189155199709654,
      0.013189155199709658,
      0.018748422799127366,
      0.01874842279912737,
      0.03622655983237114,
      0.03622655983237114,
      -0.011922705317942551,
      -0.01192270531794254,
      0.003999066576398535,
      0.003999066576398561,
      0.005368134033794418,
      0.00536813403379444,
      0.013058330872180873,
      0.013058330872180878,
      0.018757587528892925,
      0.018757587528892936,
      0.03622365570925126,
      0.03622365570925127,
      -0.012107500125680685,
      -0.012107500125680676,
      0.004018109556254479,
      0.004018109556254516,
      0.005355378647049472,
      0.005355378647049476,
      0.01293223391123678,
      0.012932233911236784,
      0.01876751973906112,
      0.018767519739061128,
      0.03622040978233137,
      0.03622040978233138,
      -0.012289071065444331,
      -0.012289071065444322,
      0.004037311081678125,
      0.0040373110816781625,
      0.005342270721433911,
      0.005342270721433915,
      0.012810912136786649,
      0.012810912136786666,
      0.018778080140424612,
      0.018778080140424615,
      0.03621685609062363,
      0.03621685609062363,
      -0.01246714328900428,
      -0.012467143289004268,
      0.004056664454492823,
      0.004056664454492846,
      0.005328816840998972,
      0.005328816840998976,
      0.012694384473091493,
      0.01269438447309152,
      0.018789144730833287,
      0.018789144730833297,
      0.0362130281344508,
      0.03621302813445083,
      -0.012641457187755147,
      -0.012641457187755143,
      0.004076162198843968,
      0.004076162198843976,
      0.005315024416515213,
      0.005315024416515222,
      0.012582645147878825,
      0.01258264514787884,
      0.018800602643526766,
      0.018800602643526773,
      0.036208958841882515,
      0.03620895884188252,
      -0.012811768820109985,
      -0.012811768820109983,
      0.004095796050536621,
      0.004095796050536666,
      0.0053009017053756895,
      0.005300901705375706,
      0.012475667511805011,
      0.012475667511805011,
      0.01881235434217561,
      0.018812354342175618,
      0.036204680534989875,
      0.03620468053498988,
      -0.012977850084455896,
      -0.012977850084455886,
      0.00411555693486594,
      0.004115556934865965,
      0.005286457840556776,
      0.0052864578405567965,
      0.012373407498207666,
      0.012373407498207672,
      0.018824310105219504,
      0.018824310105219504,
      0.036200224895979176,
      0.036200224895979176,
      -0.013139488668108969,
      -0.013139488668108958,
      0.004135434930823839,
      0.004135434930823847,
      0.005271702870935723,
      0.005271702870935746,
      0.012275806741665663,
      0.012275806741665672,
      0.01883638875139767,
      0.018836388751397676,
      0.03619562293326709,
      0.036195622933267106,
      -0.013296487804524722,
      -0.01329648780452471,
      0.0041554192190047645,
      0.004155419219004774,
      0.005256647815832747,
      0.0052566478158327535,
      0.012182795373550392,
      0.012182795373550402,
      0.018848516566388942,
      0.01884851656638895,
      0.036190904947565224,
      0.03619090494756523,
      -0.013448665871251344,
      -0.013448665871251342,
      0.004175498009789279,
      0.004175498009789308,
      0.0052413047373883834,
      0.005241304737388401,
      0.012094294513095363,
      0.012094294513095367,
      0.018860626397276488,
      0.018860626397276495,
      0.03618610049804561,
      0.03618610049804562,
      -0.013595855860075737,
      -0.013595855860075721,
      0.004195658447407837,
      0.0041956584474078535,
      0.005225686835367949,
      0.005225686835367955,
      0.01201021847316848,
      0.012010218473168513,
      0.018872656887245782,
      0.018872656887245785,
      0.03618123836866116,
      0.03618123836866117,
      -0.01373790474882963,
      -0.013737904748829625,
      0.0042158864841869,
      0.004215886484186913,
      0.005209808570280783,
      0.0052098085702808015,
      0.011930476700622956,
      0.01193047670062296,
      0.018884551827657838,
      0.01888455182765786,
      0.03617634653469967,
      0.03617634653469968,
      -0.013874672801695711,
      -0.013874672801695704,
      0.004236166717548102,
      0.004236166717548108,
      0.005193685822432048,
      0.005193685822432055,
      0.011854975471635042,
      0.011854975471635044,
      0.018896259608556256,
      0.01889625960855626,
      0.036171452129652594,
      0.036171452129652615,
      -0.014006032821846162,
      -0.01400603282184616,
      0.004256482180010677,
      0.004256482180010692,
      0.005177336096838754,
      0.005177336096838757,
      0.011783619362699768,
      0.011783619362699789,
      0.018907732751897062,
      0.01890773275189707,
      0.0361665814124823,
      0.036166581412482315,
      -0.01413186937707843,
      -0.014131869377078426,
      0.0042768140693208775,
      0.004276814069320906,
      0.005160778787064117,
      0.005160778787064133,
      0.011716312517896203,
      0.011716312517896215,
      0.01891892751445232,
      0.018918927514452323,
      0.03616175973537437,
      0.03616175973537438,
      -0.014252078015958231,
      -0.014252078015958227,
      0.004297141401597685,
      0.004297141401597704,
      0.005144035515249259,
      0.005144035515249276,
      0.011652959732654315,
      0.01165295973265432,
      0.01892980354952926,
      0.018929803549529264,
      0.03615701151206368,
      0.03615701151206368,
      -0.014366564488964598,
      -0.014366564488964582,
      0.004317440564625338,
      0.00431744056462535,
      0.005127130571373079,
      0.005127130571373099,
      0.011593467373583974,
      0.011593467373583997,
      0.01894032361845232,
      0.018940323618452336,
      0.036152360186823794,
      0.03615236018682381,
      -0.014475243986343601,
      -0.01447524398634356,
      0.0043376847405649024,
      0.004337684740564927,
      0.005110091482619885,
      0.0051100914826198935,
      0.011537744153009984,
      0.011537744153009987,
      0.018950453344243768,
      0.018950453344243775,
      0.036147828204211814,
      0.036147828204211814,
      -0.014578040401870192,
      -0.014578040401870187,
      0.004357843156618723,
      0.004357843156618729,
      0.005092949754463097,
      0.005092949754463103,
      0.011485701775755036,
      0.011485701775755043,
      0.018960161001167736,
      0.018960161001167746,
      0.036143436979659715,
      0.036143436979659736,
      -0.014674885629517303,
      -0.01467488562951729,
      0.004377880107536258,
      0.004377880107536294,
      0.0050757418397093705,
      0.00507574183970938,
      0.011437255474479534,
      0.011437255474479545,
      0.01896941733482025,
      0.018969417334820254,
      0.03613920687100531,
      0.036139206871005324,
      -0.01476571889814168,
      -0.01476571889814166,
      0.004397753674006352,
      0.004397753674006354,
      0.005058510411579735,
      0.005058510411579746,
      0.011392324448576505,
      0.011392324448576517,
      0.018978195408290953,
      0.018978195408290956,
      0.03613515715105381,
      0.036135157151053816,
      -0.01485048614771035,
      -0.014850486147710344,
      0.004417414034502715,
      0.004417414034502743,
      0.00504130604337351,
      0.005041306043373529,
      0.011350832220279316,
      0.011350832220279328,
      0.01898647047062463,
      0.01898647047062464,
      0.03613130598126128,
      0.03613130598126129,
      -0.014929139449288953,
      -0.014929139449288939,
      0.004436801233855552,
      0.004436801233855575,
      0.0050241894315441165,
      0.005024189431544133,
      0.011312706920305768,
      0.01131270692030578,
      0.01899421984439581,
      0.01899421984439582,
      0.03612767038662923,
      0.03612767038662924,
      -0.015001636469966018,
      -0.015001636469965999,
      0.004455842229960186,
      0.004455842229960203,
      0.005007234340868233,
      0.005007234340868244,
      0.011277881514065105,
      0.01127788151406511,
      0.0190014228297001,
      0.0190014228297001,
      0.036124266231897524,
      0.03612426623189753,
      -0.015067939983071578,
      -0.015067939983071562,
      0.0044744469951188085,
      0.004474446995118813,
      0.004990531495295172,
      0.004990531495295179,
      0.011246293978215376,
      0.011246293978215386,
      0.019008060622277702,
      0.019008060622277723,
      0.03612110819911977,
      0.036121108199119775,
      -0.015128017423430576,
      -0.01512801742343057,
      0.004492503415773428,
      0.0044925034157734306,
      0.004974193670792013,
      0.0049741936707920565,
      0.011217887436193718,
      0.011217887436193731,
      0.019014116243832743,
      0.019014116243832743,
      0.03611820976670281,
      0.03611820976670282,
      -0.015181840486945104,
      -0.015181840486945099,
      0.004509870753301218,
      0.004509870753301219,
      0.004958362227579087,
      0.004958362227579106,
      0.011192610260257826,
      0.011192610260257838,
      0.01901957448290627,
      0.01901957448290629,
      0.0361155831899872,
      0.036115583189987206,
      -0.015229384773498144,
      -0.01522938477349813,
      0.00452637158854551,
      0.004526371588545511,
      0.004943215159139178,
      0.0049432151591391835,
      0.011170416146578946,
      0.011170416146578958,
      0.019024421844913608,
      0.019024421844913608,
      0.036113239483441396,
      0.036113239483441396,
      -0.015270629471989618,
      -0.015270629471989611,
      0.004541782654001974,
      0.004541782654001976,
      0.004928976254131173,
      0.004928976254131176,
      0.011151264169014201,
      0.011151264169014213,
      0.01902864651017152,
      0.019028646510171526,
      0.03611118840453756,
      0.036111188404537566,
      -0.015305557086233873,
      -0.015305557086233866,
      0.004555826069093771,
      0.004555826069093773,
      0.004915923855816621,
      0.004915923855816644,
      0.011135118816354754,
      0.01113511881635476,
      0.01903223829892884,
      0.01903223829892885,
      0.03610943843937072,
      0.036109438439370735,
      -0.015334153200444832,
      -0.01533415320044482,
      0.004568164617214159,
      0.004568164617214173,
      0.004904395580357472,
      0.004904395580357475,
      0.01112195001709313,
      0.011121950017093143,
      0.019035188642576376,
      0.01903518864257638,
      0.03610799679007788,
      0.03610799679007791,
      -0.015356406283098008,
      -0.015356406283098003,
      0.0045784078805232815,
      0.004578407880523286,
      0.0048947821780279815,
      0.0048947821780280076,
      0.011111733155068056,
      0.011111733155068058,
      0.019037490560356075,
      0.019037490560356085,
      0.036106869364106,
      0.03610686936410602,
      -0.015372307528071437,
      -0.015372307528071434,
      0.00458613883550096,
      0.004586138835500961,
      0.00488750093436438,
      0.004887500934364399,
      0.011104449078722855,
      0.011104449078722873,
      0.019039138641017923,
      0.01903913864101793,
      0.03610606076537199,
      0.03610606076537199,
      -0.015381850732119912,
      -0.015381850732119909,
      0.004590968482412108,
      0.004590968482412118,
      0.004882941038114587,
      0.004882941038114595,
      0.011100084106143444,
      0.011100084106143455,
      0.019040129028988,
      0.019040129028988002,
      0.03610557428734976,
      0.03610557428734977,
      -0.015385032207919105,
      -0.015385032207919105,
      0.004592613286324483,
      0.004592613286324505,
      0.004881386138364176,
      0.004881386138364178,
      0.011098630027514841,
      0.011098630027514857,
      0.019040459414718384,
      0.01904045941471839,
      0.03610541190811249,
      0.03610541190811249
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      4,
      12
     ],
     "float64",
     [
      -0.03594904820709009,
      -9.296358307409952e-16,
      -8.549863021791798e-17,
      2.013435547530514e-16,
      0.337920016458166,
      0.40845351872482144,
      0.40845351872482466,
      1.5213679774182232,
      6.933362418991289,
      6.93336241899129,
      9.181203893982424,
      9.181203893982435,
      0.0013271199016648032,
      0.0013271199016659607,
      0.030142475974775117,
      0.030142475974777722,
      0.352403134768621,
      0.3524031347686218,
      4.142787065130805,
      4.142787065130806,
      6.606550755932671,
      6.606550755932673,
      8.04436462105174,
      8.044364621051743,
      0.0013271199016660037,
      0.0013271199016675853,
      0.030142475974778288,
      0.03014247597477926,
      0.35240313476862184,
      0.3524031347686227,
      4.142787065130804,
      4.142787065130804,
      6.606550755932665,
      6.60655075593267,
      8.044364621051743,
      8.044364621051745,
      -1.3897378590046565,
      -1.3897378590046559,
      0.10813172088946565,
      0.10813172088946699,
      0.4759655207268553,
      0.4759655207268576,
      3.1786267541089313,
      3.1786267541089375,
      5.924736740765522,
      5.9247367407655265,
      8.293669450442792,
      8.293669450442797
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      4,
      16,
      3,
      3
     ],
     "float64",
     [
      3.7085370169576564,
      -1.0073884876874219e-16,
      1.9081958235744878e-16,
      -1.0073884876874219e-16,
      3.7085370169576524,
      -5.204170427930421e-17,
      1.9081958235744878e-16,
      -5.204170427930421e-17,
      0.4104723386500964,
      0.20948313565540472,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.5572309393984941,
      -1.3444106938820255e-17,
      1.8735013540549517e-16,
      -1.3444106938820255e-17,
      0.05728000465140411,
      0.5572309393984948,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.2094831356554041,
      -1.3444106938820255e-17,
      1.8735013540549517e-16,
      -1.3444106938820255e-17,
      0.05728000465140411,
      -0.4689347016397813,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      -0.4689347016397809,
      -1.3444106938820255e-17,
      1.8735013540549517e-16,
      -1.3444106938820255e-17,
      0.024269654630734105,
      -0.13490879521903226,
      0.862962125125387,
      0.08340645959331819,
      0.862962125125387,
      -0.13490879521903193,
      -0.083406459593318,
      0.08340645959331819,
      -0.08340645959331795,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      -0.0834064595933188,
      -0.862962125125387,
      -0.13490879521903193,
      -0.083406459593318,
      -0.0834064595933188,
      -0.08340645959331795,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      0.08340645959331819,
      -0.862962125125387,
      -0.13490879521903193,
      0.083406459593318,
      0.08340645959331819,
      0.08340645959331804,
      0.05284549653136811,
      -0.13490879521903226,
      0.862962125125387,
      -0.0834064595933188,
      0.862962125125387,
      -0.13490879521903193,
      0.083406459593318,
      -0.0834064595933188,
      0.08340645959331804,
      0.05284549653136811,
      0.01968458411527988,
      -2.1690287807814457e-17,
      0.15162926836182405,
      -2.1690287807814457e-17,
      0.371233169571072,
      4.2500725161431774e-17,
      0.029625058453122063,
      -9.107298248878237e-18,
      -0.029198895535412883,
      0.01968458411527988,
      -2.1690287807814457e-17,
      -0.15162926836182394,
      -2.1690287807814457e-17,
      0.371233169571072,
      4.2500725161431774e-17,
      -0.02962505845312194,
      -9.107298248878237e-18,
      -0.029198895535412883,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      -0.12169538262324794,
      -2.1690287807814457e-17,
      -0.143076217926478,
      4.2500725161431774e-17,
      0.4893505356399371,
      -9.107298248878237e-18,
      -0.1609721016418649,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      0.12169538262324806,
      -2.1690287807814457e-17,
      -0.143076217926478,
      4.2500725161431774e-17,
      -0.48935053563993697,
      -9.107298248878237e-18,
      -0.1609721016418649,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      0.12169538262324799,
      6.331740687315346e-17,
      -0.489350535639937,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      -0.15162926836182403,
      6.331740687315346e-17,
      -0.029625058453122015,
      -0.02919889553541288,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      -0.12169538262324801,
      6.331740687315346e-17,
      0.489350535639937,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      0.15162926836182397,
      6.331740687315346e-17,
      0.029625058453121987,
      -0.02919889553541288,
      -0.13490879521903226,
      0.862962125125387,
      0.08340645959331819,
      0.862962125125387,
      -0.13490879521903193,
      -0.08340645959331795,
      0.08340645959331819,
      -0.083406459593318,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      -0.0834064595933188,
      -0.862962125125387,
      -0.13490879521903193,
      -0.08340645959331795,
      -0.0834064595933188,
      -0.083406459593318,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      0.08340645959331819,
      -0.862962125125387,
      -0.13490879521903193,
      0.08340645959331804,
      0.08340645959331819,
      0.083406459593318,
      0.05284549653136811,
      -0.13490879521903226,
      0.862962125125387,
      -0.0834064595933188,
      0.862962125125387,
      -0.13490879521903193,
      0.08340645959331804,
      -0.0834064595933188,
      0.083406459593318,
      0.05284549653136811,
      3.7085370169576564,
      -5.3863848768742194e-17,
      1.5959455978986625e-16,
      -5.3863848768742194e-17,
      3.7085370169576537,
      1.734723475976807e-17,
      1.5959455978986625e-16,
      1.734723475976807e-17,
      0.4104723386500962,
      0.20948313565540477,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.5572309393984941,
      4.87890977618477e-17,
      1.8735013540549517e-16,
      4.87890977618477e-17,
      0.05728000465140412,
      0.5572309393984949,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.20948313565540508,
      4.87890977618477e-17,
      1.8735013540549517e-16,
      4.87890977618477e-17,
      0.05728000465140412,
      -0.46893470163978124,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      -0.4689347016397809,
      4.87890977618477e-17,
      1.8735013540549517e-16,
      4.87890977618477e-17,
      0.02426965463073412,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      -0.1216953826232489,
      6.418476861114186e-17,
      0.489350535639937,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      0.15162926836182408,
      6.418476861114186e-17,
      0.029625058453121998,
      -0.02919889553541288,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      0.1216953826232481,
      6.418476861114186e-17,
      -0.489350535639937,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      -0.15162926836182392,
      6.418476861114186e-17,
      -0.029625058453122004,
      -0.02919889553541288,
      -1.9811821405076961,
      4.6875000000000004e-17,
      -0.12169538262324794,
      4.6875000000000004e-17,
      -0.143076217926478,
      4.24465150528075e-17,
      0.4893505356399371,
      -6.884683795282953e-18,
      -0.16097210164186487,
      -1.981182140507697,
      4.6875000000000004e-17,
      0.12169538262324806,
      4.6875000000000004e-17,
      -0.143076217926478,
      4.24465150528075e-17,
      -0.48935053563993697,
      -6.884683795282953e-18,
      -0.16097210164186487,
      0.019684584115279978,
      4.6875000000000004e-17,
      0.15162926836182405,
      4.6875000000000004e-17,
      0.371233169571072,
      4.24465150528075e-17,
      0.029625058453122063,
      -6.884683795282953e-18,
      -0.029198895535412876,
      0.019684584115279978,
      4.6875000000000004e-17,
      -0.15162926836182394,
      4.6875000000000004e-17,
      0.371233169571072,
      4.24465150528075e-17,
      -0.02962505845312194,
      -6.884683795282953e-18,
      -0.029198895535412876,
      0.01968458411527988,
      -2.1690287807814457e-17,
      0.029625058453122063,
      -2.1690287807814457e-17,
      0.371233169571072,
      -9.107298248878237e-18,
      0.15162926836182405,
      4.2500725161431774e-17,
      -0.029198895535412883,
      0.01968458411527988,
      -2.1690287807814457e-17,
      -0.02962505845312194,
      -2.1690287807814457e-17,
      0.371233169571072,
      -9.107298248878237e-18,
      -0.15162926836182394,
      4.2500725161431774e-17,
      -0.029198895535412883,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      0.4893505356399371,
      -2.1690287807814457e-17,
      -0.143076217926478,
      -9.107298248878237e-18,
      -0.12169538262324794,
      4.2500725161431774e-17,
      -0.1609721016418649,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      -0.48935053563993697,
      -2.1690287807814457e-17,
      -0.143076217926478,
      -9.107298248878237e-18,
      0.12169538262324806,
      4.2500725161431774e-17,
      -0.1609721016418649,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      0.489350535639937,
      6.331740687315346e-17,
      -0.1216953826232489,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      0.029625058453121998,
      6.331740687315346e-17,
      0.15162926836182408,
      -0.02919889553541288,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      -0.489350535639937,
      6.331740687315346e-17,
      0.1216953826232481,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      -0.029625058453122004,
      6.331740687315346e-17,
      -0.15162926836182392,
      -0.02919889553541288,
      5.014799931016685,
      2.220446049250313e-16,
      -7.632783294297951e-17,
      2.220446049250313e-16,
      5.014799931016687,
      5.551115123125783e-17,
      -7.632783294297951e-17,
      5.551115123125783e-17,
      0.2381617598968901,
      -0.7648115771918499,
      -2.7755575615628914e-17,
      -5.984795992119984e-17,
      -2.7755575615628914e-17,
      0.07734685456480689,
      4.683753385137379e-17,
      -5.984795992119984e-17,
      4.683753385137379e-17,
      0.07429488707280912,
      0.07734685456480804,
      -2.7755575615628914e-17,
      -5.984795992119984e-17,
      -2.7755575615628914e-17,
      -0.7648115771918511,
      4.683753385137379e-17,
      -5.984795992119984e-17,
      4.683753385137379e-17,
      0.07429488707280912,
      -0.07214168291214296,
      -2.7755575615628914e-17,
      -5.984795992119984e-17,
      -2.7755575615628914e-17,
      -0.07214168291214411,
      4.683753385137379e-17,
      -5.984795992119984e-17,
      4.683753385137379e-17,
      -0.024384063791497868,
      -0.1971280789954639,
      0.612874054155663,
      -0.11778857634404205,
      0.612874054155663,
      -0.19712807899546408,
      -0.117788576344042,
      -0.11778857634404205,
      -0.11778857634404195,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      0.11778857634404194,
      -0.612874054155663,
      -0.19712807899546408,
      -0.117788576344042,
      0.11778857634404194,
      -0.11778857634404195,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      -0.11778857634404205,
      -0.612874054155663,
      -0.19712807899546408,
      0.117788576344042,
      -0.11778857634404205,
      0.11778857634404204,
      0.09957912961452514,
      -0.1971280789954639,
      0.612874054155663,
      0.11778857634404194,
      0.612874054155663,
      -0.19712807899546408,
      0.117788576344042,
      0.11778857634404194,
      0.11778857634404204,
      0.09957912961452514,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      -0.489350535639937,
      6.331740687315346e-17,
      0.12169538262324799,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      -0.029625058453122015,
      6.331740687315346e-17,
      -0.15162926836182403,
      -0.02919889553541288,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      0.489350535639937,
      6.331740687315346e-17,
      -0.12169538262324801,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      0.029625058453121987,
      6.331740687315346e-17,
      0.15162926836182397,
      -0.02919889553541288,
      -1.9811821405076961,
      4.6875000000000004e-17,
      0.4893505356399371,
      4.6875000000000004e-17,
      -0.143076217926478,
      -6.884683795282953e-18,
      -0.12169538262324794,
      4.24465150528075e-17,
      -0.16097210164186487,
      -1.981182140507697,
      4.6875000000000004e-17,
      -0.48935053563993697,
      4.6875000000000004e-17,
      -0.143076217926478,
      -6.884683795282953e-18,
      0.12169538262324806,
      4.24465150528075e-17,
      -0.16097210164186487,
      0.019684584115279978,
      4.6875000000000004e-17,
      0.029625058453122063,
      4.6875000000000004e-17,
      0.371233169571072,
      -6.884683795282953e-18,
      0.15162926836182405,
      4.24465150528075e-17,
      -0.029198895535412876,
      0.019684584115279978,
      4.6875000000000004e-17,
      -0.02962505845312194,
      4.6875000000000004e-17,
      0.371233169571072,
      -6.884683795282953e-18,
      -0.15162926836182394,
      4.24465150528075e-17,
      -0.029198895535412876,
      -0.1971280789954639,
      0.612874054155663,
      -0.11778857634404205,
      0.612874054155663,
      -0.19712807899546408,
      -0.11778857634404195,
      -0.11778857634404205,
      -0.117788576344042,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      0.11778857634404194,
      -0.612874054155663,
      -0.19712807899546408,
      -0.11778857634404195,
      0.11778857634404194,
      -0.117788576344042,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      -0.11778857634404205,
      -0.612874054155663,
      -0.19712807899546408,
      0.11778857634404204,
      -0.11778857634404205,
      0.117788576344042,
      0.09957912961452514,
      -0.1971280789954639,
      0.612874054155663,
      0.11778857634404194,
      0.612874054155663,
      -0.19712807899546408,
      0.11778857634404204,
      0.11778857634404194,
      0.117788576344042,
      0.09957912961452514,
      5.014799931016689,
      -6.61191907387547e-16,
      -8.847089727481716e-17,
      -6.61191907387547e-16,
      5.014799931016684,
      -5.746271514173174e-17,
      -8.847089727481716e-17,
      -5.746271514173174e-17,
      0.23816175989688987,
      -0.7648115771918508,
      1.09375e-16,
      -6.071532165918825e-17,
      1.09375e-16,
      0.07734685456480694,
      -1.3227266504323154e-17,
      -6.071532165918825e-17,
      -1.3227266504323154e-17,
      0.07429488707280915,
      0.07734685456480718,
      1.09375e-16,
      -6.071532165918825e-17,
      1.09375e-16,
      -0.7648115771918501,
      -1.3227266504323154e-17,
      -6.071532165918825e-17,
      -1.3227266504323154e-17,
      0.07429488707280915,
      -0.07214168291214382,
      1.09375e-16,
      -6.071532165918825e-17,
      1.09375e-16,
      -0.07214168291214305,
      -1.3227266504323154e-17,
      -6.071532165918825e-17,
      -1.3227266504323154e-17,
      -0.02438406379149786
     ]
    ]
   },
   "irr_l": [],
   "q_qc": {
    "__ndarray__": [
     [
      4,
      3
     ],
     "float64",
     [
      0.0,
      0.0,
      0.0,
      0.0,
      0.5,
      0.0,
      0.5,
      0.0,
      0.0,
      0.5,
      0.5,
      0.0
     ]
    ]
   },
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       400,
       3
      ],
      "float64",
      [
       0.5,
       -0.5,
       0.0,
       0.49696969696969695,
       -0.49696969696969695,
       0.0,
       0.49393939393939396,
       -0.49393939393939396,
       0.0,
       0.4909090909090909,
       -0.4909090909090909,
       0.0,
       0.48787878787878786,
       -0.48787878787878786,
       0.0,
       0.48484848484848486,
       -0.48484848484848486,
       0.0,
       0.4818181818181818,
       -0.4818181818181818,
       0.0,
       0.47878787878787876,
       -0.47878787878787876,
       0.0,
       0.47575757575757577,
       -0.47575757575757577,
       0.0,
       0.4727272727272727,
       -0.4727272727272727,
       0.0,
       0.4696969696969697,
       -0.4696969696969697,
       0.0,
       0.4666666666666667,
       -0.4666666666666667,
       0.0,
       0.4636363636363636,
       -0.4636363636363636,
       0.0,
       0.46060606060606063,
       -0.46060606060606063,
       0.0,
       0.4575757575757576,
       -0.4575757575757576,
       0.0,
       0.45454545454545453,
       -0.45454545454545453,
       0.0,
       0.45151515151515154,
       -0.45151515151515154,
       0.0,
       0.4484848484848485,
       -0.4484848484848485,
       0.0,
       0.44545454545454544,
       -0.44545454545454544,
       0.0,
       0.44242424242424244,
       -0.44242424242424244,
       0.0,
       0.4393939393939394,
       -0.4393939393939394,
       0.0,
       0.4363636363636364,
       -0.4363636363636364,
       0.0,
       0.43333333333333335,
       -0.43333333333333335,
       0.0,
       0.4303030303030303,
       -0.4303030303030303,
       0.0,
       0.42727272727272725,
       -0.42727272727272725,
       0.0,
       0.42424242424242425,
       -0.42424242424242425,
       0.0,
       0.4212121212121212,
       -0.4212121212121212,
       0.0,
       0.4181818181818182,
       -0.4181818181818182,
       0.0,
       0.41515151515151516,
       -0.41515151515151516,
       0.0,
       0.4121212121212121,
       -0.4121212121212121,
       0.0,
       0.40909090909090906,
       -0.40909090909090906,
       0.0,
       0.40606060606060607,
       -0.40606060606060607,
       0.0,
       0.403030303030303,
       -0.403030303030303,
       0.0,
       0.4,
       -0.4,
       0.0,
       0.396969696969697,
       -0.396969696969697,
       0.0,
       0.3939393939393939,
       -0.3939393939393939,
       0.0,
       0.39090909090909093,
       -0.39090909090909093,
       0.0,
       0.3878787878787879,
       -0.3878787878787879,
       0.0,
       0.38484848484848483,
       -0.38484848484848483,
       0.0,
       0.38181818181818183,
       -0.38181818181818183,
       0.0,
       0.3787878787878788,
       -0.3787878787878788,
       0.0,
       0.37575757575757573,
       -0.37575757575757573,
       0.0,
       0.37272727272727274,
       -0.37272727272727274,
       0.0,
       0.3696969696969697,
       -0.3696969696969697,
       0.0,
       0.3666666666666667,
       -0.3666666666666667,
       0.0,
       0.36363636363636365,
       -0.36363636363636365,
       0.0,
       0.3606060606060606,
       -0.3606060606060606,
       0.0,
       0.35757575757575755,
       -0.35757575757575755,
       0.0,
       0.35454545454545455,
       -0.35454545454545455,
       0.0,
       0.3515151515151515,
       -0.3515151515151515,
       0.0,
       0.3484848484848485,
       -0.3484848484848485,
       0.0,
       0.34545454545454546,
       -0.34545454545454546,
       0.0,
       0.3424242424242424,
       -0.3424242424242424,
       0.0,
       0.33939393939393936,
       -0.33939393939393936,
       0.0,
       0.33636363636363636,
       -0.33636363636363636,
       0.0,
       0.33333333333333337,
       -0.33333333333333337,
       0.0,
       0.3303030303030303,
       -0.3303030303030303,
       0.0,
       0.32727272727272727,
       -0.32727272727272727,
       0.0,
       0.3242424242424242,
       -0.3242424242424242,
       0.0,
       0.32121212121212117,
       -0.32121212121212117,
       0.0,
       0.3181818181818182,
       -0.3181818181818182,
       0.0,
       0.3151515151515152,
       -0.3151515151515152,
       0.0,
       0.31212121212121213,
       -0.31212121212121213,
       0.0,
       0.3090909090909091,
       -0.3090909090909091,
       0.0,
       0.30606060606060603,
       -0.30606060606060603,
       0.0,
       0.30303030303030304,
       -0.30303030303030304,
       0.0,
       0.3,
       -0.3,
       0.0,
       0.296969696969697,
       -0.296969696969697,
       0.0,
       0.29393939393939394,
       -0.29393939393939394,
       0.0,
       0.2909090909090909,
       -0.2909090909090909,
       0.0,
       0.28787878787878785,
       -0.28787878787878785,
       0.0,
       0.28484848484848485,
       -0.28484848484848485,
       0.0,
       0.28181818181818186,
       -0.28181818181818186,
       0.0,
       0.2787878787878788,
       -0.2787878787878788,
       0.0,
       0.27575757575757576,
       -0.27575757575757576,
       0.0,
       0.2727272727272727,
       -0.2727272727272727,
       0.0,
       0.26969696969696966,
       -0.26969696969696966,
       0.0,
       0.26666666666666666,
       -0.26666666666666666,
       0.0,
       0.26363636363636367,
       -0.26363636363636367,
       0.0,
       0.2606060606060606,
       -0.2606060606060606,
       0.0,
       0.25757575757575757,
       -0.25757575757575757,
       0.0,
       0.2545454545454545,
       -0.2545454545454545,
       0.0,
       0.2515151515151515,
       -0.2515151515151515,
       0.0,
       0.24848484848484848,
       -0.24848484848484848,
       0.0,
       0.24545454545454548,
       -0.24545454545454548,
       0.0,
       0.24242424242424243,
       -0.24242424242424243,
       0.0,
       0.23939393939393938,
       -0.23939393939393938,
       0.0,
       0.2363636363636364,
       -0.2363636363636364,
       0.0,
       0.23333333333333334,
       -0.23333333333333334,
       0.0,
       0.2303030303030303,
       -0.2303030303030303,
       0.0,
       0.2272727272727273,
       -0.2272727272727273,
       0.0,
       0.22424242424242424,
       -0.22424242424242424,
       0.0,
       0.2212121212121212,
       -0.2212121212121212,
       0.0,
       0.2181818181818182,
       -0.2181818181818182,
       0.0,
       0.21515151515151515,
       -0.21515151515151515,
       0.0,
       0.2121212121212121,
       -0.2121212121212121,
       0.0,
       0.2090909090909091,
       -0.2090909090909091,
       0.0,
       0.20606060606060606,
       -0.20606060606060606,
       0.0,
       0.203030303030303,
       -0.203030303030303,
       0.0,
       0.2,
       -0.2,
       0.0,
       0.19696969696969696,
       -0.19696969696969696,
       0.0,
       0.19393939393939397,
       -0.19393939393939397,
       0.0,
       0.19090909090909092,
       -0.19090909090909092,
       0.0,
       0.18787878787878787,
       -0.18787878787878787,
       0.0,
       0.18484848484848487,
       -0.18484848484848487,
       0.0,
       0.18181818181818182,
       -0.18181818181818182,
       0.0,
       0.17878787878787877,
       -0.17878787878787877,
       0.0,
       0.17575757575757578,
       -0.17575757575757578,
       0.0,
       0.17272727272727273,
       -0.17272727272727273,
       0.0,
       0.16969696969696968,
       -0.16969696969696968,
       0.0,
       0.16666666666666669,
       -0.16666666666666669,
       0.0,
       0.16363636363636364,
       -0.16363636363636364,
       0.0,
       0.16060606060606059,
       -0.16060606060606059,
       0.0,
       0.1575757575757576,
       -0.1575757575757576,
       0.0,
       0.15454545454545454,
       -0.15454545454545454,
       0.0,
       0.1515151515151515,
       -0.1515151515151515,
       0.0,
       0.1484848484848485,
       -0.1484848484848485,
       0.0,
       0.14545454545454545,
       -0.14545454545454545,
       0.0,
       0.1424242424242424,
       -0.1424242424242424,
       0.0,
       0.1393939393939394,
       -0.1393939393939394,
       0.0,
       0.13636363636363635,
       -0.13636363636363635,
       0.0,
       0.13333333333333336,
       -0.13333333333333336,
       0.0,
       0.1303030303030303,
       -0.1303030303030303,
       0.0,
       0.12727272727272726,
       -0.12727272727272726,
       0.0,
       0.12424242424242427,
       -0.12424242424242427,
       0.0,
       0.12121212121212122,
       -0.12121212121212122,
       0.0,
       0.11818181818181817,
       -0.11818181818181817,
       0.0,
       0.11515151515151517,
       -0.11515151515151517,
       0.0,
       0.11212121212121212,
       -0.11212121212121212,
       0.0,
       0.10909090909090907,
       -0.10909090909090907,
       0.0,
       0.10606060606060608,
       -0.10606060606060608,
       0.0,
       0.10303030303030303,
       -0.10303030303030303,
       0.0,
       0.09999999999999998,
       -0.09999999999999998,
       0.0,
       0.09696969696969698,
       -0.09696969696969698,
       0.0,
       0.09393939393939393,
       -0.09393939393939393,
       0.0,
       0.09090909090909088,
       -0.09090909090909088,
       0.0,
       0.08787878787878789,
       -0.08787878787878789,
       0.0,
       0.08484848484848484,
       -0.08484848484848484,
       0.0,
       0.08181818181818185,
       -0.08181818181818185,
       0.0,
       0.0787878787878788,
       -0.0787878787878788,
       0.0,
       0.07575757575757575,
       -0.07575757575757575,
       0.0,
       0.07272727272727275,
       -0.07272727272727275,
       0.0,
       0.0696969696969697,
       -0.0696969696969697,
       0.0,
       0.06666666666666665,
       -0.06666666666666665,
       0.0,
       0.06363636363636366,
       -0.06363636363636366,
       0.0,
       0.06060606060606061,
       -0.06060606060606061,
       0.0,
       0.05757575757575756,
       -0.05757575757575756,
       0.0,
       0.054545454545454564,
       -0.054545454545454564,
       0.0,
       0.051515151515151514,
       -0.051515151515151514,
       0.0,
       0.048484848484848464,
       -0.048484848484848464,
       0.0,
       0.04545454545454547,
       -0.04545454545454547,
       0.0,
       0.04242424242424242,
       -0.04242424242424242,
       0.0,
       0.03939393939393937,
       -0.03939393939393937,
       0.0,
       0.036363636363636376,
       -0.036363636363636376,
       0.0,
       0.033333333333333326,
       -0.033333333333333326,
       0.0,
       0.030303030303030276,
       -0.030303030303030276,
       0.0,
       0.027272727272727282,
       -0.027272727272727282,
       0.0,
       0.024242424242424232,
       -0.024242424242424232,
       0.0,
       0.021212121212121238,
       -0.021212121212121238,
       0.0,
       0.018181818181818188,
       -0.018181818181818188,
       0.0,
       0.015151515151515138,
       -0.015151515151515138,
       0.0,
       0.012121212121212144,
       -0.012121212121212144,
       0.0,
       0.009090909090909094,
       -0.009090909090909094,
       0.0,
       0.006060606060606044,
       -0.006060606060606044,
       0.0,
       0.00303030303030305,
       -0.00303030303030305,
       0.0,
       0.0,
       0.0,
       0.0,
       0.0,
       -0.004310344827586207,
       0.0,
       0.0,
       -0.008620689655172414,
       0.0,
       0.0,
       -0.01293103448275862,
       0.0,
       0.0,
       -0.017241379310344827,
       0.0,
       0.0,
       -0.021551724137931036,
       0.0,
       0.0,
       -0.02586206896551724,
       0.0,
       0.0,
       -0.030172413793103446,
       0.0,
       0.0,
       -0.034482758620689655,
       0.0,
       0.0,
       -0.03879310344827586,
       0.0,
       0.0,
       -0.04310344827586207,
       0.0,
       0.0,
       -0.04741379310344827,
       0.0,
       0.0,
       -0.05172413793103448,
       0.0,
       0.0,
       -0.05603448275862069,
       0.0,
       0.0,
       -0.06034482758620689,
       0.0,
       0.0,
       -0.06465517241379311,
       0.0,
       0.0,
       -0.06896551724137931,
       0.0,
       0.0,
       -0.07327586206896551,
       0.0,
       0.0,
       -0.07758620689655173,
       0.0,
       0.0,
       -0.08189655172413793,
       0.0,
       0.0,
       -0.08620689655172414,
       0.0,
       0.0,
       -0.09051724137931035,
       0.0,
       0.0,
       -0.09482758620689655,
       0.0,
       0.0,
       -0.09913793103448276,
       0.0,
       0.0,
       -0.10344827586206896,
       0.0,
       0.0,
       -0.10775862068965517,
       0.0,
       0.0,
       -0.11206896551724138,
       0.0,
       0.0,
       -0.11637931034482758,
       0.0,
       0.0,
       -0.12068965517241378,
       0.0,
       0.0,
       -0.125,
       0.0,
       0.0,
       -0.12931034482758622,
       0.0,
       0.0,
       -0.1336206896551724,
       0.0,
       0.0,
       -0.13793103448275862,
       0.0,
       0.0,
       -0.14224137931034483,
       0.0,
       0.0,
       -0.14655172413793102,
       0.0,
       0.0,
       -0.15086206896551724,
       0.0,
       0.0,
       -0.15517241379310345,
       0.0,
       0.0,
       -0.15948275862068964,
       0.0,
       0.0,
       -0.16379310344827586,
       0.0,
       0.0,
       -0.16810344827586207,
       0.0,
       0.0,
       -0.1724137931034483,
       0.0,
       0.0,
       -0.17672413793103448,
       0.0,
       0.0,
       -0.1810344827586207,
       0.0,
       0.0,
       -0.1853448275862069,
       0.0,
       0.0,
       -0.1896551724137931,
       0.0,
       0.0,
       -0.1939655172413793,
       0.0,
       0.0,
       -0.19827586206896552,
       0.0,
       0.0,
       -0.2025862068965517,
       0.0,
       0.0,
       -0.20689655172413793,
       0.0,
       0.0,
       -0.21120689655172414,
       0.0,
       0.0,
       -0.21551724137931033,
       0.0,
       0.0,
       -0.21982758620689655,
       0.0,
       0.0,
       -0.22413793103448276,
       0.0,
       0.0,
       -0.22844827586206895,
       0.0,
       0.0,
       -0.23275862068965517,
       0.0,
       0.0,
       -0.23706896551724138,
       0.0,
       0.0,
       -0.24137931034482757,
       0.0,
       0.0,
       -0.24568965517241378,
       0.0,
       0.0,
       -0.25,
       0.0,
       0.0,
       -0.2543103448275862,
       0.0,
       0.0,
       -0.25862068965517243,
       0.0,
       0.0,
       -0.2629310344827586,
       0.0,
       0.0,
       -0.2672413793103448,
       0.0,
       0.0,
       -0.27155172413793105,
       0.0,
       0.0,
       -0.27586206896551724,
       0.0,
       0.0,
       -0.2801724137931034,
       0.0,
       0.0,
       -0.28448275862068967,
       0.0,
       0.0,
       -0.28879310344827586,
       0.0,
       0.0,
       -0.29310344827586204,
       0.0,
       0.0,
       -0.2974137931034483,
       0.0,
       0.0,
       -0.3017241379310345,
       0.0,
       0.0,
       -0.30603448275862066,
       0.0,
       0.0,
       -0.3103448275862069,
       0.0,
       0.0,
       -0.3146551724137931,
       0.0,
       0.0,
       -0.3189655172413793,
       0.0,
       0.0,
       -0.3232758620689655,
       0.0,
       0.0,
       -0.3275862068965517,
       0.0,
       0.0,
       -0.3318965517241379,
       0.0,
       0.0,
       -0.33620689655172414,
       0.0,
       0.0,
       -0.34051724137931033,
       0.0,
       0.0,
       -0.3448275862068966,
       0.0,
       0.0,
       -0.34913793103448276,
       0.0,
       0.0,
       -0.35344827586206895,
       0.0,
       0.0,
       -0.3577586206896552,
       0.0,
       0.0,
       -0.3620689655172414,
       0.0,
       0.0,
       -0.36637931034482757,
       0.0,
       0.0,
       -0.3706896551724138,
       0.0,
       0.0,
       -0.375,
       0.0,
       0.0,
       -0.3793103448275862,
       0.0,
       0.0,
       -0.38362068965517243,
       0.0,
       0.0,
       -0.3879310344827586,
       0.0,
       0.0,
       -0.3922413793103448,
       0.0,
       0.0,
       -0.39655172413793105,
       0.0,
       0.0,
       -0.40086206896551724,
       0.0,
       0.0,
       -0.4051724137931034,
       0.0,
       0.0,
       -0.40948275862068967,
       0.0,
       0.0,
       -0.41379310344827586,
       0.0,
       0.0,
       -0.41810344827586204,
       0.0,
       0.0,
       -0.4224137931034483,
       0.0,
       0.0,
       -0.4267241379310345,
       0.0,
       0.0,
       -0.43103448275862066,
       0.0,
       0.0,
       -0.4353448275862069,
       0.0,
       0.0,
       -0.4396551724137931,
       0.0,
       0.0,
       -0.4439655172413793,
       0.0,
       0.0,
       -0.4482758620689655,
       0.0,
       0.0,
       -0.4525862068965517,
       0.0,
       0.0,
       -0.4568965517241379,
       0.0,
       0.0,
       -0.46120689655172414,
       0.0,
       0.0,
       -0.46551724137931033,
       0.0,
       0.0,
       -0.4698275862068965,
       0.0,
       0.0,
       -0.47413793103448276,
       0.0,
       0.0,
       -0.47844827586206895,
       0.0,
       0.0,
       -0.48275862068965514,
       0.0,
       0.0,
       -0.4870689655172414,
       0.0,
       0.0,
       -0.49137931034482757,
       0.0,
       0.0,
       -0.4956896551724138,
       0.0,
       0.0,
       -0.5,
       0.0,
       0.00423728813559322,
       -0.5,
       0.0,
       0.00847457627118644,
       -0.5,
       0.0,
       0.012711864406779662,
       -0.5,
       0.0,
       0.01694915254237288,
       -0.5,
       0.0,
       0.0211864406779661,
       -0.5,
       0.0,
       0.025423728813559324,
       -0.5,
       0.0,
       0.029661016949152543,
       -0.5,
       0.0,
       0.03389830508474576,
       -0.5,
       0.0,
       0.038135593220338986,
       -0.5,
       0.0,
       0.0423728813559322,
       -0.5,
       0.0,
       0.046610169491525424,
       -0.5,
       0.0,
       0.05084745762711865,
       -0.5,
       0.0,
       0.05508474576271186,
       -0.5,
       0.0,
       0.059322033898305086,
       -0.5,
       0.0,
       0.0635593220338983,
       -0.5,
       0.0,
       0.06779661016949153,
       -0.5,
       0.0,
       0.07203389830508475,
       -0.5,
       0.0,
       0.07627118644067797,
       -0.5,
       0.0,
       0.08050847457627118,
       -0.5,
       0.0,
       0.0847457627118644,
       -0.5,
       0.0,
       0.08898305084745763,
       -0.5,
       0.0,
       0.09322033898305085,
       -0.5,
       0.0,
       0.09745762711864407,
       -0.5,
       0.0,
       0.1016949152542373,
       -0.5,
       0.0,
       0.1059322033898305,
       -0.5,
       0.0,
       0.11016949152542373,
       -0.5,
       0.0,
       0.11440677966101695,
       -0.5,
       0.0,
       0.11864406779661017,
       -0.5,
       0.0,
       0.1228813559322034,
       -0.5,
       0.0,
       0.1271186440677966,
       -0.5,
       0.0,
       0.13135593220338984,
       -0.5,
       0.0,
       0.13559322033898305,
       -0.5,
       0.0,
       0.13983050847457626,
       -0.5,
       0.0,
       0.1440677966101695,
       -0.5,
       0.0,
       0.1483050847457627,
       -0.5,
       0.0,
       0.15254237288135594,
       -0.5,
       0.0,
       0.15677966101694915,
       -0.5,
       0.0,
       0.16101694915254236,
       -0.5,
       0.0,
       0.1652542372881356,
       -0.5,
       0.0,
       0.1694915254237288,
       -0.5,
       0.0,
       0.17372881355932204,
       -0.5,
       0.0,
       0.17796610169491525,
       -0.5,
       0.0,
       0.18220338983050846,
       -0.5,
       0.0,
       0.1864406779661017,
       -0.5,
       0.0,
       0.1906779661016949,
       -0.5,
       0.0,
       0.19491525423728814,
       -0.5,
       0.0,
       0.19915254237288135,
       -0.5,
       0.0,
       0.2033898305084746,
       -0.5,
       0.0,
       0.2076271186440678,
       -0.5,
       0.0,
       0.211864406779661,
       -0.5,
       0.0,
       0.21610169491525424,
       -0.5,
       0.0,
       0.22033898305084745,
       -0.5,
       0.0,
       0.2245762711864407,
       -0.5,
       0.0,
       0.2288135593220339,
       -0.5,
       0.0,
       0.2330508474576271,
       -0.5,
       0.0,
       0.23728813559322035,
       -0.5,
       0.0,
       0.24152542372881355,
       -0.5,
       0.0,
       0.2457627118644068,
       -0.5,
       0.0,
       0.25,
       -0.5,
       0.0,
       0.2542372881355932,
       -0.5,
       0.0,
       0.2584745762711864,
       -0.5,
       0.0,
       0.2627118644067797,
       -0.5,
       0.0,
       0.2669491525423729,
       -0.5,
       0.0,
       0.2711864406779661,
       -0.5,
       0.0,
       0.2754237288135593,
       -0.5,
       0.0,
       0.2796610169491525,
       -0.5,
       0.0,
       0.2838983050847458,
       -0.5,
       0.0,
       0.288135593220339,
       -0.5,
       0.0,
       0.2923728813559322,
       -0.5,
       0.0,
       0.2966101694915254,
       -0.5,
       0.0,
       0.3008474576271186,
       -0.5,
       0.0,
       0.3050847457627119,
       -0.5,
       0.0,
       0.3093220338983051,
       -0.5,
       0.0,
       0.3135593220338983,
       -0.5,
       0.0,
       0.3177966101694915,
       -0.5,
       0.0,
       0.3220338983050847,
       -0.5,
       0.0,
       0.326271186440678,
       -0.5,
       0.0,
       0.3305084745762712,
       -0.5,
       0.0,
       0.3347457627118644,
       -0.5,
       0.0,
       0.3389830508474576,
       -0.5,
       0.0,
       0.3432203389830508,
       -0.5,
       0.0,
       0.3474576271186441,
       -0.5,
       0.0,
       0.3516949152542373,
       -0.5,
       0.0,
       0.3559322033898305,
       -0.5,
       0.0,
       0.3601694915254237,
       -0.5,
       0.0,
       0.3644067796610169,
       -0.5,
       0.0,
       0.3686440677966102,
       -0.5,
       0.0,
       0.3728813559322034,
       -0.5,
       0.0,
       0.3771186440677966,
       -0.5,
       0.0,
       0.3813559322033898,
       -0.5,
       0.0,
       0.385593220338983,
       -0.5,
       0.0,
       0.3898305084745763,
       -0.5,
       0.0,
       0.3940677966101695,
       -0.5,
       0.0,
       0.3983050847457627,
       -0.5,
       0.0,
       0.4025423728813559,
       -0.5,
       0.0,
       0.4067796610169492,
       -0.5,
       0.0,
       0.4110169491525424,
       -0.5,
       0.0,
       0.4152542372881356,
       -0.5,
       0.0,
       0.4194915254237288,
       -0.5,
       0.0,
       0.423728813559322,
       -0.5,
       0.0,
       0.4279661016949153,
       -0.5,
       0.0,
       0.4322033898305085,
       -0.5,
       0.0,
       0.4364406779661017,
       -0.5,
       0.0,
       0.4406779661016949,
       -0.5,
       0.0,
       0.4449152542372881,
       -0.5,
       0.0,
       0.4491525423728814,
       -0.5,
       0.0,
       0.4533898305084746,
       -0.5,
       0.0,
       0.4576271186440678,
       -0.5,
       0.0,
       0.461864406779661,
       -0.5,
       0.0,
       0.4661016949152542,
       -0.5,
       0.0,
       0.4703389830508475,
       -0.5,
       0.0,
       0.4745762711864407,
       -0.5,
       0.0,
       0.4788135593220339,
       -0.5,
       0.0,
       0.4830508474576271,
       -0.5,
       0.0,
       0.4872881355932203,
       -0.5,
       0.0,
       0.4915254237288136,
       -0.5,
       0.0,
       0.4957627118644068,
       -0.5,
       0.0,
       0.5,
       -0.5,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.5,
        -0.5,
        0.0
       ]
      ]
     },
     "X": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        -0.5,
        0.0
       ]
      ]
     }
    },
    "labelseq": "MGXM",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        4.693407447526749,
        0.0,
        0.0,
        0.0,
        -4.693407447526749,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      4,
      12,
      4,
      3
     ],
     "complex128",
     [
      7.395204574682111e-17,
      0.0,
      0.273267165138228,
      0.0,
      0.014160114950858966,
      -0.0,
      -0.00023832983930789967,
      0.0,
      -0.268449211448367,
      0.0,
      0.03995141482617357,
      0.0,
      -6.401387123287106e-16,
      0.0,
      5.700079238678863e-17,
      0.0,
      0.0876466346838995,
      0.0,
      0.6460979478603607,
      -0.0,
      -0.0019447273642008872,
      0.0,
      -0.6529434304452539,
      0.0,
      1.761509732877771e-15,
      0.0,
      -0.014034798841198848,
      0.0,
      0.2713881519634137,
      0.0,
      0.032046912403349795,
      0.0,
      -0.03995141482617326,
      0.0,
      -0.26844921144836675,
      0.0,
      2.384786550932149e-16,
      0.0,
      -2.388247986736448e-16,
      0.0,
      0.646097947860361,
      0.0,
      -0.08764663468389947,
      0.0,
      -0.6529434304452527,
      0.0,
      0.0019447273642010376,
      0.0,
      -3.0552289245560045e-16,
      0.0,
      0.001894750120972717,
      0.0,
      -0.03199173827223702,
      0.0,
      0.2717507089291902,
      0.0,
      2.024070164019524e-15,
      0.0,
      -6.059628853708417e-16,
      0.0,
      -0.7071067811865472,
      0.0,
      0.6520157136149269,
      0.0,
      5.555044718546316e-17,
      0.0,
      4.921209425445173e-17,
      0.0,
      -2.435851685817922e-16,
      0.0,
      -1.0071966881265281e-16,
      0.0,
      2.0044023163645006e-17,
      0.0,
      0.2732671651382288,
      0.0,
      0.014160114950858671,
      0.0,
      -0.00023832983930814101,
      0.0,
      0.26844921144836636,
      0.0,
      -0.03995141482617352,
      0.0,
      6.453739787351445e-16,
      0.0,
      -3.65332784160296e-17,
      0.0,
      0.08764663468389954,
      0.0,
      0.6460979478603607,
      0.0,
      0.0019447273642013985,
      0.0,
      0.6529434304452537,
      0.0,
      2.2696146177725307e-15,
      0.0,
      -0.014034798841198655,
      0.0,
      0.2713881519634127,
      0.0,
      0.03204691240334946,
      0.0,
      0.03995141482617376,
      0.0,
      0.2684492114483672,
      0.0,
      -1.386240250512009e-16,
      0.0,
      2.6066105625326015e-16,
      0.0,
      0.6460979478603601,
      0.0,
      -0.08764663468389973,
      0.0,
      0.6529434304452543,
      0.0,
      -0.0019447273642011244,
      0.0,
      -2.0246501483277315e-16,
      0.0,
      0.0018947501209732173,
      0.0,
      -0.03199173827223771,
      0.0,
      0.2717507089291899,
      0.0,
      -2.0802689547086843e-15,
      0.0,
      4.751907266426654e-16,
      0.0,
      0.7071067811865477,
      0.0,
      0.6520157136149268,
      0.0,
      1.6491960115630038e-17,
      0.0,
      -1.2767685426286195e-16,
      0.0,
      -8.72171746875198e-17,
      0.0,
      2.549862153391904e-16,
      0.0,
      1.7525677800308027e-16,
      0.0,
      0.6511418654648582,
      0.0,
      0.03374076669487608,
      0.0,
      -0.0005678930949658025,
      0.0,
      -0.6458334444415483,
      0.0,
      0.09611486548346043,
      0.0,
      -2.3007387463984147e-15,
      0.0,
      -8.370415536435106e-17,
      0.0,
      -0.036782994097417254,
      0.0,
      -0.2711503651932762,
      0.0,
      0.0008083516452963568,
      0.0,
      0.2714045711506725,
      0.0,
      5.2898833859289784e-15,
      0.0,
      -0.03344216307238906,
      0.0,
      0.6466645469283875,
      0.0,
      0.07636148424253818,
      0.0,
      0.09611486548346096,
      0.0,
      0.645833444441548,
      0.0,
      1.6802194049584162e-16,
      0.0,
      1.4366386229056837e-16,
      0.0,
      -0.2711503651932758,
      0.0,
      0.03678299409741726,
      0.0,
      -0.2714045711506729,
      0.0,
      0.0008083516452965284,
      0.0,
      0.7071067811865469,
      0.0,
      0.004514816581553308,
      0.0,
      -0.07623001514840785,
      0.0,
      0.6475284488132483,
      0.0,
      2.30302413537677e-16,
      0.0,
      -2.6490470967237824e-16,
      0.0,
      1.2454760655735935e-17,
      0.0,
      -0.2736338962906782,
      0.0,
      -4.021838511751296e-17,
      0.0,
      5.315313722677433e-17,
      0.0,
      4.246843037876893e-17,
      0.0,
      1.4148757583043364e-18,
      0.0,
      5.5018634338801765e-17,
      0.0,
      0.65114186546486,
      0.0,
      0.03374076669487529,
      0.0,
      -0.0005678930949662786,
      0.0,
      0.6458334444415464,
      0.0,
      -0.09611486548346031,
      0.0,
      1.9019210681537757e-15,
      0.0,
      -4.254640785513549e-17,
      0.0,
      -0.0367829940974173,
      0.0,
      -0.27115036519327623,
      0.0,
      -0.0008083516452964817,
      0.0,
      -0.2714045711506725,
      0.0,
      4.218813612257705e-15,
      0.0,
      -0.03344216307238935,
      0.0,
      0.646664546928389,
      0.0,
      0.07636148424253877,
      0.0,
      -0.09611486548345984,
      0.0,
      -0.6458334444415466,
      0.0,
      5.272850879919831e-16,
      0.0,
      -1.3187198063701815e-16,
      0.0,
      -0.2711503651932765,
      0.0,
      0.03678299409741718,
      0.0,
      0.2714045711506724,
      0.0,
      -0.0008083516452964721,
      0.0,
      -0.7071067811865481,
      0.0,
      0.004514816581553028,
      0.0,
      -0.07623001514839733,
      0.0,
      0.6475284488132483,
      0.0,
      2.7199467569560863e-16,
      0.0,
      8.7796710535919e-16,
      0.0,
      1.3431551337220293e-16,
      0.0,
      -0.2736338962906782,
      0.0,
      -5.195024612768574e-18,
      0.0,
      4.483648141004082e-17,
      0.0,
      9.702661929912645e-17,
      0.0,
      -2.6049525093623527e-18,
      0.0,
      0.0,
      0.0,
      -0.0,
      0.0,
      0.0,
      0.0,
      0.40242895578956756,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      -0.0,
      0.0,
      -0.9154512196409584,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.010743224295179408,
      -0.008727082547672935,
      0.05040775526201822,
      0.0010336395004267693,
      -2.9089225276994764e-15,
      -1.7334012320656856e-15,
      0.0,
      0.0,
      -0.09826204825384505,
      0.0005770693583258047,
      -0.011827038597836195,
      -0.006747013361003809,
      -0.06740379001413778,
      -1.2685413124549067e-05,
      -0.0036178102319921754,
      0.00023838974847727678,
      2.9351471696049157e-15,
      7.788552173065809e-17,
      0.0,
      0.0,
      0.1585268380711253,
      0.013818611005490793,
      0.9785378689161476,
      -0.0032797929450340004,
      0.20162457901747352,
      -0.39290725076743904,
      -0.11194971124461245,
      0.046536107820601975,
      -3.823330541052883e-15,
      9.767403933458252e-16,
      -1.8911913361248604e-18,
      0.0,
      -0.08563581247106417,
      -0.056823220689192856,
      0.32970658013726134,
      0.6643690635699171,
      0.004938297196584784,
      -0.025004116652916457,
      -0.060955725126462273,
      0.46988813223276427,
      -6.0635944093070365e-33,
      -6.531688460254233e-17,
      -8.313606866933858e-19,
      0.0,
      0.06468995404431983,
      -0.012582957176251217,
      -0.010292314735050061,
      0.0029865153712753494,
      6.27297146517572e-15,
      -1.0380756988117104e-14,
      2.0959920823908094e-14,
      -1.192099938975665e-14,
      0.4024289557895676,
      -3.37825748361311e-14,
      1.8011767378811636e-17,
      0.0,
      1.0908896825820057e-16,
      3.677727309135234e-16,
      -2.7988276018920746e-17,
      -9.993334716008991e-16,
      1.6520726464061884e-16,
      3.4691973627833764e-18,
      -4.170454488556965e-17,
      4.690387213368036e-21,
      0.9154512196409582,
      -8.6705019451257e-16,
      7.91790603656918e-18,
      0.0,
      -5.312073669028034e-15,
      2.802746078175148e-17,
      -1.7848593995759215e-15,
      -1.7992543502704577e-18,
      0.04485693133984475,
      0.023018816475761632,
      -0.005312874703266681,
      -0.012780931125619194,
      -9.547785247205718e-18,
      -3.943514351872901e-16,
      -8.800612325219158e-32,
      0.0,
      0.0075283744780490144,
      -0.011345686801888053,
      -0.08802069016014526,
      0.04368204711110734,
      -0.0035569483085193736,
      -0.0007024950372844403,
      0.06684370499221803,
      0.008671226678100911,
      -9.873684428781302e-16,
      -5.309121198227018e-15,
      -3.8687164890509117e-32,
      0.0,
      -0.18683654707575442,
      -0.9605411092824332,
      0.04434491923813309,
      0.15282421449728853,
      0.07644156451649459,
      0.09410119230441981,
      -0.009053772566836973,
      0.44152758438393125,
      1.5226639938590155e-14,
      -2.5972279882324756e-14,
      1.307483366589697e-32,
      0.0,
      -0.004355646706571737,
      -0.7416695422870921,
      0.0509256055637403,
      -0.08926899509369568,
      -8.917406777783067e-05,
      0.4738253362652468,
      0.0016757974990834553,
      0.025431954929507724,
      1.3185320579299984e-18,
      -1.942890293094022e-16,
      5.747648314186359e-33,
      0.0,
      0.0009306476341961895,
      -0.01067637165188427,
      -0.00022088555381880734,
      -0.06590198915911179,
      0.0,
      0.0,
      0.0,
      0.0,
      -1.525981962373722e-18,
      0.0,
      0.9154512196409584,
      -5.746803637762451e-15,
      0.0,
      -1.0842021724855044e-19,
      0.0,
      1.734723475976807e-18,
      0.0,
      -5.082197683525802e-20,
      0.0,
      9.75781955236954e-19,
      -2.082163345957742e-17,
      1.355854680848614e-31,
      0.40242895578956756,
      -2.526273533153922e-15,
      0.0,
      0.0,
      0.0,
      0.0,
      0.029406424133627387,
      -0.02388782769444789,
      0.13797643892850087,
      0.0028292848325291373,
      -7.962380754733545e-15,
      -4.8966458124593066e-15,
      0.0,
      -6.045079762678389e-34,
      -0.45058055361330535,
      0.002646151139413175,
      -0.054232877226945864,
      -0.030938425052812524,
      -0.8704941227027277,
      -0.00016382725016340915,
      -0.04672263300539104,
      0.0030787122640807962,
      -2.7755575615628914e-16,
      -8.950005384878803e-18,
      0.0,
      -2.657394609746029e-34,
      -0.017976313861334407,
      -0.0015669756085774159,
      -0.11096230815469693,
      0.00037191549454721157,
      0.3855943437107437,
      -0.7514104393281059,
      -0.21409679140474536,
      0.08899738336159273,
      -1.2699585306974459e-14,
      4.0551864137857105e-15,
      0.0,
      1.824888640180004e-32,
      0.05395681236999566,
      0.03580277653139158,
      -0.20773921059755654,
      -0.4186010020000025,
      -0.0010577983073860823,
      0.005355957979085032,
      0.01305690206511991,
      -0.10065146975771669,
      4.163336342344337e-17,
      -5.523346520256424e-18,
      0.0,
      8.022142678316723e-33,
      0.0057173737824772145,
      -0.0011120964688928572,
      -0.0009096468114178156,
      0.00026395172074162546,
      1.4252413066573976e-14,
      -2.3481156036008892e-14,
      4.767678805338268e-14,
      -2.7127612934471418e-14,
      0.9154512196409583,
      -7.685439106162595e-14,
      -6.391924074195464e-18,
      0.0,
      5.00286452855888e-16,
      8.500104739767815e-16,
      -8.318414731548407e-17,
      -2.4424435447322567e-15,
      4.706312022309165e-19,
      1.0408429428791658e-17,
      -6.242478462120036e-17,
      -1.6653511819444772e-16,
      -0.40242895578956767,
      3.8264263888211395e-16,
      -2.8098660807656552e-18,
      0.0,
      2.3581170507511667e-15,
      7.796607119892179e-17,
      6.939958724439034e-16,
      -1.1252802206549569e-17,
      0.1227826872147104,
      0.0630072557122458,
      -0.014542435548253777,
      -0.03498404865951494,
      5.632630654055963e-17,
      -8.057248444826026e-16,
      -2.626450246798885e-33,
      0.0,
      0.034521355909093825,
      -0.052025638902940506,
      -0.40361881323017845,
      0.20030399650777733,
      -0.045936624582592095,
      -0.009072454250060837,
      0.8632608392376184,
      0.1119855702227839,
      1.2941679250568771e-16,
      6.002143226879753e-16,
      -1.1545777727698793e-33,
      0.0,
      0.02118652243284383,
      0.10892154708484267,
      -0.005028537729507636,
      -0.01732965899554858,
      0.14618969098705853,
      0.1799626199634961,
      -0.017314771383668368,
      0.8443937736180355,
      2.7970608121245183e-14,
      -5.010922232706605e-14,
      -3.5477337367180654e-33,
      0.0,
      0.002744375341518009,
      0.4673059457133925,
      -0.03208684853850874,
      0.05624598260635655,
      1.9101357047398126e-05,
      -0.10149483085884142,
      -0.0003589609307593375,
      -0.005447602241630953,
      -2.282990472201933e-18,
      -5.535236834519339e-32,
      -1.5595705729102882e-33,
      0.0,
      8.225172614623195e-05,
      -0.0009435902108176068,
      -1.9522123535079136e-05,
      -0.005824494863193903,
      -0.05211690022887067,
      0.0,
      0.004173457769854119,
      0.0,
      -9.680062382854077e-16,
      0.0,
      6.53838476392469e-17,
      0.0,
      0.0012652964398126732,
      0.0,
      -0.09919457239331675,
      0.0,
      -0.002350008650917002,
      0.0,
      -0.06746031358567167,
      0.0,
      5.199257339415193e-15,
      0.0,
      1.0449656159247981e-15,
      0.0,
      3.101685575046531e-15,
      0.0,
      0.9913974129195958,
      0.0,
      3.885780586188048e-15,
      1.1647642845096076e-15,
      1.1352030426792226e-14,
      1.610344425835516e-14,
      -0.09260765306505836,
      0.02994945659723079,
      0.20445262093957337,
      0.3326785879676257,
      -9.194034422677078e-16,
      -3.7505254066975433e-16,
      -5.551115123125783e-16,
      -8.50015693598272e-18,
      7.112366251504909e-17,
      -5.1244099598405455e-17,
      -1.1102230246251565e-16,
      -6.692514212572387e-19,
      0.8952227069144305,
      0.00416306280721455,
      0.19019842818631372,
      -0.020843881366897726,
      5.334385792854679e-15,
      -4.3097936732035825e-16,
      -4.884981308350689e-15,
      1.3473421582400832e-19,
      0.0107023044148753,
      0.03495409147143089,
      0.13364719668136285,
      0.43649630552534596,
      7.303262443983958e-15,
      -4.2459547822462675e-15,
      -2.058795124645576e-15,
      -2.0602799791224493e-14,
      0.7179378577773523,
      -0.21243605292433174,
      0.009157801616912103,
      -0.0027097710587149415,
      -0.3627148738049453,
      -0.30549151887984555,
      0.012635326549073957,
      0.010641926697208228,
      -3.9521394641597337e-16,
      2.464119592897558e-16,
      -9.954057776627714e-17,
      -1.836374421621865e-15,
      0.06506922572398399,
      0.014965555315626057,
      -2.038720924981227e-16,
      -5.043977208236351e-17,
      -0.003990593907641326,
      0.0012218469712087993,
      -0.049833350666861814,
      0.015258061829067793,
      3.76702865162341e-16,
      8.082415482653475e-16,
      2.3311403043990373e-15,
      -2.574283656088734e-16,
      0.02814515157105752,
      0.09511789334996429,
      0.0003590111759305265,
      0.001213295535374421,
      -0.04345754566857942,
      0.05159782586059675,
      0.0015138620448166655,
      -0.0017974321596789914,
      3.594387028229718e-15,
      6.3958791698321685e-15,
      -2.5829118875865996e-14,
      1.0405487916684195e-15,
      0.22221427293100648,
      -0.9661726798297559,
      -7.032628877196109e-16,
      3.0198813086736915e-15,
      3.4561504110756775e-16,
      -6.58302809701716e-15,
      4.211366692915997e-15,
      4.545506453816265e-15,
      -0.006413027919866721,
      0.39042898224144834,
      -0.09494471887045992,
      0.02141606208659597,
      -5.053420847254791e-16,
      7.495902277232746e-16,
      -5.234373839698611e-18,
      -1.4084963188602507e-16,
      -7.607495620398424e-17,
      -2.4696028926416595e-16,
      2.4365892877462167e-18,
      1.1687270223035257e-18,
      -0.1629530669960143,
      -0.10028064335440867,
      0.8107778061285452,
      0.379579208013979,
      1.4682182251538755e-14,
      -1.9384976603008004e-14,
      -7.456507649183527e-29,
      1.2520033057995558e-16,
      6.6684221804990626e-18,
      -0.45649819048717233,
      9.955736415992552e-17,
      0.03655581801002136,
      -1.734723475976807e-17,
      -8.472389456670726e-15,
      -1.942890293094024e-16,
      7.077671781985373e-16,
      6.257087920519403e-17,
      0.009550297882546206,
      1.2892721048790546e-18,
      -0.7487081168332577,
      -2.42082163610243e-17,
      0.01651974820723625,
      2.1435419314790596e-18,
      0.4742226774278639,
      -4.336808689942018e-19,
      -1.1102230246251565e-16,
      0.0,
      -2.7755575615628914e-17,
      1.3245102714215142e-18,
      -2.231327270105576e-16,
      -5.112140296132869e-32,
      -0.06676804611656544,
      -0.0109230798658673,
      0.0033444475582509224,
      -0.13640417489627188,
      0.04176446709802119,
      6.958775396588945e-16,
      1.8673201345484226e-15,
      6.374439413658945e-15,
      -3.579625506445341e-16,
      0.12905957286435113,
      0.43616303349834845,
      0.0016462454963917883,
      0.005563565829742265,
      -0.5612375518297915,
      0.6663661516135458,
      0.019550948282274223,
      -0.023213147667648884,
      -4.249966678842881e-16,
      -7.55571004429719e-16,
      3.0188317968010084e-15,
      -1.7725216334924653e-17,
      -0.025198216045183096,
      0.10956014481960244,
      5.1055736462351595e-17,
      -3.4123060856443074e-16,
      7.906874204684678e-16,
      -1.4775455257634404e-14,
      9.920060438925786e-15,
      1.0446380935406446e-14,
      -0.014588448833943734,
      0.888153505939588,
      -0.21598162219191822,
      0.04871756834349785,
      -8.525116785994717e-16,
      2.010331656905405e-15,
      -1.0819291201399078e-17,
      -4.046325151040594e-16,
      -9.028391062644636e-17,
      -2.775284644387397e-16,
      6.109285640847788e-18,
      1.1572122771595452e-17,
      0.07163356297633526,
      0.04408299833479754,
      -0.35641491200987724,
      -0.16686160992871582,
      -6.429856465145967e-15,
      8.417857985226821e-15,
      3.2762787606541345e-29,
      -5.450189919960731e-17,
      2.3621458239166254e-18,
      -0.8730241175149018,
      3.634888856542764e-17,
      0.06991070594206655,
      -2.2920033926343564e-16,
      -1.5916087892087205e-14,
      -2.517083763642347e-15,
      2.588207426157396e-15,
      2.722579042334995e-16,
      -0.006017384737258545,
      3.508114220084373e-18,
      0.4717407614193573,
      2.490878903678405e-17,
      -0.0035385804046272084,
      -4.0289327581149936e-19,
      -0.10157994254664389,
      1.3010426069826053e-17,
      -6.938893903907228e-18,
      -7.340048707726865e-17,
      -3.642919299551295e-17,
      9.203422143440461e-17,
      2.491639898385217e-19,
      6.555308816569601e-32,
      -0.005901037989802093,
      -0.1426547217624229,
      4.697519080024999e-18,
      0.011423616031099908,
      7.164507766777256e-17,
      -2.6506574712925612e-15,
      -2.0816681711721685e-17,
      5.551115123125783e-17,
      -2.7755575615628914e-16,
      0.00580201594071115,
      -4.6641934904314526e-17,
      -0.4548566424033069,
      -2.1332431779287074e-19,
      -0.030349461335849735,
      -1.792812946445194e-16,
      -0.8712241029724472,
      7.277278270544496e-18,
      -1.1102230246251565e-16,
      4.336808689942018e-19,
      -2.7755575615628914e-17,
      -3.469446951953614e-18,
      -2.946741592060704e-16,
      5.4870185716562255e-17,
      -0.11242052937409616,
      -1.7602999691699336e-31,
      8.80349546032301e-15,
      2.653174944067137e-15,
      2.583111115908512e-14,
      3.6807279335132334e-14,
      -0.21066523103477974,
      0.06812945782125943,
      0.4650917845379726,
      0.7567820722687912,
      -1.959729371927488e-15,
      -7.9047791993564015e-16,
      -1.305594627938015e-15,
      -2.2104462634513642e-17,
      9.137334683198404e-17,
      -9.17447324966977e-18,
      -1.5507042342843436e-16,
      1.8349046642537244e-18,
      -0.3935365767320516,
      -0.0018300669467137612,
      -0.08361052255504703,
      0.009162892826088592,
      -2.3247835626197456e-15,
      2.571244396221695e-16,
      2.1310494963020006e-15,
      -5.878554515447676e-20,
      0.020467485001859603,
      0.06684750453843989,
      0.25559186952432356,
      0.8347717688061421,
      1.7947720132999164e-14,
      -1.1531465886338578e-14,
      -7.30830868912735e-15,
      -4.034015756528876e-14,
      -0.4523532523089997,
      0.13385021893887863,
      -0.005770083441811584,
      0.001707353551764777,
      0.07769463122632748,
      0.06543721423154007,
      -0.002706525448918976,
      -0.002279533126402303,
      -3.491130995402627e-17,
      1.9732479539241974e-17,
      3.0574501264089555e-17,
      6.288372600414868e-18,
      0.005750894257020465,
      0.001322673278499324,
      -1.778923848225515e-17,
      -3.426432723919466e-18,
      -0.6775713643293424,
      0.0,
      0.0038796817744166986,
      0.0,
      -5.090676359098531e-16,
      0.0,
      8.905867230139697e-17,
      0.0,
      0.001121872383951555,
      0.0,
      0.20218985066653716,
      0.0,
      1.722755426618289e-17,
      0.0,
      -4.9149034671133764e-17,
      0.0,
      1.0520361289164422e-18,
      0.0,
      2.996997735214415e-17,
      0.0,
      3.469446951953614e-18,
      0.0,
      0.7071067811865474,
      0.0,
      0.0038796817744166656,
      -2.7994385750042107e-16,
      0.6775713643293424,
      -4.8888420689937364e-14,
      2.734865224327282e-16,
      2.9529565036146837e-16,
      1.6257867907094223e-15,
      -1.4789348594462272e-15,
      0.20218985066653714,
      1.9208595283602665e-15,
      -0.0011218723839515887,
      -1.078417576363571e-17,
      -2.685893261259717e-16,
      4.951930739425716e-17,
      1.2140248732752543e-16,
      7.670704546959271e-17,
      -1.05921135651278e-17,
      4.2456560538449196e-17,
      2.84224504886617e-17,
      3.7380125244261663e-17,
      0.7071067811865474,
      -5.112375744412237e-13,
      0.0,
      1.2510837797947965e-30,
      6.931567848717247e-19,
      -3.2865109138827422e-18,
      -1.8434736590768651e-16,
      6.4032957735403665e-18,
      -0.9156658020862589,
      -0.12664000074371143,
      0.023698633903545492,
      -0.02014431977580105,
      1.3858405149501787e-15,
      -1.4449626219172793e-15,
      -2.331605825056537e-15,
      -3.114574668019836e-16,
      -2.764261705151564e-16,
      1.737348686167272e-16,
      2.7836301902203e-16,
      1.672210639996085e-16,
      -0.3584588473080157,
      -0.12339992732705639,
      -0.00016109247201164434,
      -0.028822161694395627,
      3.65874073956169e-17,
      1.4383753840925872e-17,
      7.075863179497085e-19,
      1.193421539702782e-18,
      -0.003879681774416691,
      3.08063433065445e-16,
      -0.6775713643293426,
      5.32718059252182e-14,
      -1.9435252265197532e-16,
      -3.4628910541133226e-16,
      -1.8145308556047543e-15,
      1.4192203118211345e-15,
      -0.20218985066653716,
      -6.410194286789762e-16,
      0.001121872383951583,
      2.4930618908735972e-18,
      2.914335439641036e-16,
      -6.399754304393022e-17,
      -4.440892098500626e-16,
      -1.1044957588622377e-16,
      -2.7817444486548364e-17,
      -9.34633048242448e-18,
      -2.2205905545705445e-16,
      -2.139405787234585e-17,
      0.7071067811865474,
      -5.158358511921392e-13,
      -1.7191453209402746e-18,
      3.375549444261507e-18,
      0.6775713643293425,
      -4.232999574801326e-15,
      -0.0038796817744165546,
      2.105588006617157e-17,
      4.924638351051866e-16,
      -1.3620423806566489e-17,
      -8.081545984906629e-17,
      5.5011886826164615e-18,
      -0.0011218723839515055,
      5.872843170560085e-18,
      -0.20218985066653722,
      1.264380234627104e-15,
      -3.038046822733841e-17,
      2.2774543763421722e-18,
      3.614073047580609e-17,
      6.806549267746063e-18,
      -1.3967720306582168e-17,
      1.661749570884384e-17,
      -1.0532503376648756e-17,
      4.769202542085036e-18,
      1.1102230246251565e-16,
      3.375549444048384e-18,
      0.7071067811865472,
      -4.417851037125328e-15,
      4.869839735955709e-18,
      -3.9766099754255035e-18,
      -4.997014994603816e-16,
      -7.918926925289425e-17,
      -0.029125952018076835,
      0.01091319326158406,
      -0.33458093883086176,
      0.8617059511629812,
      1.020056933983766e-14,
      -4.092955236627139e-15,
      1.9201576431159438e-17,
      -2.9631302891237787e-16,
      1.1102230246251565e-16,
      -2.3245294578089215e-16,
      -3.191891195797325e-16,
      -9.714451465470118e-17,
      0.011887729524606244,
      0.026256900850485473,
      0.27419525783183885,
      -0.261796195274579,
      3.0531133177192106e-16,
      -2.357999608806702e-17,
      -4.6517192831322365e-18,
      -1.1934215397027743e-18,
      -3.780461157140872e-17,
      8.680948266341558e-19,
      -1.1836732440032732e-16,
      -8.424455242293555e-17,
      0.03681030775513566,
      -0.2661555573097504,
      0.005855326959179018,
      0.006888455482018515,
      3.662654360162914e-16,
      3.0426222218083046e-16,
      1.2343192251068679e-16,
      -6.730363697164097e-16,
      -0.688560201881167,
      0.02690324682681201,
      0.1583552928699808,
      0.009201354009331739,
      -0.21226889751133826,
      0.6166102847013266,
      -0.04957902828052607,
      0.0002771064957010196,
      3.489703080438687e-17,
      3.2417644957301385e-17,
      -1.5085880343043996e-17,
      -9.671576404030867e-20,
      3.6940177628886247e-17,
      2.5272884318243165e-17,
      -1.1138777517912512e-16,
      -2.7631859607778996e-19,
      0.0031721257121843623,
      0.008466007984448057,
      0.250471107631588,
      0.0972522682804728,
      -9.283833267249569e-16,
      -2.9826443826949515e-15,
      -1.19207770627902e-16,
      -2.9028246430959165e-17,
      -0.14409307759292658,
      -0.06631929346231971,
      -0.5950906094418429,
      -0.3474278383471796,
      -0.04516634260914322,
      0.020448919985286872,
      0.45033405567828505,
      0.4716625555908345,
      1.1102230246251565e-16,
      1.1102230246251565e-16,
      -1.5085880343044064e-17,
      -1.1881992215853411e-17,
      1.7820541547725283e-15,
      0.2859393432760182,
      -9.53245152803455e-18,
      -0.0016372499150619363,
      -9.14397678364285e-17,
      -2.1043640338361657e-15,
      1.2946719366787605e-17,
      3.9119772502402524e-16,
      3.0444580822644683e-17,
      0.0053168521203721935,
      5.974899502648499e-15,
      0.9582315703748883,
      -6.565833018568834e-20,
      1.467802595175058e-17,
      -2.171577987915372e-18,
      -2.967192973469841e-17,
      -2.4940068289899494e-17,
      1.1170807740869297e-16,
      -4.4600304461245194e-18,
      9.133640341591897e-18,
      1.3095993872926112e-19,
      6.938893903907228e-18,
      -8.377027371810885e-19,
      -2.0816681711721685e-17,
      -1.9198842303090323e-17,
      1.3034401322617252e-18,
      -3.0005571120518464e-16,
      -3.2379449781331864e-17,
      0.0031721257121847973,
      0.008466007984448099,
      0.2504711076315879,
      0.09725226828047344,
      -1.5113158504690617e-15,
      -2.957201867596669e-15,
      -6.975744152788482e-17,
      3.465499093085318e-19,
      0.1440930775929265,
      0.06631929346231963,
      0.5950906094418424,
      0.34742783834717955,
      -0.045166342609143414,
      0.020448919985286886,
      0.45033405567828566,
      0.471662555590835,
      2.274474605266504e-16,
      1.8952726065732586e-16,
      -5.015916585993804e-18,
      1.935465330442429e-18,
      1.915379074615652e-17,
      1.146797786205539e-18,
      2.6353849796497844e-16,
      -1.9733844327367892e-17,
      0.036810307755135364,
      -0.2661555573097507,
      0.005855326959179362,
      0.006888455482018484,
      6.042288920325665e-16,
      4.259206052316599e-16,
      7.469058550813713e-17,
      -6.733572125256371e-16,
      0.6885602018811666,
      -0.02690324682681172,
      -0.15835529286998085,
      -0.009201354009331475,
      -0.21226889751133846,
      0.616610284701327,
      -0.04957902828052635,
      0.000277106495700918,
      -6.245004513516506e-17,
      1.1844908734404137e-17,
      -5.015916585993803e-18,
      -7.30117915769193e-20,
      -1.290130178547156e-16,
      -0.0016372499150619766,
      -2.2417531316324615e-14,
      -0.28593934327601817,
      -1.694657492125913e-15,
      1.6582072235847643e-15,
      8.4294918750672e-15,
      7.79194622239602e-15,
      -3.186983303519294e-15,
      0.9582315703748884,
      1.5456423073278858e-17,
      -0.005316852120372189,
      -4.7282083090953375e-17,
      2.8406096919120216e-17,
      -1.1091419372113272e-16,
      3.213575239247035e-16,
      7.717053948930368e-17,
      5.173581569903272e-17,
      -2.3858433148964398e-17,
      -4.502231551377932e-17,
      1.1194880266189279e-17,
      -7.45931094670027e-17,
      1.3095993872077602e-19,
      -1.3278521031857038e-20
     ]
    ]
   },
   "minhessianeig": -1.3897378590046565,
   "dynamic_stability_level": "low"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 0.3919048309326172,
    "ncores": 1,
    "tstart": 1649168077.768163,
    "tend": 1649168078.1600678
   },
   "params": {
    "cutoff": null,
    "nac": false,
    "nqpts": 400
   },
   "code_versions": {
    "asr": "0.4.1-b24dafd8543db8ffc2cdcad47fb6176b2073c79e",
    "ase": "3.23.0b1-e2a9ddccb8f43be0aa2c9126adfef8dd90ad7f28",
    "gpaw": "22.1.1b1-d754490b8522ea283609a74f9af752faf0015e7e"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "5a300a749d206027b23132af0bc30a77"
   }
  },
  "strict": true
 }
}


==> SI-nac-corrections/full.json <==
{
 "object_id": "asr.phonopy::Result",
 "constructor": "asr.phonopy::Result",
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      400,
      12
     ],
     "float64",
     [
      -0.015145268742814542,
      -0.015145152781335115,
      0.0044122988013904196,
      0.004412482053140231,
      0.004931459287407578,
      0.004931593339027596,
      0.011149113198119932,
      0.01114911536896896,
      0.01911104472796094,
      0.01911104974317163,
      0.036200415688562734,
      0.03620044028130792,
      -0.015142523139739697,
      -0.01513951796704126,
      0.004401983993498506,
      0.004412154905581836,
      0.004931255239133421,
      0.0049430610553756185,
      0.011148964537006294,
      0.011150496935359027,
      0.019110088382243054,
      0.019111053002950816,
      0.036200427377108345,
      0.03620075017465052,
      -0.015134633660392211,
      -0.015122269857191662,
      0.004372924714728909,
      0.0044117151517823906,
      0.004930241983014768,
      0.004975427498856935,
      0.011148517653467385,
      0.011154643318192626,
      0.01910722024780788,
      0.019111064440286703,
      0.036200387521848156,
      0.03620175301374506,
      -0.01512148226928177,
      -0.01509353102793945,
      0.004330458558578995,
      0.004410981044977239,
      0.004928556776401463,
      0.005023408163486339,
      0.011147770378128976,
      0.011161559573145219,
      0.019102442502822514,
      0.019111089967669297,
      0.03620031748423983,
      0.03620342496369171,
      -0.01510306562176066,
      -0.015053312436129524,
      0.004279409065914284,
      0.004409955078179596,
      0.0049262049108762165,
      0.005082186050625081,
      0.011146719121686152,
      0.01117125419022015,
      0.019095758761695617,
      0.019111139483058953,
      0.03620021192433399,
      0.03620576726814527,
      -0.015079379270222367,
      -0.015001629282145374,
      0.004223151499507268,
      0.00440864071094598,
      0.0049231936880917895,
      0.005148395191646326,
      0.01114535891427226,
      0.011183739187404717,
      0.019087174051638747,
      0.019111226936354638,
      0.03620006346120316,
      0.03620878162742352,
      -0.015050417898467353,
      -0.014938500874934419,
      0.004163808902030384,
      0.004407042339465144,
      0.00491953231592911,
      0.005219924725839969,
      0.011143683459904663,
      0.011199030237480348,
      0.019076694780342962,
      0.01911137042251146,
      0.03619986276641017,
      0.03621247015788126,
      -0.015016175622359894,
      -0.014863950463857556,
      0.0041026860224561215,
      0.004405165258388618,
      0.004915231778760916,
      0.005295485148678692,
      0.011141685205347104,
      0.011217146823765652,
      0.0190643286952509,
      0.019111592301369756,
      0.036199598681995036,
      0.03621683533999148,
      -0.014976646356245696,
      -0.014778005041501143,
      0.004040593828030889,
      0.004403015614619609,
      0.004910304684482094,
      0.005374284013132717,
      0.011139355422554136,
      0.011238112419482955,
      0.019050084835025034,
      0.01911191934427129,
      0.0361992583613829,
      0.03622187995538128,
      -0.014931824244448458,
      -0.014680695122606611,
      0.003978048152170914,
      0.004400600353329767,
      0.004904765091380849,
      0.005455827533385105,
      0.011136684303699422,
      0.011261954684430352,
      0.019033973473922824,
      0.01911238290754747,
      0.036198827431309,
      0.03622760701313897,
      -0.014881704156985434,
      -0.014572054505345051,
      0.003915385409043366,
      0.004397927156525571,
      0.004898628318246182,
      0.005539805159638028,
      0.011133661067638008,
      0.011288705671720599,
      0.01901600605988609,
      0.019113019132967396,
      0.03619829017257516,
      0.03623401966578399,
      -0.01482628224842755,
      -0.014452120022290453,
      0.003852830064213412,
      0.004395004374541483,
      0.004891910741331248,
      0.0056260224337155535,
      0.011130274076516245,
      0.011318402036519414,
      0.018996195147232695,
      0.01911386917522484,
      0.03619762971720328,
      0.03624112111537337,
      -0.014765556578570295,
      -0.01432093128962742,
      0.0037905347695518445,
      0.004391840950893512,
      0.004884629581916605,
      0.005714361215819814,
      0.011126510961121393,
      0.011351085237979779,
      0.018974554324903907,
      0.019114979456519902,
      0.03619682825933598,
      0.03624891451030906,
      -0.014699527793256284,
      -0.014178530464348896,
      0.00372860488601608,
      0.0043884463409845295,
      0.00487680268824926,
      0.005804755556627307,
      0.011122358753458992,
      0.011386801724922591,
      0.018951098141267695,
      0.019116401948245414,
      0.036195867277056364,
      0.03625740283350804,
      -0.014628199863290081,
      -0.014024962020437483,
      0.003667113902278483,
      0.004384830425212221,
      0.00486844831557457,
      0.005897176703511719,
      0.011117804024960504,
      0.011425603095254512,
      0.01892584202650801,
      0.019118194479711536,
      0.03619472776216034,
      0.036266588782701024,
      -0.014551580878885263,
      -0.013860272556227788,
      0.0036061134092259,
      0.004381003417089807,
      0.0048595849078416145,
      0.0059916235762180635,
      0.011112833028656994,
      0.011467546218634871,
      0.01889880221364035,
      0.019120421073723505,
      0.03619339045481766,
      0.036276474643736095,
      -0.014469683896463276,
      -0.013684510646244536,
      0.0035456397346099776,
      0.004376975767049769,
      0.00485023088445828,
      0.006088116601171,
      0.01110743184360789,
      0.011512693311503546,
      0.0188699956591871,
      0.019123152308653097,
      0.03619183608000211,
      0.03628706215787768,
      -0.014382527833862204,
      -0.01349772675168118,
      0.0034857184787030824,
      0.004372758062659687,
      0.004840404435212995,
      0.006186693654535602,
      0.011101586519846919,
      0.011561111953259779,
      0.018839439964520935,
      0.019126465706396246,
      0.03619004558255869,
      0.036298352384208615,
      -0.014290138409081539,
      -0.013299973204144097,
      0.003426367702070613,
      0.004368360926036877,
      0.004830123326179064,
      0.00628740735065326,
      0.01109528322210107,
      0.011612875032144874,
      0.018807153298842572,
      0.019130446145265483,
      0.03618800035780578,
      0.03631034555836107,
      -0.014192549116568797,
      -0.013091304277071832,
      0.003367600232217976,
      0.004363794909303334,
      0.0048194047190867305,
      0.0063903231926701045,
      0.011088508370551494,
      0.011668060609242099,
      0.018773154324701852,
      0.01913518629640055,
      0.03618568247464131,
      0.03632304094891793,
      -0.014089802233718491,
      -0.012871776357958917,
      0.003309425387006537,
      0.004359070388973974,
      0.004808265006300693,
      0.006495518265780728,
      0.011081248776938932,
      0.011726751688988148,
      0.01873746212689905,
      0.019140787081660535,
      0.036183074888234384,
      0.03633643671293867,
      -0.013981949848686311,
      -0.01264144823161278,
      0.003251850310442919,
      0.0043541974602177924,
      0.004796719663186524,
      0.006603080249262096,
      0.011073491774368303,
      0.01178903588472616,
      0.018700096145519114,
      0.019147358150150083,
      0.03618016163953445,
      0.03635052975216835,
      -0.013869054898814088,
      -0.012400381479379507,
      0.0031948810535677467,
      0.004349185831971881,
      0.0047847831192957165,
      0.006713106578387718,
      0.011065225339238396,
      0.011855004968166943,
      0.01866107611375652,
      0.019155018369484387,
      0.03617692803901738,
      0.0363653155715848,
      -0.013751192206907153,
      -0.01214864099051237,
      0.003138523494328232,
      0.004344044723922462,
      0.0047724686494570335,
      0.006825703616699476,
      0.011056438203810732,
      0.011924754292222119,
      0.01862042200108467,
      0.0191638963265647,
      0.036173360832308876,
      0.03638078814202106,
      -0.013628449500327626,
      -0.011886295568177262,
      0.003082784166688657,
      0.0043387827663916734,
      0.0047597882855308785,
      0.006940985711899898,
      0.011047119958037071,
      0.011998382077602248,
      0.01857815396221421,
      0.01917413083095956,
      0.03616944834557719,
      0.03639693976866824,
      -0.013500928395391423,
      -0.011613418592047111,
      0.003027671055746436,
      0.004333407904185008,
      0.004746752749273585,
      0.007059074010268892,
      0.01103726113938553,
      0.012075988554917696,
      0.018534292292169928,
      0.019185871411908962,
      0.03616518060886564,
      0.03641376096731363,
      -0.013368745326948409,
      -0.011330088669507164,
      0.0029731944094610867,
      0.004327927305459693,
      0.004733371406465689,
      0.007180094898696953,
      0.011026853309539833,
      0.012157674955869925,
      0.018488857387700466,
      0.01919927879742439,
      0.03616054945583807,
      0.03643124035019739,
      -0.013232032400371064,
      -0.011036390164936712,
      0.002919367617409095,
      0.004322347276667681,
      0.004719652242187089,
      0.0073041779331475785,
      0.011015889116994134,
      0.012243542349568403,
      0.018441869715119165,
      0.019214525360891407,
      0.036155548598731505,
      0.036449364523377305,
      -0.013090938140599976,
      -0.010732413437339865,
      0.0028662082124594254,
      0.004316673184608963,
      0.004705601856871985,
      0.007431453100660616,
      0.011004362344724627,
      0.012333690323140113,
      0.01839334978456109,
      0.019231795516940698,
      0.03615017367764693,
      0.03646811799747195,
      -0.012945628110559677,
      -0.010418254535931154,
      0.0028137390630980303,
      0.004310909386599257,
      0.00469122548254262,
      0.007562047252586856,
      0.010992267942288244,
      0.012428215509683553,
      0.018343318130533002,
      0.01925128604411223,
      0.03614442228365698,
      0.03648748311360685,
      -0.012796285369360835,
      -0.010094013995511143,
      0.002761989844079553,
      0.004305059169711468,
      0.004676527018408621,
      0.007696079544453254,
      0.010979602041875876,
      0.012527209971299625,
      0.018291795298530717,
      0.019273206306998348,
      0.03613829395556249,
      0.03650743998631441,
      -0.012643110739486343,
      -0.009759794232259374,
      0.0027109989043939313,
      0.004299124699992562,
      0.0046615090848192205,
      0.007833655729036463,
      0.01096636195803198,
      0.012630759450403286,
      0.018238801837404582,
      0.01929777834517541,
      0.03613179015048554,
      0.03652796646503573,
      -0.012486322851872152,
      -0.009415694858945394,
      0.0026608156997051254,
      0.004293106982484839,
      0.0046461730943729695,
      0.007974861181748734,
      0.010952546170941047,
      0.012738941508718453,
      0.0181843582970695,
      0.01932523679045387,
      0.03612491418883964,
      0.036549038115741145,
      -0.012326157938723605,
      -0.009061805008699367,
      0.0026115040306241366,
      0.004287005832796777,
      0.0046305193388206925,
      0.008119752600268742,
      0.010938154293374336,
      0.012851823580145852,
      0.018128485231082774,
      0.01935582856803531,
      0.036117671174561806,
      0.03657062822402481,
      -0.012162869346310808,
      -0.008698191468717658,
      0.0025631464438363428,
      0.004280819860870365,
      0.004614547090241108,
      0.008268348422235929,
      0.01092318702158408,
      0.012969460970840164,
      0.018071203203552287,
      0.01938981233144085,
      0.03611006789182634,
      0.036592707820840474,
      -0.011996726744096652,
      -0.008324881065225657,
      0.0025158503365886585,
      0.004274546467482074,
      0.004598254714827016,
      0.008420618151940165,
      0.010907646070625934,
      0.0130918948470137,
      0.018012532799788667,
      0.019427457576115602,
      0.03610211267977583,
      0.03661524573182843,
      -0.011828015012524357,
      -0.007941835283057318,
      0.002469756602544553,
      0.004268181853895135,
      0.004581639797492507,
      0.00857647097931734,
      0.010891534094782544,
      0.013219150257782713,
      0.01795249464008108,
      0.01946904337316483,
      0.03609381528710287,
      0.03663820865094255,
      -0.011657032799680578,
      -0.007548914497608417,
      0.002425052151644426,
      0.004261721044949615,
      0.0045646992753996685,
      0.008735744301732847,
      0.010874854593947759,
      0.013351234246285757,
      0.017891109395954084,
      0.01951485666369011,
      0.036085186708588825,
      0.036661561238820334,
      -0.011484090746763834,
      -0.007145828346765608,
      0.002381988482563025,
      0.004255157925738944,
      0.004547429578411096,
      0.008898192996031808,
      0.01085761180701314,
      0.013488134106781907,
      0.017828397808256184,
      0.019565190056813772,
      0.036076239005950375,
      0.036685266246054185,
      -0.011309509393568822,
      -0.006732067494201462,
      0.00234090997941529,
      0.004248485291876715,
      0.004529826774400387,
      0.009063480494066708,
      0.01083981059347117,
      0.013629815847911694,
      0.017764380706435635,
      0.019620339081985978,
      0.036066985115559384,
      0.036709284661216986,
      -0.011133616787601061,
      -0.00630681001300052,
      0.002302298332950791,
      0.004241694913206655,
      0.004511886717303934,
      0.00923117283550119,
      0.010821456304612675,
      0.013776222922257064,
      0.017699079028377983,
      0.01968059885985909,
      0.03605743864578028,
      0.03673357588317851,
      -0.010956745833337226,
      -0.00586879233176236,
      0.0022668446675585315,
      0.004234777610656395,
      0.004493605195773411,
      0.009400736850631178,
      0.010802554645847293,
      0.013927275279355866,
      0.017632513840209987,
      0.019746260177014474,
      0.036047613666813395,
      0.03675809791692014,
      -0.010779231430779834,
      -0.005416129426284056,
      0.0022355712091280083,
      0.004227723345779978,
      0.004474978080292316,
      0.009571543420770181,
      0.010783111531811834,
      0.014082868793169842,
      0.01756470635551611,
      0.019817604978833742,
      0.03603752449603611,
      0.036782807591720174,
      -0.010601407463940457,
      -0.0049460612283600295,
      0.002210045516411276,
      0.004220521322380654,
      0.0044560014666556675,
      0.009742876364906295,
      0.01076313293605241,
      0.014242875105667857,
      0.017495677953465367,
      0.019894901331760407,
      0.03602718548189831,
      0.03680766080024528,
      -0.010423603709344883,
      -0.004454594115587724,
      0.0021927758969889663,
      0.004213160099452761,
      0.004436671813778006,
      0.009913946946025995,
      0.010742624737168121,
      0.014407141915922607,
      0.017425450195406166,
      0.019978397949948316,
      0.036016610789450315,
      0.036832612756747596,
      -0.010246142741261793,
      -0.003936012975338016,
      0.0021879773248651207,
      0.004205627714533987,
      0.00441698607389446,
      0.010083913362812629,
      0.01072159256338665,
      0.014575493729469877,
      0.017354044839554238,
      0.020068318429317417,
      0.03600581419056269,
      0.03685761827223836,
      -0.010069336913468013,
      -0.003382333923019236,
      0.002203112925792508,
      0.004197911816416324,
      0.004396941813351353,
      0.01025190400615518,
      0.01070004163760268,
      0.014747733066431177,
      0.017281483853471485,
      0.0201648553803151,
      0.03599480886183498,
      0.03688263204419096,
      -0.009893485496575804,
      -0.00278325057753345,
      0.0022519644509139242,
      0.004189999806029273,
      0.004376537322344858,
      0.010417042827759725,
      0.010677976624947735,
      0.014923642110035395,
      0.017207789424110605,
      0.020268164693838325,
      0.035983607193087894,
      0.03690760895802265,
      -0.009718872045174885,
      -0.0021287895925835155,
      0.0023595342355600315,
      0.004181878984181635,
      0.004355771712157557,
      0.010578474968930923,
      0.010655401484973194,
      0.015102984760777533,
      0.017132983965279774,
      0.020378360206576338,
      0.03597222060918951,
      0.03693250439732154,
      -0.009545762060523147,
      -0.0014164471455402612,
      0.002561339191964066,
      0.004173536704730998,
      0.0043346449986589345,
      0.010632319330516112,
      0.010735390854703179,
      0.015285509046598075,
      0.017057090122461937,
      0.020495509046258773,
      0.03596065940778508,
      0.03695727455952527,
      -0.009374401002822908,
      -0.0005924801746690012,
      0.0028706712811996603,
      0.004164960531644457,
      0.004313158171072718,
      0.010608732295279219,
      0.010887047238167077,
      0.015470949827114302,
      0.01698013077500222,
      0.020619627928861635,
      0.03594893261528108,
      0.03698187677352544,
      -0.009205012693054362,
      0.0007402577517374052,
      0.003241087478772811,
      0.004156138398318733,
      0.0042913132452672125,
      0.010584641412091856,
      0.011032784107651947,
      0.015659031720826968,
      0.016902129035754224,
      0.020750680646018035,
      0.03593704786318342,
      0.03700626981547129,
      -0.009037798128898511,
      0.0009956933323719565,
      0.0036141530015137797,
      0.004147058767446155,
      0.004269113301087681,
      0.010560046503727787,
      0.011172036856229322,
      0.015849472178814605,
      0.016823108248348925,
      0.020888576922318762,
      0.03592501128660865,
      0.037030414218879745,
      -0.008872934723515911,
      0.0010953104106604958,
      0.00396275189239067,
      0.004137710789644097,
      0.004246562503517179,
      0.01053494608803871,
      0.011304343578965537,
      0.016041984626847226,
      0.01674309198231706,
      0.02103317274324863,
      0.03591282744647912,
      0.03705427257503072,
      -0.008710575960858563,
      0.0011339324173922948,
      0.0041280844590101794,
      0.0042236661077175025,
      0.004280914637837983,
      0.010509337299020646,
      0.011429347752698937,
      0.016236281599923585,
      0.016662104026357788,
      0.021184272162987513,
      0.03590049927658451,
      0.037077809819539065,
      -0.008550851447649919,
      0.0011422238105543475,
      0.0041181707637241265,
      0.004200430448259461,
      0.004570104567212377,
      0.010483215825264583,
      0.011546796837881542,
      0.01643207779850967,
      0.01658016838009874,
      0.021341630507293013,
      0.03588802805634536,
      0.03710099350095013,
      -0.008393867330826251,
      0.0011333281482505872,
      0.004107961829791104,
      0.0041768629130951125,
      0.004833623167662909,
      0.010456575867054847,
      0.011656537517738456,
      0.01649730924473783,
      0.016629093003588537,
      0.02150495880085058,
      0.03587541340975586,
      0.03712379402720691,
      -0.00823970704050766,
      0.0011137554369723686,
      0.004097451056009127,
      0.004152971903049934,
      0.005074856020232728,
      0.010429410113171233,
      0.011758508367838628,
      0.016413551012991908,
      0.016827054797258843,
      0.02167392918021365,
      0.0358626533306169,
      0.037146184885885246,
      -0.008088432312623168,
      0.0010870527850890689,
      0.004086633238246696,
      0.004128766777814498,
      0.005296803253180733,
      0.010401709738225167,
      0.011852730748254674,
      0.01632891825880219,
      0.0170257010462581,
      0.021848181009288144,
      0.03584974423380235,
      0.037168142834189344,
      -0.007940084442089993,
      0.001055284467746409,
      0.0040755046811369175,
      0.004104257789591001,
      0.005502006206285133,
      0.010373464421120662,
      0.01193929865217091,
      0.01624343572726035,
      0.01722478211669311,
      0.022027327396995644,
      0.03583668103193629,
      0.03718964805484706,
      -0.007794685716703983,
      0.0010197037482894452,
      0.004064063295328052,
      0.00407945600569561,
      0.0056925874507832855,
      0.01034466238497848,
      0.012018368149253767,
      0.016157128325222692,
      0.017424062798800415,
      0.02221096182517864,
      0.03582345723650264,
      0.0372106842742394,
      -0.007652240983258812,
      0.0009810851405314997,
      0.004052308678484295,
      0.004054373221533637,
      0.0058703152556327035,
      0.01031529045860198,
      0.012090146946681776,
      0.016070021113071334,
      0.01762332393023855,
      0.022398664624714654,
      0.03581006508206464,
      0.0372312388393461,
      -0.007512739300442869,
      0.0009398990122090708,
      0.004029021865448105,
      0.004040242178298802,
      0.006036665601527749,
      0.010285334159298165,
      0.012154884469366798,
      0.01598213929806315,
      0.017822363714887386,
      0.022590009082891986,
      0.035796495671946746,
      0.037251302750384595,
      -0.007376155637290509,
      0.0008964063413807127,
      0.004003414896995715,
      0.004027866935869207,
      0.0061928748942305266,
      0.010254777796600152,
      0.01221286274403234,
      0.015893508229676945,
      0.018020998741209566,
      0.022784567018386617,
      0.03578273914342884,
      0.03727087064636517,
      -0.0072424525809531145,
      0.0008507091817938637,
      0.003977565700226862,
      0.004015187907892543,
      0.0063399828818569825,
      0.010223604596173273,
      0.012264388266612577,
      0.01580415339733002,
      0.01821906470985182,
      0.02298191371513984,
      0.0357687848502272,
      0.037289940741178515,
      -0.007111582022904113,
      0.0008027733304013867,
      0.003951487973541695,
      0.004002211866262855,
      0.006478867075364581,
      0.010191796842927514,
      0.012309784943139687,
      0.015714100430785402,
      0.018416416884380588,
      0.023181632157809745,
      0.035754621559791595,
      0.0373085147082704,
      -0.006983486798077456,
      0.0007524297387628151,
      0.003925195617663145,
      0.003988947373803947,
      0.006610270265181107,
      0.010159336042108889,
      0.012349388122685217,
      0.01562337510351257,
      0.01861293028197996,
      0.023383316555654527,
      0.03574023766273707,
      0.03732659751244138,
      -0.006858102256604035,
      0.0006993542737189932,
      0.003898702623214489,
      0.00397540473503875,
      0.006734822565009463,
      0.01012620309690417,
      0.01238353968688634,
      0.015532003339198068,
      0.01880849962276572,
      0.02358657517677198,
      0.0357256213915554,
      0.03734419718783228,
      -0.0067353577525782376,
      0.0006430175177235028,
      0.003872022959315474,
      0.003961595921092631,
      0.006853059151869991,
      0.010092378500870218,
      0.012412584122642595,
      0.015440011221528714,
      0.01900303905728793,
      0.023791032540080796,
      0.03571076104561579,
      0.03736132456171656,
      -0.006615178038541838,
      0.0005825817146432657,
      0.003845170464521541,
      0.0039475344680452995,
      0.006965434623321936,
      0.010057842543293519,
      0.012436865480423064,
      0.015347425007290543,
      0.019196481692007657,
      0.02399633102886498,
      0.03569564521937114,
      0.03737799292431365,
      -0.006497484558058253,
      0.0005166857031924226,
      0.0038181587413274555,
      0.003933235348291808,
      0.007072334688003217,
      0.010022575525400087,
      0.012456725107620857,
      0.015254271142742332,
      0.019388778932236707,
      0.024202131998361263,
      0.03568026303063344,
      0.03739421764545758,
      -0.006382196631855872,
      0.0004429462397185884,
      0.003791001055344278,
      0.003918714814743369,
      0.007174085745369126,
      0.009986557985172478,
      0.012472500041866142,
      0.015160576283134896,
      0.01957989966139219,
      0.024408116452320352,
      0.03566460434577352,
      0.03741001573959865,
      -0.006269232535565405,
      0.0003565496716933376,
      0.0037637102401382305,
      0.0039039902179973966,
      0.007270962787928135,
      0.009949770928390826,
      0.012484521950715068,
      0.015066367315157515,
      0.01976982927458906,
      0.02461398536132853,
      0.03564865999873231,
      0.037425405381273966,
      -0.006158510469107706,
      0.0002444108716053492,
      0.0037362986085961937,
      0.0038890797969294657,
      0.00736319596635411,
      0.009912196063400304,
      0.012493116509587773,
      0.014971671382002128,
      0.019958568583688094,
      0.02481945969042308,
      0.035632422000806775,
      0.03744040537384943,
      -0.00604994941936307,
      -7.741813517711014e-05,
      0.003708777871556408,
      0.0038740024435112157,
      0.007450976087588923,
      0.009873816037019196,
      0.012498603117568173,
      0.014876515910646638,
      0.020146132610025663,
      0.02502428019642383,
      0.03561588373828862,
      0.037455034575005604,
      -0.005943469918937681,
      -0.0002647575443035358,
      0.0036811590643166373,
      0.0038587774430316316,
      0.0075344592628581114,
      0.009834614668939897,
      0.012501294859452639,
      0.01478092864087008,
      0.020332549280235777,
      0.025228207047426364,
      0.035599040155189304,
      0.037469311283099646,
      -0.005838994704700811,
      -0.0003641621372158195,
      0.003653452481507753,
      0.003843424191294725,
      0.007613770882122085,
      0.009794577181942056,
      0.012501498631381948,
      0.014684937655429288,
      0.020517858039873337,
      0.02543101930878318,
      0.03558188791847582,
      0.037483252589181754,
      -0.005736449280363499,
      -0.00043999255337857663,
      0.0036256676206987363,
      0.003827961890780112,
      0.0076890090606308945,
      0.00975369042522997,
      0.012499515355981487,
      0.014588571410746936,
      0.02070210839898269,
      0.025632514332140303,
      0.03556442556346833,
      0.037496873700065256,
      -0.005635762387763133,
      -0.0005030760070614431,
      0.0035978131349812437,
      0.003812409228178166,
      0.007760247679461404,
      0.009711943088228956,
      0.012495640220920217,
      0.014491858767388179,
      0.020885358423325822,
      0.025832507077007745,
      0.035546653617307106,
      0.037510187238434536,
      -0.005536866391757491,
      -0.0005578014304263413,
      0.00356989679466824,
      0.0037967840361437244,
      0.007827539123269498,
      0.00966932590222443,
      0.012490162882158857,
      0.014394829019538324,
      0.021067673184685623,
      0.02603082938808555,
      0.035528574698681606,
      0.03752320252651889,
      -0.00543969758376566,
      -0.0006064788979388305,
      0.003541925458131454,
      0.0037811029425426435,
      0.007890916803455765,
      0.009625831827304695,
      0.012483367580051643,
      0.014297511922637417,
      0.02124912318346731,
      0.02622732924620908,
      0.035510193592322624,
      0.037535924860347174,
      -0.0053441964090480245,
      -0.0006505068073003,
      0.0035139050516991253,
      0.003765381010885624,
      0.00795039754226333,
      0.009581456222173207,
      0.012475533123190679,
      0.014199937718282294,
      0.021429782756714,
      0.026421870006299177,
      0.035491517297088174,
      0.03754835478202633,
      -0.00525030762283224,
      -0.0006908099075198819,
      0.0034858405584349715,
      0.00374963137604406,
      0.008005983881945837,
      0.009536196994527183,
      0.012466932701827948,
      0.014102137155471813,
      0.02160972848459628,
      0.026614329632052933,
      0.035472555046816935,
      0.03756048735784036,
      -0.005157980380377781,
      -0.0007280380754553193,
      0.003457736015525751,
      0.003733864879710026,
      0.008057666372161841,
      0.009490054729858031,
      0.012457833500317192,
      0.014004141507249055,
      0.021789037608401788,
      0.026804599934203394,
      0.03545331830348009,
      0.037572311470242356,
      -0.005067168266050248,
      -0.0007626685509033585,
      0.0034295945199142807,
      0.0037180897103885,
      0.008105425877424422,
      0.009443032796712708,
      0.012448496086717067,
      0.013905982581785785,
      0.02196778647300298,
      0.026992585816917766,
      0.0354338207225238,
      0.037583809132000795,
      -0.004977829266452134,
      -0.000795063457641048,
      0.0034014182417310733,
      0.003702311052978718,
      0.00814923593418422,
      0.009395137426665538,
      0.012439173567850438,
      0.013807692726960408,
      0.022146049006691832,
      0.027178204535199427,
      0.03541407809065903,
      0.0375949548308576,
      -0.00488992569263732,
      -0.0008255044444485944,
      0.003373208444998239,
      0.0036865307532036834,
      0.008189065173592866,
      0.009346377767484128,
      0.012430110509933716,
      0.013709304827501531,
      0.022323895251106635,
      0.027361384964913985,
      0.035394108236718146,
      0.03760571491305401,
      -0.004803424056419843,
      -0.0008542146960456809,
      0.00334496551500576,
      0.0036707470022706887,
      0.008224879811099274,
      0.009296765908232316,
      0.012421541638359665,
      0.01361085229380686,
      0.022501389953716668,
      0.02754206688619507,
      0.03537393091655058,
      0.0376160470139784,
      -0.004718294905772407,
      -0.0008813735422926607,
      0.0033166889916935163,
      0.0036549540471783604,
      0.008256646188026396,
      0.009246316875334755,
      0.012413690345013276,
      0.013512369041600766,
      0.022678591234951667,
      0.027720200280419858,
      0.035353567673274154,
      0.03762589954398614,
      -0.004634512624291217,
      -0.0009071265144010977,
      0.0032883776083123674,
      0.0036391419320232423,
      0.008284333333797978,
      0.009195048598932413,
      0.012406767046943976,
      0.013413889461665753,
      0.022855549341552074,
      0.027895744640620987,
      0.035333041674523634,
      0.03763521123713538,
      -0.0045520551996758645,
      -0.0009315924860873589,
      0.003260029334585143,
      0.003623296275489857,
      0.00830791550154876,
      0.00914298184918233,
      0.012400967455255445,
      0.01331544837897232,
      0.023032305497060344,
      0.028068668295057726,
      0.035312377528645265,
      0.03764391077017685,
      -0.00447090396612658,
      -0.0009548688845050782,
      0.0032316414235456547,
      0.003607398089432705,
      0.008327374615800114,
      0.009090140142499257,
      0.012396470826344772,
      0.01321708100063974,
      0.02320889085957233,
      0.028238947743664596,
      0.035291601082066866,
      0.037651916458633146,
      -0.004391043325492782,
      -0.0009770355858985036,
      0.0032032104612004023,
      0.003591423643073839,
      0.008342702560244511,
      0.009036549618096764,
      0.012393438277577079,
      0.013118822852287862,
      0.023385325595920055,
      0.028406567007187848,
      0.03527073920032656,
      0.03765913603621185,
      -0.004312460451907174,
      -0.000998157892554049,
      0.0031747324181350635,
      0.0035753443768489594,
      0.008353903227962164,
      0.00898223888555982,
      0.012392011254601692,
      0.013020709702485976,
      0.02356161808037207,
      0.028571516988980795,
      0.03524981953546564,
      0.03766546652312084,
      -0.004235144984504265,
      -0.001018288854028507,
      0.0031462027021778873,
      0.00355912686934412,
      0.008360994256814228,
      0.0089272388445663,
      0.012392310236566575,
      0.012922777475171246,
      0.023737764224728182,
      0.02873379484962948,
      0.03522887028267812,
      0.037670794188106184,
      -0.0041590887126482096,
      -0.0010374711113154017,
      0.0031176162112337108,
      0.003542732860083043,
      0.008364008379989166,
      0.008871582478267363,
      0.012394433757789994,
      0.012825062150094583,
      0.023913746945367687,
      0.028893403394803667,
      0.03520791992926078,
      0.037674994608221685,
      -0.004084285257878056,
      -0.001055738387922091,
      0.003088967385418378,
      0.0035261193301647704,
      0.00836299433563004,
      0.008815304622232161,
      0.012398457810084475,
      0.012727599651557108,
      0.02408953577140629,
      0.02905035047695467,
      0.03518699699901841,
      0.03767793282947604,
      -0.004010729756520854,
      -0.0010731167154972336,
      0.0030602502576519345,
      0.003509238641925869,
      0.008358017299186163,
      0.008758441711255937,
      0.012404435669844682,
      0.012630425725924068,
      0.024265086596652222,
      0.02920464841170086,
      0.035166129795351005,
      0.037679463630602296,
      -0.003938418546625038,
      -0.0010896254569861357,
      0.003031458501911539,
      0.0034920387379303204,
      0.008349158825858197,
      0.008701031506717158,
      0.012412398169953612,
      0.012533575808645152,
      0.024440341576549368,
      0.02935631340994428,
      0.03514534614627826,
      0.03767943189126768,
      -0.003867348862532148,
      -0.0011052781732289335,
      0.0030025854784010335,
      0.0034744633986894913,
      0.008336516315905255,
      0.008643112807541969,
      0.01242235441085944,
      0.012437084881768447,
      0.024615229169785962,
      0.02950536502693621,
      0.0351246731546443,
      0.037677673065102994,
      -0.0037975185400407154,
      -0.001120083366912742,
      0.002973624274961154,
      0.0034564525576042857,
      0.008320202040084358,
      0.008584725148188083,
      0.012340987323208208,
      0.012434292880391619,
      0.024789664322754888,
      0.029651825629657402,
      0.03510413695669075,
      0.03767401375699423,
      -0.0037289257347259508,
      -0.0011340451292112703,
      0.002944567744124257,
      0.0034379426707222957,
      0.008300341783685232,
      0.008525908487386874,
      0.012245316749311603,
      0.012448182930423789,
      0.024963548793604365,
      0.029795719883987843,
      0.035083762492090075,
      0.03766827240315747,
      -0.0036615686555753926,
      -0.0011471637082366378,
      0.00291540853530515,
      0.0034188671380315926,
      0.008277073183615523,
      0.008466702891676258,
      0.012150105852561833,
      0.012463976542236369,
      0.025136771611238447,
      0.029937074263216967,
      0.035063573288393254,
      0.037660260051622874,
      -0.0035954453156879893,
      -0.0011594360138757608,
      0.0028861391217154817,
      0.0033991567721886797,
      0.008250543842659571,
      0.00840714821800955,
      0.012055386236551821,
      0.012481610302500357,
      0.025309209663338137,
      0.03007591657948018,
      0.03504359126267169,
      0.03764978123990071,
      -0.0035305533013729232,
      -0.0011708560702142217,
      0.0028567518216907344,
      0.0033787403098180326,
      0.008220909308112513,
      0.008347283799931578,
      0.011961188250656325,
      0.012501007508453744,
      0.025480728406292324,
      0.03021227553970631,
      0.03502383654291928,
      0.037636634965795356,
      -0.003466889560585805,
      -0.0011814154242279955,
      0.0028272388142216425,
      0.0033575449598382346,
      0.008188330999005096,
      0.00828714814196454,
      0.011867540827115913,
      0.012522080323543388,
      0.0256511826888707,
      0.03034618032762045,
      0.035004327311535896,
      0.037620615746589585,
      -0.0034044502112565247,
      -0.0011911035175235,
      0.0027975921485864207,
      0.003335496982678799,
      0.0081529741582083,
      0.008226778626937442,
      0.011774471323514354,
      0.012544731912426397,
      0.025820417680546475,
      0.03047766021327041,
      0.03498507967293561,
      0.03760151476114204,
      -0.0033432303697083846,
      -0.0011999080264606236,
      0.002767803748080243,
      0.0033125222937622194,
      0.008115005894307767,
      0.008166211241019248,
      0.011682005373874446,
      0.01256885849529451,
      0.02598826989459252,
      0.030606744191434325,
      0.034966107547018566,
      0.037579121068836714,
      -0.0032832239990434383,
      -0.001207815174888468,
      0.002737865407934266,
      0.003288547084247124,
      0.00807459336482086,
      0.008105480321171503,
      0.011590166751805067,
      0.012594351274444061,
      0.026154568295436765,
      0.030733460650124066,
      0.03494742258991859,
      0.03755322289879714,
      -0.0032244237770823036,
      -0.0012148100228719775,
      0.002707768787603069,
      0.003263498451766018,
      0.008031902138515058,
      0.00804461832962011,
      0.011498977249295246,
      0.012621098199436558,
      0.026319135479264212,
      0.030857837070227212,
      0.03492903414309105,
      0.03752360900233313,
      -0.0031668209831999354,
      -0.0012208767341287082,
      0.0026775053976753915,
      0.003237305033749886,
      0.007983655659753916,
      0.00798709476142602,
      0.011408456574858224,
      0.012648985549930979,
      0.026481788916498394,
      0.030979899757132518,
      0.034910949211444185,
      0.03749007006122719,
      -0.003110405403193429,
      -0.001225998824381144,
      0.0026470665817264114,
      0.0032098976359150014,
      0.007922620477592202,
      0.007940329539475202,
      0.011318622274770068,
      0.012677899326505626,
      0.026642342244570467,
      0.031099673604964205,
      0.034893172470846286,
      0.0374524001441906,
      -0.003055165251156814,
      -0.0012301593924287345,
      0.0026164434934768865,
      0.003181209848592751,
      0.007861538602622955,
      0.007891759540817306,
      0.011229489681113787,
      0.012707726449060614,
      0.02680060659928593,
      0.03121718189381151,
      0.03487570630496382,
      0.03741039820362463,
      -0.003001087107216305,
      -0.0012333413354272357,
      0.002585627069656136,
      0.0031511786438111777,
      0.007800433431404582,
      0.007841531813377867,
      0.01114107189022289,
      0.01273835576953107,
      0.02695639197311479,
      0.031332446120088564,
      0.03485855087100976,
      0.0373638696047093,
      -0.0029481558699001468,
      -0.001235527549612448,
      0.0025546079989776415,
      0.0031197449463821786,
      0.007739325906847177,
      0.007789786807412911,
      0.011053379774911491,
      0.012769678910705939,
      0.027109508588848336,
      0.031445485859896434,
      0.034841704193608436,
      0.037312627678806144,
      -0.0028963547218725546,
      -0.0012367011175068744,
      0.002523376687630279,
      0.0030868541727036626,
      0.007678234535555634,
      0.007736657989125766,
      0.01096642203357787,
      0.01280159094615345,
      0.02725976827727446,
      0.03155631866499182,
      0.03482516228562188,
      0.03725649529320014,
      -0.0028456651077517197,
      -0.0012368454824881279,
      0.00249192322166147,
      0.0030524567315426236,
      0.007617175455029418,
      0.007682271629116578,
      0.010880205278872967,
      0.012833990937897952,
      0.027406985847810053,
      0.03166495999069761,
      0.03480891929443375,
      0.03719530642931375,
      -0.002796066722750234,
      -0.0012359446114693614,
      0.0024602373265819218,
      0.003016508481710707,
      0.007556162551884862,
      0.007626746748394743,
      0.010794734168137813,
      0.012866782348906158,
      0.027550980441379058,
      0.03177142315482401,
      0.0347929676718578,
      0.03712890776169819,
      -0.002747537510919302,
      -0.001233983146339244,
      0.0024283083244557493,
      0.0029789711422641297,
      0.007495207631603355,
      0.007570195204540285,
      0.010710011577239057,
      0.012899873346939759,
      0.027691576855231815,
      0.031875719326410694,
      0.0347772983655324,
      0.03705716023033869,
      -0.0027000536718416266,
      -0.0012309465447228555,
      0.002396125088652675,
      0.00293981265163547,
      0.007434320639623493,
      0.007512721901079303,
      0.010626038818779129,
      0.012933177015204498,
      0.02782860682984807,
      0.031977857542851665,
      0.0347619010293827,
      0.036979940599094506,
      -0.0026535896746961865,
      -0.0012268212105570016,
      0.0023636759963335118,
      0.002899007472919168,
      0.007373509932897841,
      0.0074544251040094545,
      0.010542815904940207,
      0.012966611483709591,
      0.027961910288547893,
      0.032077844753732765,
      0.03474676425048477,
      0.03689714299342659,
      -0.0026081182787074143,
      -0.0012215946149151523,
      0.002330948878614699,
      0.002856536843359072,
      0.0073127826003355646,
      0.0073953968504915256,
      0.010460341854452746,
      0.013000099993537075,
      0.028091336520939838,
      0.03217568588949696,
      0.03473187578945177,
      0.03680868041093748,
      -0.0025636105590888473,
      -0.0012152554074709102,
      0.0022979309682135676,
      0.002812388966907287,
      0.00725214482986085,
      0.007335723435879699,
      0.010378615042379203,
      0.013033570904449293,
      0.028216745301859473,
      0.032271383952859826,
      0.03471722283128471,
      0.03671448619865386,
      -0.0025200359376899638,
      -0.0012077935189488515,
      0.0022646088442142558,
      0.0027665591495100073,
      0.007191602319142901,
      0.007275485966400718,
      0.010297633590590013,
      0.013066957654536072,
      0.02833800793798535,
      0.03236494013073073,
      0.03470279224349318,
      0.0366145154914134,
      -0.002477362217659024,
      -0.0011992002548800913,
      0.0022309683734099525,
      0.0027190498775060473,
      0.007131160726402145,
      0.007214760965851612,
      0.010217395796000258,
      0.013100198678987948,
      0.02845500823486196,
      0.032456353924252446,
      0.034688570838193114,
      0.03650874660616571,
      -0.0024355556215308652,
      -0.0011894683809512722,
      0.0021969946474787658,
      0.0026698708401783197,
      0.007070826157079957,
      0.007153621025633855,
      0.0101379005928533,
      0.013133237293618805,
      0.02856764337760597,
      0.032545623294461354,
      0.03467454563483553,
      0.03639718238745124,
      -0.0023945808322482828,
      -0.0011785922002152391,
      0.002162671915025396,
      0.002619038898050941,
      0.007010605681574534,
      0.007092135488261729,
      0.010059148044596154,
      0.013166021547470572,
      0.028675824719121196,
      0.032632744820987235,
      0.034660704120206595,
      0.03627985149977092,
      -0.002354401036718225,
      -0.0011665676224118376,
      0.002127983507274498,
      0.0025665779989629614,
      0.006950507878700739,
      0.007030371155173304,
      0.009981139860207405,
      0.013198504047723268,
      0.028779478470200008,
      0.03271771387116162,
      0.03464703450237207,
      0.03615680966298367,
      -0.0023149779715934573,
      -0.0011533922256332441,
      0.0020929117559293445,
      0.0025125190442610887,
      0.0068905433990272096,
      0.006968393010240563,
      0.009903879929223227,
      0.013230641759202594,
      0.028878546286444443,
      0.032800524776883826,
      0.03463352595531178,
      0.036028140827255334,
      -0.0022762719710601,
      -0.0011390653105563218,
      0.0020574379014013737,
      0.0024568997076263423,
      0.0068307255417775015,
      0.006906264950829434,
      0.009827374869167209,
      0.013262395780019169,
      0.028972985747500974,
      0.032881171016607064,
      0.034620168851106206,
      0.035893958284399646,
      -0.0022382420165007982,
      -0.0011235879474560408,
      0.00202154198927245,
      0.0023997642090845283,
      0.00677107083855485,
      0.006844050518615112,
      0.009751634578629575,
      0.013293731094279353,
      0.029062770724671155,
      0.032959645399849136,
      0.034606954976691806,
      0.03575440571267406,
      -0.002200845787998708,
      -0.0011069630162067801,
      0.0019852027524569454,
      0.002341163046649097,
      0.006711599636756621,
      0.006781813622624301,
      0.009676672788860466,
      0.013324616302370118,
      0.02914789163354043,
      0.03303594025170585,
      0.03459387773239647,
      0.03560965815218053,
      -0.0021640397177575222,
      -0.0010891952394755137,
      0.001948397476075149,
      0.002281152687816141,
      0.0066523366751834205,
      0.006719619247165869,
      0.009602507606434907,
      0.013355023329032531,
      0.029228355568861258,
      0.03311004759494512,
      0.034580932309694015,
      0.03545992290792527,
      -0.0021277790456416734,
      -0.0010702912093075675,
      0.0019111018415199188,
      0.002219795222791051,
      0.006593311644015119,
      0.0066575341374344454,
      0.009529162039307707,
      0.013384927109295529,
      0.029304186319540744,
      0.03318195932738624,
      0.03456811584587948,
      0.03530544037725827,
      -0.0020920178772105536,
      -0.001050259407306685,
      0.0018732897455662396,
      0.002157157980892693,
      0.006534559721017233,
      0.006595627455635202,
      0.009456664498393304,
      0.01341430525234454,
      0.02937542426221936,
      0.03325166739241722,
      0.034555427553655683,
      0.03514648479777051,
      -0.002056709244840721,
      -0.0010291102186114594,
      0.001834933089623209,
      0.002093313111085208,
      0.006476122075557746,
      0.006533971400490172,
      0.009385049266670161,
      0.013443137683548843,
      0.02944212613259182,
      0.033319163940672455,
      0.03454286882393855,
      0.03498336491069915,
      -0.0020218051728369607,
      -0.0010068559398740784,
      0.0017960015333122288,
      0.0020283371270538577,
      0.00641804633175217,
      0.006472641782950398,
      0.009314356927708002,
      0.013471406265173855,
      0.029504364674316278,
      0.03338444148107557,
      0.03453044330052342,
      0.03481642453338355,
      -0.0019872567478516202,
      -0.0009835107814501348,
      0.001756462205444633,
      0.0019623104167157336,
      0.006360386981821554,
      0.006411718550862311,
      0.009244634745442964,
      0.013499094396766928,
      0.02956222816608892,
      0.03344749301965131,
      0.03451815692560856,
      0.03464604303223399,
      -0.0019530141965260449,
      -0.0009590908640135033,
      0.0017162793640951941,
      0.0018953167155721347,
      0.006303205740545629,
      0.006351286255223582,
      0.009175936986973937,
      0.013526186596837318,
      0.029615819828227866,
      0.033508312184712105,
      0.03447263568491011,
      0.034506017955536185,
      -0.0019190269730969406,
      -0.0009336142098142282,
      0.0016754139957639,
      0.001827442542918343,
      0.006246571831536374,
      0.006291434450524862,
      0.009108325180120688,
      0.01355266806826083,
      0.029665257110917265,
      0.033566893337234734,
      0.034296653916860834,
      0.034494036946482697,
      -0.001885243860886853,
      -0.0009071007288023121,
      0.0016338233414862127,
      0.0017587765996780454,
      0.006190562195959702,
      0.006232258021517249,
      0.009041868297479608,
      0.013578524250834592,
      0.029710670867109178,
      0.03362323166544921,
      0.034118585392959595,
      0.034482226710205316,
      -0.0018516130932584927,
      -0.0008795721998426212,
      0.0015914603350735846,
      0.001689409126575819,
      0.006135261614317891,
      0.006173857428589855,
      0.008976642858745634,
      0.013603740365588049,
      0.029752204413964322,
      0.03367732326286466,
      0.033938953939612375,
      0.03447060224032178,
      -0.0018180825019752868,
      -0.0008510522472484036,
      0.0015482729352858603,
      0.0016194312215588446,
      0.006080762731999702,
      0.006116338863806341,
      0.0089127329431621,
      0.013628300956814988,
      0.029790012487634968,
      0.033729165189151845,
      0.033758319266408876,
      0.03445918060996591,
      -0.0017845997042741579,
      -0.0008215663128584319,
      0.0015042033294594187,
      0.0015489341158866365,
      0.00602716597954602,
      0.006059814309565948,
      0.00885023010414541,
      0.013652189439309334,
      0.02982426009714464,
      0.03357727644917586,
      0.033778755513485484,
      0.034447980842012726,
      -0.0017511123447817125,
      -0.0007911416238784788,
      0.0014591869806869521,
      0.0014780084091747003,
      0.005974579379004649,
      0.006004401491859645,
      0.008789233178445642,
      0.013675387659926387,
      0.02985512128409716,
      0.033396455128331504,
      0.033826093340120156,
      0.034437023753403455,
      -0.0017175684153549512,
      -0.0007598071566973117,
      0.001406743264958174,
      0.0014131514837650945,
      0.0059231182284065305,
      0.005950223720234693,
      0.00872984798269934,
      0.01369787548429217,
      0.02988277779594158,
      0.033216518368012656,
      0.03387117881613106,
      0.034426331775415805,
      -0.0016839166860232503,
      -0.0007275935968713335,
      0.0013352255700648699,
      0.0013660151864192509,
      0.005872904657337456,
      0.00589740960691911,
      0.008672186890959464,
      0.013719630421162777,
      0.02990741768151921,
      0.03303816111300104,
      0.033914013121395525,
      0.03441592875201601,
      -0.0016501072949749957,
      -0.0006945332954501236,
      0.0012635390632815878,
      0.0013176855213820802,
      0.00582406704785428,
      0.005846092658160557,
      0.00861636828781135,
      0.013740627298476889,
      0.029929233818611616,
      0.032862108172657445,
      0.033954598441027585,
      0.03440583971869231,
      -0.0016160925673320149,
      -0.0006606602217842449,
      0.0011917634414435909,
      0.0012680569813431578,
      0.005776739316654333,
      0.005796410731776745,
      0.00856251589306219,
      0.01376083800640449,
      0.029948422384177904,
      0.03268911165473956,
      0.0339929379206082,
      0.03439609066440182,
      -0.001581828164915095,
      -0.0006260099129189127,
      0.0011199734541528041,
      0.0012170086523981287,
      0.005731060056491697,
      0.005748505356280781,
      0.008510757955781907,
      0.013780231323498726,
      0.029965181278900868,
      0.03251994776821541,
      0.0340290356046887,
      0.03438670827946142,
      -0.001547274717999146,
      -0.0005906194196325222,
      0.001048238001725085,
      0.0011644012027153307,
      0.005687171537376473,
      0.005702520908811468,
      0.00846122631771774,
      0.013798772842210205,
      0.029979708518532194,
      0.032355412914254846,
      0.034062896359188785,
      0.03437771969237658,
      -0.0015124001640416977,
      -0.0005545272491265682,
      0.0009766192545726548,
      0.0011100732033634572,
      0.005645218571102824,
      0.0056586036515412184,
      0.008414055348831192,
      0.013816425009317651,
      0.02999220060532063,
      0.03219631898989409,
      0.03409452577847779,
      0.03436915219872786,
      -0.001477183131434341,
      -0.0005177733043187482,
      0.0009051718158243324,
      0.0010538366422776855,
      0.0056053472461165665,
      0.005616900629302179,
      0.00836938076091088,
      0.013833147295067384,
      0.030002850893499227,
      0.03204348784083828,
      0.034123930078123865,
      0.03436103298532234,
      -0.0014416178800712872,
      -0.00048039881963353703,
      0.0008339419523325151,
      0.0009954714914975136,
      0.005567703543602859,
      0.005577558434886301,
      0.008327338308861959,
      0.013848896501831446,
      0.03001184796337938,
      0.03189774481977428,
      0.034151115974533644,
      0.034353388852865575,
      -0.0014057215778885941,
      -0.00044244629313381815,
      0.0007629669220026767,
      0.0009347192276051185,
      0.00553243184986813,
      0.005540721852813936,
      0.008288062393282442,
      0.013863627218785882,
      0.030019374019027496,
      0.03175991143533091,
      0.03417609055298643,
      0.03434624594041934,
      -0.0013695451013671233,
      -0.0004039594147898002,
      0.0006922744272458317,
      0.0008712753411393192,
      0.005499673384472704,
      0.00550653239724004,
      0.008251684582182684,
      0.01387729242347152,
      0.030025603324765653,
      0.031630797114767156,
      0.034198861125897546,
      0.03433962945488074,
      -0.0013331891602490732,
      -0.0003649829906582213,
      0.0006218822249438857,
      0.000804781220075674,
      0.005469564567975146,
      0.005475126764927146,
      0.008218332074011805,
      0.013889844224244345,
      0.030030700695822175,
      0.031511190150055386,
      0.03421943508351562,
      0.03433356340865096,
      -0.0012968284180112635,
      -0.0003255628627346114,
      0.0005517979222758597,
      0.0007348165976909062,
      0.005442235357356794,
      0.0054466352296233325,
      0.008188126128305969,
      0.013901234729824127,
      0.030034820058345565,
      0.031401847950645,
      0.03423781973965807,
      0.03432807036855818,
      -0.0012607473737383627,
      -0.000285745824266088,
      0.000482018984787843,
      0.0006608954978880658,
      0.005417807580961496,
      0.005421180009435221,
      0.008161180494015081,
      0.013911417023834945,
      0.030038103093673496,
      0.031303486784019424,
      0.03425402217549242,
      0.034323171218959336,
      -0.0012253926861788126,
      -0.0002455795303653901,
      0.00041253297804093574,
      0.0005824721777487305,
      0.0053963933078434575,
      0.005398873643508615,
      0.008137599868625096,
      0.01392034621398336,
      0.030040677981210788,
      0.0312167712431727,
      0.03426804908475026,
      0.03431888494177418,
      -0.001191445843868299,
      -0.0002051124038573703,
      0.00034331805700657146,
      0.0004989703197920814,
      0.005378093288498268,
      0.005379817418105926,
      0.008117478423302335,
      0.01392798051803674,
      0.030042658253511406,
      0.031142303733300746,
      0.03427990662407481,
      0.03431522841600134,
      -0.001159913334903969,
      -0.00016439353641227856,
      0.0002743437082951147,
      0.0004098597310150477,
      0.005362995504814217,
      0.005364099884584089,
      0.008100898430201564,
      0.013934282342802508,
      0.030044141776182736,
      0.031080614312704785,
      0.03428960027241252,
      0.03431221623903557,
      -0.001132209466039502,
      -0.00012347258516774806,
      0.00020557173971037996,
      0.00031481678662263757,
      0.0053511738665263575,
      0.005351795512447616,
      0.008087929027606968,
      0.013939219308600773,
      0.030045209864043885,
      0.031032151249537673,
      0.03429713470342343,
      0.0343098605718486,
      -0.0011101583692311146,
      -8.239966522094419e-05,
      0.00013695750010420972,
      0.00021399862604834814,
      0.005342687089356628,
      0.00534296351928518,
      0.008078625156598053,
      0.013942765170877837,
      0.03004592654358489,
      0.03099727266175093,
      0.03430251367476921,
      0.03430817100981723,
      -0.0010957810882286554,
      -4.1225238537553106e-05,
      6.845130092229125e-05,
      0.00010838867306509482,
      0.00533757778635331,
      0.005337646915844674,
      0.008073026699428693,
      0.013944900593022082,
      0.0300463379702119,
      0.03097623958914227,
      0.03430573993782379,
      0.034307154480685234,
      -0.0010920431920574613,
      -2.0735331479345766e-05,
      1.1850643291881e-05,
      6.35031491174152e-05,
      0.005335792678730374,
      0.0053368315680905045,
      0.008071630646908107,
      0.013945433320249419,
      0.030046511317180124,
      0.030970918455838572,
      0.03430669481054582,
      0.03430674945086652,
      -0.001095816304085597,
      -4.1465628712239426e-05,
      2.3696377160960535e-05,
      0.0001265428296168981,
      0.005335555319119861,
      0.00533970901817162,
      0.00807304865147367,
      0.013944892415787873,
      0.030046629240525775,
      0.03097603812765082,
      0.03430633366196564,
      0.0343065522954962,
      -0.0011100482468311423,
      -8.289100205689452e-05,
      4.735348760652771e-05,
      0.0002496343094292428,
      0.005334605888426478,
      0.005351191043291804,
      0.008078714656496117,
      0.01394273366337037,
      0.030047100828189583,
      0.030996467634314993,
      0.034304888053915225,
      0.03430576374186125,
      -0.001131216818476914,
      -0.00012423596310521504,
      7.093211002059741e-05,
      0.000366937993399232,
      0.005333023531901822,
      0.005370229711600685,
      0.008088136700640722,
      0.01393915291836979,
      0.030047886432334896,
      0.031030342975975227,
      0.03430247511946993,
      0.03430444972713526,
      -0.0011567767270776214,
      -0.00016546054799750323,
      9.439311377023817e-05,
      0.0004775169646049713,
      0.005330808292976991,
      0.005396680498855742,
      0.008101283133755343,
      0.013934175506346435,
      0.030048985492157898,
      0.03107740704890642,
      0.03429908953666912,
      0.03430261061367999,
      -0.0011845725505358951,
      -0.0002065250734538708,
      0.00011769750395497284,
      0.0005814429789575458,
      0.0053279602354147715,
      0.0054303459951147775,
      0.008118110230505751,
      0.013927836032130476,
      0.030050397226795672,
      0.03113730702660573,
      0.03429472397228809,
      0.03430024690952439,
      -0.001213034350160936,
      -0.0002473902146366844,
      0.00014080646612617167,
      0.0006792911303553105,
      0.0053244794462457236,
      0.005470980498338063,
      0.008138562758032103,
      0.013920177585106998,
      0.030052120639558692,
      0.031209601069332873,
      0.03428936919565282,
      0.034297359269077045,
      -0.0012411055321729996,
      -0.0002880170719272151,
      0.00016368141054327192,
      0.0007717979792601912,
      0.005320366039510843,
      0.00551829548554782,
      0.008162574681868701,
      0.013911250792589976,
      0.030054154523329706,
      0.03129376640497557,
      0.03428301421998987,
      0.034293948494028,
      -0.001268103946947348,
      -0.00032836722627523686,
      0.00018628401585528138,
      0.0008596904649709569,
      0.0053156201607851925,
      0.005571965694035669,
      0.00819006999335746,
      0.013901112769237741,
      0.03005649746709757,
      0.03138920843464574,
      0.034275646468073705,
      0.03429001553442953,
      -0.001293599973277182,
      -0.00036840278378647093,
      0.00020857627210186852,
      0.0009436188059200749,
      0.005310241992454153,
      0.005631635539813383,
      0.00822096363932461,
      0.013889826013005174,
      0.030059147863587543,
      0.03149527049938164,
      0.034267251958697134,
      0.03428556148994313,
      -0.0013173289504180264,
      -0.00040808641098453996,
      0.00023052052290753098,
      0.0010241397652591044,
      0.005304231759707626,
      0.005696925615005485,
      0.008255162533023351,
      0.013877457297297542,
      0.030062103917943183,
      0.03161124395170948,
      0.034257815510449756,
      0.03428058761123814,
      -0.0013391330092893162,
      -0.0004473813626655105,
      0.00025207950675279,
      0.0011017206728766245,
      0.005297589737212257,
      0.0057674390358769066,
      0.008292566624330991,
      0.013864076605208144,
      0.03006536365740904,
      0.03173637820416664,
      0.03424732095942322,
      0.03427509530152498,
      -0.001358923599927201,
      -0.00048625150445327,
      0.00027321639720983355,
      0.0011767502995803673,
      0.0052903162564187575,
      0.005842767453383388,
      0.008333070006939069,
      0.013849756145633082,
      0.030068924941957183,
      0.031869890471201666,
      0.0342357513877267,
      0.034269086118205096,
      -0.0013766575518888598,
      -0.0005246613320988618,
      0.0002938948420130313,
      0.0012495507312703588,
      0.005282411713455258,
      0.005922496583166726,
      0.008376562040764363,
      0.013834569483427558,
      0.030072785475795172,
      0.03201097497538662,
      0.034223089360050536,
      0.034262561774616854,
      -0.0013923217262052192,
      -0.0005625759893177997,
      0.00031407900084190384,
      0.0013203880888057837,
      0.0052738765775558845,
      0.0060062111570674806,
      0.008422928468965661,
      0.01381859080738781,
      0.030076942819688177,
      0.03215881144785954,
      0.034209317165909144,
      0.03425552414185604,
      -0.0014059230671123594,
      -0.0005999612856012787,
      0.00033373358169369545,
      0.0013894815171312067,
      0.0052647113999673865,
      0.0060934992398610855,
      0.00847205251067313,
      0.013801894351431422,
      0.030081394404022518,
      0.0323125728112653,
      0.03419441706558959,
      0.034247975250647746,
      -0.0014174820436160945,
      -0.0006367837150384363,
      0.00035282387569748647,
      0.0014570104858481535,
      0.005254916823274298,
      0.0061839558906404465,
      0.00852381591269483,
      0.013784553976502648,
      0.030086137542534423,
      0.032471431987135556,
      0.03417837153819135,
      0.034239917293245624,
      -0.0014270282248570222,
      -0.0006730104768011713,
      0.0003713157902505443,
      0.0015231206487122935,
      0.0052444935910819996,
      0.0062771861768594565,
      0.008578099945917766,
      0.013766642913877839,
      0.030091169446623198,
      0.032634567815854894,
      0.034161163530445876,
      0.034231352625332986,
      -0.001434597204147632,
      -0.0007086094976045601,
      0.00038917588030289385,
      0.0015879285461605727,
      0.005233442557989985,
      0.006372807570285832,
      0.008634786334728212,
      0.013748233664954779,
      0.030096487240165132,
      0.0328011701145524,
      0.0341427767052364,
      0.03422228376789988,
      -0.0014402283792827393,
      -0.0007435494561866149,
      0.000406371377650637,
      0.001651525409126649,
      0.005221764699789226,
      0.006470451768469712,
      0.00869375811040698,
      0.013729398048377573,
      0.030102087974741187,
      0.03297044392598712,
      0.03412319568889663,
      0.034212713409069805,
      -0.0014439632792110529,
      -0.0007777998096489703,
      0.000422870218056128,
      0.0017139802785528643,
      0.005209461123813386,
      0.0065697659937437244,
      0.008754900381998146,
      0.013710207382451399,
      0.030107968645189227,
      0.033141613030178825,
      0.034102406316452796,
      0.03420264440584855,
      -0.0014458442415666286,
      -0.0008113308213684762,
      0.0004386410660039512,
      0.0017753426106841413,
      0.005196533079371958,
      0.006670413825370875,
      0.008818101020516325,
      0.013690732789105787,
      0.03011412620539034,
      0.03331392280118383,
      0.034080395874000115,
      0.03419207978576853,
      -0.0014459133176733274,
      -0.0008441135901097252,
      0.0004536533368843288,
      0.0018356444994783077,
      0.005182981968193512,
      0.006772075620426439,
      0.008883251254485306,
      0.013671045604980179,
      0.03012055758419598,
      0.03348664249538711,
      0.03405715333737926,
      0.03418102274840146,
      -0.0014442113271890401,
      -0.0008761200799364044,
      0.0004678772163715462,
      0.0018949026156252562,
      0.0051688093548043915,
      0.006874448576434704,
      0.008950246176651277,
      0.013651217885298788,
      0.03012725970140393,
      0.033659067056459525,
      0.03403266960626052,
      0.03416947666671212,
      -0.0014407770131999904,
      -0.0009073231505170413,
      0.0004812836767183558,
      0.001953119936324551,
      0.005154016976769054,
      0.0069772464846389395,
      0.00901898516327219,
      0.013631322986832508,
      0.030134229483689337,
      0.03383051851716036,
      0.03400693773266181,
      0.03415744508822776,
      -0.0014356462662987227,
      -0.0009376965874399374,
      0.0004938444896719391,
      0.0020102873201552286,
      0.005138606754717677,
      0.007080199217839427,
      0.009089372208653745,
      0.01361143621717894,
      0.030141463880397956,
      0.03397995314283654,
      0.03400034707075036,
      0.0341449317359966,
      -0.0014288513967311346,
      -0.0009672151321849797,
      0.0005055322356477581,
      0.0020663849660838974,
      0.005122580802087138,
      0.007183051991610248,
      0.009161316178598496,
      0.01359163553860792,
      0.03014895987911032,
      0.033951713851381224,
      0.034131940509311356,
      0.03416793187601264,
      -0.0014204204394678004,
      -0.0009958545114383925,
      0.0005163203087464828,
      0.002121383783991358,
      0.005105941434501208,
      0.0072855644328583,
      0.00923473098718463,
      0.013572002315624493,
      0.0301567145208857,
      0.03392222066633384,
      0.034118475484174064,
      0.03433268165061805,
      -0.0014103764795574682,
      -0.0010235914654762467,
      0.000526182917120367,
      0.0021752466953212893,
      0.005088691178718903,
      0.007387509485459135,
      0.00930953570182719,
      0.01355262209601863,
      0.03016472491509839,
      0.03389147738397571,
      0.034104540913479954,
      0.034494035098457346,
      -0.0013987369853274568,
      -0.0010504037753824068,
      0.0005350950781077782,
      0.0022279298759640617,
      0.005070832781078334,
      0.007488672179334395,
      0.009385654581930906,
      0.013533585415349735,
      0.030172988253780057,
      0.033859490972011096,
      0.03409014122689931,
      0.03465146120802892,
      -0.0013855131354922193,
      -0.0010762702889006593,
      0.0005430326074345953,
      0.002279383948796606,
      0.005052369215368964,
      0.007588848286993714,
      0.009463017056653682,
      0.013514988614416931,
      0.030181501825385853,
      0.033826271739784926,
      0.034075281030438866,
      0.034804459451283486,
      -0.0013707091233235047,
      -0.0011011709447538262,
      0.0005499721016241556,
      0.0023295551300258955,
      0.005033303690063546,
      0.007687842890371369,
      0.009541557647395187,
      0.013496934658174656,
      0.030190263027905125,
      0.03379183349421109,
      0.03405996510566491,
      0.03495255990562524,
      -0.0013543214168052961,
      -0.001125086795289696,
      0.0005558909125955955,
      0.002378386331301864,
      0.005013639654847063,
      0.007785468880824679,
      0.009621215840632217,
      0.013479533942659735,
      0.0301992693812421,
      0.033756193680120665,
      0.034044198408573124,
      0.03509532331607781,
      -0.001336337947999949,
      -0.0011480000273359579,
      0.0005607671131695902,
      0.0024258182182254886,
      0.004993380806380276,
      0.007881545416482758,
      0.009701935916665223,
      0.01346290507371417,
      0.03020851853879587,
      0.03371937350380007,
      0.034027986068092195,
      0.0352323411099187,
      -0.0013167371973085466,
      -0.0011698939811677267,
      0.0005645794519160642,
      0.0024717902251595323,
      0.004972531093240418,
      0.007975896363759095,
      0.009783666739736196,
      0.013447175597553651,
      0.03021800829817438,
      0.03368139803857153,
      0.03401133338421008,
      0.03536323537228271,
      -0.001295487128225106,
      -0.0011907531675061328,
      0.0005673072953867654,
      0.0025162415259908236,
      0.004951094719984649,
      0.008068348753750306,
      0.009866361514840875,
      0.013432482658525754,
      0.030227736610982336,
      0.03364229631137129,
      0.03399424582571488,
      0.03548765878823134,
      -0.0012725439144448006,
      -0.0012105632824819222,
      0.0005689305552844773,
      0.002559111960550546,
      0.00492907615028599,
      0.008158731289349694,
      0.009949977516397533,
      0.013418973553766676,
      0.03023770159162856,
      0.03360210136939755,
      0.03397672902754391,
      0.03560529455447372,
      -0.0012478503820311515,
      -0.0012293112205087125,
      0.0005694295974432897,
      0.0026003429166728854,
      0.00490648010909579,
      0.008246872945028625,
      0.010034475793756187,
      0.013406806148043598,
      0.030247901525104297,
      0.03356085032603318,
      0.033958788787737976,
      0.035715856262184174,
      -0.0012469850850221737,
      -0.0012213340620160923,
      0.0005687851286754284,
      0.0026398781682785027,
      0.004883311583790243,
      0.008332601708062654,
      0.010119820858339278,
      0.013396149105140549,
      0.030258334873690396,
      0.033518584385388094,
      0.03394043106399981,
      0.035819087751096275,
      -0.0012635741970501125,
      -0.0011929047089018578,
      0.0005669780563609892,
      0.002677664670353826,
      0.0048595758242675315,
      0.008415743517001107,
      0.01020598035699835,
      0.013387181885180614,
      0.03026900028255761,
      0.03347534884495347,
      0.033921661969858574,
      0.03591476293415939,
      -0.0012790691015876086,
      -0.0011624510809062302,
      0.0005639893141382129,
      0.0027136533122213446,
      0.004835278341959787,
      0.008496121459660132,
      0.010292924735951024,
      0.013380094450979946,
      0.030279896584231032,
      0.03343119307601044,
      0.033902487770445,
      0.03600268559144591,
      -0.0012934615717593698,
      -0.0011298366865064857,
      0.0005597996449810291,
      0.0027477996310384454,
      0.004810424907738692,
      0.008573555297847995,
      0.010380626899427302,
      0.013375086621884344,
      0.030291022801896578,
      0.03338617048158427,
      0.03388291487788411,
      0.03608268913162033,
      -0.0013067446107595782,
      -0.0010948940583578556,
      0.0005543893300646283,
      0.002780064488008778,
      0.004785021548690999,
      0.008647861388109282,
      0.01046906186690208,
      0.013372367011816837,
      0.030302378151534054,
      0.03334033843188106,
      0.03386294984631563,
      0.036154636319072585,
      -0.0013189124515673688,
      -0.001057416883418262,
      0.0005477378478481711,
      0.002810414710344286,
      0.004759074543752424,
      0.008718853065457458,
      0.010558206432521693,
      0.013372151490982441,
      0.030313962042868854,
      0.033293758177282265,
      0.03384259936655453,
      0.03621841896472679,
      -0.001329960554443932,
      -0.0010171489293910848,
      0.00053982344216266,
      0.002838823702574527,
      0.004732590418189849,
      0.008786341548679607,
      0.010648038830045097,
      0.013374661119483329,
      0.030325774079140732,
      0.033246494739101205,
      0.03382187026040617,
      0.03627395757853141,
      -0.00133988560222419,
      -0.0009737680312768945,
      0.000530622569986195,
      0.002865272031373175,
      0.004705575936931236,
      0.008850137409766704,
      0.010738538406316259,
      0.01338011951754533,
      0.03033781405569556,
      0.033198616778422854,
      0.03380076947465419,
      0.03632120098168526,
      -0.001348685493423895,
      -0.000926862170419262,
      0.0005201091877717757,
      0.0028897479886635627,
      0.004678038096748734,
      0.00891005262520227,
      0.010829685305964504,
      0.013388749662269722,
      0.03035008195741242,
      0.03315019644345093,
      0.033779304074740536,
      0.03636012587674048,
      -0.0013563593331889791,
      -0.0008758923117271061,
      0.0005082538175461232,
      0.0029122481383770187,
      0.004649984117303929,
      0.008965903192952918,
      0.010921460169698102,
      0.013400770135058944,
      0.030362577954985502,
      0.0331013091958731,
      0.03375748123815975,
      0.03639073637382841,
      -0.0013629074221198885,
      -0.0008201318078035395,
      0.0004950223071407723,
      0.0029327778528710495,
      0.004621421431076119,
      0.009017512257103346,
      0.011013843848215509,
      0.013416390886046363,
      0.030375302400086502,
      0.03305203361682665,
      0.033735308247592126,
      0.03641306347137163,
      -0.0013683312430086262,
      -0.000758561366898079,
      0.0004803741570012926,
      0.0029513518456530845,
      0.004592357672196337,
      0.009064713634933238,
      0.01110681713341473,
      0.013435808629203726,
      0.030388255819439835,
      0.03300245119309839,
      0.03371279248380138,
      0.036427164489766975,
      -0.001372633445528438,
      -0.0006896718776367564,
      0.00046426021879778407,
      0.0029679947076811596,
      0.004562800664220707,
      0.009107355593464896,
      0.011200360508239632,
      0.013459202029672294,
      0.030401438907848948,
      0.0329526460842303,
      0.03368994141832542,
      0.0364331224566454,
      -0.001375817828918407,
      -0.0006110516186779104,
      0.0004466194597352059,
      0.0029827414550791637,
      0.004532758406880127,
      0.00914530468030299,
      0.011294453916166822,
      0.013486726887065861,
      0.03041485252021789,
      0.032902704871219976,
      0.03366676260598964,
      0.03643104544243804,
      -0.0013778893227033013,
      -0.0005183725328876337,
      0.0004273742955026763,
      0.002995638096550517,
      0.004502239061853023,
      0.009178449383908641,
      0.011389076551017029,
      0.013518511548055076,
      0.03042849766261756,
      0.03285271628751031,
      0.03364326367727417,
      0.03642106584509883,
      -0.001378853965484843,
      -0.0004021506467952447,
      0.00040642365292163803,
      0.0030067422289953814,
      0.004471250937613184,
      0.009206703387768573,
      0.011484206667473337,
      0.013554652791984909,
      0.030442375482451677,
      0.03280277093295332,
      0.03361945233056709,
      0.036403339622959,
      -0.0013787188818347928,
      -0.00022923356551865108,
      0.0003836322803249432,
      0.0030161236696861662,
      0.0044398024734109785,
      0.009230008195695454,
      0.011579821412412171,
      0.013595212420140963,
      0.030456487257781602,
      0.03275296097141378,
      0.033595336324337845,
      0.036378045474817156,
      -0.0013774922573077987,
      0.0002422388537973406,
      0.0003588135399098354,
      0.003023865132627298,
      0.004407902222454757,
      0.00924833494281153,
      0.01167589667690616,
      0.013640214741486082,
      0.030470834385874043,
      0.03270337981265275,
      0.03357092346926445,
      0.03634538396650668,
      -0.0013751833115783528,
      0.000331700159103285,
      0.0004144745269658254,
      0.0030300629551107644,
      0.0043755588343643475,
      0.00926168526556694,
      0.011772406968542606,
      0.013689645088293935,
      0.03048541837103909,
      0.0326541217791028,
      0.03354622162034999,
      0.03630557660332983,
      -0.001371802269686667,
      0.0003018909263897153,
      0.0005353312597852812,
      0.0030348278775830934,
      0.004342781036973358,
      0.00927009117744528,
      0.011869325303521918,
      0.013743449421103652,
      0.030500240811829765,
      0.032605281758121184,
      0.03352123866906361,
      0.03625886484791383,
      -0.0013673603313537148,
      0.00026874408652755776,
      0.0006346753032169919,
      0.003038285875213323,
      0.004309577617567746,
      0.009273613975115174,
      0.011966623117856054,
      0.013801535003514562,
      0.03051530338767709,
      0.032556954840289705,
      0.03349598253554141,
      0.03620550908322889,
      -0.0013618696382967992,
      0.00023113425829682734,
      0.0007212539948777673,
      0.003040579032296484,
      0.00427595740364669,
      0.009272342272249554,
      0.012064270196879204,
      0.013863772053990472,
      0.030530607845036934,
      0.03250923594432708,
      0.033470461160882585,
      0.03614578752071819,
      -0.001355343239441446,
      0.00018677364913283122,
      0.0007990197742832911,
      0.0030418664399855153,
      0.004241929243304622,
      0.009266389315988692,
      0.01216223462220905,
      0.013929996223130365,
      0.03054615598312732,
      0.03246221942919772,
      0.03344468249957637,
      0.036079995053728255,
      -0.0013477950538840783,
      0.00012945733425076837,
      0.000870116109848305,
      0.0030423250828189377,
      0.004207501985332327,
      0.009255889778083792,
      0.012260482735255637,
      0.014000011706781557,
      0.030561949639335638,
      0.03241599869404624,
      0.03341865451209344,
      0.03600844205670041,
      -0.001339239831411851,
      -2.8227825417560097e-05,
      0.0009358241548421097,
      0.00304215065908131,
      0.004172684459143157,
      0.009240996227053497,
      0.012358979116361735,
      0.014073594790008793,
      0.03057799067437686,
      0.03237066576666627,
      0.03339238515767621,
      0.035931453130892466,
      -0.0013296931103293208,
      -0.0001327572377897508,
      0.0009969502234555886,
      0.0030415582533653983,
      0.004137485454631131,
      0.009221875480891558,
      0.01245768657867034,
      0.014150497622627578,
      0.030594280957283643,
      0.032326310881334634,
      0.03336588238736013,
      0.03584936579774877,
      -0.0013191711722788516,
      -0.000183198771439773,
      0.0010540112414689532,
      0.0030407827465481294,
      0.004101913702076618,
      0.009198705016445097,
      0.012556566175845796,
      0.014230452049305233,
      0.030610822350309538,
      0.032283022047007726,
      0.033339154137257535,
      0.035762529141430376,
      -0.0013076909936656138,
      -0.00022010083761789872,
      0.0011073337688378034,
      0.003040078809744628,
      0.0040659778522104395,
      0.00917166957745136,
      0.01265557722282024,
      0.01431317335023358,
      0.03062761669382577,
      0.03224088460709928,
      0.03331220832213396,
      0.03567130240245388,
      -0.0012952701932154032,
      -0.0002492110564837172,
      0.0011571116351919342,
      0.0030397202878087973,
      0.004029686456557415,
      0.009140958084399636,
      0.012754677328790947,
      0.014398363786065857,
      0.03064466579129093,
      0.032199980792333535,
      0.03328505282930481,
      0.03557605352487471,
      -0.0012819269750931673,
      -0.00027272664639072734,
      0.0012034422315487744,
      0.0030399987410393036,
      0.003993047948175251,
      0.009106760911014805,
      0.012853822441750417,
      0.014485715878058499,
      0.030661971394371598,
      0.032160389268502725,
      0.03325769551287862,
      0.035477157659983015,
      -0.0012676800668986314,
      -0.00029171476535244634,
      0.0012463513468439213,
      0.0030412208916656214,
      0.0039560706229117195,
      0.009069267557943664,
      0.012952966903885072,
      0.014574915387471165,
      0.03067953518828957,
      0.032122184681351286,
      0.0332301441883712,
      0.035374995630060795,
      -0.0012525486517223643,
      -0.0003067429818471146,
      0.001285811845418747,
      0.0030437047297789286,
      0.003918762621297144,
      0.009028664726312953,
      0.013052063517223884,
      0.014665643985114477,
      0.030697358777469565,
      0.032085437201258844,
      0.033202406627712254,
      0.035269952356375124,
      -0.0012365522932911808,
      -0.00031810952085122685,
      0.0013217591865133267,
      0.003047774090146741,
      0.0038811319111939214,
      0.008985134772997304,
      0.013151063618950984,
      0.014757581621727694,
      0.030715443671557555,
      0.032050212070892925,
      0.03317449055466391,
      0.03516241525624782,
      -0.0012197108530499368,
      -0.0003259423251550655,
      0.001354105497725391,
      0.0030537516340853536,
      0.0038431862713196423,
      0.008938854515437836,
      0.01324991716581147,
      0.014850408622872489,
      0.030733791271877527,
      0.03201656915954584,
      0.03314640364066764,
      0.03505277261474552,
      -0.0012020443978084125,
      -0.00033024345782402514,
      0.0013827530762096187,
      0.0030619503673730074,
      0.003804933275760468,
      0.008889994345802966,
      0.013348572827034468,
      0.014943807539143695,
      0.03075240285839039,
      0.031984562528441694,
      0.03311815350113411,
      0.03494141193726488,
      -0.0011835730963224462,
      -0.0003309050308589421,
      0.001407607562861527,
      0.0030726640846653864,
      0.0037663802795870325,
      0.008838717610987727,
      0.013446978085168036,
      0.015037464784927013,
      0.030771279577214917,
      0.03195424001188565,
      0.033089747692186436,
      0.03482871829003858,
      -0.0011643171028619427,
      -0.00032770522492181925,
      0.0014285905313706183,
      0.0030861574134891114,
      0.0037275344056818967,
      0.008785180215162561,
      0.013545079344167257,
      0.015131072097937239,
      0.030790422428766655,
      0.03192564281970733,
      0.03306119370786551,
      0.034715072636344574,
      -0.001144296425431932,
      -0.00032028387770705226,
      0.001445650859491324,
      0.0031026563688839035,
      0.0036884025328820813,
      0.008729530404170443,
      0.013642822043996736,
      0.015224327848502608,
      0.030809832256565948,
      0.03189880516700239,
      0.03303249897780239,
      0.03460085017695479,
      -0.0011235307758368327,
      -0.0003080880280625428,
      0.001458774050790803,
      0.0031223404418735203,
      0.003648991285536657,
      0.008671908695082076,
      0.013740150780905168,
      0.015316938222987173,
      0.030829509736761584,
      0.03187375393767226,
      0.03300367086535969,
      0.03448641870408778,
      -0.0011020393981828647,
      -0.000290260550566406,
      0.0014679886973051318,
      0.0031453371659066706,
      0.0036093070245684015,
      0.008612447918924064,
      0.013837009432402944,
      0.015408618300615967,
      0.03084945536841208,
      0.03185050838867552,
      0.03297471666624099,
      0.03437213697882085,
      -0.0010798408716666114,
      -0.00026539824437823544,
      0.001473369521538615,
      0.003171719819343989,
      0.0035693558401280823,
      0.008551273349464254,
      0.013933341285828233,
      0.015499093037835266,
      0.030869669464560635,
      0.03182907990220607,
      0.03294564360756422,
      0.03425835314254768,
      -0.001056952882544828,
      -0.00023094134979647214,
      0.001475036851293067,
      0.0032015084809957723,
      0.0035291435459144623,
      0.008488502895622859,
      0.014029089169227581,
      0.015588098169572755,
      0.030890152144135898,
      0.03180947179317216,
      0.03291645884739124,
      0.03414540317361735,
      -0.0010333919589601307,
      -0.0001811355858586928,
      0.0014731528504150471,
      0.0032346741679674315,
      0.003488675675229571,
      0.00842424733936323,
      0.01412419558310976,
      0.015675381032594,
      0.030910903324703934,
      0.031791679179342794,
      0.03288716947470349,
      0.03403360940073881,
      -0.0010091731607066825,
      -9.346848306677313e-05,
      0.0014679152254051104,
      0.0032711453753222824,
      0.0034479574788279558,
      0.008358610604695737,
      0.014218602831463874,
      0.01576070131270361,
      0.03093192271609265,
      0.03177568892132444,
      0.03285778250981001,
      0.03392327908505847,
      -0.0009843097139354013,
      0.00013787597599776628,
      0.001459549357416911,
      0.003310816098158343,
      0.0034069939246054145,
      0.008291690046663277,
      0.01431225315027314,
      0.0158438317148624,
      0.030953209814903754,
      0.031761479639119294,
      0.03282830490517105,
      0.03381470308299446,
      -0.0009588125780190825,
      0.00022482107472298924,
      0.0014482998400474443,
      0.003353554378946901,
      0.003365789699167437,
      0.008223576751881238,
      0.014405088831613651,
      0.01592455855337905,
      0.030974763899922243,
      0.03174902181137788,
      0.032798743546618214,
      0.0337081546019227,
      -0.0009326899280612141,
      0.00029321920462587955,
      0.00143442226672912,
      0.0033243492113002727,
      0.0033992105544074446,
      0.00815435584441459,
      0.014497052341311538,
      0.016002682258145193,
      0.030996584028428236,
      0.03173827796259397,
      0.03276910525494816,
      0.03360388806063416,
      -0.0009059465314219524,
      0.00035413510191158675,
      0.00141817587626156,
      0.003282676597359862,
      0.0034476246075147905,
      0.008084106792546494,
      0.014588086428053003,
      0.016078017792352836,
      0.031018669033410065,
      0.03172920294240081,
      0.03273939678786559,
      0.033502138066106996,
      -0.0008785829895581784,
      0.0004110267939893745,
      0.0013998174051143204,
      0.003240775728579147,
      0.003498632287051954,
      0.00801290371338445,
      0.014678134221808272,
      0.01615039497718336,
      0.03104101752167316,
      0.03172174429983344,
      0.032709624842247154,
      0.03340311851755184,
      -0.0008505948065057339,
      0.00046546804549472005,
      0.0013795962663980307,
      0.0031986502202830574,
      0.0035520698833951653,
      0.007940815673320155,
      0.01476713931944955,
      0.016219658719501893,
      0.031063627872833604,
      0.03171584275394104,
      0.03267979605669709,
      0.03330702184788201,
      -0.0008219712310542528,
      0.0005183105730524748,
      0.0013577510067148875,
      0.0031563034429852774,
      0.0036077777159009587,
      0.007867906983163678,
      0.014855045855523427,
      0.016285669139536083,
      0.031086498239180475,
      0.031711432760507835,
      0.0326499170143617,
      0.0332140184117396,
      -0.000792693798816899,
      0.0005700645247424719,
      0.0013345068887015885,
      0.0031137385353310477,
      0.003665602489007225,
      0.007794237487359885,
      0.014941798556281949,
      0.016348301596773265,
      0.031109626546386666,
      0.03170844317290716,
      0.032619994245969196,
      0.03312425602797154,
      -0.0007627344693200994,
      0.0006210562162341516,
      0.001310074399357603,
      0.0030709584188332918,
      0.003725398720483316,
      0.0077198628471074945,
      0.015027342775287557,
      0.016407446613779367,
      0.03113301049504285,
      0.031706797993323994,
      0.032590034233058604,
      0.033037859683016306,
      -0.0007320532058211556,
      0.0006715039124303829,
      0.0012846484765519342,
      0.003027965814338383,
      0.003787029451779875,
      0.00764483481747636,
      0.015111624509183547,
      0.01646300969923947,
      0.03115664756298554,
      0.0317064172087865,
      0.032560043411360054,
      0.03295493140004586,
      -0.0007005947713179811,
      0.0007215581623664608,
      0.0012584082628275416,
      0.0029847632601435474,
      0.003850366432684003,
      0.007569201518785187,
      0.015194590392560674,
      0.01651491107315745,
      0.031180535008385562,
      0.03170721770470453,
      0.032530028174288156,
      0.03287555027693864,
      -0.0006682843944971987,
      0.0007713249601691884,
      0.0012315172243099668,
      0.0029413531316753385,
      0.003915289942927118,
      0.007493007702587012,
      0.015276187671245245,
      0.01656308529875398,
      0.03120466987356024,
      0.031709114246972654,
      0.03249999487650833,
      0.03279977269426813,
      -0.0006350217597717601,
      0.0008208798493294486,
      0.001204123504627627,
      0.0028977376626227276,
      0.0039816883805425815,
      0.0074162950126315606,
      0.015356364153774765,
      0.016607480827100667,
      0.031229048989468395,
      0.03171202052220855,
      0.03246994983753514,
      0.03272763269251478,
      -0.000600672429689967,
      0.0008702769250478603,
      0.0011763604142050101,
      0.0028539189674114456,
      0.0040494577156824935,
      0.007339102241151036,
      0.01543506814130314,
      0.016648059461864723,
      0.031253668980844626,
      0.031715850224406275,
      0.03243989934532211,
      0.03265914251569107,
      -0.0005650551810535252,
      0.0009195548059273398,
      0.001148346981607358,
      0.0028098990648851812,
      0.004118500881744274,
      0.007261465580759938,
      0.01551224833667365,
      0.01668479575266983,
      0.031278526271926274,
      0.031720518175222076,
      0.03240984965980086,
      0.032594293316549554,
      -0.0005279225372723343,
      0.000968740725072196,
      0.0011201885149862614,
      0.0027656799030548944,
      0.004188727153831314,
      0.007183418872182935,
      0.015587853733900444,
      0.016717676326471132,
      0.031303617092723994,
      0.03172594146430377,
      0.03237980701632866,
      0.03253305601657213,
      -0.0004889293344644166,
      0.001017853410655279,
      0.0010919771382314582,
      0.002721263384758407,
      0.004260051547616423,
      0.0071049938479340186,
      0.015661833489792297,
      0.01674669916697801,
      0.03132893748578485,
      0.03173204059553439,
      0.032349777629003144,
      0.03247538231205507,
      -0.000447578758432585,
      0.0010637922787637146,
      0.0010669051625101912,
      0.002676651394066813,
      0.004332394258979565,
      0.00702622037197379,
      0.01573413677992106,
      0.016771872852530956,
      0.03135448331339483,
      0.03173874062479334,
      0.03231976769380371,
      0.03242120581585275,
      -0.0004031220882884696,
      0.001035701092729778,
      0.0011159033800911611,
      0.0026318458232563696,
      0.004405680155581552,
      0.006947126675273354,
      0.015804712641566836,
      0.01679321576295316,
      0.03138025026516641,
      0.031745972274833736,
      0.032289783391519944,
      0.032370443322761046,
      -0.00035435146310246185,
      0.0010077588193814306,
      0.001164851707038328,
      0.0025868486001579104,
      0.004479838325060632,
      0.006867739587118642,
      0.01587350980665227,
      0.016810755265771925,
      0.031406233865955424,
      0.03175367301311828,
      0.03225983089042889,
      0.032322996185139063,
      -0.0002991001430786536,
      0.000980009060216443,
      0.0012137509021024281,
      0.002541661715681284,
      0.004554801680136942,
      0.006788084761900148,
      0.01594047652799736,
      0.01682452689186165,
      0.03143242948405135,
      0.03176178807892577,
      0.03222991634868405,
      0.032278751784212203,
      -0.00023269588706272,
      0.0009524839804635845,
      0.0012625995110176042,
      0.002496287251302082,
      0.004630506618039004,
      0.006708186901053422,
      0.016005560402480152,
      0.01683457351003127,
      0.03145883233958398,
      0.03177027144670511,
      0.03220004591638091,
      0.03223758508158732,
      -0.0001398833895627331,
      0.0009252044309943518,
      0.0013113943910682585,
      0.0024507274062857223,
      0.004706892729901921,
      0.006628069969748198,
      0.01606870819487113,
      0.016840944509399245,
      0.03148543751309002,
      0.031779086713484145,
      0.03217022573726592,
      0.032199360234851454,
      0.00011977115100683584,
      0.0008981799878724155,
      0.0013601311249029006,
      0.0024049845244114715,
      0.00478390255480232,
      0.006547757407867578,
      0.016129865666223257,
      0.016843694997605154,
      0.031512239954183285,
      0.031788207899103374,
      0.03214046195005776,
      0.03216393226072158,
      0.00021832256073838827,
      0.0008714089044956762,
      0.0014088043498497668,
      0.0023590611199450656,
      0.004861481372655134,
      0.006467272334779956,
      0.016188977410744338,
      0.0168428850220354,
      0.03153923449027282,
      0.03179762014910453,
      0.032110760689352646,
      0.03213114872905712,
      0.0002836801610407502,
      0.0008448779674763398,
      0.001457408021880148,
      0.0023129599025976844,
      0.00493957703012149,
      0.006386637747380633,
      0.016245986705062786,
      0.016838578820325818,
      0.031566415835274295,
      0.03180732033123533,
      0.03208112808608787,
      0.03210085147112854,
      0.0003359540092169954,
      0.0008185622416808702,
      0.0015059356283646864,
      0.0022666838011880497,
      0.0050181397938437846,
      0.0063058767108740725,
      0.016300835373726515,
      0.016830844105479238,
      0.03159377859826147,
      0.031817317517703225,
      0.03205157026754056,
      0.03207287828583381,
      0.0003807034281029127,
      0.0007924246816104716,
      0.0015543803602194426,
      0.0022202359857110628,
      0.005097122225643949,
      0.006225012541778346,
      0.01635346367465748,
      0.01681975139002534,
      0.0316213172920061,
      0.031827633346503466,
      0.03202209335684238,
      0.032047064628049446,
      0.00042046379695603214,
      0.000766415574578477,
      0.0016027352514682988,
      0.0021736198874923373,
      0.005176479074731149,
      0.006144068982665427,
      0.01640381020813118,
      0.016805373352779623,
      0.03164902634135659,
      0.031838302256340774,
      0.03199270347199346,
      0.032023245263965695,
      0.0004566628993755737,
      0.000740471764398606,
      0.0016509932923666746,
      0.00212683921708646,
      0.005256167182423297,
      0.006063070368201479,
      0.016451811852668738,
      0.016787784250940907,
      0.03167690009140795,
      0.031849371590847615,
      0.03196340672436301,
      0.03200125587906032,
      0.0004902104825370953,
      0.0007145155800947338,
      0.0016991475208501649,
      0.0020798979795428356,
      0.005336145395365274,
      0.005982041782126254,
      0.016497403731030622,
      0.016767059379517633,
      0.031704932815418196,
      0.031860901568968744,
      0.03193420921666688,
      0.03198093462528444,
      0.0005217360642749258,
      0.0006884533584683682,
      0.001747191096034316,
      0.0020328004866336535,
      0.00541637448370301,
      0.005901009204906121,
      0.01654051920928858,
      0.01674327457939603,
      0.03173311872242899,
      0.031872965119525684,
      0.03190511704041707,
      0.03196212359503838,
      0.0005517017432180993,
      0.0006621733954937698,
      0.0017951173567068773,
      0.0019855513655877336,
      0.0054968170611376125,
      0.0058199996519175765,
      0.016581089931735682,
      0.016716505794761933,
      0.03176145196455132,
      0.031876136272840985,
      0.031885647579099695,
      0.03194467021058201,
      0.0005804619009712018,
      0.0006355430778296241,
      0.001842919867165019,
      0.001938155563825662,
      0.005577437504223963,
      0.005739041302162264,
      0.016619045894173488,
      0.016686828680059995,
      0.03178992664388019,
      0.03184727297327289,
      0.031899046253479175,
      0.03192842851863097,
      0.0006082973882123944,
      0.000608404811459326,
      0.0018905924522938072,
      0.0018906183491232149,
      0.005658163617689895,
      0.0056582018686960125,
      0.016654315557891798,
      0.016654318256213725,
      0.03181853317902347,
      0.03181853681900567,
      0.03191326038101707,
      0.031913269844012784,
      0.0006085807220097178,
      0.0006086817474871124,
      0.001893606944202063,
      0.00189362572450252,
      0.00565770633188159,
      0.005657742713712911,
      0.016654445926151465,
      0.016654448391346586,
      0.03171397932295941,
      0.03171398000750337,
      0.032015093012235596,
      0.03201509754914568,
      0.0006094367325150377,
      0.0006095310903361353,
      0.0019025992835657263,
      0.0019026108314105007,
      0.005656334078911257,
      0.005656368568858246,
      0.016654836762133005,
      0.01665483899280103,
      0.031570716333414066,
      0.0315707177158843,
      0.032150181547543705,
      0.03215018478387225,
      0.0006109005846767757,
      0.0006109880365590781,
      0.0019174396264877928,
      0.00191744389731375,
      0.005654051281333946,
      0.0056540838570657,
      0.016655487954200084,
      0.016655489950047113,
      0.03142225546866417,
      0.03142225685528698,
      0.03228502059450391,
      0.03228502322262116,
      0.00061302575717419,
      0.0006131061019503481,
      0.0019379163236192937,
      0.0019379193050036148,
      0.005650865431063466,
      0.005650896070378225,
      0.01665639931007568,
      0.016656401071904314,
      0.03127040678073946,
      0.031270407946187746,
      0.03241780381721311,
      0.03241780606074113,
      0.0006158773628453075,
      0.0006159504411252496,
      0.0019637510603353727,
      0.001963761205787083,
      0.005646787273419454,
      0.005646815954009148,
      0.016657570546889693,
      0.016657572076583617,
      0.031115545539623694,
      0.031115546361945762,
      0.03254816116190197,
      0.032548163140795956,
      0.0006195245445033816,
      0.0006195902423549609,
      0.0019946150620104327,
      0.0019946322291637952,
      0.0056418310707155445,
      0.0056418577699437825,
      0.01665900127710312,
      0.016659002577606316,
      0.030957795333100644,
      0.030957795726141962,
      0.03267597577106605,
      0.03267597756920636,
      0.0006240331100102064,
      0.0006240913615855968,
      0.002030132368448149,
      0.002030156371669408,
      0.005636014951355683,
      0.005636039646050421,
      0.01666069099016477,
      0.016660692065455375,
      0.03079720723055975,
      0.030797207336928728,
      0.03280120473166213,
      0.03280120641664396,
      0.0006294593261752815,
      0.0006295101152045851,
      0.0020698965541342705,
      0.0020699271761014625,
      0.005629361352154001,
      0.005629384018418296,
      0.016662639029709905,
      0.01666263988476891,
      0.030633805281986608,
      0.030633805949272917,
      0.03292383346374948,
      0.032923835094306575,
      0.0006358454174677543,
      0.0006358887775222238,
      0.0021134816453856837,
      0.002113518648284214,
      0.00562189756332651,
      0.005621918176373284,
      0.016664844566060887,
      0.01666484520683578,
      0.03046760286734899,
      0.030467604151653536,
      0.033043860387702656,
      0.03304386201694824,
      0.000643216933098294,
      0.000643252946540638,
      0.002160450994291191,
      0.002160494129916814,
      0.005613656387251684,
      0.00561367492127156,
      0.01666730656373557,
      0.016667306997099028,
      0.030298607754817332,
      0.030298609708364937,
      0.033161290758513894,
      0.033161292435498896,
      0.0006515818400599377,
      0.0006516106356659143,
      0.0022103639363396615,
      0.002210412954704224,
      0.005604676923539759,
      0.005604693351614903,
      0.016670023743608337,
      0.0166700239773123,
      0.030126825349132864,
      0.030126828021034852,
      0.033276133851076695,
      0.0332761356215837,
      0.0006609310074744664,
      0.0006609527568134447,
      0.002262780302410471,
      0.0022628349586953415,
      0.00559500549399027,
      0.005595019788071936,
      0.016672994539301426,
      0.01667299458192663,
      0.029952260152402817,
      0.029952263589037645,
      0.033388401546402026,
      0.03338840345336028,
      0.0006712396664918074,
      0.0006712545792638558,
      0.0023172630014245575,
      0.0023173230613016244,
      0.0055846967213393165,
      0.0055847088523127125,
      0.016676216908208263,
      0.016676217047307016,
      0.029774916584199628,
      0.029774920829390695,
      0.03349810756591448,
      0.03349810964961524,
      0.0006824694345327092,
      0.0006824777531456443,
      0.002373378955327659,
      0.002373444198770177,
      0.005573814774835625,
      0.00557382471270291,
      0.016679688659500643,
      0.016679688970253258,
      0.02959479948546686,
      0.02959480458054765,
      0.03360526703031824,
      0.03360526932852022,
      0.0006945705502153181,
      0.0006945725439290584,
      0.002430698678737364,
      0.002430768902487067,
      0.0055624347929543756,
      0.005562442507175234,
      0.016683407080942205,
      0.01668340755262585,
      0.029411914458597376,
      0.02941192044241228,
      0.033709896191756294,
      0.03370989873972939,
      0.0007074800053784304,
      0.0007074840464140643,
      0.002488794775698982,
      0.0024888697945596593,
      0.005550644487993706,
      0.0055506499480329,
      0.01668736888683615,
      0.016687369508141373,
      0.029226268120679418,
      0.029226275029547777,
      0.03381201226349646,
      0.03381201509403126,
      0.0007211339014481824,
      0.0007211436719727785,
      0.002547239594561939,
      0.0025473192416676487,
      0.005538545927586368,
      0.0055385491037287385,
      0.01669157017873016,
      0.016691570937830295,
      0.02903786831148869,
      0.02903787617914832,
      0.033911633306973284,
      0.033911636450372505,
      0.00073546225953578,
      0.0007354774445473342,
      0.0026056022523302663,
      0.0026056863785018447,
      0.005526257472574041,
      0.005526258337078798,
      0.01669600635310714,
      0.016696007237730792,
      0.028846724280191582,
      0.028846733137731975,
      0.03400877815383652,
      0.034008781637898326,
      0.0007503884922308162,
      0.0007504087717832382,
      0.002663445220751102,
      0.0026635336930164824,
      0.005513914355781634,
      0.005513915827105524,
      0.01670067199739844,
      0.016700672994904735,
      0.028652846865578074,
      0.02865285674136967,
      0.03410346635004917,
      0.03410347020004868,
      0.0007658320609245918,
      0.000765857114259187,
      0.00272032066348849,
      0.0027204133628074985,
      0.0055016742971082735,
      0.00550167812281757,
      0.016705560772810987,
      0.0167055618702675,
      0.028456248679756897,
      0.028456259599380664,
      0.034195718114250165,
      0.03419572235292351,
      0.00078170867375457,
      0.0007817381827249155,
      0.0027757667304099416,
      0.002775863548620139,
      0.005489717721850958,
      0.005489723912188778,
      0.01671066528219641,
      0.016710666466459478,
      0.028256944302621288,
      0.028256956288801385,
      0.034285554305557006,
      0.03428555895309036,
      0.0007979300147492134,
      0.0007979636665390711,
      0.0028293040527976408,
      0.0028294048887909195,
      0.005478248331529175,
      0.005478256885081353,
      0.016715976920877593,
      0.016715978178674918,
      0.028054950493036034,
      0.028054963565577396,
      0.0343729963977355,
      0.03437300147176135,
      0.0008144029929939407,
      0.0008144404821526956,
      0.0028804327410928473,
      0.002880537496251633,
      0.005467495148024067,
      0.0054675060476813316,
      0.016721485707974156,
      0.016721487025989606,
      0.027850286422090673,
      0.027850300597822623,
      0.03445806645773194,
      0.034458071973333386,
      0.0008310284815788295,
      0.0008310695114095005,
      0.002928630259341021,
      0.0029287388323157738,
      0.005457712810977672,
      0.005457726019244507,
      0.016727180095320534,
      0.01672718146028109,
      0.027642973933643348,
      0.02764298922636998,
      0.03454078712723329,
      0.03454079309695768,
      0.0008476994860875362,
      0.0008477437694194049,
      0.002973350625954754,
      0.0029734629069609548,
      0.0054491805670109925,
      0.005449196020814055,
      0.016733046750530924,
      0.016733048149295836,
      0.027433037837598855,
      0.02743305425805626,
      0.03462118160634969,
      0.03462118804023172,
      0.000864298639741669,
      0.0008643458991047554,
      0.003014025447788378,
      0.0030141413127402206,
      0.005442199467223786,
      0.0054422170725283115,
      0.016739070310114824,
      0.01673907172976715,
      0.027220506241856207,
      0.02722052379767661,
      0.034699273638796775,
      0.0346992805443914,
      0.0008806948629910442,
      0.0008807448301809893,
      0.003050067302588802,
      0.003050186607560469,
      0.005437087287612301,
      0.005437106914346112,
      0.016745233097760392,
      0.01674523452570115,
      0.027005410929594627,
      0.027005429625276786,
      0.03477508749814298,
      0.03477509488056848,
      0.0008967389420398325,
      0.0008967913570193384,
      0.0030808759050882295,
      0.0030809984817712906,
      0.005434170781382952,
      0.005434192259366924,
      0.016751514801946404,
      0.016751516225991893,
      0.026787787789544583,
      0.026787807626429804,
      0.0348486479748167,
      0.034848655836807595,
      0.0009122576613516709,
      0.0009123122703712725,
      0.0031058472886525824,
      0.003105972941601764,
      0.005433775101666711,
      0.005433798218404921,
      0.0167578921058823,
      0.016757893514365116,
      0.026567677308128215,
      0.026567698284380832,
      0.034919980363656525,
      0.03491998870562627,
      0.0009270459496871332,
      0.0009271025024151656,
      0.003124385894145854,
      0.0031245144005972694,
      0.005436210616780698,
      0.005436235117999725,
      0.016764338261357044,
      0.016764339643231707,
      0.02634512513389284,
      0.02634514724448366,
      0.0349891104518509,
      0.03498911927196412,
      0.0009408562350271089,
      0.000940914480340295,
      0.0031359190155464465,
      0.0031360501283659746,
      0.0054417578520346245,
      0.005441783445703165,
      0.016770822596343417,
      0.0167708239412979,
      0.026120182726549587,
      0.026120205963240384,
      0.03505606450715809,
      0.03505607380141202,
      0.0009533837962686809,
      0.0009534434761419991,
      0.003139912613071172,
      0.0031400460668882034,
      0.00545065184161962,
      0.005450678205784037,
      0.016777309944081383,
      0.016777311242655985,
      0.02589290810524034,
      0.02589293245656699,
      0.03512086926632939,
      0.03512087902864416,
      0.00096424625558893,
      0.0009643070961900449,
      0.003135887244704621,
      0.0031360227645147107,
      0.005463067609332954,
      0.005463094403502235,
      0.01678375997875731,
      0.016783761222472954,
      0.025663366713477312,
      0.025663392164728738,
      0.03518355192368157,
      0.03518356214599874,
      0.0009729543107617105,
      0.0009730160093195462,
      0.0031234329961313126,
      0.003123570306697691,
      0.005479108645167653,
      0.005479135524297969,
      0.01679012643969458,
      0.01679012762119316,
      0.025431632421640645,
      0.025431658954829777,
      0.03524414011978201,
      0.035244150792170886,
      0.0009788690625198106,
      0.0009789312676579676,
      0.0031022229850028228,
      0.0031023618183856393,
      0.005498799986764797,
      0.0054988266163238176,
      0.01679635622203813,
      0.01679635733523829,
      0.025197788692117286,
      0.025197816285939707,
      0.03530266193022129,
      0.03530267304099256,
      0.0009811382797750479,
      0.0009812005615233309,
      0.0030720263596001685,
      0.003072166457195236,
      0.0055220868571821576,
      0.005522112927507286,
      0.016802388307082992,
      0.016802389347355364,
      0.02496192993727989,
      0.024961958567054687,
      0.03535914585445808,
      0.03535915739028399,
      0.0009785985236632699,
      0.0009786603268115302,
      0.0030327236709870777,
      0.003032864775536121,
      0.005548838909719041,
      0.005548864148017957,
      0.016808152499471894,
      0.016808153463839424,
      0.024724163106731447,
      0.02472419274431763,
      0.03541362080472633,
      0.035413632750766824,
      0.000969619759303326,
      0.0009696803291987802,
      0.0029843299611585043,
      0.002984471793127846,
      0.0055788592393935296,
      0.005578883418225278,
      0.016813567931244295,
      0.01681356881861414,
      0.024484609547795116,
      0.024484640161475554,
      0.03546611609500008,
      0.03546612843503418,
      0.0009518480926946971,
      0.0009519063539464656,
      0.002927033707336264,
      0.00292717591867038,
      0.005611896681701534,
      0.005611919623455519,
      0.016818541283915744,
      0.016818542095351333,
      0.024243407192350658,
      0.02424343874667344,
      0.035516661430013294,
      0.03551667414657513,
      0.0009217549317019973,
      0.0009218092822116438,
      0.002861262464651476,
      0.0028614045614815033,
      0.005647659666689198,
      0.005647681244242842,
      0.01682296466915948,
      0.016822965408203265,
      0.024000713134033486,
      0.024000745589598697,
      0.03556528689433432,
      0.03556529996885288,
      0.0008737777156819548,
      0.0008738256536421947,
      0.0027877871963933537,
      0.002787928422674835,
      0.005685830020090865,
      0.005685850154314758,
      0.016826713096057138,
      0.016826713769117266,
      0.023756706672708173,
      0.02375673998588515,
      0.03561202294149507,
      0.03561203635443708,
      0.0007984443658602456,
      0.000798481721370146,
      0.002707872592763622,
      0.0027080117745405005,
      0.005726075484142482,
      0.005726094139167302,
      0.016829641438223464,
      0.016829642055040762,
      0.023511592918038067,
      0.02351162704059495,
      0.035656900383175046,
      0.03565691411419011,
      0.0006771736919552235,
      0.0006771925294077659,
      0.0026234604758107625,
      0.002623595852164782,
      0.005768060211720284,
      0.005768077388903101,
      0.01683158079763012,
      0.0168315813718455,
      0.023265607060633752,
      0.023265641939257484,
      0.03569995037843958,
      0.035699964406506884,
      0.0004585451622779862,
      0.00045856780528841186,
      0.002537323508728927,
      0.00253745263280107,
      0.005811452937130165,
      0.005811468668527792,
      0.016832334144482337,
      0.01683233469432905,
      0.023019019436815998,
      0.023019055012496254,
      0.03574120442303076,
      0.03574121872660648,
      -0.00035511260241890484,
      -0.0003549998997703113,
      0.0024530472123103584,
      0.0024531670778350423,
      0.005855932869437587,
      0.0058559472113931515,
      0.016831671095942934,
      0.01683167164509287,
      0.0227721415295211,
      0.022772177736767252,
      0.03578069433870774,
      0.035780708895872475,
      -0.0007544317386116754,
      -0.0007543319580647221,
      0.0023746554621922817,
      0.002374762999781722,
      0.005901193568466005,
      0.0059012065957040295,
      0.01682932168466131,
      0.016829322263258874,
      0.022525333059446182,
      0.022525369825301487,
      0.03581845226263137,
      0.03581846705123668,
      -0.0010648718780649417,
      -0.0010647650482732837,
      0.0023058360002940047,
      0.0023059288582590845,
      0.005946945164664742,
      0.005946956965108934,
      0.016824968967993903,
      0.01682496961391447,
      0.02227901032005732,
      0.02227904756287156,
      0.03585451063678598,
      0.0358545256345994,
      -0.0013523424875779876,
      -0.0013522299225675245,
      0.0022490770350597263,
      0.002249154226030053,
      0.0059929153030521855,
      0.005992925973443816,
      0.016818240352852263,
      0.016818241113222204,
      0.022033655885125455,
      0.022033693513047004,
      0.035888902197428615,
      0.03588891738227637,
      -0.001629401718920085,
      -0.0016292864258382138,
      0.0022052328284539657,
      0.002205294829612617,
      0.006038849160657456,
      0.006038858802961435,
      0.016808697579987198,
      0.0168086985129956,
      0.02178982974719685,
      0.021789867656352158,
      0.03592165996455376,
      0.03592167531446033,
      -0.0018995488759786597,
      -0.0018994335256674647,
      0.002173732958160158,
      0.0021737812929755063,
      0.006084508832256225,
      0.006084517550788176,
      0.01679582545830543,
      0.016795826635318124,
      0.02154818179662651,
      0.021548219868974903,
      0.035952817231358555,
      0.03595283272468248,
      -0.0021639399202113318,
      -0.00216382636829022,
      0.0021531633110191467,
      0.0021531999749182006,
      0.006129672318294918,
      0.006129680217477358,
      0.016779019714434462,
      0.016779021222378468,
      0.021309465273431118,
      0.021309503374325273,
      0.035982407553691344,
      0.03598242316925659,
      -0.002423214871313633,
      -0.002423104194282211,
      0.0021418257719159096,
      0.0021418527935092592,
      0.006174132291876538,
      0.0061741394745249,
      0.016757574794405084,
      0.016757576738313195,
      0.021074550348876873,
      0.021074588324438624,
      0.03601046473946279,
      0.03601048045668491,
      -0.002677994586144579,
      -0.0026778872804983683,
      0.0021380896079155704,
      0.0021381088164375084,
      0.00621769477328483,
      0.006217701339328311,
      0.016730673206036464,
      0.016730675711508946,
      0.02084443623718671,
      0.020844473911740692,
      0.036037022837996834,
      0.036037038637003416,
      -0.002928963289035189,
      -0.0029288594729786756,
      0.002140545643824317,
      0.0021405585890906798,
      0.006260177802081349,
      0.006260183847633079,
      0.016697379093452067,
      0.016697382308589404,
      0.020620259128765188,
      0.020620296302777164,
      0.036062116129295226,
      0.03606213199103993,
      -0.003176841625241698,
      -0.003176741191592018,
      0.002148040180988215,
      0.002148048134847335,
      0.00630141016778891,
      0.00630141578449266,
      0.01665664018169311,
      0.016656644277777966,
      0.02040329178214296,
      0.02040332823138622,
      0.03608577911318729,
      0.03608579501955692,
      -0.003422347187852013,
      -0.003422249905945595,
      0.002159653722167007,
      0.002159657712997737,
      0.006341230239193636,
      0.006341235513786021,
      0.016607303804113783,
      0.016607308974009336,
      0.02019492902779452,
      0.020194964504780318,
      0.036108046498333005,
      0.036108062432247214,
      -0.003666166254345648,
      -0.0036660718332981995,
      0.002174661868089743,
      0.0021746627231611173,
      0.006379484917749132,
      0.00637948993178845,
      0.016548153816291846,
      0.0165481602692936,
      0.019996652334848746,
      0.019996686573788308,
      0.036128953191045886,
      0.0361289691365489,
      -0.003908937886988766,
      -0.003908846013174845,
      0.0021924938889678457,
      0.002192495503991514,
      0.00641602873091955,
      0.0064160335606421775,
      0.01647797465028849,
      0.016477982602240586,
      0.01980996712881556,
      0.019809999855309544,
      0.03614853428389898,
      0.03614855022624298,
      -0.004151246549027695,
      -0.00415115690743145,
      0.00221270293734838,
      0.002212706485191974,
      0.006450723075236048,
      0.0064507277915097656,
      0.016395645031201035,
      0.01639565468935496,
      0.0196363102660625,
      0.019636341212048884,
      0.03616682504407504,
      0.03616684096979486,
      -0.0043936195310196055,
      -0.004393531816864157,
      0.0022349350552574878,
      0.0022349401004203343,
      0.006483435615281195,
      0.006483440283632332,
      0.016300255904277958,
      0.016300267447808672,
      0.019476933029189566,
      0.01947696195224683,
      0.03618386090142026,
      0.036183876798398976,
      -0.00463652663270575,
      -0.004636440557377845,
      0.0022589075206934646,
      0.0022589137085897034,
      0.006514039842899898,
      0.0065140445235961795,
      0.016191235956547808,
      0.016191249515600095,
      0.019332776156383163,
      0.019332802860530216,
      0.03619967743615848,
      0.0361996932936837,
      -0.004880380568110766,
      -0.004880295861823958,
      0.0022843933785290024,
      0.002284400419294562,
      0.006542414799976314,
      0.006542419548152432,
      0.016068458245277924,
      0.01606847388302753,
      0.01920436327525027,
      0.019204387628775625,
      0.03621431036622143,
      0.03621432617503212,
      -0.005125537267436212,
      -0.005125453680092435,
      0.00231120903916984,
      0.002311216695116181,
      0.006568444967564288,
      0.006568449833380227,
      0.015932299577663213,
      0.01593231727999193,
      0.019091740968292078,
      0.019091762914032744,
      0.036227795534149,
      0.03622781128647243,
      -0.005372295695705164,
      -0.005372212996814542,
      0.0023392048561990918,
      0.0023392129320698373,
      0.006592020323560301,
      0.006592025352385604,
      0.01578363463502157,
      0.01578365431048667,
      0.018994483342292773,
      0.018994502897703384,
      0.036240168893512226,
      0.03624018458309126,
      -0.005620897082934943,
      -0.0056208150610904395,
      0.0023682579427073457,
      0.0023682662780746366,
      0.006613036570078656,
      0.006613041802697264,
      0.015623766226251914,
      0.015623787715857346,
      0.018911759584360935,
      0.01891177683188783,
      0.03625146649481141,
      0.03625148211692189,
      -0.005871523631358133,
      -0.005871442093541403,
      0.002398266664778283,
      0.0023982751280707715,
      0.006631395529899884,
      0.006631401002732095,
      0.01545431170048051,
      0.015454334793998308,
      0.018842444354988833,
      0.018842459426021526,
      0.03626172447080058,
      0.03626174002225885,
      -0.0061242968744169525,
      -0.006124215645278577,
      0.0024291463929620952,
      0.0024291548767404977,
      0.006647005708542598,
      0.006647011453881322,
      0.01527707421092336,
      0.0152770986654517,
      0.018785242232769346,
      0.018785255289500955,
      0.03627097902118957,
      0.036270994500350165,
      -0.00637927593345089,
      -0.006379194854625815,
      0.0024608262008893665,
      0.0024608346180802153,
      0.006659783014446331,
      0.006659789060705533,
      0.01509392414293844,
      0.015093949700073215,
      0.01873880084644617,
      0.01873881206527912,
      0.036279266396675676,
      0.036279281803419536,
      -0.0066364559621259365,
      -0.006636374891595265,
      0.002493246280761412,
      0.0024932545616313238,
      0.006669651624334154,
      0.0066696579963071954,
      0.014906705534052945,
      0.014906731933624793,
      0.018701797873398898,
      0.018701807431949092,
      0.03628662288225674,
      0.03628663821796963,
      -0.006895767089010099,
      -0.006895685900491331,
      0.0025263559047743124,
      0.0025263639944805003,
      0.006676544974058095,
      0.006676551693183839,
      0.01471717140190091,
      0.014717198391746799,
      0.018672998068612737,
      0.018673006136838335,
      0.03629308477977891,
      0.036293100047320954,
      -0.007157074164587631,
      -0.007156992746919119,
      0.0025601118050396,
      0.0025601196616324394,
      0.006680406847293921,
      0.006680413931927628,
      0.014526944592365322,
      0.014526971934578251,
      0.01865128387578644,
      0.018651290610781312,
      0.03629868838967409,
      0.036298703593339976,
      -0.007420177588538859,
      -0.007420095845019741,
      0.00259447687647777,
      0.002594484469261054,
      0.006681192525727592,
      0.006681199991413151,
      0.014337497701903623,
      0.01433752517640401,
      0.01863566631858222,
      0.018635671862161238,
      0.036303469991843196,
      0.03630348513731412,
      -0.00768481543547497,
      -0.007684733283123715,
      0.002629419130636363,
      0.0026294264388129884,
      0.0066788699554744466,
      0.0066788778152130695,
      0.014150145559647987,
      0.014150172965934541,
      0.018625283021260885,
      0.01862528749943813,
      0.03630746582564479,
      0.036307480919931946,
      -0.00795066701442475,
      -0.007950584383128392,
      0.0026649108457242167,
      0.0026649178572723123,
      0.006673420876230993,
      0.006673429140740923,
      0.013966045113718658,
      0.013966072271488699,
      0.018619388916048314,
      0.018619392439666923,
      0.036310712068950486,
      0.03631072712033085,
      -0.008217357894847717,
      -0.008217274726386555,
      0.002700927871027412,
      0.0027009345817644486,
      0.006664841853106384,
      0.006664850531066595,
      0.013786199245302319,
      0.013786225994420578,
      0.018617343555934838,
      0.018617346221911617,
      0.03631324481623255,
      0.03631325983417743,
      -0.0084844663191332,
      -0.00848438256608135,
      0.002737449053484598,
      0.0027374554662869164,
      0.006653145147327856,
      0.006653154245597899,
      0.013611462477637731,
      0.013611488677748291,
      0.01861859751353603,
      0.018618599406366572,
      0.03631510005565292,
      0.03631511505074963,
      -0.008751530810531323,
      -0.008751446435048849,
      0.0027744557614131434,
      0.0027744618855659793,
      0.006638359362138627,
      0.006638368885945859,
      0.013442547579244556,
      0.01344257310918518,
      0.018622679280541194,
      0.01862268047385008,
      0.03631631364512674,
      0.036316328628994206,
      -0.009018058689210937,
      -0.00901797366175734,
      0.002811931485824916,
      0.0028119373364838794,
      0.006620529805046303,
      0.006620539758131064,
      0.013280032698505372,
      0.013280057455596517,
      0.018629183371996295,
      0.018629183930012623,
      0.036316921287338835,
      0.036316936272537584,
      -0.009283535139212058,
      -0.009283449437221297,
      0.0028498615038997405,
      0.0028498671016494574,
      0.00659971851756235,
      0.006599728902271928,
      0.013124368997512502,
      0.013124392896744826,
      0.01863775988310163,
      0.018637759904202064,
      0.036316958503696865,
      0.03631697350363409,
      -0.009547432433414417,
      -0.00954734603997711,
      0.00288823259232996,
      0.0028882379628293064,
      0.0065760039385451,
      0.006576014755866942,
      0.012975888873837015,
      0.012975911846959887,
      0.018648105117710763,
      0.018648105668616022,
      0.0363164606072103,
      0.03631647563604069,
      -0.009809218925197177,
      -0.009809131827796268,
      0.002927032780647193,
      0.0029270379543540146,
      0.0065494801863930485,
      0.00654949143591925,
      0.012834814852366025,
      0.012834836846875168,
      0.018659955560847683,
      0.01865995659807834,
      0.03631546267429114,
      0.03631547774681412,
      -0.01006836745172761,
      -0.010068279641069685,
      0.002966251136472895,
      0.0029662561484434537,
      0.006520255967166336,
      0.006520267646981823,
      0.012701269158510579,
      0.01270129013653787,
      0.018673079982454505,
      0.018673081467473762,
      0.03631399951547876,
      0.03631401464703289,
      -0.010324362857677363,
      -0.010324274326653867,
      0.0030058775760217803,
      0.0030058824657827267,
      0.006488453138268733,
      0.006488465244757197,
      0.012575283892994012,
      0.01257530383011072,
      0.01868727475862981,
      0.018687276657084625,
      0.036312105645098645,
      0.036312120851453994,
      -0.010576708429552148,
      -0.010576619172354315,
      0.0030459026942265544,
      0.0030459075057195344,
      0.006454204978396878,
      0.006454217505959929,
      0.012456811645300086,
      0.012456830529253149,
      0.01870235953286221,
      0.018702361813937345,
      0.03630981524987212,
      0.03630983054712124,
      -0.010824931118733127,
      -0.010824841130133754,
      0.0030863176096114354,
      0.0030863223912125535,
      0.006417654231942233,
      0.0064176671726278835,
      0.012345736323258862,
      0.012345754152665889,
      0.018718173627184656,
      0.0187181762630541,
      0.036307162156502426,
      0.03630717756095069,
      -0.011068585515727274,
      -0.0110684947905314,
      0.0031271138195640862,
      0.0031271186241824114,
      0.006378951008224206,
      0.006378964351261577,
      0.012241883946172134,
      0.012241900729203935,
      0.018734573074970184,
      0.018734576040331477,
      0.036304179798270664,
      0.0363041953263269,
      -0.011307256611285846,
      -0.011307165143943452,
      0.003168283061971732,
      0.003168287947233857,
      0.006338250621828327,
      0.006338264353065442,
      0.0121450331475989,
      0.012145048900678648,
      0.01875142816678421,
      0.01875143143846305,
      0.03630090118068356,
      0.036300916848751454,
      -0.011540561437219678,
      -0.011540469221586547,
      0.0032098171793114366,
      0.0032098222078414448,
      0.006295711459724203,
      0.006295725560964309,
      0.012054925156519836,
      0.012054939903065545,
      0.01876862141871681,
      0.018768624975330973,
      0.03629735884622414,
      0.03629737467059547,
      -0.01176814971909687,
      -0.011768056748324636,
      0.003251707981217208,
      0.0032517132210245626,
      0.006251492954344014,
      0.006251507402573837,
      0.011971273065113973,
      0.011971286834347039,
      0.01878604588833673,
      0.018786049710010005,
      0.03629358483826491,
      0.036293600835015066,
      -0.011989703695176226,
      -0.011989609961710326,
      0.003293947101274282,
      0.003293952626265785,
      0.006205753730660522,
      0.006205768497160621,
      0.01189377024044561,
      0.01189378306628308,
      0.0188036037767522,
      0.018803607844870583,
      0.03628961066421309,
      0.03628962684909976,
      -0.012204937263213665,
      -0.012204842758877127,
      0.0033365258432818553,
      0.003336531733918692,
      0.006158649981168347,
      0.0061586650304907625,
      0.011822097789334622,
      0.011822109709377552,
      0.018821205266389668,
      0.018821209563393212,
      0.03628546725796503,
      0.03628548364633075,
      -0.012413594612387082,
      -0.0124134993285287,
      0.003379435011432361,
      0.0033794413555583314,
      0.006110334107338903,
      0.0061103493961312495,
      0.011755931035295515,
      0.011755942089920673,
      0.01883876755327574,
      0.018838772062480646,
      0.03628118494175803,
      0.03628120154843718,
      -0.012615448484966301,
      -0.01261535241265362,
      0.00342266471769317,
      0.0034226716115678684,
      0.006060953651278753,
      0.006060969126925773,
      0.011694945010015414,
      0.011694955241572979,
      0.018856214040117277,
      0.018856218745563574,
      0.03627679338751479,
      0.036276810226745664,
      -0.012810298194708445,
      -0.012810201324948416,
      0.0034662041580366554,
      0.003466211707616188,
      0.006010650528397373,
      0.006010666127440899,
      0.011638818997292966,
      0.011638828449409198,
      0.018873473662594814,
      0.018873478548915912,
      0.03627232157778583,
      0.03627233866312855,
      -0.012997967508971881,
      -0.012997869832944684,
      0.003510041346869667,
      0.0035100496693895255,
      0.005959560561950297,
      0.005959576208235833,
      0.011587240193903139,
      0.011587248910883984,
      0.0188904803262618,
      0.018890485378572578,
      0.03626779776640288,
      0.036267815110663494,
      -0.013178302481256043,
      -0.013178203990550202,
      0.0035541627958205154,
      0.003554172021750388,
      0.0059078133140952945,
      0.005907828916576816,
      0.01153990656972086,
      0.011539914596050404,
      0.0189071724354846,
      0.018907177639285472,
      0.03626324943896478,
      0.03626326705412611,
      -0.013351169301708037,
      -0.013351069988547692,
      0.0035985531185832777,
      0.0035985633940442685,
      0.00585553220604764,
      0.005855547656161324,
      0.011496529019543695,
      0.011496536399470039,
      0.01892349249914304,
      0.018923497840237603,
      0.03625870327328426,
      0.03625872117044409,
      -0.013516452215960834,
      -0.013516352073418158,
      0.003643194537261101,
      0.0036432060270221805,
      0.005802834922396403,
      0.005802850090886224,
      0.011456832902693146,
      0.011456839679893579,
      0.018939386800482617,
      0.018939392264906988,
      0.03625418509993182,
      0.03625420328924862,
      -0.013674051547909828,
      -0.013673950570097676,
      0.003688066256791218,
      0.0036880791479980356,
      0.00574983410206544,
      0.0057498488351073376,
      0.011420559065079052,
      0.011420565282396057,
      0.018954805120684873,
      0.01895481069464708,
      0.03624971986301844,
      0.03624973835366507,
      -0.013823881849810917,
      -0.01382378003205246,
      0.0037331436613754973,
      0.0037331581682123784,
      0.005696638331495679,
      0.005696652445918558,
      0.011387464433375422,
      0.011387470132615436,
      0.01896970050749786,
      0.01896970617732582,
      0.03624533158136464,
      0.03624535038149041,
      -0.013965870193289326,
      -0.013965767532262892,
      0.0037783972685567642,
      0.0037784136381074063,
      0.00564335347571241,
      0.005643366753049399,
      0.01135732226353109,
      0.01135732748531825,
      0.018984029081721077,
      0.018984034833817987,
      0.036241043310207784,
      0.036241062426908874,
      -0.014099954607255846,
      -0.014099851101113878,
      0.0038237913498730763,
      0.003823809869532179,
      0.005590084412354749,
      0.005590096591370931,
      0.011329922117064375,
      0.011329926900742048,
      0.01899774987552992,
      0.01899775569633592,
      0.036236877103603626,
      0.03623689654290214,
      -0.014226082663042306,
      -0.014225978311504794,
      0.0038692820875617616,
      0.003869303094466861,
      0.00553693727641477,
      0.005536948043641073,
      0.011305069629289205,
      0.011305074012862919,
      0.019010824697604643,
      0.019010830573563904,
      0.036232853977680064,
      0.0362328737445119,
      -0.014344210202982436,
      -0.01434410500740537,
      0.0039148150778116324,
      0.003914838970919141,
      0.005484022385796853,
      0.005484031363444456,
      0.011282586124395103,
      0.011282590144511216,
      0.01902321802083697,
      0.019023223938369305,
      0.03622899387490277,
      0.0362290139731141,
      -0.01445430020587557,
      -0.014454194169295569,
      0.00396032190200321,
      0.003960349157634449,
      0.0054314581102015815,
      0.005431464840629715,
      0.011262308123570453,
      0.011262311815525568,
      0.019034896889056862,
      0.019034902834533206,
      0.03622531562951307,
      0.03622533606186559,
      -0.014556321781010422,
      -0.014556214908167065,
      0.004005715351712906,
      0.004005746543645284,
      0.0053793760846173174,
      0.005379380010277845,
      0.011244086784377345,
      0.011244090182154233,
      0.019045830839778018,
      0.019045836799499057,
      0.03622183693429664,
      0.03622185770248123,
      -0.014650249281458532,
      -0.014650141578796114,
      0.004050882685560287,
      0.004050918511016021,
      0.005327928379196506,
      0.005327928816701801,
      0.011227787302493773,
      0.011227790438820301,
      0.019055991840424558,
      0.019055997800602034,
      0.036218574308840415,
      0.03621859541349925,
      -0.01473606152697564,
      -0.01473595300262645,
      0.00409567597855101,
      0.004095717291657412,
      0.005277293663887525,
      0.00527729755714889,
      0.011213288300783185,
      0.011213291207211165,
      0.019065354235890633,
      0.01906536018263066,
      0.03621554306943046,
      0.03621556451018725,
      -0.014813741126913778,
      -0.014813631790664548,
      0.0041398981465194645,
      0.004139946000741747,
      0.005227701764176984,
      0.005227711032378673,
      0.011200481225413773,
      0.011200483932415378,
      0.019073894705611525,
      0.019073900624899637,
      0.036212757300740035,
      0.03621277907623796,
      -0.014883273893920693,
      -0.014883163757164699,
      0.004183282537506778,
      0.004183338237562149,
      0.005179445890358347,
      0.005179461831038751,
      0.011189269764376631,
      0.011189272301456311,
      0.019081592228602614,
      0.019081598106289958,
      0.0362102298294499,
      0.036210251937396944,
      -0.01494464833978886,
      -0.01494453741546552,
      0.0042254630836736536,
      0.004225528244022981,
      0.005132914538322228,
      0.005132938760748165,
      0.011179569300159951,
      0.011179571695980326,
      0.019088428055158507,
      0.019088433876948908,
      0.03620797219993608,
      0.03620799463715725,
      -0.014997855245537301,
      -0.014997743548061675,
      0.004265931166737534,
      0.004266007764552137,
      0.005088635354871182,
      0.0050886698328613455,
      0.011171306405435361,
      0.011171308687955921,
      0.019094385684107387,
      0.01909439143554488,
      0.03620599465215162,
      0.03620601741464774,
      -0.015042887298614757,
      -0.015042774843798961,
      0.0043039756852421346,
      0.004304066074100048,
      0.0050473353631655315,
      0.005047382448628746,
      0.011164418388307363,
      0.011164420584934972,
      0.01909945084469092,
      0.019099456511147483,
      0.036204306101819364,
      0.036204329184831505,
      -0.015079738790958816,
      -0.015079625595927662,
      0.004338607747753207,
      0.004338714554493363,
      0.005010016605232095,
      0.005010078924849639,
      0.011158852891876334,
      0.011158855029626984,
      0.01910361148229298,
      0.019103617048956117,
      0.03620291412304088,
      0.03620293752112032,
      -0.015108405372510984,
      -0.015108291455614016,
      0.004368489109098477,
      0.0043686148696810406,
      0.004978028151055664,
      0.00497810824195636,
      0.011154567551484498,
      0.01115456965715591,
      0.01910685774737561,
      0.01910686319923553,
      0.036201824933416483,
      0.036201848640498975,
      -0.01512888385565063,
      -0.015128769236372915,
      0.004391926017897956,
      0.0043920723783929414,
      0.004953072836004286,
      0.004953172346555066,
      0.011151529711976008,
      0.011151531812330827,
      0.019109181987100772,
      0.019109187308936917,
      0.03620104338175681,
      0.03620106739124099,
      -0.01514117206686529,
      -0.015141056765739245,
      0.004407050621543425,
      0.004407217142614525,
      0.004937026368551914,
      0.004937144862631152,
      0.011149716206535945,
      0.011149718328495551,
      0.01911057873922585,
      0.019110583915592495,
      0.03620057293845349,
      0.036200597243282444,
      -0.015145268742814542,
      -0.015145152781335115,
      0.0044122988013904196,
      0.004412482053140231,
      0.004931459287407578,
      0.004931593339027596,
      0.011149113198119932,
      0.01114911536896896,
      0.01911104472796094,
      0.01911104974317163,
      0.036200415688562734,
      0.03620044028130792
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      36,
      12
     ],
     "float64",
     [
      -0.03070172719557217,
      8.975170827735213e-17,
      6.097817458013426e-16,
      1.1547369064733037e-15,
      0.29607117767824614,
      0.42414938076538417,
      0.42414938076538683,
      1.5030583113412133,
      6.977302249656812,
      6.977302249656819,
      9.265694492797886,
      9.265694492797897,
      -0.032087408438487605,
      -0.023820430762964893,
      0.004859826515734805,
      0.07058242379674416,
      0.3512841720532543,
      0.8360488973689001,
      0.9675757496648796,
      1.555227763605825,
      7.1221980441881,
      8.595104457795856,
      9.10540414132323,
      9.953366023183625,
      -0.016972608459821348,
      -0.0011873989840669491,
      0.03971713501069907,
      0.0835688039853678,
      0.19004633553270814,
      0.7331648738719573,
      2.282073598274673,
      3.417883731335122,
      6.915641709404931,
      7.525781410140553,
      8.6718637092228,
      8.851830257492155,
      0.004854473588700046,
      0.004854473588702696,
      0.05245026460823017,
      0.0524502646082354,
      0.34227266755555774,
      0.3422726675555583,
      4.17510348249716,
      4.175103482497162,
      6.636323257743731,
      6.636323257743738,
      8.091698636991717,
      8.09169863699172,
      -0.016972608459822916,
      -0.001187398984066289,
      0.03971713501069939,
      0.08356880398536733,
      0.1900463355327092,
      0.733164873871957,
      2.2820735982746725,
      3.417883731335125,
      6.915641709404934,
      7.525781410140557,
      8.671863709222805,
      8.851830257492153,
      -0.032087408438490984,
      -0.02382043076295645,
      0.004859826515733055,
      0.07058242379674083,
      0.35128417205325313,
      0.8360488973689011,
      0.9675757496648807,
      1.5552277636058247,
      7.122198044188101,
      8.595104457795856,
      9.10540414132323,
      9.953366023183623,
      -0.03208740843848934,
      -0.023820430762959123,
      0.00485982651573404,
      0.07058242379674383,
      0.35128417205325135,
      0.836048897368903,
      0.9675757496648806,
      1.5552277636058245,
      7.122198044188096,
      8.595104457795859,
      9.105404141323227,
      9.953366023183625,
      -0.17726336423734596,
      -0.021971924821415634,
      0.07311180003223194,
      0.1427306281257576,
      0.7990514766972524,
      1.0593796453501747,
      1.3084609841938226,
      1.3630438805973757,
      6.031015160770412,
      8.393296055401317,
      8.599904169046166,
      10.680597838683806,
      -0.2145157432628816,
      -0.007576717102919882,
      0.06097046052370589,
      0.2399910644576449,
      0.6143032059745804,
      0.6592846383340265,
      2.606692299569634,
      2.807128129925155,
      5.609218105073209,
      6.991715942013686,
      8.346373773889086,
      9.987340736281395,
      0.014816726492216735,
      0.014816726492216943,
      0.07016599642287871,
      0.07016599642288186,
      0.4078696024558256,
      0.4078696024558291,
      3.821541578103247,
      3.8215415781032527,
      5.65124377191823,
      5.651243771918238,
      8.729918105943415,
      8.729918105943419,
      -0.2145157432628832,
      -0.007576717102919718,
      0.06097046052370582,
      0.2399910644576445,
      0.61430320597458,
      0.6592846383340254,
      2.6066922995696356,
      2.807128129925157,
      5.609218105073211,
      6.991715942013684,
      8.346373773889082,
      9.987340736281384,
      -0.1772633642373474,
      -0.02197192482141536,
      0.07311180003223208,
      0.14273062812575715,
      0.7990514766972526,
      1.059379645350173,
      1.30846098419382,
      1.3630438805973755,
      6.0310151607704165,
      8.393296055401319,
      8.599904169046168,
      10.680597838683799,
      -0.016972608459822205,
      -0.001187398984066199,
      0.039717135010702016,
      0.08356880398536845,
      0.19004633553270622,
      0.7331648738719575,
      2.282073598274673,
      3.4178837313351242,
      6.915641709404938,
      7.525781410140561,
      8.671863709222801,
      8.851830257492155,
      -0.21451574326288217,
      -0.007576717102919926,
      0.060970460523704896,
      0.23999106445764454,
      0.61430320597458,
      0.6592846383340252,
      2.606692299569632,
      2.8071281299251565,
      5.60921810507321,
      6.991715942013685,
      8.346373773889088,
      9.98734073628139,
      -0.7232573775873824,
      0.019206040057083158,
      0.09076353907043748,
      0.1569409623688317,
      0.3563957307522874,
      0.9766697259947559,
      2.3569772494750927,
      3.8212860170893896,
      4.089626021311005,
      7.042988963115064,
      7.7306241951358095,
      9.862072825980437,
      -0.6804290170490794,
      -0.6804290170490777,
      0.06646973540516253,
      0.06646973540516328,
      0.5414605415532809,
      0.5414605415532826,
      3.2053480679265838,
      3.2053480679265856,
      5.577908350033057,
      5.57790835003306,
      8.70228143537037,
      8.70228143537038,
      -0.7232573775873843,
      0.01920604005708378,
      0.09076353907043715,
      0.1569409623688316,
      0.35639573075228753,
      0.9766697259947572,
      2.356977249475094,
      3.8212860170893888,
      4.089626021311001,
      7.042988963115065,
      7.730624195135811,
      9.86207282598044,
      -0.2145157432628834,
      -0.007576717102919932,
      0.06097046052370517,
      0.23999106445764387,
      0.6143032059745793,
      0.6592846383340264,
      2.6066922995696356,
      2.807128129925156,
      5.609218105073212,
      6.991715942013684,
      8.34637377388909,
      9.98734073628139,
      0.004854473588702004,
      0.004854473588702369,
      0.05245026460823343,
      0.0524502646082363,
      0.34227266755555846,
      0.34227266755555946,
      4.175103482497161,
      4.175103482497163,
      6.636323257743734,
      6.636323257743741,
      8.09169863699171,
      8.091698636991712,
      0.014816726492215028,
      0.014816726492216709,
      0.07016599642288054,
      0.07016599642288157,
      0.40786960245582693,
      0.407869602455831,
      3.8215415781032447,
      3.8215415781032562,
      5.651243771918235,
      5.651243771918244,
      8.729918105943419,
      8.729918105943419,
      -0.6804290170490793,
      -0.680429017049077,
      0.06646973540516163,
      0.06646973540516196,
      0.5414605415532806,
      0.5414605415532817,
      3.2053480679265776,
      3.20534806792658,
      5.5779083500330575,
      5.577908350033058,
      8.702281435370372,
      8.702281435370377,
      -1.3592695346846193,
      -1.3592695346846178,
      0.10000240258027619,
      0.10000240258027684,
      0.48131899792670485,
      0.48131899792670707,
      3.20760971366477,
      3.2076097136647768,
      5.9559611995490584,
      5.955961199549059,
      8.339339242911743,
      8.339339242911757,
      -0.6804290170490797,
      -0.6804290170490779,
      0.06646973540516254,
      0.06646973540516336,
      0.5414605415532816,
      0.5414605415532824,
      3.205348067926581,
      3.2053480679265824,
      5.5779083500330575,
      5.577908350033061,
      8.70228143537036,
      8.702281435370374,
      0.01481672649221608,
      0.014816726492216666,
      0.07016599642288086,
      0.07016599642288224,
      0.40786960245582743,
      0.4078696024558305,
      3.8215415781032482,
      3.8215415781032567,
      5.651243771918234,
      5.651243771918243,
      8.729918105943412,
      8.729918105943424,
      -0.01697260845982312,
      -0.0011873989840687636,
      0.039717135010700344,
      0.08356880398536745,
      0.19004633553270792,
      0.7331648738719554,
      2.2820735982746747,
      3.417883731335129,
      6.915641709404935,
      7.525781410140556,
      8.671863709222794,
      8.851830257492153,
      -0.2145157432628844,
      -0.007576717102919961,
      0.06097046052370521,
      0.23999106445764415,
      0.6143032059745799,
      0.6592846383340251,
      2.6066922995696356,
      2.807128129925156,
      5.609218105073209,
      6.991715942013684,
      8.346373773889088,
      9.987340736281388,
      -0.7232573775873838,
      0.019206040057083616,
      0.09076353907043677,
      0.15694096236883234,
      0.3563957307522873,
      0.9766697259947568,
      2.356977249475095,
      3.8212860170893905,
      4.089626021311002,
      7.042988963115068,
      7.730624195135818,
      9.862072825980446,
      -0.6804290170490798,
      -0.6804290170490787,
      0.06646973540516105,
      0.06646973540516246,
      0.5414605415532788,
      0.5414605415532827,
      3.205348067926581,
      3.205348067926582,
      5.577908350033054,
      5.577908350033059,
      8.70228143537037,
      8.702281435370375,
      -0.7232573775873838,
      0.019206040057083932,
      0.09076353907043604,
      0.15694096236883132,
      0.35639573075228764,
      0.9766697259947549,
      2.3569772494750953,
      3.821286017089395,
      4.089626021311004,
      7.0429889631150715,
      7.730624195135806,
      9.86207282598044,
      -0.21451574326288128,
      -0.007576717102919666,
      0.06097046052370599,
      0.23999106445764523,
      0.6143032059745798,
      0.6592846383340266,
      2.6066922995696378,
      2.8071281299251587,
      5.60921810507321,
      6.991715942013684,
      8.346373773889091,
      9.987340736281384,
      -0.0320874084384888,
      -0.023820430762959,
      0.004859826515734677,
      0.0705824237967444,
      0.35128417205325313,
      0.8360488973689041,
      0.9675757496648806,
      1.5552277636058258,
      7.122198044188096,
      8.59510445779586,
      9.105404141323222,
      9.953366023183628,
      -0.17726336423734673,
      -0.02197192482141553,
      0.07311180003223264,
      0.14273062812575732,
      0.7990514766972516,
      1.059379645350173,
      1.3084609841938213,
      1.363043880597376,
      6.0310151607704165,
      8.393296055401315,
      8.599904169046162,
      10.680597838683807,
      -0.21451574326288328,
      -0.00757671710292007,
      0.06097046052370546,
      0.23999106445764443,
      0.6143032059745799,
      0.6592846383340264,
      2.6066922995696373,
      2.8071281299251587,
      5.609218105073214,
      6.991715942013686,
      8.346373773889086,
      9.987340736281388,
      0.014816726492216924,
      0.014816726492217006,
      0.07016599642288063,
      0.07016599642288227,
      0.40786960245582504,
      0.40786960245582915,
      3.821541578103251,
      3.8215415781032545,
      5.651243771918232,
      5.651243771918245,
      8.729918105943417,
      8.729918105943426,
      -0.21451574326288142,
      -0.007576717102919756,
      0.06097046052370566,
      0.23999106445764562,
      0.6143032059745799,
      0.6592846383340261,
      2.6066922995696387,
      2.8071281299251596,
      5.609218105073213,
      6.991715942013686,
      8.346373773889088,
      9.987340736281391,
      -0.17726336423734565,
      -0.021971924821414662,
      0.07311180003223242,
      0.14273062812575818,
      0.799051476697253,
      1.0593796453501763,
      1.3084609841938226,
      1.3630438805973775,
      6.03101516077042,
      8.393296055401322,
      8.599904169046171,
      10.680597838683802
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      4,
      144,
      3,
      3
     ],
     "float64",
     [
      3.8396282693668886,
      6.071532165918825e-17,
      -0.0,
      6.071532165918825e-17,
      3.8396282693668926,
      9.107298248878237e-18,
      -0.0,
      9.107298248878237e-18,
      0.4029005513027901,
      0.11739783591489299,
      -3.782660912893871e-18,
      0.072964097030753,
      -3.782660912893871e-18,
      0.337561856474451,
      -7.800232296492935e-19,
      -0.072964097030753,
      -7.800232296492935e-19,
      0.027558599720445005,
      -0.04649493068763902,
      -3.782660912893871e-18,
      -0.001527073760969,
      -3.782660912893871e-18,
      0.02697436043946,
      -7.800232296492935e-19,
      0.001527073760969,
      -7.800232296492935e-19,
      0.000352254479819007,
      -0.031033332482727022,
      -3.78266091289387e-18,
      -0.0,
      -3.78266091289387e-18,
      0.014029342113594998,
      -7.800232296492935e-19,
      -0.0,
      -7.800232296492935e-19,
      -0.0005610717312159929,
      -0.04649493068763902,
      -3.782660912893871e-18,
      0.001527073760969,
      -3.782660912893871e-18,
      0.02697436043946,
      -7.800232296492935e-19,
      -0.001527073760969,
      -7.800232296492935e-19,
      0.000352254479819007,
      0.11739783591489299,
      -3.782660912893871e-18,
      -0.072964097030753,
      -3.782660912893871e-18,
      0.337561856474451,
      -7.800232296492935e-19,
      0.072964097030753,
      -7.800232296492935e-19,
      0.027558599720445005,
      0.337561856474451,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      0.117397835914893,
      0.072964097030753,
      0.0,
      -0.072964097030753,
      0.027558599720445005,
      -0.10424677150621602,
      -0.098121088288328,
      -0.014920297844812,
      -0.098121088288328,
      -0.104246771506216,
      -0.014920297844812,
      0.014920297844812,
      0.014920297844812,
      0.0054274497898110065,
      -0.030012847488511022,
      -0.016143162008919007,
      4.71860149e-06,
      -0.016143162008919007,
      0.009198691206744998,
      0.0005944294160609993,
      -4.71860149e-06,
      -0.0005944294160610008,
      -0.000434917516813993,
      -0.026116485812641022,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      0.005327978682653999,
      0.00010461705074799922,
      0.0,
      -0.00010461705074800079,
      -0.000598134114351993,
      -0.030012847488511022,
      0.016143162008918993,
      -4.71860149e-06,
      0.016143162008918993,
      0.009198691206744998,
      0.0005944294160609993,
      4.71860149e-06,
      -0.0005944294160610008,
      -0.000434917516813993,
      -0.10424677150621602,
      0.098121088288328,
      0.014920297844812,
      0.098121088288328,
      -0.104246771506216,
      -0.014920297844812,
      -0.014920297844812,
      0.014920297844812,
      0.0054274497898110065,
      0.026974360439459978,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      -0.046494930687639,
      -0.0015270737609690008,
      0.0,
      0.001527073760968999,
      0.000352254479819007,
      0.009198691206744977,
      -0.016143162008919007,
      0.000594429416061,
      -0.016143162008919007,
      -0.030012847488511,
      4.71860148999922e-06,
      -0.000594429416061,
      -4.71860149000078e-06,
      -0.000434917516813993,
      -0.015066828132595023,
      -0.012254249064787004,
      -0.000570799477232,
      -0.012254249064787004,
      -0.015066828132595002,
      -0.0005707994772320008,
      0.000570799477232,
      0.0005707994772319992,
      -0.0004979678903739929,
      -0.01615012288936602,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      -0.006869407245201001,
      4.581529696299922e-05,
      0.0,
      -4.581529696300078e-05,
      -0.0006907079493839929,
      -0.015066828132595023,
      0.012254249064786997,
      0.000570799477232,
      0.012254249064786997,
      -0.015066828132595002,
      -0.0005707994772320008,
      -0.000570799477232,
      0.0005707994772319992,
      -0.0004979678903739929,
      0.009198691206744977,
      0.016143162008918993,
      -0.000594429416061,
      0.016143162008918993,
      -0.030012847488511,
      4.71860148999922e-06,
      0.000594429416061,
      -4.71860149000078e-06,
      -0.000434917516813993,
      0.014029342113594977,
      -3.78266091289387e-18,
      0.0,
      -3.78266091289387e-18,
      -0.031033332482727,
      -7.800232296492935e-19,
      0.0,
      -7.800232296492935e-19,
      -0.0005610717312159929,
      0.005327978682653977,
      -3.782660912893871e-18,
      0.000104617050748,
      -3.782660912893871e-18,
      -0.026116485812641,
      -7.800232296492935e-19,
      -0.000104617050748,
      -7.800232296492935e-19,
      -0.000598134114351993,
      -0.006869407245201023,
      -3.782660912893871e-18,
      4.5815296963e-05,
      -3.782660912893871e-18,
      -0.016150122889366,
      -7.800232296492935e-19,
      -4.5815296963e-05,
      -7.800232296492935e-19,
      -0.0006907079493839929,
      -0.011911998076094022,
      -3.78266091289387e-18,
      -0.0,
      -3.78266091289387e-18,
      -0.011911998076094001,
      -7.800232296492935e-19,
      -0.0,
      -7.800232296492935e-19,
      -0.0007048771752799929,
      -0.006869407245201023,
      -3.782660912893871e-18,
      -4.5815296963e-05,
      -3.782660912893871e-18,
      -0.016150122889366,
      -7.800232296492935e-19,
      4.5815296963e-05,
      -7.800232296492935e-19,
      -0.0006907079493839929,
      0.005327978682653977,
      -3.782660912893871e-18,
      -0.000104617050748,
      -3.782660912893871e-18,
      -0.026116485812641,
      -7.800232296492935e-19,
      0.000104617050748,
      -7.800232296492935e-19,
      -0.000598134114351993,
      0.026974360439459978,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      -0.046494930687639,
      0.001527073760968999,
      0.0,
      -0.0015270737609690008,
      0.000352254479819007,
      0.009198691206744977,
      0.016143162008918993,
      0.000594429416061,
      0.016143162008918993,
      -0.030012847488511,
      -4.71860149000078e-06,
      -0.000594429416061,
      4.71860148999922e-06,
      -0.000434917516813993,
      -0.015066828132595023,
      0.012254249064786997,
      -0.000570799477232,
      0.012254249064786997,
      -0.015066828132595002,
      0.0005707994772319992,
      0.000570799477232,
      -0.0005707994772320008,
      -0.0004979678903739929,
      -0.01615012288936602,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      -0.006869407245201001,
      -4.581529696300078e-05,
      0.0,
      4.581529696299922e-05,
      -0.0006907079493839929,
      -0.015066828132595023,
      -0.012254249064787004,
      0.000570799477232,
      -0.012254249064787004,
      -0.015066828132595002,
      0.0005707994772319992,
      -0.000570799477232,
      -0.0005707994772320008,
      -0.0004979678903739929,
      0.009198691206744977,
      -0.016143162008919007,
      -0.000594429416061,
      -0.016143162008919007,
      -0.030012847488511,
      -4.71860149000078e-06,
      0.000594429416061,
      4.71860148999922e-06,
      -0.000434917516813993,
      0.337561856474451,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      0.117397835914893,
      -0.072964097030753,
      0.0,
      0.072964097030753,
      0.027558599720445005,
      -0.10424677150621602,
      0.098121088288328,
      -0.014920297844812,
      0.098121088288328,
      -0.104246771506216,
      0.014920297844812,
      0.014920297844812,
      -0.014920297844812,
      0.0054274497898110065,
      -0.030012847488511022,
      0.016143162008918993,
      4.71860149e-06,
      0.016143162008918993,
      0.009198691206744998,
      -0.0005944294160610008,
      -4.71860149e-06,
      0.0005944294160609993,
      -0.000434917516813993,
      -0.026116485812641022,
      -3.782660912893871e-18,
      0.0,
      -3.782660912893871e-18,
      0.005327978682653999,
      -0.00010461705074800079,
      0.0,
      0.00010461705074799922,
      -0.000598134114351993,
      -0.030012847488511022,
      -0.016143162008919007,
      -4.71860149e-06,
      -0.016143162008919007,
      0.009198691206744998,
      -0.0005944294160610008,
      4.71860149e-06,
      0.0005944294160609993,
      -0.000434917516813993,
      -0.10424677150621602,
      -0.098121088288328,
      0.014920297844812,
      -0.098121088288328,
      -0.104246771506216,
      0.014920297844812,
      -0.014920297844812,
      -0.014920297844812,
      0.0054274497898110065,
      -0.046353621420895996,
      0.854399119232336,
      0.093446839433217,
      0.854399119232337,
      -0.04635362142089598,
      -0.093446839433217,
      0.093446839433217,
      -0.093446839433217,
      0.047265106436307006,
      -0.05574540551786299,
      0.014410355749839022,
      0.001028475891021,
      0.014410355749838982,
      0.04558225904020102,
      0.006996392004227001,
      0.001028475891021,
      0.0069963920042269995,
      0.002799823312124008,
      -0.032281922380743996,
      0.004677381017899024,
      0.000195747957809,
      0.004677381017898984,
      0.013715917654841023,
      2.234688419000087e-05,
      0.000195747957809,
      2.2346884189999106e-05,
      0.0007537890271610078,
      -0.032281922380743996,
      -0.004677381017898977,
      -0.000195747957809,
      -0.004677381017899017,
      0.013715917654841023,
      2.234688419000087e-05,
      -0.000195747957809,
      2.2346884189999106e-05,
      0.0007537890271610078,
      -0.05574540551786299,
      -0.014410355749838977,
      -0.001028475891021,
      -0.014410355749839017,
      0.04558225904020102,
      0.006996392004227001,
      -0.001028475891021,
      0.0069963920042269995,
      0.002799823312124008,
      -0.046353621420895996,
      -0.854399119232337,
      -0.093446839433217,
      -0.854399119232336,
      -0.04635362142089598,
      -0.093446839433217,
      -0.093446839433217,
      -0.093446839433217,
      0.047265106436307006,
      -0.046353621420895996,
      -0.854399119232337,
      0.093446839433217,
      -0.854399119232336,
      -0.04635362142089598,
      0.093446839433217,
      0.093446839433217,
      0.093446839433217,
      0.047265106436307006,
      -0.05574540551786299,
      -0.014410355749838977,
      0.001028475891021,
      -0.014410355749839017,
      0.04558225904020102,
      -0.0069963920042269995,
      0.001028475891021,
      -0.006996392004227001,
      0.002799823312124008,
      -0.032281922380743996,
      -0.004677381017898977,
      0.000195747957809,
      -0.004677381017899017,
      0.013715917654841023,
      -2.234688418999913e-05,
      0.000195747957809,
      -2.2346884190000895e-05,
      0.0007537890271610078,
      -0.032281922380743996,
      0.004677381017899024,
      -0.000195747957809,
      0.004677381017898984,
      0.013715917654841023,
      -2.234688418999913e-05,
      -0.000195747957809,
      -2.2346884190000895e-05,
      0.0007537890271610078,
      -0.05574540551786299,
      0.014410355749839022,
      -0.001028475891021,
      0.014410355749838982,
      0.04558225904020102,
      -0.0069963920042269995,
      -0.001028475891021,
      -0.006996392004227001,
      0.002799823312124008,
      -0.046353621420895996,
      0.854399119232336,
      -0.093446839433217,
      0.854399119232337,
      -0.04635362142089598,
      0.093446839433217,
      -0.093446839433217,
      0.093446839433217,
      0.047265106436307006,
      0.04558225904020101,
      -0.014410355749838977,
      -0.006996392004227,
      -0.014410355749839017,
      -0.05574540551786297,
      0.001028475891021001,
      -0.006996392004227,
      0.0010284758910209992,
      0.002799823312124008,
      -0.02569728861721999,
      -0.03740457677868998,
      0.002617910894578,
      -0.03740457677869002,
      -0.025697288617219975,
      0.002617910894578001,
      0.002617910894578,
      0.002617910894577999,
      0.0005129881579400077,
      -0.02125596529238799,
      -0.006438672320182977,
      0.000127703913863,
      -0.006438672320183017,
      -0.0020192887067379765,
      -0.00014812899237499913,
      0.000127703913863,
      -0.0001481289923750009,
      0.0007173745401820079,
      -0.02125596529238799,
      0.006438672320183024,
      -0.000127703913863,
      0.006438672320182984,
      -0.0020192887067379765,
      -0.00014812899237499913,
      -0.000127703913863,
      -0.0001481289923750009,
      0.0007173745401820079,
      -0.02569728861721999,
      0.037404576778690024,
      -0.002617910894578,
      0.03740457677868999,
      -0.025697288617219975,
      0.002617910894578001,
      -0.002617910894578,
      0.002617910894577999,
      0.0005129881579400077,
      0.04558225904020101,
      0.014410355749839022,
      0.006996392004227,
      0.014410355749838982,
      -0.05574540551786297,
      0.001028475891021001,
      0.006996392004227,
      0.0010284758910209992,
      0.002799823312124008,
      0.013715917654841007,
      -0.004677381017898977,
      -2.234688419e-05,
      -0.004677381017899017,
      -0.03228192238074398,
      0.00019574795780900086,
      -2.234688419e-05,
      0.0001957479578089991,
      0.0007537890271610078,
      -0.002019288706737993,
      -0.006438672320182977,
      -0.000148128992375,
      -0.006438672320183017,
      -0.021255965292387977,
      0.00012770391386300088,
      -0.000148128992375,
      0.00012770391386299912,
      0.0007173745401820079,
      -0.012147760300235993,
      -0.002973895739018977,
      0.000103981079809,
      -0.002973895739019017,
      -0.012147760300235977,
      0.00010398107980900089,
      0.000103981079809,
      0.00010398107980899911,
      0.0006121788958640077,
      -0.012147760300235993,
      0.002973895739019023,
      -0.000103981079809,
      0.002973895739018983,
      -0.012147760300235977,
      0.00010398107980900089,
      -0.000103981079809,
      0.00010398107980899911,
      0.0006121788958640077,
      -0.002019288706737993,
      0.006438672320183024,
      0.000148128992375,
      0.006438672320182984,
      -0.021255965292387977,
      0.00012770391386300088,
      0.000148128992375,
      0.00012770391386299912,
      0.0007173745401820079,
      0.013715917654841007,
      0.004677381017899024,
      2.234688419e-05,
      0.004677381017898984,
      -0.03228192238074498,
      0.00019574795780900086,
      2.234688419e-05,
      0.0001957479578089991,
      0.0007537890271610078,
      0.013715917654841007,
      0.004677381017899024,
      -2.234688419e-05,
      0.004677381017898984,
      -0.03228192238074398,
      -0.00019574795780899913,
      -2.234688419e-05,
      -0.0001957479578090009,
      0.0007537890271610078,
      -0.002019288706737993,
      0.006438672320183024,
      -0.000148128992375,
      0.006438672320182984,
      -0.021255965292387977,
      -0.00012770391386299914,
      -0.000148128992375,
      -0.0001277039138630009,
      0.0007173745401820079,
      -0.012147760300235993,
      0.002973895739019023,
      0.000103981079809,
      0.002973895739018983,
      -0.012147760300235977,
      -0.00010398107980899912,
      0.000103981079809,
      -0.0001039810798090009,
      0.0006121788958640077,
      -0.012147760300235993,
      -0.002973895739018977,
      -0.000103981079809,
      -0.002973895739019017,
      -0.012147760300235977,
      -0.00010398107980899912,
      -0.000103981079809,
      -0.0001039810798090009,
      0.0006121788958640077,
      -0.002019288706737993,
      -0.006438672320182977,
      0.000148128992375,
      -0.006438672320183017,
      -0.021255965292387977,
      -0.00012770391386299914,
      0.000148128992375,
      -0.0001277039138630009,
      0.0007173745401820079,
      0.013715917654841007,
      -0.004677381017898977,
      2.234688419e-05,
      -0.004677381017899017,
      -0.03228192238074498,
      -0.00019574795780899913,
      2.234688419e-05,
      -0.0001957479578090009,
      0.0007537890271610078,
      0.04558225904020101,
      0.014410355749839022,
      -0.006996392004227,
      0.014410355749838982,
      -0.05574540551786297,
      -0.0010284758910209992,
      -0.006996392004227,
      -0.001028475891021001,
      0.002799823312124008,
      -0.02569728861721999,
      0.037404576778690024,
      0.002617910894578,
      0.03740457677868999,
      -0.025697288617219975,
      -0.002617910894577999,
      0.002617910894578,
      -0.002617910894578001,
      0.0005129881579400077,
      -0.02125596529238799,
      0.006438672320183024,
      0.000127703913863,
      0.006438672320182984,
      -0.0020192887067379765,
      0.00014812899237500086,
      0.000127703913863,
      0.0001481289923749991,
      0.0007173745401820079,
      -0.02125596529238799,
      -0.006438672320182977,
      -0.000127703913863,
      -0.006438672320183017,
      -0.0020192887067379765,
      0.00014812899237500086,
      -0.000127703913863,
      0.0001481289923749991,
      0.0007173745401820079,
      -0.02569728861721999,
      -0.03740457677868998,
      -0.002617910894578,
      -0.03740457677869002,
      -0.025697288617219975,
      -0.002617910894577999,
      -0.002617910894578,
      -0.002617910894578001,
      0.0005129881579400077,
      0.04558225904020101,
      -0.014410355749838977,
      0.006996392004227,
      -0.014410355749839017,
      -0.05574540551786297,
      -0.0010284758910209992,
      0.006996392004227,
      -0.001028475891021001,
      0.002799823312124008,
      -0.06603577193793203,
      -0.182194511039917,
      0.069726495334605,
      -0.050800702514936014,
      0.16613625517435401,
      -0.015269718099999,
      0.008312958216001,
      0.023906626765608,
      -0.015523017905811978,
      0.046122947954829976,
      -0.029550986798503008,
      -0.005827834548804,
      -0.05470509503592201,
      -0.00615630458216598,
      0.009374146225751,
      -0.004352504498881,
      -0.00042692361804200034,
      0.0007096473440090212,
      0.02801023437722098,
      -0.005749412836493004,
      -0.000365832972147,
      -0.00812590804410301,
      -0.00586214150989498,
      0.0020418354178749995,
      -0.000178857453694,
      -0.0001264454150330003,
      -5.592723621978749e-06,
      0.02801023437722098,
      0.005749412836492995,
      0.000365832972147,
      0.00812590804410299,
      -0.00586214150989498,
      0.0020418354178749995,
      0.000178857453694,
      -0.0001264454150330003,
      -5.592723621978749e-06,
      0.046122947954829976,
      0.029550986798502994,
      0.005827834548804,
      0.05470509503592198,
      -0.00615630458216598,
      0.009374146225751,
      0.004352504498881,
      -0.00042692361804200034,
      0.0007096473440090212,
      -0.06603577193793203,
      0.182194511039918,
      -0.069726495334605,
      0.050800702514935986,
      0.16613625517435401,
      -0.015269718099999,
      -0.008312958216001,
      0.023906626765608,
      -0.015523017905811978,
      -2.088738837140927,
      -4.1922484002772836e-18,
      -0.116864699511794,
      -1.0601087908747154e-17,
      -0.21614997019486498,
      -2.7406221582272477e-19,
      0.49570952265887,
      -3.1020228823890817e-19,
      -0.15325292428211298,
      0.06147793213758298,
      -4.1922484002772836e-18,
      0.000129646840875,
      -1.0601087908747154e-17,
      -0.05415331398700898,
      -2.7406221582272477e-19,
      0.003169887001479,
      -3.1020228823890817e-19,
      -0.004277515589448978,
      0.03669630848922398,
      -4.1922484002772836e-18,
      -0.001564051474812,
      -1.0601087908747154e-17,
      -0.014939316856295983,
      -2.7406221582272477e-19,
      -0.000170118729662,
      -3.1020228823890817e-19,
      1.374814066302125e-05,
      0.03669630848922398,
      -4.1922484002772836e-18,
      0.001564051474812,
      -1.0601087908747154e-17,
      -0.014939316856295983,
      -2.7406221582272477e-19,
      0.000170118729662,
      -3.1020228823890817e-19,
      1.374814066302125e-05,
      0.06147793213758298,
      -4.1922484002772836e-18,
      -0.000129646840875,
      -1.0601087908747154e-17,
      -0.05415331398700898,
      -2.7406221582272477e-19,
      -0.003169887001479,
      -3.1020228823890817e-19,
      -0.004277515589448978,
      -2.088738837140927,
      -4.1922484002772836e-18,
      0.116864699511794,
      -1.0601087908747154e-17,
      -0.21614997019486498,
      -2.7406221582272477e-19,
      -0.49570952265887,
      -3.1020228823890817e-19,
      -0.15325292428211298,
      -0.06603577193793203,
      0.182194511039917,
      0.069726495334605,
      0.050800702514935986,
      0.16613625517435401,
      0.015269718099999,
      0.008312958216001,
      -0.023906626765608,
      -0.015523017905811978,
      0.046122947954829976,
      0.029550986798502994,
      -0.005827834548804,
      0.05470509503592198,
      -0.00615630458216598,
      -0.009374146225751,
      -0.004352504498881,
      0.0004269236180419997,
      0.0007096473440090212,
      0.02801023437722098,
      0.005749412836492995,
      -0.000365832972147,
      0.00812590804410299,
      -0.00586214150989498,
      -0.0020418354178750003,
      -0.000178857453694,
      0.0001264454150329997,
      -5.592723621978749e-06,
      0.02801023437722098,
      -0.005749412836493004,
      0.000365832972147,
      -0.00812590804410301,
      -0.00586214150989498,
      -0.0020418354178750003,
      0.000178857453694,
      0.0001264454150329997,
      -5.592723621978749e-06,
      0.046122947954829976,
      -0.029550986798503008,
      0.005827834548804,
      -0.05470509503592201,
      -0.00615630458216598,
      -0.009374146225751,
      0.004352504498881,
      0.0004269236180419997,
      0.0007096473440090212,
      -0.06603577193793203,
      -0.182194511039917,
      -0.069726495334605,
      -0.050800702514936014,
      0.16613625517435401,
      0.015269718099999,
      -0.008312958216001,
      -0.023906626765608,
      -0.015523017905811978,
      -0.019457614998888022,
      0.014549131488762995,
      0.001832478662552,
      0.00954600790754199,
      0.042870285130611016,
      0.0025928907799499996,
      0.000322250203883,
      -0.00024757954710200026,
      -0.00031846660216597875,
      0.004162067903374978,
      0.019334551802461998,
      0.003561172012335,
      0.01403505549982099,
      0.02207376303823202,
      -7.5734388990002735e-06,
      8.43114438e-06,
      -0.0010192818133530003,
      -0.00026171876611797877,
      0.01496454370486398,
      0.0047112746268669955,
      0.000289111545081,
      0.005724438434192989,
      0.007093847130344019,
      -0.0014288459379160003,
      -0.000192513584423,
      -8.88472349800031e-06,
      0.00013529175164002128,
      0.01496454370486398,
      -0.004711274626867004,
      -0.000289111545081,
      -0.0057244384341930115,
      0.007093847130344019,
      -0.0014288459379160003,
      0.000192513584423,
      -8.88472349800031e-06,
      0.00013529175164002128,
      0.004162067903374978,
      -0.019334551802462005,
      -0.003561172012335,
      -0.01403505549982101,
      0.02207376303823202,
      -7.5734388990002735e-06,
      -8.43114438e-06,
      -0.0010192818133530003,
      -0.00026171876611797877,
      -0.019457614998888022,
      -0.014549131488763006,
      -0.001832478662552,
      -0.00954600790754201,
      0.042870285130611016,
      0.0025928907799499996,
      -0.000322250203883,
      -0.00024757954710200026,
      -0.00031846660216597875,
      -0.010276405249107022,
      -4.1922484002772836e-18,
      0.001182056575441,
      -1.0601087908747154e-17,
      0.03137350517507102,
      -2.7406221582272477e-19,
      0.000119568658626,
      -3.1020228823890817e-19,
      1.4359013382021253e-05,
      0.0007019669431809785,
      -4.1922484002772836e-18,
      0.001594135328739,
      -1.0601087908747154e-17,
      0.02076276385649202,
      -2.7406221582272477e-19,
      8.011051207e-05,
      -3.1020228823890817e-19,
      4.659065736802125e-05,
      0.00926253331768898,
      -4.1922484002772836e-18,
      0.000714922492037,
      -1.0601087908747154e-17,
      0.01181304832486102,
      -2.7406221582272477e-19,
      1.2451583676e-05,
      -3.1020228823890817e-19,
      0.00010116694663502125,
      0.00926253331768898,
      -4.1922484002772836e-18,
      -0.000714922492037,
      -1.0601087908747154e-17,
      0.01181304832486102,
      -2.7406221582272477e-19,
      -1.2451583676e-05,
      -3.1020228823890817e-19,
      0.00010116694663502125,
      0.0007019669431809785,
      -4.1922484002772836e-18,
      -0.001594135328739,
      -1.0601087908747154e-17,
      0.02076276385649202,
      -2.7406221582272477e-19,
      -8.011051207e-05,
      -3.1020228823890817e-19,
      4.659065736802125e-05,
      -0.010276405249107022,
      -4.1922484002772836e-18,
      -0.001182056575441,
      -1.0601087908747154e-17,
      0.03137350517507102,
      -2.7406221582272477e-19,
      -0.000119568658626,
      -3.1020228823890817e-19,
      1.4359013382021253e-05,
      -0.019457614998888022,
      -0.014549131488763006,
      0.001832478662552,
      -0.00954600790754201,
      0.042870285130611016,
      -0.0025928907799500005,
      0.000322250203883,
      0.0002475795471019997,
      -0.00031846660216597875,
      0.004162067903374978,
      -0.019334551802462005,
      0.003561172012335,
      -0.01403505549982101,
      0.02207376303823202,
      7.573438898999726e-06,
      8.43114438e-06,
      0.0010192818133529999,
      -0.00026171876611797877,
      0.01496454370486398,
      -0.004711274626867004,
      0.000289111545081,
      -0.0057244384341930115,
      0.007093847130344019,
      0.0014288459379159998,
      -0.000192513584423,
      8.88472349799969e-06,
      0.00013529175164002128,
      0.01496454370486398,
      0.0047112746268669955,
      -0.000289111545081,
      0.005724438434192989,
      0.007093847130344019,
      0.0014288459379159998,
      0.000192513584423,
      8.88472349799969e-06,
      0.00013529175164002128,
      0.004162067903374978,
      0.019334551802461998,
      -0.003561172012335,
      0.01403505549982099,
      0.02207376303823202,
      7.573438898999726e-06,
      -8.43114438e-06,
      0.0010192818133529999,
      -0.00026171876611797877,
      -0.019457614998888022,
      0.014549131488762995,
      -0.001832478662552,
      0.00954600790754199,
      0.042870285130611016,
      -0.0025928907799500005,
      -0.000322250203883,
      0.0002475795471019997,
      -0.00031846660216597875,
      -0.21614997019486504,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      -2.088738837140928,
      0.116864699511794,
      -0.0,
      -0.49570952265887,
      -0.15325292428211298,
      0.166136255174354,
      -0.05080070251493599,
      0.015269718099999,
      -0.18219451103991796,
      -0.06603577193793203,
      -0.069726495334605,
      -0.023906626765608,
      -0.008312958216001,
      -0.015523017905811981,
      0.042870285130610995,
      -0.009546007907541992,
      0.00259289077995,
      -0.014549131488762997,
      -0.01945761499888804,
      -0.001832478662552,
      -0.000247579547102,
      -0.0003222502038830017,
      -0.00031846660216598005,
      0.031373505175070995,
      9.348232064986128e-18,
      -0.0,
      3.493540333564403e-18,
      -0.010276405249107038,
      -0.0011820565754409999,
      0.0,
      -0.00011956865862600166,
      1.4359013382020004e-05,
      0.042870285130610995,
      0.009546007907542009,
      -0.00259289077995,
      0.014549131488763004,
      -0.01945761499888804,
      -0.001832478662552,
      0.000247579547102,
      -0.0003222502038830017,
      -0.00031846660216598005,
      0.166136255174354,
      0.05080070251493601,
      -0.015269718099999,
      0.18219451103991702,
      -0.06603577193793203,
      -0.069726495334605,
      0.023906626765608,
      -0.008312958216001,
      -0.015523017905811981,
      -0.21614997019486504,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      -2.088738837140928,
      -0.116864699511794,
      0.0,
      0.49570952265887,
      -0.15325292428211298,
      0.166136255174354,
      0.05080070251493601,
      0.015269718099999,
      0.18219451103991802,
      -0.06603577193793203,
      0.069726495334605,
      -0.023906626765608,
      0.008312958216001,
      -0.015523017905811981,
      0.042870285130610995,
      0.009546007907542009,
      0.00259289077995,
      0.014549131488763004,
      -0.01945761499888804,
      0.001832478662552,
      -0.000247579547102,
      0.0003222502038829983,
      -0.00031846660216598005,
      0.031373505175070995,
      9.348232064986128e-18,
      -0.0,
      3.493540333564403e-18,
      -0.010276405249107038,
      0.0011820565754410003,
      0.0,
      0.00011956865862599835,
      1.4359013382020004e-05,
      0.042870285130610995,
      -0.009546007907541992,
      -0.00259289077995,
      -0.014549131488762997,
      -0.01945761499888804,
      0.001832478662552,
      0.000247579547102,
      0.0003222502038829983,
      -0.00031846660216598005,
      0.166136255174354,
      -0.05080070251493599,
      -0.015269718099999,
      -0.18219451103991796,
      -0.06603577193793203,
      0.069726495334605,
      0.023906626765608,
      0.008312958216001,
      -0.015523017905811981,
      -0.054153313987009004,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.06147793213758296,
      0.00012964684087500008,
      0.0,
      0.003169887001478998,
      -0.00427751558944898,
      -0.0061563045821660094,
      0.054705095035922004,
      -0.009374146225751,
      0.029550986798503005,
      0.04612294795482996,
      -0.005827834548804,
      0.000426923618042,
      -0.004352504498881002,
      0.0007096473440090199,
      0.02207376303823199,
      0.014035055499821009,
      -7.573438899e-06,
      0.019334551802462005,
      0.004162067903374962,
      0.003561172012335,
      -0.001019281813353,
      8.431144379998347e-06,
      -0.00026171876611798,
      0.020762763856491992,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.0007019669431809618,
      0.001594135328739,
      -0.0,
      8.011051206999835e-05,
      4.659065736802e-05,
      0.02207376303823199,
      -0.014035055499820991,
      7.573438899e-06,
      -0.019334551802461998,
      0.004162067903374962,
      0.003561172012335,
      0.001019281813353,
      8.431144379998347e-06,
      -0.00026171876611798,
      -0.0061563045821660094,
      -0.05470509503592199,
      0.009374146225751,
      -0.029550986798502998,
      0.04612294795482996,
      -0.005827834548804,
      -0.000426923618042,
      -0.004352504498881002,
      0.0007096473440090199,
      -0.014939316856296011,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.036696308489223964,
      -0.001564051474812,
      0.0,
      -0.00017011872966200166,
      1.3748140663020004e-05,
      -0.005862141509895009,
      0.00812590804410301,
      -0.002041835417875,
      0.005749412836493003,
      0.02801023437722096,
      -0.0003658329721469999,
      0.000126445415033,
      -0.00017885745369400165,
      -5.5927236219799975e-06,
      0.00709384713034399,
      0.00572443843419301,
      -0.001428845937916,
      0.004711274626867003,
      0.014964543704863963,
      0.0002891115450810001,
      -8.884723498e-06,
      -0.00019251358442300164,
      0.00013529175164002003,
      0.011813048324860992,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.009262533317688962,
      0.0007149224920370001,
      0.0,
      1.2451583675998347e-05,
      0.00010116694663502,
      0.00709384713034399,
      -0.005724438434192991,
      0.001428845937916,
      -0.004711274626866996,
      0.014964543704863963,
      0.0002891115450810001,
      8.884723498e-06,
      -0.00019251358442300164,
      0.00013529175164002003,
      -0.005862141509895009,
      -0.00812590804410299,
      0.002041835417875,
      -0.005749412836492996,
      0.02801023437722096,
      -0.0003658329721469999,
      -0.000126445415033,
      -0.00017885745369400165,
      -5.5927236219799975e-06,
      -0.014939316856296011,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.036696308489223964,
      0.001564051474812,
      0.0,
      0.00017011872966199836,
      1.3748140663020004e-05,
      -0.005862141509895009,
      -0.00812590804410299,
      -0.002041835417875,
      -0.005749412836492996,
      0.02801023437722096,
      0.0003658329721470001,
      0.000126445415033,
      0.00017885745369399834,
      -5.5927236219799975e-06,
      0.00709384713034399,
      -0.005724438434192991,
      -0.001428845937916,
      -0.004711274626866996,
      0.014964543704863963,
      -0.00028911154508099997,
      -8.884723498e-06,
      0.00019251358442299834,
      0.00013529175164002003,
      0.011813048324860992,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.009262533317688962,
      -0.0007149224920369999,
      0.0,
      -1.2451583676001653e-05,
      0.00010116694663502,
      0.00709384713034399,
      0.00572443843419301,
      0.001428845937916,
      0.004711274626867003,
      0.014964543704863963,
      -0.00028911154508099997,
      8.884723498e-06,
      0.00019251358442299834,
      0.00013529175164002003,
      -0.005862141509895009,
      0.00812590804410301,
      0.002041835417875,
      0.005749412836493003,
      0.02801023437722096,
      0.0003658329721470001,
      -0.000126445415033,
      0.00017885745369399834,
      -5.5927236219799975e-06,
      -0.054153313987009004,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.06147793213758296,
      -0.00012964684087499992,
      0.0,
      -0.0031698870014790015,
      -0.00427751558944898,
      -0.0061563045821660094,
      -0.05470509503592199,
      -0.009374146225751,
      -0.029550986798502998,
      0.04612294795482996,
      0.005827834548804,
      0.000426923618042,
      0.004352504498880998,
      0.0007096473440090199,
      0.02207376303823199,
      -0.014035055499820991,
      -7.573438899e-06,
      -0.019334551802461998,
      0.004162067903374962,
      -0.003561172012335,
      -0.001019281813353,
      -8.431144380001654e-06,
      -0.00026171876611798,
      0.020762763856491992,
      9.348232064986128e-18,
      0.0,
      3.493540333564403e-18,
      0.0007019669431809618,
      -0.001594135328739,
      -0.0,
      -8.011051207000165e-05,
      4.659065736802e-05,
      0.02207376303823199,
      0.014035055499821009,
      7.573438899e-06,
      0.019334551802462005,
      0.004162067903374962,
      -0.003561172012335,
      0.001019281813353,
      -8.431144380001654e-06,
      -0.00026171876611798,
      -0.0061563045821660094,
      0.054705095035922004,
      0.009374146225751,
      0.029550986798503005,
      0.04612294795482996,
      0.005827834548804,
      -0.000426923618042,
      0.004352504498880998,
      0.0007096473440090199,
      -0.046353621420895996,
      0.854399119232337,
      0.093446839433217,
      0.854399119232336,
      -0.04635362142089598,
      -0.093446839433217,
      0.093446839433217,
      -0.093446839433217,
      0.047265106436307006,
      -0.046353621420895996,
      -0.854399119232336,
      -0.093446839433217,
      -0.854399119232337,
      -0.04635362142089598,
      -0.093446839433217,
      -0.093446839433217,
      -0.093446839433217,
      0.047265106436307006,
      -0.05574540551786299,
      -0.014410355749839017,
      -0.001028475891021,
      -0.014410355749838977,
      0.04558225904020102,
      0.0069963920042269995,
      -0.001028475891021,
      0.006996392004227001,
      0.002799823312124008,
      -0.032281922380743996,
      -0.004677381017899017,
      -0.000195747957809,
      -0.004677381017898977,
      0.013715917654841023,
      2.2346884189999106e-05,
      -0.000195747957809,
      2.234688419000087e-05,
      0.0007537890271610078,
      -0.032281922380743996,
      0.004677381017898984,
      0.000195747957809,
      0.004677381017899024,
      0.013715917654841023,
      2.2346884189999106e-05,
      0.000195747957809,
      2.234688419000087e-05,
      0.0007537890271610078,
      -0.05574540551786299,
      0.014410355749838982,
      0.001028475891021,
      0.014410355749839022,
      0.04558225904020102,
      0.0069963920042269995,
      0.001028475891021,
      0.006996392004227001,
      0.002799823312124008,
      0.04558225904020101,
      0.014410355749838982,
      -0.006996392004227,
      0.014410355749839022,
      -0.05574540551786297,
      -0.001028475891021001,
      -0.006996392004227,
      -0.0010284758910209992,
      0.002799823312124008,
      0.04558225904020101,
      -0.014410355749839017,
      0.006996392004227,
      -0.014410355749838977,
      -0.05574540551786297,
      -0.001028475891021001,
      0.006996392004227,
      -0.0010284758910209992,
      0.002799823312124008,
      -0.02569728861721999,
      -0.03740457677869002,
      -0.002617910894578,
      -0.03740457677868998,
      -0.025697288617219975,
      -0.002617910894578001,
      -0.002617910894578,
      -0.002617910894577999,
      0.0005129881579400077,
      -0.02125596529238799,
      -0.006438672320183017,
      -0.000127703913863,
      -0.006438672320182977,
      -0.0020192887067379765,
      0.0001481289923749991,
      -0.000127703913863,
      0.00014812899237500086,
      0.0007173745401820079,
      -0.02125596529238799,
      0.006438672320182984,
      0.000127703913863,
      0.006438672320183024,
      -0.0020192887067379765,
      0.0001481289923749991,
      0.000127703913863,
      0.00014812899237500086,
      0.0007173745401820079,
      -0.02569728861721999,
      0.03740457677868999,
      0.002617910894578,
      0.037404576778690024,
      -0.025697288617219975,
      -0.002617910894578001,
      0.002617910894578,
      -0.002617910894577999,
      0.0005129881579400077,
      0.013715917654841007,
      0.004677381017898984,
      -2.234688419e-05,
      0.004677381017899024,
      -0.03228192238074398,
      -0.0001957479578090009,
      -2.234688419e-05,
      -0.00019574795780899913,
      0.0007537890271610078,
      0.013715917654841007,
      -0.004677381017899017,
      2.234688419e-05,
      -0.004677381017898977,
      -0.03228192238074498,
      -0.0001957479578090009,
      2.234688419e-05,
      -0.00019574795780899913,
      0.0007537890271610078,
      -0.002019288706737993,
      -0.006438672320183017,
      0.000148128992375,
      -0.006438672320182977,
      -0.021255965292387977,
      -0.0001277039138630009,
      0.000148128992375,
      -0.00012770391386299914,
      0.0007173745401820079,
      -0.012147760300235993,
      -0.002973895739019017,
      -0.000103981079809,
      -0.002973895739018977,
      -0.012147760300235977,
      -0.0001039810798090009,
      -0.000103981079809,
      -0.00010398107980899912,
      0.0006121788958640077,
      -0.012147760300235993,
      0.002973895739018983,
      0.000103981079809,
      0.002973895739019023,
      -0.012147760300235977,
      -0.0001039810798090009,
      0.000103981079809,
      -0.00010398107980899912,
      0.0006121788958640077,
      -0.002019288706737993,
      0.006438672320182984,
      -0.000148128992375,
      0.006438672320183024,
      -0.021255965292387977,
      -0.0001277039138630009,
      -0.000148128992375,
      -0.00012770391386299914,
      0.0007173745401820079,
      0.013715917654841007,
      -0.004677381017899017,
      -2.234688419e-05,
      -0.004677381017898977,
      -0.03228192238074398,
      0.0001957479578089991,
      -2.234688419e-05,
      0.00019574795780900086,
      0.0007537890271610078,
      0.013715917654841007,
      0.004677381017898984,
      2.234688419e-05,
      0.004677381017899024,
      -0.03228192238074498,
      0.0001957479578089991,
      2.234688419e-05,
      0.00019574795780900086,
      0.0007537890271610078,
      -0.002019288706737993,
      0.006438672320182984,
      0.000148128992375,
      0.006438672320183024,
      -0.021255965292387977,
      0.00012770391386299912,
      0.000148128992375,
      0.00012770391386300088,
      0.0007173745401820079,
      -0.012147760300235993,
      0.002973895739018983,
      -0.000103981079809,
      0.002973895739019023,
      -0.012147760300235977,
      0.00010398107980899911,
      -0.000103981079809,
      0.00010398107980900089,
      0.0006121788958640077,
      -0.012147760300235993,
      -0.002973895739019017,
      0.000103981079809,
      -0.002973895739018977,
      -0.012147760300235977,
      0.00010398107980899911,
      0.000103981079809,
      0.00010398107980900089,
      0.0006121788958640077,
      -0.002019288706737993,
      -0.006438672320183017,
      -0.000148128992375,
      -0.006438672320182977,
      -0.021255965292387977,
      0.00012770391386299912,
      -0.000148128992375,
      0.00012770391386300088,
      0.0007173745401820079,
      0.04558225904020101,
      -0.014410355749839017,
      -0.006996392004227,
      -0.014410355749838977,
      -0.05574540551786297,
      0.0010284758910209992,
      -0.006996392004227,
      0.001028475891021001,
      0.002799823312124008,
      0.04558225904020101,
      0.014410355749838982,
      0.006996392004227,
      0.014410355749839022,
      -0.05574540551786297,
      0.0010284758910209992,
      0.006996392004227,
      0.001028475891021001,
      0.002799823312124008,
      -0.02569728861721999,
      0.03740457677868999,
      -0.002617910894578,
      0.037404576778690024,
      -0.025697288617219975,
      0.002617910894577999,
      -0.002617910894578,
      0.002617910894578001,
      0.0005129881579400077,
      -0.02125596529238799,
      0.006438672320182984,
      -0.000127703913863,
      0.006438672320183024,
      -0.0020192887067379765,
      -0.0001481289923750009,
      -0.000127703913863,
      -0.00014812899237499913,
      0.0007173745401820079,
      -0.02125596529238799,
      -0.006438672320183017,
      0.000127703913863,
      -0.006438672320182977,
      -0.0020192887067379765,
      -0.0001481289923750009,
      0.000127703913863,
      -0.00014812899237499913,
      0.0007173745401820079,
      -0.02569728861721999,
      -0.03740457677869002,
      0.002617910894578,
      -0.03740457677868998,
      -0.025697288617219975,
      0.002617910894577999,
      0.002617910894578,
      0.002617910894578001,
      0.0005129881579400077,
      -0.046353621420895996,
      -0.854399119232336,
      0.093446839433217,
      -0.854399119232337,
      -0.04635362142089598,
      0.093446839433217,
      0.093446839433217,
      0.093446839433217,
      0.047265106436307006,
      -0.046353621420895996,
      0.854399119232337,
      -0.093446839433217,
      0.854399119232336,
      -0.04635362142089598,
      0.093446839433217,
      -0.093446839433217,
      0.093446839433217,
      0.047265106436307006,
      -0.05574540551786299,
      0.014410355749838982,
      -0.001028475891021,
      0.014410355749839022,
      0.04558225904020102,
      -0.006996392004227001,
      -0.001028475891021,
      -0.0069963920042269995,
      0.002799823312124008,
      -0.032281922380743996,
      0.004677381017898984,
      -0.000195747957809,
      0.004677381017899024,
      0.013715917654841023,
      -2.2346884190000895e-05,
      -0.000195747957809,
      -2.234688418999913e-05,
      0.0007537890271610078,
      -0.032281922380743996,
      -0.004677381017899017,
      0.000195747957809,
      -0.004677381017898977,
      0.013715917654841023,
      -2.2346884190000895e-05,
      0.000195747957809,
      -2.234688418999913e-05,
      0.0007537890271610078,
      -0.05574540551786299,
      -0.014410355749839017,
      0.001028475891021,
      -0.014410355749838977,
      0.04558225904020102,
      -0.006996392004227001,
      0.001028475891021,
      -0.0069963920042269995,
      0.002799823312124008,
      3.8396282693668864,
      -9.97465998686664e-16,
      -0.0,
      -9.97465998686664e-16,
      3.8396282693668855,
      3.4667364465224004e-17,
      -0.0,
      3.4667364465224004e-17,
      0.4029005513027901,
      0.11739783591489303,
      1.0143313658142164e-17,
      -0.072964097030753,
      1.0143313658142164e-17,
      0.337561856474451,
      7.559298480385045e-19,
      0.072964097030753,
      7.559298480385045e-19,
      0.02755859972044501,
      -0.04649493068763896,
      1.0143313658142164e-17,
      0.001527073760969,
      1.0143313658142164e-17,
      0.026974360439460048,
      7.559298480385045e-19,
      -0.001527073760969,
      7.559298480385045e-19,
      0.0003522544798190085,
      -0.031033332482726963,
      1.0143313658142162e-17,
      -0.0,
      1.0143313658142162e-17,
      0.014029342113595047,
      7.559298480385045e-19,
      -0.0,
      7.559298480385045e-19,
      -0.0005610717312159915,
      -0.04649493068763896,
      1.0143313658142164e-17,
      -0.001527073760969,
      1.0143313658142164e-17,
      0.026974360439460048,
      7.559298480385045e-19,
      0.001527073760969,
      7.559298480385045e-19,
      0.0003522544798190085,
      0.11739783591489303,
      1.0143313658142164e-17,
      0.072964097030753,
      1.0143313658142164e-17,
      0.337561856474451,
      7.559298480385045e-19,
      -0.072964097030753,
      7.559298480385045e-19,
      0.02755859972044501,
      0.337561856474451,
      1.0143313658142164e-17,
      0.0,
      1.0143313658142164e-17,
      0.11739783591489306,
      -0.072964097030753,
      0.0,
      0.072964097030753,
      0.02755859972044501,
      -0.10424677150621597,
      -0.09812108828832798,
      0.014920297844812,
      -0.09812108828832798,
      -0.10424677150621595,
      0.014920297844812,
      -0.014920297844812,
      -0.014920297844812,
      0.005427449789811008,
      -0.030012847488510963,
      -0.01614316200891899,
      -4.71860149e-06,
      -0.01614316200891899,
      0.009198691206745047,
      -0.0005944294160609993,
      4.71860149e-06,
      0.0005944294160610008,
      -0.0004349175168139915,
      -0.026116485812640963,
      1.0143313658142164e-17,
      -0.0,
      1.0143313658142164e-17,
      0.005327978682654048,
      -0.00010461705074799925,
      -0.0,
      0.00010461705074800076,
      -0.0005981341143519916,
      -0.030012847488510963,
      0.01614316200891901,
      4.71860149e-06,
      0.01614316200891901,
      0.009198691206745047,
      -0.0005944294160609993,
      -4.71860149e-06,
      0.0005944294160610008,
      -0.0004349175168139915,
      -0.10424677150621597,
      0.09812108828832801,
      -0.014920297844812,
      0.09812108828832801,
      -0.10424677150621595,
      0.014920297844812,
      0.014920297844812,
      -0.014920297844812,
      0.005427449789811008,
      0.026974360439460037,
      1.0143313658142164e-17,
      0.0,
      1.0143313658142164e-17,
      -0.04649493068763895,
      0.0015270737609690008,
      -0.0,
      -0.001527073760968999,
      0.0003522544798190085,
      0.009198691206745036,
      -0.01614316200891899,
      -0.000594429416061,
      -0.01614316200891899,
      -0.030012847488510953,
      -4.718601489999245e-06,
      0.000594429416061,
      4.718601490000756e-06,
      -0.0004349175168139915,
      -0.015066828132594964,
      -0.01225424906478699,
      0.000570799477232,
      -0.01225424906478699,
      -0.015066828132594953,
      0.0005707994772320008,
      -0.000570799477232,
      -0.0005707994772319992,
      -0.0004979678903739915,
      -0.016150122889365962,
      1.0143313658142164e-17,
      -0.0,
      1.0143313658142164e-17,
      -0.0068694072452009525,
      -4.581529696299924e-05,
      -0.0,
      4.581529696300076e-05,
      -0.0006907079493839915,
      -0.015066828132594964,
      0.012254249064787011,
      -0.000570799477232,
      0.012254249064787011,
      -0.015066828132594953,
      0.0005707994772320008,
      0.000570799477232,
      -0.0005707994772319992,
      -0.0004979678903739915,
      0.009198691206745036,
      0.01614316200891901,
      0.000594429416061,
      0.01614316200891901,
      -0.030012847488510953,
      -4.718601489999245e-06,
      -0.000594429416061,
      4.718601490000756e-06,
      -0.0004349175168139915,
      0.014029342113595036,
      1.0143313658142162e-17,
      0.0,
      1.0143313658142162e-17,
      -0.031033332482726952,
      7.559298480385045e-19,
      0.0,
      7.559298480385045e-19,
      -0.0005610717312159915,
      0.0053279786826540354,
      1.0143313658142164e-17,
      -0.000104617050748,
      1.0143313658142164e-17,
      -0.026116485812640953,
      7.559298480385045e-19,
      0.000104617050748,
      7.559298480385045e-19,
      -0.0005981341143519916,
      -0.006869407245200965,
      1.0143313658142164e-17,
      -4.5815296963e-05,
      1.0143313658142164e-17,
      -0.016150122889365952,
      7.559298480385045e-19,
      4.5815296963e-05,
      7.559298480385045e-19,
      -0.0006907079493839915,
      -0.011911998076093963,
      1.0143313658142162e-17,
      -0.0,
      1.0143313658142162e-17,
      -0.011911998076093952,
      7.559298480385045e-19,
      -0.0,
      7.559298480385045e-19,
      -0.0007048771752799915,
      -0.006869407245200965,
      1.0143313658142164e-17,
      4.5815296963e-05,
      1.0143313658142164e-17,
      -0.016150122889365952,
      7.559298480385045e-19,
      -4.5815296963e-05,
      7.559298480385045e-19,
      -0.0006907079493839915,
      0.0053279786826540354,
      1.0143313658142164e-17,
      0.000104617050748,
      1.0143313658142164e-17,
      -0.026116485812640953,
      7.559298480385045e-19,
      -0.000104617050748,
      7.559298480385045e-19,
      -0.0005981341143519916,
      0.026974360439460037,
      1.0143313658142164e-17,
      -0.0,
      1.0143313658142164e-17,
      -0.04649493068763895,
      -0.001527073760968999,
      0.0,
      0.0015270737609690008,
      0.0003522544798190085,
      0.009198691206745036,
      0.01614316200891901,
      -0.000594429416061,
      0.01614316200891901,
      -0.030012847488510953,
      4.718601490000756e-06,
      0.000594429416061,
      -4.718601489999245e-06,
      -0.0004349175168139915,
      -0.015066828132594964,
      0.012254249064787011,
      0.000570799477232,
      0.012254249064787011,
      -0.015066828132594953,
      -0.0005707994772319992,
      -0.000570799477232,
      0.0005707994772320008,
      -0.0004979678903739915,
      -0.016150122889365962,
      1.0143313658142164e-17,
      -0.0,
      1.0143313658142164e-17,
      -0.0068694072452009525,
      4.581529696300076e-05,
      -0.0,
      -4.581529696299924e-05,
      -0.0006907079493839915,
      -0.015066828132594964,
      -0.01225424906478699,
      -0.000570799477232,
      -0.01225424906478699,
      -0.015066828132594953,
      -0.0005707994772319992,
      0.000570799477232,
      0.0005707994772320008,
      -0.0004979678903739915,
      0.009198691206745036,
      -0.01614316200891899,
      0.000594429416061,
      -0.01614316200891899,
      -0.030012847488510953,
      4.718601490000756e-06,
      -0.000594429416061,
      -4.718601489999245e-06,
      -0.0004349175168139915,
      0.337561856474451,
      1.0143313658142164e-17,
      0.0,
      1.0143313658142164e-17,
      0.11739783591489306,
      0.072964097030753,
      0.0,
      -0.072964097030753,
      0.02755859972044501,
      -0.10424677150621597,
      0.09812108828832801,
      0.014920297844812,
      0.09812108828832801,
      -0.10424677150621595,
      -0.014920297844812,
      -0.014920297844812,
      0.014920297844812,
      0.005427449789811008,
      -0.030012847488510963,
      0.01614316200891901,
      -4.71860149e-06,
      0.01614316200891901,
      0.009198691206745047,
      0.0005944294160610008,
      4.71860149e-06,
      -0.0005944294160609993,
      -0.0004349175168139915,
      -0.026116485812640963,
      1.0143313658142164e-17,
      -0.0,
      1.0143313658142164e-17,
      0.005327978682654048,
      0.00010461705074800076,
      -0.0,
      -0.00010461705074799925,
      -0.0005981341143519916,
      -0.030012847488510963,
      -0.01614316200891899,
      4.71860149e-06,
      -0.01614316200891899,
      0.009198691206745047,
      0.0005944294160610008,
      -4.71860149e-06,
      -0.0005944294160609993,
      -0.0004349175168139915,
      -0.10424677150621597,
      -0.09812108828832798,
      -0.014920297844812,
      -0.09812108828832798,
      -0.10424677150621595,
      -0.014920297844812,
      0.014920297844812,
      0.014920297844812,
      0.005427449789811008,
      -0.21614997019486498,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      -2.088738837140927,
      -0.116864699511794,
      -0.0,
      0.49570952265887,
      -0.153252924282113,
      0.16613625517435401,
      -0.050800702514936014,
      -0.015269718099999,
      -0.18219451103991796,
      -0.06603577193793195,
      0.069726495334605,
      0.023906626765608,
      0.008312958216001,
      -0.015523017905811978,
      0.04287028513061101,
      -0.009546007907542018,
      -0.00259289077995,
      -0.014549131488762985,
      -0.019457614998887957,
      0.0018324786625519996,
      0.000247579547102,
      0.00032225020388300136,
      -0.000318466602165978,
      0.03137350517507101,
      -1.708220756204939e-17,
      0.0,
      1.6214845824060987e-17,
      -0.010276405249106956,
      0.0011820565754409999,
      -0.0,
      0.00011956865862600134,
      1.4359013382021988e-05,
      0.04287028513061101,
      0.009546007907541983,
      0.00259289077995,
      0.014549131488763016,
      -0.019457614998887957,
      0.0018324786625519996,
      -0.000247579547102,
      0.00032225020388300136,
      -0.000318466602165978,
      0.16613625517435401,
      0.050800702514935986,
      0.015269718099999,
      0.18219451103991802,
      -0.06603577193793195,
      0.069726495334605,
      -0.023906626765608,
      0.008312958216001,
      -0.015523017905811978,
      -0.21614997019486498,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      -2.088738837140927,
      0.116864699511794,
      0.0,
      -0.49570952265887,
      -0.153252924282113,
      0.16613625517435401,
      0.050800702514935986,
      -0.015269718099999,
      0.18219451103991802,
      -0.06603577193793195,
      -0.069726495334605,
      0.023906626765608,
      -0.008312958216001,
      -0.015523017905811978,
      0.04287028513061101,
      0.009546007907541983,
      -0.00259289077995,
      0.014549131488763016,
      -0.019457614998887957,
      -0.0018324786625520005,
      0.000247579547102,
      -0.00032225020388299865,
      -0.000318466602165978,
      0.03137350517507101,
      -1.708220756204939e-17,
      0.0,
      1.6214845824060987e-17,
      -0.010276405249106956,
      -0.0011820565754410003,
      -0.0,
      -0.00011956865862599866,
      1.4359013382021988e-05,
      0.04287028513061101,
      -0.009546007907542018,
      0.00259289077995,
      -0.014549131488762985,
      -0.019457614998887957,
      -0.0018324786625520005,
      -0.000247579547102,
      -0.00032225020388299865,
      -0.000318466602165978,
      0.16613625517435401,
      -0.050800702514936014,
      0.015269718099999,
      -0.18219451103991796,
      -0.06603577193793195,
      -0.069726495334605,
      -0.023906626765608,
      -0.008312958216001,
      -0.015523017905811978,
      -0.05415331398700899,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      0.06147793213758304,
      -0.0001296468408750004,
      -0.0,
      -0.0031698870014789985,
      -0.004277515589448978,
      -0.006156304582165992,
      0.05470509503592198,
      0.009374146225751,
      0.02955098679850302,
      0.04612294795483004,
      0.005827834548804,
      -0.000426923618042,
      0.004352504498881002,
      0.000709647344009022,
      0.02207376303823201,
      0.014035055499820983,
      7.573438899e-06,
      0.01933455180246202,
      0.004162067903375043,
      -0.0035611720123350002,
      0.001019281813353,
      -8.43114437999866e-06,
      -0.000261718766117978,
      0.020762763856492006,
      -1.708220756204939e-17,
      0.0,
      1.6214845824060987e-17,
      0.0007019669431810437,
      -0.0015941353287390004,
      -0.0,
      -8.011051206999866e-05,
      4.659065736802198e-05,
      0.02207376303823201,
      -0.014035055499821017,
      -7.573438899e-06,
      -0.019334551802461984,
      0.004162067903375043,
      -0.0035611720123350002,
      -0.001019281813353,
      -8.43114437999866e-06,
      -0.000261718766117978,
      -0.006156304582165992,
      -0.05470509503592201,
      -0.009374146225751,
      -0.029550986798502984,
      0.04612294795483004,
      0.005827834548804,
      0.000426923618042,
      0.004352504498881002,
      0.000709647344009022,
      -0.014939316856295994,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      0.03669630848922404,
      0.0015640514748119995,
      0.0,
      0.00017011872966200137,
      1.3748140663021988e-05,
      -0.005862141509894992,
      0.008125908044102983,
      0.002041835417875,
      0.005749412836493016,
      0.028010234377221045,
      0.00036583297214699964,
      -0.000126445415033,
      0.00017885745369400135,
      -5.592723621978013e-06,
      0.007093847130344007,
      0.005724438434192983,
      0.001428845937916,
      0.004711274626867016,
      0.014964543704864042,
      -0.0002891115450810004,
      8.884723498e-06,
      0.00019251358442300132,
      0.00013529175164002198,
      0.01181304832486101,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      0.009262533317689042,
      -0.0007149224920370003,
      -0.0,
      -1.245158367599866e-05,
      0.000101166946635022,
      0.007093847130344007,
      -0.005724438434193018,
      -0.001428845937916,
      -0.004711274626866983,
      0.014964543704864042,
      -0.0002891115450810004,
      -8.884723498e-06,
      0.00019251358442300132,
      0.00013529175164002198,
      -0.005862141509894992,
      -0.008125908044103018,
      -0.002041835417875,
      -0.005749412836492983,
      0.028010234377221045,
      0.00036583297214699964,
      0.000126445415033,
      0.00017885745369400135,
      -5.592723621978013e-06,
      -0.014939316856295994,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      0.03669630848922404,
      -0.0015640514748120004,
      0.0,
      -0.00017011872966199865,
      1.3748140663021988e-05,
      -0.005862141509894992,
      -0.008125908044103018,
      0.002041835417875,
      -0.005749412836492983,
      0.028010234377221045,
      -0.0003658329721470004,
      -0.000126445415033,
      -0.00017885745369399864,
      -5.592723621978013e-06,
      0.007093847130344007,
      -0.005724438434193018,
      0.001428845937916,
      -0.004711274626866983,
      0.014964543704864042,
      0.00028911154508099964,
      8.884723498e-06,
      -0.00019251358442299866,
      0.00013529175164002198,
      0.01181304832486101,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      0.009262533317689042,
      0.0007149224920369997,
      -0.0,
      1.245158367600134e-05,
      0.000101166946635022,
      0.007093847130344007,
      0.005724438434192983,
      -0.001428845937916,
      0.004711274626867016,
      0.014964543704864042,
      0.00028911154508099964,
      -8.884723498e-06,
      -0.00019251358442299866,
      0.00013529175164002198,
      -0.005862141509894992,
      0.008125908044102983,
      -0.002041835417875,
      0.005749412836493016,
      0.028010234377221045,
      -0.0003658329721470004,
      0.000126445415033,
      -0.00017885745369399864,
      -5.592723621978013e-06,
      -0.05415331398700899,
      -1.708220756204939e-17,
      -0.0,
      1.6214845824060987e-17,
      0.06147793213758304,
      0.0001296468408749996,
      -0.0,
      0.003169887001479001,
      -0.004277515589448978,
      -0.006156304582165992,
      -0.05470509503592201,
      0.009374146225751,
      -0.029550986798502984,
      0.04612294795483004,
      -0.005827834548804,
      -0.000426923618042,
      -0.004352504498880998,
      0.000709647344009022,
      0.02207376303823201,
      -0.014035055499821017,
      7.573438899e-06,
      -0.019334551802461984,
      0.004162067903375043,
      0.0035611720123349994,
      0.001019281813353,
      8.43114438000134e-06,
      -0.000261718766117978,
      0.020762763856492006,
      -1.708220756204939e-17,
      0.0,
      1.6214845824060987e-17,
      0.0007019669431810437,
      0.0015941353287389996,
      -0.0,
      8.011051207000134e-05,
      4.659065736802198e-05,
      0.02207376303823201,
      0.014035055499820983,
      -7.573438899e-06,
      0.01933455180246202,
      0.004162067903375043,
      0.0035611720123349994,
      -0.001019281813353,
      8.43114438000134e-06,
      -0.000261718766117978,
      -0.006156304582165992,
      0.05470509503592198,
      -0.009374146225751,
      0.02955098679850302,
      0.04612294795483004,
      -0.005827834548804,
      0.000426923618042,
      -0.004352504498880998,
      0.000709647344009022,
      -2.088738837140927,
      -3.541727096785982e-18,
      -0.116864699511794,
      3.0309474066372545e-17,
      -0.21614997019486504,
      -3.614007241618349e-20,
      0.49570952265887,
      -3.0116727013486127e-21,
      -0.153252924282113,
      -2.088738837140927,
      -3.541727096785982e-18,
      0.116864699511794,
      3.0309474066372545e-17,
      -0.21614997019486504,
      -3.614007241618349e-20,
      -0.49570952265887,
      -3.0116727013486127e-21,
      -0.153252924282113,
      0.06147793213758302,
      -3.541727096785982e-18,
      -0.000129646840875,
      3.0309474066372545e-17,
      -0.05415331398700901,
      -3.614007241618349e-20,
      -0.003169887001479,
      -3.0116727013486127e-21,
      -0.004277515589448979,
      0.03669630848922402,
      -3.541727096785982e-18,
      0.001564051474812,
      3.0309474066372545e-17,
      -0.014939316856296014,
      -3.614007241618349e-20,
      0.000170118729662,
      -3.0116727013486127e-21,
      1.3748140663020739e-05,
      0.03669630848922402,
      -3.541727096785982e-18,
      -0.001564051474812,
      3.0309474066372545e-17,
      -0.014939316856296014,
      -3.614007241618349e-20,
      -0.000170118729662,
      -3.0116727013486127e-21,
      1.3748140663020739e-05,
      0.06147793213758302,
      -3.541727096785982e-18,
      0.000129646840875,
      3.0309474066372545e-17,
      -0.05415331398700901,
      -3.614007241618349e-20,
      0.003169887001479,
      -3.0116727013486127e-21,
      -0.004277515589448979,
      -0.06603577193793199,
      -0.182194511039917,
      0.069726495334605,
      -0.05080070251493597,
      0.166136255174354,
      -0.015269718099999,
      0.008312958216001,
      0.023906626765608,
      -0.01552301790581198,
      -0.06603577193793199,
      0.182194511039917,
      -0.069726495334605,
      0.05080070251493603,
      0.166136255174354,
      -0.015269718099999,
      -0.008312958216001,
      0.023906626765608,
      -0.01552301790581198,
      0.04612294795483002,
      0.029550986798502998,
      0.005827834548804,
      0.054705095035922024,
      -0.006156304582166013,
      0.009374146225751,
      0.004352504498881,
      -0.000426923618042,
      0.0007096473440090207,
      0.02801023437722102,
      0.005749412836492995,
      0.000365832972147,
      0.008125908044103031,
      -0.005862141509895013,
      0.002041835417875,
      0.000178857453694,
      -0.00012644541503300003,
      -5.592723621979261e-06,
      0.02801023437722102,
      -0.005749412836493004,
      -0.000365832972147,
      -0.008125908044102969,
      -0.005862141509895013,
      0.002041835417875,
      -0.000178857453694,
      -0.00012644541503300003,
      -5.592723621979261e-06,
      0.04612294795483002,
      -0.029550986798503005,
      -0.005827834548804,
      -0.05470509503592197,
      -0.006156304582166013,
      0.009374146225751,
      -0.004352504498881,
      -0.000426923618042,
      0.0007096473440090207,
      -0.01945761499888798,
      -0.014549131488763004,
      0.001832478662552,
      -0.00954600790754197,
      0.04287028513061099,
      -0.00259289077995,
      0.000322250203883,
      0.000247579547102,
      -0.0003184666021659793,
      -0.01945761499888798,
      0.014549131488762997,
      -0.001832478662552,
      0.00954600790754203,
      0.04287028513061099,
      -0.00259289077995,
      -0.000322250203883,
      0.000247579547102,
      -0.0003184666021659793,
      0.004162067903375019,
      0.019334551802461998,
      -0.003561172012335,
      0.01403505549982103,
      0.022073763038231987,
      7.5734388989999635e-06,
      -8.43114438e-06,
      0.001019281813353,
      -0.00026171876611797925,
      0.014964543704864022,
      0.0047112746268669955,
      -0.000289111545081,
      0.005724438434193031,
      0.007093847130343986,
      0.001428845937916,
      0.000192513584423,
      8.884723497999997e-06,
      0.00013529175164002073,
      0.014964543704864022,
      -0.004711274626867004,
      0.000289111545081,
      -0.00572443843419297,
      0.007093847130343986,
      0.001428845937916,
      -0.000192513584423,
      8.884723497999997e-06,
      0.00013529175164002073,
      0.004162067903375019,
      -0.019334551802462005,
      0.003561172012335,
      -0.01403505549982097,
      0.022073763038231987,
      7.5734388989999635e-06,
      8.43114438e-06,
      0.001019281813353,
      -0.00026171876611797925,
      -0.01027640524910698,
      -3.541727096785982e-18,
      0.001182056575441,
      3.0309474066372545e-17,
      0.03137350517507099,
      -3.614007241618349e-20,
      0.000119568658626,
      -3.0116727013486127e-21,
      1.4359013382020741e-05,
      -0.01027640524910698,
      -3.541727096785982e-18,
      -0.001182056575441,
      3.0309474066372545e-17,
      0.03137350517507099,
      -3.614007241618349e-20,
      -0.000119568658626,
      -3.0116727013486127e-21,
      1.4359013382020741e-05,
      0.0007019669431810197,
      -3.541727096785982e-18,
      -0.001594135328739,
      3.0309474066372545e-17,
      0.020762763856491985,
      -3.614007241618349e-20,
      -8.011051207e-05,
      -3.0116727013486127e-21,
      4.659065736802074e-05,
      0.00926253331768902,
      -3.541727096785982e-18,
      -0.000714922492037,
      3.0309474066372545e-17,
      0.011813048324860987,
      -3.614007241618349e-20,
      -1.2451583676e-05,
      -3.0116727013486127e-21,
      0.00010116694663502075,
      0.00926253331768902,
      -3.541727096785982e-18,
      0.000714922492037,
      3.0309474066372545e-17,
      0.011813048324860987,
      -3.614007241618349e-20,
      1.2451583676e-05,
      -3.0116727013486127e-21,
      0.00010116694663502075,
      0.0007019669431810197,
      -3.541727096785982e-18,
      0.001594135328739,
      3.0309474066372545e-17,
      0.020762763856491985,
      -3.614007241618349e-20,
      8.011051207e-05,
      -3.0116727013486127e-21,
      4.659065736802074e-05,
      -0.01945761499888798,
      0.014549131488762997,
      0.001832478662552,
      0.00954600790754203,
      0.04287028513061099,
      0.00259289077995,
      0.000322250203883,
      -0.000247579547102,
      -0.0003184666021659793,
      -0.01945761499888798,
      -0.014549131488763004,
      -0.001832478662552,
      -0.00954600790754197,
      0.04287028513061099,
      0.00259289077995,
      -0.000322250203883,
      -0.000247579547102,
      -0.0003184666021659793,
      0.004162067903375019,
      -0.019334551802462005,
      -0.003561172012335,
      -0.01403505549982097,
      0.022073763038231987,
      -7.573438899000036e-06,
      -8.43114438e-06,
      -0.001019281813353,
      -0.00026171876611797925,
      0.014964543704864022,
      -0.004711274626867004,
      -0.000289111545081,
      -0.00572443843419297,
      0.007093847130343986,
      -0.001428845937916,
      0.000192513584423,
      -8.884723498000004e-06,
      0.00013529175164002073,
      0.014964543704864022,
      0.0047112746268669955,
      0.000289111545081,
      0.005724438434193031,
      0.007093847130343986,
      -0.001428845937916,
      -0.000192513584423,
      -8.884723498000004e-06,
      0.00013529175164002073,
      0.004162067903375019,
      0.019334551802461998,
      0.003561172012335,
      0.01403505549982103,
      0.022073763038231987,
      -7.573438899000036e-06,
      8.43114438e-06,
      -0.001019281813353,
      -0.00026171876611797925,
      -0.06603577193793199,
      0.182194511039918,
      0.069726495334605,
      0.05080070251493603,
      0.166136255174354,
      0.015269718099999,
      0.008312958216001,
      -0.023906626765608,
      -0.01552301790581198,
      -0.06603577193793199,
      -0.182194511039918,
      -0.069726495334605,
      -0.05080070251493597,
      0.166136255174354,
      0.015269718099999,
      -0.008312958216001,
      -0.023906626765608,
      -0.01552301790581198,
      0.04612294795483002,
      -0.029550986798503005,
      0.005827834548804,
      -0.05470509503592197,
      -0.006156304582166013,
      -0.009374146225751,
      0.004352504498881,
      0.000426923618042,
      0.0007096473440090207,
      0.02801023437722102,
      -0.005749412836493004,
      0.000365832972147,
      -0.008125908044102969,
      -0.005862141509895013,
      -0.002041835417875,
      0.000178857453694,
      0.00012644541503299998,
      -5.592723621979261e-06,
      0.02801023437722102,
      0.005749412836492995,
      -0.000365832972147,
      0.008125908044103031,
      -0.005862141509895013,
      -0.002041835417875,
      -0.000178857453694,
      0.00012644541503299998,
      -5.592723621979261e-06,
      0.04612294795483002,
      0.029550986798502998,
      -0.005827834548804,
      0.054705095035922024,
      -0.006156304582166013,
      -0.009374146225751,
      -0.004352504498881,
      0.000426923618042,
      0.0007096473440090207,
      -0.06603577193793203,
      -0.050800702514936014,
      0.008312958216001,
      -0.182194511039917,
      0.16613625517435401,
      0.023906626765608,
      0.069726495334605,
      -0.015269718099999,
      -0.015523017905811978,
      -0.06603577193793203,
      0.050800702514935986,
      -0.008312958216001,
      0.182194511039918,
      0.16613625517435401,
      0.023906626765608,
      -0.069726495334605,
      -0.015269718099999,
      -0.015523017905811978,
      0.046122947954829976,
      0.05470509503592198,
      0.004352504498881,
      0.029550986798502994,
      -0.00615630458216598,
      -0.00042692361804200034,
      0.005827834548804,
      0.009374146225751,
      0.0007096473440090212,
      0.02801023437722098,
      0.00812590804410299,
      0.000178857453694,
      0.005749412836492995,
      -0.00586214150989498,
      -0.0001264454150330003,
      0.000365832972147,
      0.0020418354178749995,
      -5.592723621978749e-06,
      0.02801023437722098,
      -0.00812590804410301,
      -0.000178857453694,
      -0.005749412836493004,
      -0.00586214150989498,
      -0.0001264454150330003,
      -0.000365832972147,
      0.0020418354178749995,
      -5.592723621978749e-06,
      0.046122947954829976,
      -0.05470509503592201,
      -0.004352504498881,
      -0.029550986798503008,
      -0.00615630458216598,
      -0.00042692361804200034,
      -0.005827834548804,
      0.009374146225751,
      0.0007096473440090212,
      -0.019457614998888022,
      -0.00954600790754201,
      0.000322250203883,
      -0.014549131488763006,
      0.042870285130611016,
      0.0002475795471019997,
      0.001832478662552,
      -0.0025928907799500005,
      -0.00031846660216597875,
      -0.019457614998888022,
      0.00954600790754199,
      -0.000322250203883,
      0.014549131488762995,
      0.042870285130611016,
      0.0002475795471019997,
      -0.001832478662552,
      -0.0025928907799500005,
      -0.00031846660216597875,
      0.004162067903374978,
      0.01403505549982099,
      -8.43114438e-06,
      0.019334551802461998,
      0.02207376303823202,
      0.0010192818133529999,
      -0.003561172012335,
      7.573438898999726e-06,
      -0.00026171876611797877,
      0.01496454370486398,
      0.005724438434192989,
      0.000192513584423,
      0.0047112746268669955,
      0.007093847130344019,
      8.88472349799969e-06,
      -0.000289111545081,
      0.0014288459379159998,
      0.00013529175164002128,
      0.01496454370486398,
      -0.0057244384341930115,
      -0.000192513584423,
      -0.004711274626867004,
      0.007093847130344019,
      8.88472349799969e-06,
      0.000289111545081,
      0.0014288459379159998,
      0.00013529175164002128,
      0.004162067903374978,
      -0.01403505549982101,
      8.43114438e-06,
      -0.019334551802462005,
      0.02207376303823202,
      0.0010192818133529999,
      0.003561172012335,
      7.573438898999726e-06,
      -0.00026171876611797877,
      -0.010276405249107022,
      -1.0601087908747154e-17,
      0.000119568658626,
      -4.1922484002772836e-18,
      0.03137350517507102,
      -3.1020228823890817e-19,
      0.001182056575441,
      -2.7406221582272477e-19,
      1.4359013382021253e-05,
      -0.010276405249107022,
      -1.0601087908747154e-17,
      -0.000119568658626,
      -4.1922484002772836e-18,
      0.03137350517507102,
      -3.1020228823890817e-19,
      -0.001182056575441,
      -2.7406221582272477e-19,
      1.4359013382021253e-05,
      0.0007019669431809785,
      -1.0601087908747154e-17,
      -8.011051207e-05,
      -4.1922484002772836e-18,
      0.02076276385649202,
      -3.1020228823890817e-19,
      -0.001594135328739,
      -2.7406221582272477e-19,
      4.659065736802125e-05,
      0.00926253331768898,
      -1.0601087908747154e-17,
      -1.2451583676e-05,
      -4.1922484002772836e-18,
      0.01181304832486102,
      -3.1020228823890817e-19,
      -0.000714922492037,
      -2.7406221582272477e-19,
      0.00010116694663502125,
      0.00926253331768898,
      -1.0601087908747154e-17,
      1.2451583676e-05,
      -4.1922484002772836e-18,
      0.01181304832486102,
      -3.1020228823890817e-19,
      0.000714922492037,
      -2.7406221582272477e-19,
      0.00010116694663502125,
      0.0007019669431809785,
      -1.0601087908747154e-17,
      8.011051207e-05,
      -4.1922484002772836e-18,
      0.02076276385649202,
      -3.1020228823890817e-19,
      0.001594135328739,
      -2.7406221582272477e-19,
      4.659065736802125e-05,
      -0.019457614998888022,
      0.00954600790754199,
      0.000322250203883,
      0.014549131488762995,
      0.042870285130611016,
      -0.00024757954710200026,
      0.001832478662552,
      0.0025928907799499996,
      -0.00031846660216597875,
      -0.019457614998888022,
      -0.00954600790754201,
      -0.000322250203883,
      -0.014549131488763006,
      0.042870285130611016,
      -0.00024757954710200026,
      -0.001832478662552,
      0.0025928907799499996,
      -0.00031846660216597875,
      0.004162067903374978,
      -0.01403505549982101,
      -8.43114438e-06,
      -0.019334551802462005,
      0.02207376303823202,
      -0.0010192818133530003,
      -0.003561172012335,
      -7.5734388990002735e-06,
      -0.00026171876611797877,
      0.01496454370486398,
      -0.0057244384341930115,
      0.000192513584423,
      -0.004711274626867004,
      0.007093847130344019,
      -8.88472349800031e-06,
      -0.000289111545081,
      -0.0014288459379160003,
      0.00013529175164002128,
      0.01496454370486398,
      0.005724438434192989,
      -0.000192513584423,
      0.0047112746268669955,
      0.007093847130344019,
      -8.88472349800031e-06,
      0.000289111545081,
      -0.0014288459379160003,
      0.00013529175164002128,
      0.004162067903374978,
      0.01403505549982099,
      8.43114438e-06,
      0.019334551802461998,
      0.02207376303823202,
      -0.0010192818133530003,
      0.003561172012335,
      -7.5734388990002735e-06,
      -0.00026171876611797877,
      -0.06603577193793203,
      0.050800702514935986,
      0.008312958216001,
      0.182194511039917,
      0.16613625517435401,
      -0.023906626765608,
      0.069726495334605,
      0.015269718099999,
      -0.015523017905811978,
      -0.06603577193793203,
      -0.050800702514936014,
      -0.008312958216001,
      -0.182194511039917,
      0.16613625517435401,
      -0.023906626765608,
      -0.069726495334605,
      0.015269718099999,
      -0.015523017905811978,
      0.046122947954829976,
      -0.05470509503592201,
      0.004352504498881,
      -0.029550986798503008,
      -0.00615630458216598,
      0.0004269236180419997,
      0.005827834548804,
      -0.009374146225751,
      0.0007096473440090212,
      0.02801023437722098,
      -0.00812590804410301,
      0.000178857453694,
      -0.005749412836493004,
      -0.00586214150989498,
      0.0001264454150329997,
      0.000365832972147,
      -0.0020418354178750003,
      -5.592723621978749e-06,
      0.02801023437722098,
      0.00812590804410299,
      -0.000178857453694,
      0.005749412836492995,
      -0.00586214150989498,
      0.0001264454150329997,
      -0.000365832972147,
      -0.0020418354178750003,
      -5.592723621978749e-06,
      0.046122947954829976,
      0.05470509503592198,
      -0.004352504498881,
      0.029550986798502994,
      -0.00615630458216598,
      0.0004269236180419997,
      -0.005827834548804,
      -0.009374146225751,
      0.0007096473440090212,
      -2.088738837140927,
      -1.0601087908747154e-17,
      0.49570952265887,
      -4.1922484002772836e-18,
      -0.21614997019486498,
      -3.1020228823890817e-19,
      -0.116864699511794,
      -2.7406221582272477e-19,
      -0.15325292428211298,
      -2.088738837140927,
      -1.0601087908747154e-17,
      -0.49570952265887,
      -4.1922484002772836e-18,
      -0.21614997019486498,
      -3.1020228823890817e-19,
      0.116864699511794,
      -2.7406221582272477e-19,
      -0.15325292428211298,
      0.06147793213758298,
      -1.0601087908747154e-17,
      -0.003169887001479,
      -4.1922484002772836e-18,
      -0.05415331398700898,
      -3.1020228823890817e-19,
      -0.000129646840875,
      -2.7406221582272477e-19,
      -0.004277515589448978,
      0.03669630848922398,
      -1.0601087908747154e-17,
      0.000170118729662,
      -4.1922484002772836e-18,
      -0.014939316856295983,
      -3.1020228823890817e-19,
      0.001564051474812,
      -2.7406221582272477e-19,
      1.374814066302125e-05,
      0.03669630848922398,
      -1.0601087908747154e-17,
      -0.000170118729662,
      -4.1922484002772836e-18,
      -0.014939316856295983,
      -3.1020228823890817e-19,
      -0.001564051474812,
      -2.7406221582272477e-19,
      1.374814066302125e-05,
      0.06147793213758298,
      -1.0601087908747154e-17,
      0.003169887001479,
      -4.1922484002772836e-18,
      -0.05415331398700898,
      -3.1020228823890817e-19,
      0.000129646840875,
      -2.7406221582272477e-19,
      -0.004277515589448978,
      -0.21614997019486498,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      -2.088738837140927,
      0.49570952265887,
      -0.0,
      -0.116864699511794,
      -0.153252924282113,
      0.16613625517435401,
      0.18219451103991802,
      -0.023906626765608,
      0.050800702514935986,
      -0.06603577193793195,
      0.008312958216001,
      0.015269718099999,
      0.069726495334605,
      -0.015523017905811978,
      0.04287028513061101,
      0.014549131488763016,
      -0.000247579547102,
      0.009546007907541983,
      -0.019457614998887957,
      0.00032225020388300136,
      0.00259289077995,
      0.0018324786625519996,
      -0.000318466602165978,
      0.03137350517507101,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      -0.010276405249106956,
      0.00011956865862600134,
      0.0,
      0.0011820565754409999,
      1.4359013382021988e-05,
      0.04287028513061101,
      -0.014549131488762985,
      0.000247579547102,
      -0.009546007907542018,
      -0.019457614998887957,
      0.00032225020388300136,
      -0.00259289077995,
      0.0018324786625519996,
      -0.000318466602165978,
      0.16613625517435401,
      -0.18219451103991796,
      0.023906626765608,
      -0.050800702514936014,
      -0.06603577193793195,
      0.008312958216001,
      -0.015269718099999,
      0.069726495334605,
      -0.015523017905811978,
      -0.05415331398700899,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      0.06147793213758304,
      0.003169887001479001,
      -0.0,
      0.0001296468408749996,
      -0.004277515589448978,
      -0.006156304582165992,
      0.02955098679850302,
      0.000426923618042,
      0.05470509503592198,
      0.04612294795483004,
      -0.004352504498880998,
      -0.009374146225751,
      -0.005827834548804,
      0.000709647344009022,
      0.02207376303823201,
      0.01933455180246202,
      -0.001019281813353,
      0.014035055499820983,
      0.004162067903375043,
      8.43114438000134e-06,
      -7.573438899e-06,
      0.0035611720123349994,
      -0.000261718766117978,
      0.020762763856492006,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      0.0007019669431810437,
      8.011051207000134e-05,
      0.0,
      0.0015941353287389996,
      4.659065736802198e-05,
      0.02207376303823201,
      -0.019334551802461984,
      0.001019281813353,
      -0.014035055499821017,
      0.004162067903375043,
      8.43114438000134e-06,
      7.573438899e-06,
      0.0035611720123349994,
      -0.000261718766117978,
      -0.006156304582165992,
      -0.029550986798502984,
      -0.000426923618042,
      -0.05470509503592201,
      0.04612294795483004,
      -0.004352504498880998,
      0.009374146225751,
      -0.005827834548804,
      0.000709647344009022,
      -0.014939316856295994,
      1.6214845824060987e-17,
      0.0,
      -1.708220756204939e-17,
      0.03669630848922404,
      -0.00017011872966199865,
      -0.0,
      -0.0015640514748120004,
      1.3748140663021988e-05,
      -0.005862141509894992,
      0.005749412836493016,
      0.000126445415033,
      0.008125908044102983,
      0.028010234377221045,
      -0.00017885745369399864,
      -0.002041835417875,
      -0.0003658329721470004,
      -5.592723621978013e-06,
      0.007093847130344007,
      0.004711274626867016,
      -8.884723498e-06,
      0.005724438434192983,
      0.014964543704864042,
      -0.00019251358442299866,
      -0.001428845937916,
      0.00028911154508099964,
      0.00013529175164002198,
      0.01181304832486101,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      0.009262533317689042,
      1.245158367600134e-05,
      -0.0,
      0.0007149224920369997,
      0.000101166946635022,
      0.007093847130344007,
      -0.004711274626866983,
      8.884723498e-06,
      -0.005724438434193018,
      0.014964543704864042,
      -0.00019251358442299866,
      0.001428845937916,
      0.00028911154508099964,
      0.00013529175164002198,
      -0.005862141509894992,
      -0.005749412836492983,
      -0.000126445415033,
      -0.008125908044103018,
      0.028010234377221045,
      -0.00017885745369399864,
      0.002041835417875,
      -0.0003658329721470004,
      -5.592723621978013e-06,
      -0.014939316856295994,
      1.6214845824060987e-17,
      0.0,
      -1.708220756204939e-17,
      0.03669630848922404,
      0.00017011872966200137,
      -0.0,
      0.0015640514748119995,
      1.3748140663021988e-05,
      -0.005862141509894992,
      -0.005749412836492983,
      0.000126445415033,
      -0.008125908044103018,
      0.028010234377221045,
      0.00017885745369400135,
      -0.002041835417875,
      0.00036583297214699964,
      -5.592723621978013e-06,
      0.007093847130344007,
      -0.004711274626866983,
      -8.884723498e-06,
      -0.005724438434193018,
      0.014964543704864042,
      0.00019251358442300132,
      -0.001428845937916,
      -0.0002891115450810004,
      0.00013529175164002198,
      0.01181304832486101,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      0.009262533317689042,
      -1.245158367599866e-05,
      -0.0,
      -0.0007149224920370003,
      0.000101166946635022,
      0.007093847130344007,
      0.004711274626867016,
      8.884723498e-06,
      0.005724438434192983,
      0.014964543704864042,
      0.00019251358442300132,
      0.001428845937916,
      -0.0002891115450810004,
      0.00013529175164002198,
      -0.005862141509894992,
      0.005749412836493016,
      -0.000126445415033,
      0.008125908044102983,
      0.028010234377221045,
      0.00017885745369400135,
      0.002041835417875,
      0.00036583297214699964,
      -5.592723621978013e-06,
      -0.05415331398700899,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      0.06147793213758304,
      -0.0031698870014789985,
      -0.0,
      -0.0001296468408750004,
      -0.004277515589448978,
      -0.006156304582165992,
      -0.029550986798502984,
      0.000426923618042,
      -0.05470509503592201,
      0.04612294795483004,
      0.004352504498881002,
      -0.009374146225751,
      0.005827834548804,
      0.000709647344009022,
      0.02207376303823201,
      -0.019334551802461984,
      -0.001019281813353,
      -0.014035055499821017,
      0.004162067903375043,
      -8.43114437999866e-06,
      -7.573438899e-06,
      -0.0035611720123350002,
      -0.000261718766117978,
      0.020762763856492006,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      0.0007019669431810437,
      -8.011051206999866e-05,
      0.0,
      -0.0015941353287390004,
      4.659065736802198e-05,
      0.02207376303823201,
      0.01933455180246202,
      0.001019281813353,
      0.014035055499820983,
      0.004162067903375043,
      -8.43114437999866e-06,
      7.573438899e-06,
      -0.0035611720123350002,
      -0.000261718766117978,
      -0.006156304582165992,
      0.02955098679850302,
      -0.000426923618042,
      0.05470509503592198,
      0.04612294795483004,
      0.004352504498881002,
      0.009374146225751,
      0.005827834548804,
      0.000709647344009022,
      -0.21614997019486498,
      1.6214845824060987e-17,
      0.0,
      -1.708220756204939e-17,
      -2.088738837140927,
      -0.49570952265887,
      -0.0,
      0.116864699511794,
      -0.153252924282113,
      0.16613625517435401,
      -0.18219451103991796,
      -0.023906626765608,
      -0.050800702514936014,
      -0.06603577193793195,
      -0.008312958216001,
      0.015269718099999,
      -0.069726495334605,
      -0.015523017905811978,
      0.04287028513061101,
      -0.014549131488762985,
      -0.000247579547102,
      -0.009546007907542018,
      -0.019457614998887957,
      -0.00032225020388299865,
      0.00259289077995,
      -0.0018324786625520005,
      -0.000318466602165978,
      0.03137350517507101,
      1.6214845824060987e-17,
      -0.0,
      -1.708220756204939e-17,
      -0.010276405249106956,
      -0.00011956865862599866,
      0.0,
      -0.0011820565754410003,
      1.4359013382021988e-05,
      0.04287028513061101,
      0.014549131488763016,
      0.000247579547102,
      0.009546007907541983,
      -0.019457614998887957,
      -0.00032225020388299865,
      -0.00259289077995,
      -0.0018324786625520005,
      -0.000318466602165978,
      0.16613625517435401,
      0.18219451103991802,
      0.023906626765608,
      0.050800702514935986,
      -0.06603577193793195,
      -0.008312958216001,
      -0.015269718099999,
      -0.069726495334605,
      -0.015523017905811978,
      5.158545458852415,
      -6.938893903907228e-17,
      -0.0,
      -6.938893903907228e-17,
      5.158545458852411,
      1.3877787807814457e-17,
      -0.0,
      1.3877787807814457e-17,
      0.22801370538373086,
      -0.361154348343764,
      -1.1010675396130567e-17,
      0.076791604692556,
      -1.1010675396130567e-17,
      0.10821720370996604,
      1.9575872558766055e-19,
      -0.076791604692556,
      1.9575872558766055e-19,
      0.03342186883129904,
      -0.05469920617061702,
      -1.1010675396130567e-17,
      0.00409594983109,
      -1.1010675396130567e-17,
      0.02113077213458804,
      1.9575872558766055e-19,
      -0.00409594983109,
      1.9575872558766055e-19,
      0.0015255848385910356,
      -0.03591039662860402,
      -1.1010675396130567e-17,
      -0.0,
      -1.1010675396130567e-17,
      0.010550186189938039,
      1.9575872558766055e-19,
      -0.0,
      1.9575872558766055e-19,
      0.0009495241040570355,
      -0.05469920617061702,
      -1.1010675396130567e-17,
      -0.00409594983109,
      -1.1010675396130567e-17,
      0.02113077213458804,
      1.9575872558766055e-19,
      0.00409594983109,
      1.9575872558766055e-19,
      0.0015255848385910356,
      -0.361154348343764,
      -1.1010675396130567e-17,
      -0.076791604692556,
      -1.1010675396130567e-17,
      0.10821720370996604,
      1.9575872558766055e-19,
      0.076791604692556,
      1.9575872558766055e-19,
      0.03342186883129904,
      0.10821720370996597,
      -1.1010675396130567e-17,
      0.0,
      -1.1010675396130567e-17,
      -0.361154348343764,
      -0.076791604692556,
      0.0,
      0.076791604692556,
      0.03342186883129904,
      -0.0033257571635820207,
      -0.089152165153326,
      -0.015694709310296,
      -0.089152165153326,
      -0.0033257571635819604,
      0.015694709310296,
      0.015694709310296,
      -0.015694709310296,
      -0.006029213199955964,
      -0.03432837053598102,
      -0.01783353355329101,
      0.001413251380953,
      -0.01783353355329101,
      0.006710597026765039,
      0.0030051792341,
      -0.001413251380953,
      -0.0030051792341,
      0.0013270350714150356,
      -0.02782754363415402,
      -1.1010675396130567e-17,
      -0.0,
      -1.1010675396130567e-17,
      0.004661536808854039,
      0.0014343385905660002,
      -0.0,
      -0.0014343385905659998,
      0.0005934432147140355,
      -0.03432837053598102,
      0.017833533553290988,
      -0.001413251380953,
      0.017833533553290988,
      0.006710597026765039,
      0.0030051792341,
      0.001413251380953,
      -0.0030051792341,
      0.0013270350714150356,
      -0.0033257571635820207,
      0.089152165153326,
      0.015694709310296,
      0.089152165153326,
      -0.0033257571635819604,
      0.015694709310296,
      -0.015694709310296,
      -0.015694709310296,
      -0.006029213199955964,
      0.02113077213458798,
      -1.1010675396130567e-17,
      0.0,
      -1.1010675396130567e-17,
      -0.054699206170616965,
      -0.0040959498310899995,
      0.0,
      0.004095949831090001,
      0.0015255848385910356,
      0.0067105970267649796,
      -0.01783353355329101,
      -0.0030051792341,
      -0.01783353355329101,
      -0.034328370535980965,
      -0.0014132513809529997,
      0.0030051792341,
      0.0014132513809530002,
      0.0013270350714150356,
      -0.009987559091081021,
      -0.011236312118792013,
      -0.001602155763614,
      -0.011236312118792013,
      -0.009987559091080962,
      0.0016021557636140002,
      0.001602155763614,
      -0.0016021557636139998,
      0.0001104535253780355,
      -0.014898671168711021,
      -1.1010675396130567e-17,
      -0.0,
      -1.1010675396130567e-17,
      -0.0053325432374799605,
      0.0011409067741270003,
      -0.0,
      -0.0011409067741269998,
      0.0003056826461040355,
      -0.009987559091081021,
      0.011236312118791988,
      0.001602155763614,
      0.011236312118791988,
      -0.009987559091080962,
      0.0016021557636140002,
      -0.001602155763614,
      -0.0016021557636139998,
      0.0001104535253780355,
      0.0067105970267649796,
      0.017833533553290988,
      0.0030051792341,
      0.017833533553290988,
      -0.034328370535980965,
      -0.0014132513809529997,
      -0.0030051792341,
      0.0014132513809530002,
      0.0013270350714150356,
      0.01055018618993798,
      -1.1010675396130567e-17,
      0.0,
      -1.1010675396130567e-17,
      -0.035910396628603965,
      1.9575872558766055e-19,
      0.0,
      1.9575872558766055e-19,
      0.0009495241040570355,
      0.004661536808853979,
      -1.1010675396130567e-17,
      -0.001434338590566,
      -1.1010675396130567e-17,
      -0.027827543634153958,
      1.9575872558766055e-19,
      0.001434338590566,
      1.9575872558766055e-19,
      0.0005934432147140355,
      -0.005332543237480021,
      -1.1010675396130567e-17,
      -0.001140906774127,
      -1.1010675396130567e-17,
      -0.014898671168710962,
      1.9575872558766055e-19,
      0.001140906774127,
      1.9575872558766055e-19,
      0.0003056826461040355,
      -0.00954565493812802,
      -1.1010675396130567e-17,
      -0.0,
      -1.1010675396130567e-17,
      -0.009545654938127961,
      1.9575872558766055e-19,
      -0.0,
      1.9575872558766055e-19,
      0.0001734006498310355,
      -0.005332543237480021,
      -1.1010675396130567e-17,
      0.001140906774127,
      -1.1010675396130567e-17,
      -0.014898671168710962,
      1.9575872558766055e-19,
      -0.001140906774127,
      1.9575872558766055e-19,
      0.0003056826461040355,
      0.004661536808853979,
      -1.1010675396130567e-17,
      0.001434338590566,
      -1.1010675396130567e-17,
      -0.027827543634153958,
      1.9575872558766055e-19,
      -0.001434338590566,
      1.9575872558766055e-19,
      0.0005934432147140355,
      0.02113077213458798,
      -1.1010675396130567e-17,
      0.0,
      -1.1010675396130567e-17,
      -0.054699206170616965,
      0.004095949831090001,
      0.0,
      -0.0040959498310899995,
      0.0015255848385910356,
      0.0067105970267649796,
      0.017833533553290988,
      -0.0030051792341,
      0.017833533553290988,
      -0.034328370535980965,
      0.0014132513809530002,
      0.0030051792341,
      -0.0014132513809529997,
      0.0013270350714150356,
      -0.009987559091081021,
      0.011236312118791988,
      -0.001602155763614,
      0.011236312118791988,
      -0.009987559091080962,
      -0.0016021557636139998,
      0.001602155763614,
      0.0016021557636140002,
      0.0001104535253780355,
      -0.014898671168711021,
      -1.1010675396130567e-17,
      -0.0,
      -1.1010675396130567e-17,
      -0.0053325432374799605,
      -0.0011409067741269998,
      -0.0,
      0.0011409067741270003,
      0.0003056826461040355,
      -0.009987559091081021,
      -0.011236312118792013,
      0.001602155763614,
      -0.011236312118792013,
      -0.009987559091080962,
      -0.0016021557636139998,
      -0.001602155763614,
      0.0016021557636140002,
      0.0001104535253780355,
      0.0067105970267649796,
      -0.01783353355329101,
      0.0030051792341,
      -0.01783353355329101,
      -0.034328370535980965,
      0.0014132513809530002,
      -0.0030051792341,
      -0.0014132513809529997,
      0.0013270350714150356,
      0.10821720370996597,
      -1.1010675396130567e-17,
      0.0,
      -1.1010675396130567e-17,
      -0.361154348343764,
      0.076791604692556,
      0.0,
      -0.076791604692556,
      0.03342186883129904,
      -0.0033257571635820207,
      0.089152165153326,
      -0.015694709310296,
      0.089152165153326,
      -0.0033257571635819604,
      -0.015694709310296,
      0.015694709310296,
      0.015694709310296,
      -0.006029213199955964,
      -0.03432837053598102,
      0.017833533553290988,
      0.001413251380953,
      0.017833533553290988,
      0.006710597026765039,
      -0.0030051792341,
      -0.001413251380953,
      0.0030051792341,
      0.0013270350714150356,
      -0.02782754363415402,
      -1.1010675396130567e-17,
      -0.0,
      -1.1010675396130567e-17,
      0.004661536808854039,
      -0.0014343385905659998,
      -0.0,
      0.0014343385905660002,
      0.0005934432147140355,
      -0.03432837053598102,
      -0.01783353355329101,
      -0.001413251380953,
      -0.01783353355329101,
      0.006710597026765039,
      -0.0030051792341,
      0.001413251380953,
      0.0030051792341,
      0.0013270350714150356,
      -0.0033257571635820207,
      -0.089152165153326,
      0.015694709310296,
      -0.089152165153326,
      -0.0033257571635819604,
      -0.015694709310296,
      -0.015694709310296,
      0.015694709310296,
      -0.006029213199955964,
      -0.08497859127451501,
      0.647660580548917,
      -0.108219720155315,
      0.647660580548917,
      -0.08497859127451501,
      -0.108219720155315,
      -0.108219720155315,
      -0.108219720155315,
      0.09268678731037303,
      -0.08497859127451501,
      -0.647660580548917,
      0.108219720155315,
      -0.647660580548917,
      -0.08497859127451501,
      -0.108219720155315,
      0.108219720155315,
      -0.108219720155315,
      0.09268678731037303,
      -0.08069798295071601,
      -0.031272273238285,
      -0.010610160752795,
      -0.03127227323828499,
      0.03040954522080498,
      -0.006052980930788999,
      -0.010610160752795,
      -0.006052980930789001,
      0.00023272916985603425,
      -0.036813140916669006,
      -0.0045538427946639985,
      -0.001241004151512,
      -0.004553842794663997,
      0.010613031693107983,
      -0.0011868837112979994,
      -0.001241004151512,
      -0.001186883711298001,
      0.0004082861077080342,
      -0.036813140916669006,
      0.004553842794664002,
      0.001241004151512,
      0.004553842794664004,
      0.010613031693107983,
      -0.0011868837112979994,
      0.001241004151512,
      -0.001186883711298001,
      0.0004082861077080342,
      -0.08069798295071601,
      0.031272273238285,
      0.010610160752795,
      0.031272273238285006,
      0.03040954522080498,
      -0.006052980930788999,
      0.010610160752795,
      -0.006052980930789001,
      0.00023272916985603425,
      0.03040954522080499,
      0.031272273238285,
      -0.006052980930789,
      0.031272273238285006,
      -0.08069798295071601,
      0.010610160752795,
      -0.006052980930789,
      0.010610160752795,
      0.00023272916985603425,
      0.03040954522080499,
      -0.031272273238285,
      0.006052980930789,
      -0.03127227323828499,
      -0.08069798295071601,
      0.010610160752795,
      0.006052980930789,
      0.010610160752795,
      0.00023272916985603425,
      -0.009700092842373009,
      -0.031119410827818998,
      0.004376899207593,
      -0.031119410827818998,
      -0.009700092842373019,
      -0.004376899207592999,
      0.004376899207593,
      -0.004376899207593001,
      0.002157219017875034,
      -0.02091802237187601,
      -0.006911214445722997,
      8.0732097907e-05,
      -0.006911214445722997,
      -0.001050730481259018,
      -0.0017215371926319993,
      8.0732097907e-05,
      -0.001721537192632001,
      0.0005513542686210343,
      -0.02091802237187601,
      0.0069112144457230025,
      -8.0732097907e-05,
      0.0069112144457230025,
      -0.001050730481259018,
      -0.0017215371926319993,
      -8.0732097907e-05,
      -0.001721537192632001,
      0.0005513542686210343,
      -0.009700092842373009,
      0.031119410827819004,
      -0.004376899207593,
      0.031119410827819004,
      -0.009700092842373019,
      -0.004376899207592999,
      -0.004376899207593,
      -0.004376899207593001,
      0.002157219017875034,
      0.010613031693107991,
      0.004553842794664002,
      -0.001186883711298,
      0.004553842794664004,
      -0.03681314091666902,
      0.0012410041515120004,
      -0.001186883711298,
      0.0012410041515119989,
      0.0004082861077080342,
      0.010613031693107991,
      -0.0045538427946639985,
      0.001186883711298,
      -0.004553842794663997,
      -0.03681314091666902,
      0.0012410041515120004,
      0.001186883711298,
      0.0012410041515119989,
      0.0004082861077080342,
      -0.001050730481259009,
      -0.006911214445722997,
      0.001721537192632,
      -0.006911214445722997,
      -0.020918022371876017,
      -8.073209790699946e-05,
      0.001721537192632,
      -8.073209790700115e-05,
      0.0005513542686210343,
      -0.009728643523770009,
      -0.0026882899178799972,
      0.000664596501864,
      -0.002688289917879997,
      -0.009728643523770019,
      -0.0006645965018639995,
      0.000664596501864,
      -0.000664596501864001,
      0.0005501149376540343,
      -0.009728643523770009,
      0.0026882899178800024,
      -0.000664596501864,
      0.002688289917880003,
      -0.009728643523770019,
      -0.0006645965018639995,
      -0.000664596501864,
      -0.000664596501864001,
      0.0005501149376540343,
      -0.001050730481259009,
      0.0069112144457230025,
      -0.001721537192632,
      0.0069112144457230025,
      -0.020918022371876017,
      -8.073209790699946e-05,
      -0.001721537192632,
      -8.073209790700115e-05,
      0.0005513542686210343,
      0.010613031693107991,
      -0.0045538427946639985,
      -0.001186883711298,
      -0.004553842794663997,
      -0.03681314091666902,
      -0.0012410041515119995,
      -0.001186883711298,
      -0.001241004151512001,
      0.0004082861077080342,
      0.010613031693107991,
      0.004553842794664002,
      0.001186883711298,
      0.004553842794664004,
      -0.03681314091666902,
      -0.0012410041515119995,
      0.001186883711298,
      -0.001241004151512001,
      0.0004082861077080342,
      -0.001050730481259009,
      0.0069112144457230025,
      0.001721537192632,
      0.0069112144457230025,
      -0.020918022371876017,
      8.073209790700054e-05,
      0.001721537192632,
      8.073209790699885e-05,
      0.0005513542686210343,
      -0.009728643523770009,
      0.0026882899178800024,
      0.000664596501864,
      0.002688289917880003,
      -0.009728643523770019,
      0.0006645965018640004,
      0.000664596501864,
      0.0006645965018639989,
      0.0005501149376540343,
      -0.009728643523770009,
      -0.0026882899178799972,
      -0.000664596501864,
      -0.002688289917879997,
      -0.009728643523770019,
      0.0006645965018640004,
      -0.000664596501864,
      0.0006645965018639989,
      0.0005501149376540343,
      -0.001050730481259009,
      -0.006911214445722997,
      -0.001721537192632,
      -0.006911214445722997,
      -0.020918022371876017,
      8.073209790700054e-05,
      -0.001721537192632,
      8.073209790699885e-05,
      0.0005513542686210343,
      0.03040954522080499,
      -0.031272273238285,
      -0.006052980930789,
      -0.03127227323828499,
      -0.08069798295071601,
      -0.010610160752795,
      -0.006052980930789,
      -0.010610160752795,
      0.00023272916985603425,
      0.03040954522080499,
      0.031272273238285,
      0.006052980930789,
      0.031272273238285006,
      -0.08069798295071601,
      -0.010610160752795,
      0.006052980930789,
      -0.010610160752795,
      0.00023272916985603425,
      -0.009700092842373009,
      0.031119410827819004,
      0.004376899207593,
      0.031119410827819004,
      -0.009700092842373019,
      0.004376899207593001,
      0.004376899207593,
      0.004376899207592999,
      0.002157219017875034,
      -0.02091802237187601,
      0.0069112144457230025,
      8.0732097907e-05,
      0.0069112144457230025,
      -0.001050730481259018,
      0.0017215371926320006,
      8.0732097907e-05,
      0.0017215371926319989,
      0.0005513542686210343,
      -0.02091802237187601,
      -0.006911214445722997,
      -8.0732097907e-05,
      -0.006911214445722997,
      -0.001050730481259018,
      0.0017215371926320006,
      -8.0732097907e-05,
      0.0017215371926319989,
      0.0005513542686210343,
      -0.009700092842373009,
      -0.031119410827818998,
      -0.004376899207593,
      -0.031119410827818998,
      -0.009700092842373019,
      0.004376899207593001,
      -0.004376899207593,
      0.004376899207592999,
      0.002157219017875034,
      -0.08497859127451501,
      -0.647660580548917,
      -0.108219720155315,
      -0.647660580548917,
      -0.08497859127451501,
      0.108219720155315,
      -0.108219720155315,
      0.108219720155315,
      0.09268678731037303,
      -0.08497859127451501,
      0.647660580548917,
      0.108219720155315,
      0.647660580548917,
      -0.08497859127451501,
      0.108219720155315,
      0.108219720155315,
      0.108219720155315,
      0.09268678731037303,
      -0.08069798295071601,
      0.031272273238285,
      -0.010610160752795,
      0.031272273238285006,
      0.03040954522080498,
      0.006052980930789001,
      -0.010610160752795,
      0.006052980930788999,
      0.00023272916985603425,
      -0.036813140916669006,
      0.004553842794664002,
      -0.001241004151512,
      0.004553842794664004,
      0.010613031693107983,
      0.0011868837112980007,
      -0.001241004151512,
      0.001186883711297999,
      0.0004082861077080342,
      -0.036813140916669006,
      -0.0045538427946639985,
      0.001241004151512,
      -0.004553842794663997,
      0.010613031693107983,
      0.0011868837112980007,
      0.001241004151512,
      0.001186883711297999,
      0.0004082861077080342,
      -0.08069798295071601,
      -0.031272273238285,
      0.010610160752795,
      -0.03127227323828499,
      0.03040954522080498,
      0.006052980930789001,
      0.010610160752795,
      0.006052980930788999,
      0.00023272916985603425,
      -0.21614997019486504,
      3.493540333564403e-18,
      -0.0,
      9.348232064986128e-18,
      -2.088738837140928,
      -0.49570952265887,
      0.0,
      0.116864699511794,
      -0.15325292428211298,
      0.166136255174354,
      0.18219451103991702,
      0.023906626765608,
      0.05080070251493601,
      -0.06603577193793203,
      -0.008312958216001,
      -0.015269718099999,
      -0.069726495334605,
      -0.015523017905811981,
      0.042870285130610995,
      0.014549131488763004,
      0.000247579547102,
      0.009546007907542009,
      -0.01945761499888804,
      -0.0003222502038830017,
      -0.00259289077995,
      -0.001832478662552,
      -0.00031846660216598005,
      0.031373505175070995,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      -0.010276405249107038,
      -0.00011956865862600166,
      -0.0,
      -0.0011820565754409999,
      1.4359013382020004e-05,
      0.042870285130610995,
      -0.014549131488762997,
      -0.000247579547102,
      -0.009546007907541992,
      -0.01945761499888804,
      -0.0003222502038830017,
      0.00259289077995,
      -0.001832478662552,
      -0.00031846660216598005,
      0.166136255174354,
      -0.18219451103991796,
      -0.023906626765608,
      -0.05080070251493599,
      -0.06603577193793203,
      -0.008312958216001,
      0.015269718099999,
      -0.069726495334605,
      -0.015523017905811981,
      -0.054153313987009004,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      0.06147793213758296,
      -0.0031698870014790015,
      0.0,
      -0.00012964684087499992,
      -0.00427751558944898,
      -0.0061563045821660094,
      0.029550986798503005,
      -0.000426923618042,
      0.054705095035922004,
      0.04612294795482996,
      0.004352504498880998,
      0.009374146225751,
      0.005827834548804,
      0.0007096473440090199,
      0.02207376303823199,
      0.019334551802462005,
      0.001019281813353,
      0.014035055499821009,
      0.004162067903374962,
      -8.431144380001654e-06,
      7.573438899e-06,
      -0.003561172012335,
      -0.00026171876611798,
      0.020762763856491992,
      3.493540333564403e-18,
      -0.0,
      9.348232064986128e-18,
      0.0007019669431809618,
      -8.011051207000165e-05,
      0.0,
      -0.001594135328739,
      4.659065736802e-05,
      0.02207376303823199,
      -0.019334551802461998,
      -0.001019281813353,
      -0.014035055499820991,
      0.004162067903374962,
      -8.431144380001654e-06,
      -7.573438899e-06,
      -0.003561172012335,
      -0.00026171876611798,
      -0.0061563045821660094,
      -0.029550986798502998,
      0.000426923618042,
      -0.05470509503592199,
      0.04612294795482996,
      0.004352504498880998,
      -0.009374146225751,
      0.005827834548804,
      0.0007096473440090199,
      -0.014939316856296011,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      0.036696308489223964,
      0.00017011872966199836,
      0.0,
      0.001564051474812,
      1.3748140663020004e-05,
      -0.005862141509895009,
      0.005749412836493003,
      -0.000126445415033,
      0.00812590804410301,
      0.02801023437722096,
      0.00017885745369399834,
      0.002041835417875,
      0.0003658329721470001,
      -5.5927236219799975e-06,
      0.00709384713034399,
      0.004711274626867003,
      8.884723498e-06,
      0.00572443843419301,
      0.014964543704863963,
      0.00019251358442299834,
      0.001428845937916,
      -0.00028911154508099997,
      0.00013529175164002003,
      0.011813048324860992,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      0.009262533317688962,
      -1.2451583676001653e-05,
      0.0,
      -0.0007149224920369999,
      0.00010116694663502,
      0.00709384713034399,
      -0.004711274626866996,
      -8.884723498e-06,
      -0.005724438434192991,
      0.014964543704863963,
      0.00019251358442299834,
      -0.001428845937916,
      -0.00028911154508099997,
      0.00013529175164002003,
      -0.005862141509895009,
      -0.005749412836492996,
      0.000126445415033,
      -0.00812590804410299,
      0.02801023437722096,
      0.00017885745369399834,
      -0.002041835417875,
      0.0003658329721470001,
      -5.5927236219799975e-06,
      -0.014939316856296011,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      0.036696308489223964,
      -0.00017011872966200166,
      0.0,
      -0.001564051474812,
      1.3748140663020004e-05,
      -0.005862141509895009,
      -0.005749412836492996,
      -0.000126445415033,
      -0.00812590804410299,
      0.02801023437722096,
      -0.00017885745369400165,
      0.002041835417875,
      -0.0003658329721469999,
      -5.5927236219799975e-06,
      0.00709384713034399,
      -0.004711274626866996,
      8.884723498e-06,
      -0.005724438434192991,
      0.014964543704863963,
      -0.00019251358442300164,
      0.001428845937916,
      0.0002891115450810001,
      0.00013529175164002003,
      0.011813048324860992,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      0.009262533317688962,
      1.2451583675998347e-05,
      0.0,
      0.0007149224920370001,
      0.00010116694663502,
      0.00709384713034399,
      0.004711274626867003,
      -8.884723498e-06,
      0.00572443843419301,
      0.014964543704863963,
      -0.00019251358442300164,
      -0.001428845937916,
      0.0002891115450810001,
      0.00013529175164002003,
      -0.005862141509895009,
      0.005749412836493003,
      0.000126445415033,
      0.00812590804410301,
      0.02801023437722096,
      -0.00017885745369400165,
      -0.002041835417875,
      -0.0003658329721469999,
      -5.5927236219799975e-06,
      -0.054153313987009004,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      0.06147793213758296,
      0.003169887001478998,
      0.0,
      0.00012964684087500008,
      -0.00427751558944898,
      -0.0061563045821660094,
      -0.029550986798502998,
      -0.000426923618042,
      -0.05470509503592199,
      0.04612294795482996,
      -0.004352504498881002,
      0.009374146225751,
      -0.005827834548804,
      0.0007096473440090199,
      0.02207376303823199,
      -0.019334551802461998,
      0.001019281813353,
      -0.014035055499820991,
      0.004162067903374962,
      8.431144379998347e-06,
      7.573438899e-06,
      0.003561172012335,
      -0.00026171876611798,
      0.020762763856491992,
      3.493540333564403e-18,
      -0.0,
      9.348232064986128e-18,
      0.0007019669431809618,
      8.011051206999835e-05,
      0.0,
      0.001594135328739,
      4.659065736802e-05,
      0.02207376303823199,
      0.019334551802462005,
      -0.001019281813353,
      0.014035055499821009,
      0.004162067903374962,
      8.431144379998347e-06,
      -7.573438899e-06,
      0.003561172012335,
      -0.00026171876611798,
      -0.0061563045821660094,
      0.029550986798503005,
      0.000426923618042,
      0.054705095035922004,
      0.04612294795482996,
      -0.004352504498881002,
      -0.009374146225751,
      -0.005827834548804,
      0.0007096473440090199,
      -0.21614997019486504,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      -2.088738837140928,
      0.49570952265887,
      0.0,
      -0.116864699511794,
      -0.15325292428211298,
      0.166136255174354,
      -0.18219451103991796,
      0.023906626765608,
      -0.05080070251493599,
      -0.06603577193793203,
      0.008312958216001,
      -0.015269718099999,
      0.069726495334605,
      -0.015523017905811981,
      0.042870285130610995,
      -0.014549131488762997,
      0.000247579547102,
      -0.009546007907541992,
      -0.01945761499888804,
      0.0003222502038829983,
      -0.00259289077995,
      0.001832478662552,
      -0.00031846660216598005,
      0.031373505175070995,
      3.493540333564403e-18,
      0.0,
      9.348232064986128e-18,
      -0.010276405249107038,
      0.00011956865862599835,
      -0.0,
      0.0011820565754410003,
      1.4359013382020004e-05,
      0.042870285130610995,
      0.014549131488763004,
      -0.000247579547102,
      0.009546007907542009,
      -0.01945761499888804,
      0.0003222502038829983,
      0.00259289077995,
      0.001832478662552,
      -0.00031846660216598005,
      0.166136255174354,
      0.18219451103991802,
      -0.023906626765608,
      0.05080070251493601,
      -0.06603577193793203,
      0.008312958216001,
      0.015269718099999,
      0.069726495334605,
      -0.015523017905811981,
      -2.088738837140927,
      3.0309474066372545e-17,
      0.49570952265887,
      -3.541727096785982e-18,
      -0.21614997019486504,
      -3.0116727013486127e-21,
      -0.116864699511794,
      -3.614007241618349e-20,
      -0.153252924282113,
      0.06147793213758302,
      3.0309474066372545e-17,
      0.003169887001479,
      -3.541727096785982e-18,
      -0.05415331398700901,
      -3.0116727013486127e-21,
      0.000129646840875,
      -3.614007241618349e-20,
      -0.004277515589448979,
      0.03669630848922402,
      3.0309474066372545e-17,
      -0.000170118729662,
      -3.541727096785982e-18,
      -0.014939316856296014,
      -3.0116727013486127e-21,
      -0.001564051474812,
      -3.614007241618349e-20,
      1.3748140663020739e-05,
      0.03669630848922402,
      3.0309474066372545e-17,
      0.000170118729662,
      -3.541727096785982e-18,
      -0.014939316856296014,
      -3.0116727013486127e-21,
      0.001564051474812,
      -3.614007241618349e-20,
      1.3748140663020739e-05,
      0.06147793213758302,
      3.0309474066372545e-17,
      -0.003169887001479,
      -3.541727096785982e-18,
      -0.05415331398700901,
      -3.0116727013486127e-21,
      -0.000129646840875,
      -3.614007241618349e-20,
      -0.004277515589448979,
      -2.088738837140927,
      3.0309474066372545e-17,
      -0.49570952265887,
      -3.541727096785982e-18,
      -0.21614997019486504,
      -3.0116727013486127e-21,
      0.116864699511794,
      -3.614007241618349e-20,
      -0.153252924282113,
      -0.06603577193793199,
      0.05080070251493603,
      0.008312958216001,
      0.182194511039918,
      0.166136255174354,
      -0.023906626765608,
      0.069726495334605,
      0.015269718099999,
      -0.01552301790581198,
      0.04612294795483002,
      0.054705095035922024,
      -0.004352504498881,
      0.029550986798502998,
      -0.006156304582166013,
      0.000426923618042,
      -0.005827834548804,
      -0.009374146225751,
      0.0007096473440090207,
      0.02801023437722102,
      0.008125908044103031,
      -0.000178857453694,
      0.005749412836492995,
      -0.005862141509895013,
      0.00012644541503299998,
      -0.000365832972147,
      -0.002041835417875,
      -5.592723621979261e-06,
      0.02801023437722102,
      -0.008125908044102969,
      0.000178857453694,
      -0.005749412836493004,
      -0.005862141509895013,
      0.00012644541503299998,
      0.000365832972147,
      -0.002041835417875,
      -5.592723621979261e-06,
      0.04612294795483002,
      -0.05470509503592197,
      0.004352504498881,
      -0.029550986798503005,
      -0.006156304582166013,
      0.000426923618042,
      0.005827834548804,
      -0.009374146225751,
      0.0007096473440090207,
      -0.06603577193793199,
      -0.05080070251493597,
      -0.008312958216001,
      -0.182194511039918,
      0.166136255174354,
      -0.023906626765608,
      -0.069726495334605,
      0.015269718099999,
      -0.01552301790581198,
      -0.01945761499888798,
      0.00954600790754203,
      0.000322250203883,
      0.014549131488762997,
      0.04287028513061099,
      -0.000247579547102,
      0.001832478662552,
      0.00259289077995,
      -0.0003184666021659793,
      0.004162067903375019,
      0.01403505549982103,
      8.43114438e-06,
      0.019334551802461998,
      0.022073763038231987,
      -0.001019281813353,
      0.003561172012335,
      -7.573438899000036e-06,
      -0.00026171876611797925,
      0.014964543704864022,
      0.005724438434193031,
      -0.000192513584423,
      0.0047112746268669955,
      0.007093847130343986,
      -8.884723498000004e-06,
      0.000289111545081,
      -0.001428845937916,
      0.00013529175164002073,
      0.014964543704864022,
      -0.00572443843419297,
      0.000192513584423,
      -0.004711274626867004,
      0.007093847130343986,
      -8.884723498000004e-06,
      -0.000289111545081,
      -0.001428845937916,
      0.00013529175164002073,
      0.004162067903375019,
      -0.01403505549982097,
      -8.43114438e-06,
      -0.019334551802462005,
      0.022073763038231987,
      -0.001019281813353,
      -0.003561172012335,
      -7.573438899000036e-06,
      -0.00026171876611797925,
      -0.01945761499888798,
      -0.00954600790754197,
      -0.000322250203883,
      -0.014549131488763004,
      0.04287028513061099,
      -0.000247579547102,
      -0.001832478662552,
      0.00259289077995,
      -0.0003184666021659793,
      -0.01027640524910698,
      3.0309474066372545e-17,
      0.000119568658626,
      -3.541727096785982e-18,
      0.03137350517507099,
      -3.0116727013486127e-21,
      0.001182056575441,
      -3.614007241618349e-20,
      1.4359013382020741e-05,
      0.0007019669431810197,
      3.0309474066372545e-17,
      8.011051207e-05,
      -3.541727096785982e-18,
      0.020762763856491985,
      -3.0116727013486127e-21,
      0.001594135328739,
      -3.614007241618349e-20,
      4.659065736802074e-05,
      0.00926253331768902,
      3.0309474066372545e-17,
      1.2451583676e-05,
      -3.541727096785982e-18,
      0.011813048324860987,
      -3.0116727013486127e-21,
      0.000714922492037,
      -3.614007241618349e-20,
      0.00010116694663502075,
      0.00926253331768902,
      3.0309474066372545e-17,
      -1.2451583676e-05,
      -3.541727096785982e-18,
      0.011813048324860987,
      -3.0116727013486127e-21,
      -0.000714922492037,
      -3.614007241618349e-20,
      0.00010116694663502075,
      0.0007019669431810197,
      3.0309474066372545e-17,
      -8.011051207e-05,
      -3.541727096785982e-18,
      0.020762763856491985,
      -3.0116727013486127e-21,
      -0.001594135328739,
      -3.614007241618349e-20,
      4.659065736802074e-05,
      -0.01027640524910698,
      3.0309474066372545e-17,
      -0.000119568658626,
      -3.541727096785982e-18,
      0.03137350517507099,
      -3.0116727013486127e-21,
      -0.001182056575441,
      -3.614007241618349e-20,
      1.4359013382020741e-05,
      -0.01945761499888798,
      -0.00954600790754197,
      0.000322250203883,
      -0.014549131488763004,
      0.04287028513061099,
      0.000247579547102,
      0.001832478662552,
      -0.00259289077995,
      -0.0003184666021659793,
      0.004162067903375019,
      -0.01403505549982097,
      8.43114438e-06,
      -0.019334551802462005,
      0.022073763038231987,
      0.001019281813353,
      0.003561172012335,
      7.5734388989999635e-06,
      -0.00026171876611797925,
      0.014964543704864022,
      -0.00572443843419297,
      -0.000192513584423,
      -0.004711274626867004,
      0.007093847130343986,
      8.884723497999997e-06,
      0.000289111545081,
      0.001428845937916,
      0.00013529175164002073,
      0.014964543704864022,
      0.005724438434193031,
      0.000192513584423,
      0.0047112746268669955,
      0.007093847130343986,
      8.884723497999997e-06,
      -0.000289111545081,
      0.001428845937916,
      0.00013529175164002073,
      0.004162067903375019,
      0.01403505549982103,
      -8.43114438e-06,
      0.019334551802461998,
      0.022073763038231987,
      0.001019281813353,
      -0.003561172012335,
      7.5734388989999635e-06,
      -0.00026171876611797925,
      -0.01945761499888798,
      0.00954600790754203,
      -0.000322250203883,
      0.014549131488762997,
      0.04287028513061099,
      0.000247579547102,
      -0.001832478662552,
      -0.00259289077995,
      -0.0003184666021659793,
      -0.06603577193793199,
      -0.05080070251493597,
      0.008312958216001,
      -0.182194511039917,
      0.166136255174354,
      0.023906626765608,
      0.069726495334605,
      -0.015269718099999,
      -0.01552301790581198,
      0.04612294795483002,
      -0.05470509503592197,
      -0.004352504498881,
      -0.029550986798503005,
      -0.006156304582166013,
      -0.000426923618042,
      -0.005827834548804,
      0.009374146225751,
      0.0007096473440090207,
      0.02801023437722102,
      -0.008125908044102969,
      -0.000178857453694,
      -0.005749412836493004,
      -0.005862141509895013,
      -0.00012644541503300003,
      -0.000365832972147,
      0.002041835417875,
      -5.592723621979261e-06,
      0.02801023437722102,
      0.008125908044103031,
      0.000178857453694,
      0.005749412836492995,
      -0.005862141509895013,
      -0.00012644541503300003,
      0.000365832972147,
      0.002041835417875,
      -5.592723621979261e-06,
      0.04612294795483002,
      0.054705095035922024,
      0.004352504498881,
      0.029550986798502998,
      -0.006156304582166013,
      -0.000426923618042,
      0.005827834548804,
      0.009374146225751,
      0.0007096473440090207,
      -0.06603577193793199,
      0.05080070251493603,
      -0.008312958216001,
      0.182194511039917,
      0.166136255174354,
      0.023906626765608,
      -0.069726495334605,
      -0.015269718099999,
      -0.01552301790581198,
      -0.08497859127451501,
      0.647660580548917,
      -0.108219720155315,
      0.647660580548917,
      -0.08497859127451501,
      -0.108219720155315,
      -0.108219720155315,
      -0.108219720155315,
      0.09268678731037303,
      -0.08069798295071601,
      0.031272273238285006,
      0.010610160752795,
      0.031272273238285,
      0.03040954522080498,
      -0.006052980930789001,
      0.010610160752795,
      -0.006052980930788999,
      0.00023272916985603425,
      -0.036813140916669006,
      0.004553842794664004,
      0.001241004151512,
      0.004553842794664002,
      0.010613031693107983,
      -0.001186883711298001,
      0.001241004151512,
      -0.0011868837112979994,
      0.0004082861077080342,
      -0.036813140916669006,
      -0.004553842794663997,
      -0.001241004151512,
      -0.0045538427946639985,
      0.010613031693107983,
      -0.001186883711298001,
      -0.001241004151512,
      -0.0011868837112979994,
      0.0004082861077080342,
      -0.08069798295071601,
      -0.03127227323828499,
      -0.010610160752795,
      -0.031272273238285,
      0.03040954522080498,
      -0.006052980930789001,
      -0.010610160752795,
      -0.006052980930788999,
      0.00023272916985603425,
      -0.08497859127451501,
      -0.647660580548917,
      0.108219720155315,
      -0.647660580548917,
      -0.08497859127451501,
      -0.108219720155315,
      0.108219720155315,
      -0.108219720155315,
      0.09268678731037303,
      -0.08497859127451501,
      -0.647660580548917,
      -0.108219720155315,
      -0.647660580548917,
      -0.08497859127451501,
      0.108219720155315,
      -0.108219720155315,
      0.108219720155315,
      0.09268678731037303,
      -0.08069798295071601,
      -0.03127227323828499,
      0.010610160752795,
      -0.031272273238285,
      0.03040954522080498,
      0.006052980930788999,
      0.010610160752795,
      0.006052980930789001,
      0.00023272916985603425,
      -0.036813140916669006,
      -0.004553842794663997,
      0.001241004151512,
      -0.0045538427946639985,
      0.010613031693107983,
      0.001186883711297999,
      0.001241004151512,
      0.0011868837112980007,
      0.0004082861077080342,
      -0.036813140916669006,
      0.004553842794664004,
      -0.001241004151512,
      0.004553842794664002,
      0.010613031693107983,
      0.001186883711297999,
      -0.001241004151512,
      0.0011868837112980007,
      0.0004082861077080342,
      -0.08069798295071601,
      0.031272273238285006,
      -0.010610160752795,
      0.031272273238285,
      0.03040954522080498,
      0.006052980930788999,
      -0.010610160752795,
      0.006052980930789001,
      0.00023272916985603425,
      -0.08497859127451501,
      0.647660580548917,
      0.108219720155315,
      0.647660580548917,
      -0.08497859127451501,
      0.108219720155315,
      0.108219720155315,
      0.108219720155315,
      0.09268678731037303,
      0.03040954522080499,
      -0.03127227323828499,
      -0.006052980930789,
      -0.031272273238285,
      -0.08069798295071601,
      -0.010610160752795,
      -0.006052980930789,
      -0.010610160752795,
      0.00023272916985603425,
      -0.009700092842373009,
      -0.031119410827818998,
      -0.004376899207593,
      -0.031119410827818998,
      -0.009700092842373019,
      0.004376899207592999,
      -0.004376899207593,
      0.004376899207593001,
      0.002157219017875034,
      -0.02091802237187601,
      -0.006911214445722997,
      -8.0732097907e-05,
      -0.006911214445722997,
      -0.001050730481259018,
      0.0017215371926319989,
      -8.0732097907e-05,
      0.0017215371926320006,
      0.0005513542686210343,
      -0.02091802237187601,
      0.0069112144457230025,
      8.0732097907e-05,
      0.0069112144457230025,
      -0.001050730481259018,
      0.0017215371926319989,
      8.0732097907e-05,
      0.0017215371926320006,
      0.0005513542686210343,
      -0.009700092842373009,
      0.031119410827819004,
      0.004376899207593,
      0.031119410827819004,
      -0.009700092842373019,
      0.004376899207592999,
      0.004376899207593,
      0.004376899207593001,
      0.002157219017875034,
      0.03040954522080499,
      0.031272273238285006,
      0.006052980930789,
      0.031272273238285,
      -0.08069798295071601,
      -0.010610160752795,
      0.006052980930789,
      -0.010610160752795,
      0.00023272916985603425,
      0.010613031693107991,
      -0.004553842794663997,
      -0.001186883711298,
      -0.0045538427946639985,
      -0.03681314091666902,
      -0.001241004151512001,
      -0.001186883711298,
      -0.0012410041515119995,
      0.0004082861077080342,
      -0.001050730481259009,
      -0.006911214445722997,
      -0.001721537192632,
      -0.006911214445722997,
      -0.020918022371876017,
      8.073209790699885e-05,
      -0.001721537192632,
      8.073209790700054e-05,
      0.0005513542686210343,
      -0.009728643523770009,
      -0.002688289917879997,
      -0.000664596501864,
      -0.0026882899178799972,
      -0.009728643523770019,
      0.0006645965018639989,
      -0.000664596501864,
      0.0006645965018640004,
      0.0005501149376540343,
      -0.009728643523770009,
      0.002688289917880003,
      0.000664596501864,
      0.0026882899178800024,
      -0.009728643523770019,
      0.0006645965018639989,
      0.000664596501864,
      0.0006645965018640004,
      0.0005501149376540343,
      -0.001050730481259009,
      0.0069112144457230025,
      0.001721537192632,
      0.0069112144457230025,
      -0.020918022371876017,
      8.073209790699885e-05,
      0.001721537192632,
      8.073209790700054e-05,
      0.0005513542686210343,
      0.010613031693107991,
      0.004553842794664004,
      0.001186883711298,
      0.004553842794664002,
      -0.03681314091666902,
      -0.001241004151512001,
      0.001186883711298,
      -0.0012410041515119995,
      0.0004082861077080342,
      0.010613031693107991,
      0.004553842794664004,
      -0.001186883711298,
      0.004553842794664002,
      -0.03681314091666902,
      0.0012410041515119989,
      -0.001186883711298,
      0.0012410041515120004,
      0.0004082861077080342,
      -0.001050730481259009,
      0.0069112144457230025,
      -0.001721537192632,
      0.0069112144457230025,
      -0.020918022371876017,
      -8.073209790700115e-05,
      -0.001721537192632,
      -8.073209790699946e-05,
      0.0005513542686210343,
      -0.009728643523770009,
      0.002688289917880003,
      -0.000664596501864,
      0.0026882899178800024,
      -0.009728643523770019,
      -0.000664596501864001,
      -0.000664596501864,
      -0.0006645965018639995,
      0.0005501149376540343,
      -0.009728643523770009,
      -0.002688289917879997,
      0.000664596501864,
      -0.0026882899178799972,
      -0.009728643523770019,
      -0.000664596501864001,
      0.000664596501864,
      -0.0006645965018639995,
      0.0005501149376540343,
      -0.001050730481259009,
      -0.006911214445722997,
      0.001721537192632,
      -0.006911214445722997,
      -0.020918022371876017,
      -8.073209790700115e-05,
      0.001721537192632,
      -8.073209790699946e-05,
      0.0005513542686210343,
      0.010613031693107991,
      -0.004553842794663997,
      0.001186883711298,
      -0.0045538427946639985,
      -0.03681314091666902,
      0.0012410041515119989,
      0.001186883711298,
      0.0012410041515120004,
      0.0004082861077080342,
      0.03040954522080499,
      0.031272273238285006,
      -0.006052980930789,
      0.031272273238285,
      -0.08069798295071601,
      0.010610160752795,
      -0.006052980930789,
      0.010610160752795,
      0.00023272916985603425,
      -0.009700092842373009,
      0.031119410827819004,
      -0.004376899207593,
      0.031119410827819004,
      -0.009700092842373019,
      -0.004376899207593001,
      -0.004376899207593,
      -0.004376899207592999,
      0.002157219017875034,
      -0.02091802237187601,
      0.0069112144457230025,
      -8.0732097907e-05,
      0.0069112144457230025,
      -0.001050730481259018,
      -0.001721537192632001,
      -8.0732097907e-05,
      -0.0017215371926319993,
      0.0005513542686210343,
      -0.02091802237187601,
      -0.006911214445722997,
      8.0732097907e-05,
      -0.006911214445722997,
      -0.001050730481259018,
      -0.001721537192632001,
      8.0732097907e-05,
      -0.0017215371926319993,
      0.0005513542686210343,
      -0.009700092842373009,
      -0.031119410827818998,
      0.004376899207593,
      -0.031119410827818998,
      -0.009700092842373019,
      -0.004376899207593001,
      0.004376899207593,
      -0.004376899207592999,
      0.002157219017875034,
      0.03040954522080499,
      -0.03127227323828499,
      0.006052980930789,
      -0.031272273238285,
      -0.08069798295071601,
      0.010610160752795,
      0.006052980930789,
      0.010610160752795,
      0.00023272916985603425,
      5.158545458852411,
      -8.743006318923108e-16,
      -0.0,
      -8.743006318923108e-16,
      5.158545458852418,
      1.734723475976807e-17,
      -0.0,
      1.734723475976807e-17,
      0.22801370538373114,
      -0.361154348343764,
      1.66244333114444e-17,
      -0.076791604692556,
      1.66244333114444e-17,
      0.10821720370996593,
      -7.9508159315603665e-19,
      0.076791604692556,
      -7.9508159315603665e-19,
      0.03342186883129904,
      -0.05469920617061699,
      1.66244333114444e-17,
      -0.00409594983109,
      1.66244333114444e-17,
      0.021130772134587923,
      -7.9508159315603665e-19,
      0.00409594983109,
      -7.9508159315603665e-19,
      0.0015255848385910332,
      -0.03591039662860399,
      1.6624433311444402e-17,
      0.0,
      1.6624433311444402e-17,
      0.010550186189937926,
      -7.950815931560366e-19,
      0.0,
      -7.950815931560366e-19,
      0.0009495241040570329,
      -0.05469920617061699,
      1.66244333114444e-17,
      0.00409594983109,
      1.66244333114444e-17,
      0.021130772134587923,
      -7.9508159315603665e-19,
      -0.00409594983109,
      -7.9508159315603665e-19,
      0.0015255848385910332,
      -0.361154348343764,
      1.66244333114444e-17,
      0.076791604692556,
      1.66244333114444e-17,
      0.10821720370996593,
      -7.9508159315603665e-19,
      -0.076791604692556,
      -7.9508159315603665e-19,
      0.03342186883129904,
      0.108217203709966,
      1.66244333114444e-17,
      -0.0,
      1.66244333114444e-17,
      -0.3611543483437641,
      0.076791604692556,
      0.0,
      -0.076791604692556,
      0.03342186883129904,
      -0.003325757163581997,
      -0.08915216515332598,
      0.015694709310296,
      -0.08915216515332598,
      -0.003325757163582075,
      -0.015694709310296,
      -0.015694709310296,
      0.015694709310296,
      -0.006029213199955967,
      -0.03432837053598099,
      -0.01783353355329098,
      -0.001413251380953,
      -0.01783353355329098,
      0.006710597026764926,
      -0.003005179234100001,
      0.001413251380953,
      0.003005179234099999,
      0.0013270350714150332,
      -0.027827543634153996,
      1.66244333114444e-17,
      0.0,
      1.66244333114444e-17,
      0.004661536808853926,
      -0.001434338590566001,
      0.0,
      0.0014343385905659992,
      0.0005934432147140329,
      -0.03432837053598099,
      0.017833533553291016,
      0.001413251380953,
      0.017833533553291016,
      0.006710597026764926,
      -0.003005179234100001,
      -0.001413251380953,
      0.003005179234099999,
      0.0013270350714150332,
      -0.003325757163581997,
      0.08915216515332601,
      -0.015694709310296,
      0.08915216515332601,
      -0.003325757163582075,
      -0.015694709310296,
      0.015694709310296,
      0.015694709310296,
      -0.006029213199955967,
      0.021130772134588003,
      1.66244333114444e-17,
      0.0,
      1.66244333114444e-17,
      -0.054699206170617076,
      0.0040959498310899995,
      0.0,
      -0.004095949831090001,
      0.0015255848385910332,
      0.006710597026765004,
      -0.01783353355329098,
      0.0030051792341,
      -0.01783353355329098,
      -0.034328370535981076,
      0.001413251380952999,
      -0.0030051792341,
      -0.0014132513809530008,
      0.0013270350714150332,
      -0.009987559091080997,
      -0.011236312118791985,
      0.001602155763614,
      -0.011236312118791985,
      -0.009987559091081075,
      -0.0016021557636140007,
      -0.001602155763614,
      0.0016021557636139994,
      0.00011045352537803301,
      -0.014898671168710997,
      1.66244333114444e-17,
      0.0,
      1.66244333114444e-17,
      -0.005332543237480075,
      -0.001140906774127001,
      0.0,
      0.0011409067741269992,
      0.00030568264610403295,
      -0.009987559091080997,
      0.011236312118792016,
      -0.001602155763614,
      0.011236312118792016,
      -0.009987559091081075,
      -0.0016021557636140007,
      0.001602155763614,
      0.0016021557636139994,
      0.00011045352537803301,
      0.006710597026765004,
      0.017833533553291016,
      -0.0030051792341,
      0.017833533553291016,
      -0.034328370535981076,
      0.001413251380952999,
      0.0030051792341,
      -0.0014132513809530008,
      0.0013270350714150332,
      0.010550186189938004,
      1.6624433311444402e-17,
      0.0,
      1.6624433311444402e-17,
      -0.035910396628604076,
      -7.950815931560366e-19,
      0.0,
      -7.950815931560366e-19,
      0.0009495241040570329,
      0.004661536808854004,
      1.66244333114444e-17,
      0.001434338590566,
      1.66244333114444e-17,
      -0.027827543634154076,
      -7.9508159315603665e-19,
      -0.001434338590566,
      -7.9508159315603665e-19,
      0.0005934432147140329,
      -0.005332543237479997,
      1.66244333114444e-17,
      0.001140906774127,
      1.66244333114444e-17,
      -0.014898671168711075,
      -7.9508159315603665e-19,
      -0.001140906774127,
      -7.9508159315603665e-19,
      0.00030568264610403295,
      -0.009545654938127996,
      1.6624433311444402e-17,
      0.0,
      1.6624433311444402e-17,
      -0.009545654938128074,
      -7.950815931560366e-19,
      0.0,
      -7.950815931560366e-19,
      0.00017340064983103302,
      -0.005332543237479997,
      1.66244333114444e-17,
      -0.001140906774127,
      1.66244333114444e-17,
      -0.014898671168711075,
      -7.9508159315603665e-19,
      0.001140906774127,
      -7.9508159315603665e-19,
      0.00030568264610403295,
      0.004661536808854004,
      1.66244333114444e-17,
      -0.001434338590566,
      1.66244333114444e-17,
      -0.027827543634154076,
      -7.9508159315603665e-19,
      0.001434338590566,
      -7.9508159315603665e-19,
      0.0005934432147140329,
      0.021130772134588003,
      1.66244333114444e-17,
      0.0,
      1.66244333114444e-17,
      -0.054699206170617076,
      -0.004095949831090001,
      0.0,
      0.0040959498310899995,
      0.0015255848385910332,
      0.006710597026765004,
      0.017833533553291016,
      0.0030051792341,
      0.017833533553291016,
      -0.034328370535981076,
      -0.0014132513809530008,
      -0.0030051792341,
      0.001413251380952999,
      0.0013270350714150332,
      -0.009987559091080997,
      0.011236312118792016,
      0.001602155763614,
      0.011236312118792016,
      -0.009987559091081075,
      0.0016021557636139994,
      -0.001602155763614,
      -0.0016021557636140007,
      0.00011045352537803301,
      -0.014898671168710997,
      1.66244333114444e-17,
      0.0,
      1.66244333114444e-17,
      -0.005332543237480075,
      0.0011409067741269992,
      0.0,
      -0.001140906774127001,
      0.00030568264610403295,
      -0.009987559091080997,
      -0.011236312118791985,
      -0.001602155763614,
      -0.011236312118791985,
      -0.009987559091081075,
      0.0016021557636139994,
      0.001602155763614,
      -0.0016021557636140007,
      0.00011045352537803301,
      0.006710597026765004,
      -0.01783353355329098,
      -0.0030051792341,
      -0.01783353355329098,
      -0.034328370535981076,
      -0.0014132513809530008,
      0.0030051792341,
      0.001413251380952999,
      0.0013270350714150332,
      0.108217203709966,
      1.66244333114444e-17,
      0.0,
      1.66244333114444e-17,
      -0.3611543483437641,
      -0.076791604692556,
      -0.0,
      0.076791604692556,
      0.03342186883129904,
      -0.003325757163581997,
      0.08915216515332601,
      0.015694709310296,
      0.08915216515332601,
      -0.003325757163582075,
      0.015694709310296,
      -0.015694709310296,
      -0.015694709310296,
      -0.006029213199955967,
      -0.03432837053598099,
      0.017833533553291016,
      -0.001413251380953,
      0.017833533553291016,
      0.006710597026764926,
      0.003005179234099999,
      0.001413251380953,
      -0.003005179234100001,
      0.0013270350714150332,
      -0.027827543634153996,
      1.66244333114444e-17,
      0.0,
      1.66244333114444e-17,
      0.004661536808853926,
      0.0014343385905659992,
      0.0,
      -0.001434338590566001,
      0.0005934432147140329,
      -0.03432837053598099,
      -0.01783353355329098,
      0.001413251380953,
      -0.01783353355329098,
      0.006710597026764926,
      0.003005179234099999,
      -0.001413251380953,
      -0.003005179234100001,
      0.0013270350714150332,
      -0.003325757163581997,
      -0.08915216515332598,
      -0.015694709310296,
      -0.08915216515332598,
      -0.003325757163582075,
      0.015694709310296,
      0.015694709310296,
      -0.015694709310296,
      -0.006029213199955967
     ]
    ]
   },
   "irr_l": [],
   "q_qc": {
    "__ndarray__": [
     [
      36,
      3
     ],
     "float64",
     [
      0.0,
      0.0,
      0.0,
      0.0,
      0.16666666666666666,
      0.0,
      0.0,
      0.3333333333333333,
      0.0,
      0.0,
      0.5,
      0.0,
      0.0,
      0.6666666666666666,
      0.0,
      0.0,
      0.8333333333333334,
      0.0,
      0.16666666666666666,
      0.0,
      0.0,
      0.16666666666666666,
      0.16666666666666666,
      0.0,
      0.16666666666666666,
      0.3333333333333333,
      0.0,
      0.16666666666666666,
      0.5,
      0.0,
      0.16666666666666666,
      0.6666666666666666,
      0.0,
      0.16666666666666666,
      0.8333333333333334,
      0.0,
      0.3333333333333333,
      0.0,
      0.0,
      0.3333333333333333,
      0.16666666666666666,
      0.0,
      0.3333333333333333,
      0.3333333333333333,
      0.0,
      0.3333333333333333,
      0.5,
      0.0,
      0.3333333333333333,
      0.6666666666666666,
      0.0,
      0.3333333333333333,
      0.8333333333333334,
      0.0,
      0.5,
      0.0,
      0.0,
      0.5,
      0.16666666666666666,
      0.0,
      0.5,
      0.3333333333333333,
      0.0,
      0.5,
      0.5,
      0.0,
      0.5,
      0.6666666666666666,
      0.0,
      0.5,
      0.8333333333333334,
      0.0,
      0.6666666666666666,
      0.0,
      0.0,
      0.6666666666666666,
      0.16666666666666666,
      0.0,
      0.6666666666666666,
      0.3333333333333333,
      0.0,
      0.6666666666666666,
      0.5,
      0.0,
      0.6666666666666666,
      0.6666666666666666,
      0.0,
      0.6666666666666666,
      0.8333333333333334,
      0.0,
      0.8333333333333334,
      0.0,
      0.0,
      0.8333333333333334,
      0.16666666666666666,
      0.0,
      0.8333333333333334,
      0.3333333333333333,
      0.0,
      0.8333333333333334,
      0.5,
      0.0,
      0.8333333333333334,
      0.6666666666666666,
      0.0,
      0.8333333333333334,
      0.8333333333333334,
      0.0
     ]
    ]
   },
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       400,
       3
      ],
      "float64",
      [
       0.5,
       -0.5,
       0.0,
       0.49696969696969695,
       -0.49696969696969695,
       0.0,
       0.49393939393939396,
       -0.49393939393939396,
       0.0,
       0.4909090909090909,
       -0.4909090909090909,
       0.0,
       0.48787878787878786,
       -0.48787878787878786,
       0.0,
       0.48484848484848486,
       -0.48484848484848486,
       0.0,
       0.4818181818181818,
       -0.4818181818181818,
       0.0,
       0.47878787878787876,
       -0.47878787878787876,
       0.0,
       0.47575757575757577,
       -0.47575757575757577,
       0.0,
       0.4727272727272727,
       -0.4727272727272727,
       0.0,
       0.4696969696969697,
       -0.4696969696969697,
       0.0,
       0.4666666666666667,
       -0.4666666666666667,
       0.0,
       0.4636363636363636,
       -0.4636363636363636,
       0.0,
       0.46060606060606063,
       -0.46060606060606063,
       0.0,
       0.4575757575757576,
       -0.4575757575757576,
       0.0,
       0.45454545454545453,
       -0.45454545454545453,
       0.0,
       0.45151515151515154,
       -0.45151515151515154,
       0.0,
       0.4484848484848485,
       -0.4484848484848485,
       0.0,
       0.44545454545454544,
       -0.44545454545454544,
       0.0,
       0.44242424242424244,
       -0.44242424242424244,
       0.0,
       0.4393939393939394,
       -0.4393939393939394,
       0.0,
       0.4363636363636364,
       -0.4363636363636364,
       0.0,
       0.43333333333333335,
       -0.43333333333333335,
       0.0,
       0.4303030303030303,
       -0.4303030303030303,
       0.0,
       0.42727272727272725,
       -0.42727272727272725,
       0.0,
       0.42424242424242425,
       -0.42424242424242425,
       0.0,
       0.4212121212121212,
       -0.4212121212121212,
       0.0,
       0.4181818181818182,
       -0.4181818181818182,
       0.0,
       0.41515151515151516,
       -0.41515151515151516,
       0.0,
       0.4121212121212121,
       -0.4121212121212121,
       0.0,
       0.40909090909090906,
       -0.40909090909090906,
       0.0,
       0.40606060606060607,
       -0.40606060606060607,
       0.0,
       0.403030303030303,
       -0.403030303030303,
       0.0,
       0.4,
       -0.4,
       0.0,
       0.396969696969697,
       -0.396969696969697,
       0.0,
       0.3939393939393939,
       -0.3939393939393939,
       0.0,
       0.39090909090909093,
       -0.39090909090909093,
       0.0,
       0.3878787878787879,
       -0.3878787878787879,
       0.0,
       0.38484848484848483,
       -0.38484848484848483,
       0.0,
       0.38181818181818183,
       -0.38181818181818183,
       0.0,
       0.3787878787878788,
       -0.3787878787878788,
       0.0,
       0.37575757575757573,
       -0.37575757575757573,
       0.0,
       0.37272727272727274,
       -0.37272727272727274,
       0.0,
       0.3696969696969697,
       -0.3696969696969697,
       0.0,
       0.3666666666666667,
       -0.3666666666666667,
       0.0,
       0.36363636363636365,
       -0.36363636363636365,
       0.0,
       0.3606060606060606,
       -0.3606060606060606,
       0.0,
       0.35757575757575755,
       -0.35757575757575755,
       0.0,
       0.35454545454545455,
       -0.35454545454545455,
       0.0,
       0.3515151515151515,
       -0.3515151515151515,
       0.0,
       0.3484848484848485,
       -0.3484848484848485,
       0.0,
       0.34545454545454546,
       -0.34545454545454546,
       0.0,
       0.3424242424242424,
       -0.3424242424242424,
       0.0,
       0.33939393939393936,
       -0.33939393939393936,
       0.0,
       0.33636363636363636,
       -0.33636363636363636,
       0.0,
       0.33333333333333337,
       -0.33333333333333337,
       0.0,
       0.3303030303030303,
       -0.3303030303030303,
       0.0,
       0.32727272727272727,
       -0.32727272727272727,
       0.0,
       0.3242424242424242,
       -0.3242424242424242,
       0.0,
       0.32121212121212117,
       -0.32121212121212117,
       0.0,
       0.3181818181818182,
       -0.3181818181818182,
       0.0,
       0.3151515151515152,
       -0.3151515151515152,
       0.0,
       0.31212121212121213,
       -0.31212121212121213,
       0.0,
       0.3090909090909091,
       -0.3090909090909091,
       0.0,
       0.30606060606060603,
       -0.30606060606060603,
       0.0,
       0.30303030303030304,
       -0.30303030303030304,
       0.0,
       0.3,
       -0.3,
       0.0,
       0.296969696969697,
       -0.296969696969697,
       0.0,
       0.29393939393939394,
       -0.29393939393939394,
       0.0,
       0.2909090909090909,
       -0.2909090909090909,
       0.0,
       0.28787878787878785,
       -0.28787878787878785,
       0.0,
       0.28484848484848485,
       -0.28484848484848485,
       0.0,
       0.28181818181818186,
       -0.28181818181818186,
       0.0,
       0.2787878787878788,
       -0.2787878787878788,
       0.0,
       0.27575757575757576,
       -0.27575757575757576,
       0.0,
       0.2727272727272727,
       -0.2727272727272727,
       0.0,
       0.26969696969696966,
       -0.26969696969696966,
       0.0,
       0.26666666666666666,
       -0.26666666666666666,
       0.0,
       0.26363636363636367,
       -0.26363636363636367,
       0.0,
       0.2606060606060606,
       -0.2606060606060606,
       0.0,
       0.25757575757575757,
       -0.25757575757575757,
       0.0,
       0.2545454545454545,
       -0.2545454545454545,
       0.0,
       0.2515151515151515,
       -0.2515151515151515,
       0.0,
       0.24848484848484848,
       -0.24848484848484848,
       0.0,
       0.24545454545454548,
       -0.24545454545454548,
       0.0,
       0.24242424242424243,
       -0.24242424242424243,
       0.0,
       0.23939393939393938,
       -0.23939393939393938,
       0.0,
       0.2363636363636364,
       -0.2363636363636364,
       0.0,
       0.23333333333333334,
       -0.23333333333333334,
       0.0,
       0.2303030303030303,
       -0.2303030303030303,
       0.0,
       0.2272727272727273,
       -0.2272727272727273,
       0.0,
       0.22424242424242424,
       -0.22424242424242424,
       0.0,
       0.2212121212121212,
       -0.2212121212121212,
       0.0,
       0.2181818181818182,
       -0.2181818181818182,
       0.0,
       0.21515151515151515,
       -0.21515151515151515,
       0.0,
       0.2121212121212121,
       -0.2121212121212121,
       0.0,
       0.2090909090909091,
       -0.2090909090909091,
       0.0,
       0.20606060606060606,
       -0.20606060606060606,
       0.0,
       0.203030303030303,
       -0.203030303030303,
       0.0,
       0.2,
       -0.2,
       0.0,
       0.19696969696969696,
       -0.19696969696969696,
       0.0,
       0.19393939393939397,
       -0.19393939393939397,
       0.0,
       0.19090909090909092,
       -0.19090909090909092,
       0.0,
       0.18787878787878787,
       -0.18787878787878787,
       0.0,
       0.18484848484848487,
       -0.18484848484848487,
       0.0,
       0.18181818181818182,
       -0.18181818181818182,
       0.0,
       0.17878787878787877,
       -0.17878787878787877,
       0.0,
       0.17575757575757578,
       -0.17575757575757578,
       0.0,
       0.17272727272727273,
       -0.17272727272727273,
       0.0,
       0.16969696969696968,
       -0.16969696969696968,
       0.0,
       0.16666666666666669,
       -0.16666666666666669,
       0.0,
       0.16363636363636364,
       -0.16363636363636364,
       0.0,
       0.16060606060606059,
       -0.16060606060606059,
       0.0,
       0.1575757575757576,
       -0.1575757575757576,
       0.0,
       0.15454545454545454,
       -0.15454545454545454,
       0.0,
       0.1515151515151515,
       -0.1515151515151515,
       0.0,
       0.1484848484848485,
       -0.1484848484848485,
       0.0,
       0.14545454545454545,
       -0.14545454545454545,
       0.0,
       0.1424242424242424,
       -0.1424242424242424,
       0.0,
       0.1393939393939394,
       -0.1393939393939394,
       0.0,
       0.13636363636363635,
       -0.13636363636363635,
       0.0,
       0.13333333333333336,
       -0.13333333333333336,
       0.0,
       0.1303030303030303,
       -0.1303030303030303,
       0.0,
       0.12727272727272726,
       -0.12727272727272726,
       0.0,
       0.12424242424242427,
       -0.12424242424242427,
       0.0,
       0.12121212121212122,
       -0.12121212121212122,
       0.0,
       0.11818181818181817,
       -0.11818181818181817,
       0.0,
       0.11515151515151517,
       -0.11515151515151517,
       0.0,
       0.11212121212121212,
       -0.11212121212121212,
       0.0,
       0.10909090909090907,
       -0.10909090909090907,
       0.0,
       0.10606060606060608,
       -0.10606060606060608,
       0.0,
       0.10303030303030303,
       -0.10303030303030303,
       0.0,
       0.09999999999999998,
       -0.09999999999999998,
       0.0,
       0.09696969696969698,
       -0.09696969696969698,
       0.0,
       0.09393939393939393,
       -0.09393939393939393,
       0.0,
       0.09090909090909088,
       -0.09090909090909088,
       0.0,
       0.08787878787878789,
       -0.08787878787878789,
       0.0,
       0.08484848484848484,
       -0.08484848484848484,
       0.0,
       0.08181818181818185,
       -0.08181818181818185,
       0.0,
       0.0787878787878788,
       -0.0787878787878788,
       0.0,
       0.07575757575757575,
       -0.07575757575757575,
       0.0,
       0.07272727272727275,
       -0.07272727272727275,
       0.0,
       0.0696969696969697,
       -0.0696969696969697,
       0.0,
       0.06666666666666665,
       -0.06666666666666665,
       0.0,
       0.06363636363636366,
       -0.06363636363636366,
       0.0,
       0.06060606060606061,
       -0.06060606060606061,
       0.0,
       0.05757575757575756,
       -0.05757575757575756,
       0.0,
       0.054545454545454564,
       -0.054545454545454564,
       0.0,
       0.051515151515151514,
       -0.051515151515151514,
       0.0,
       0.048484848484848464,
       -0.048484848484848464,
       0.0,
       0.04545454545454547,
       -0.04545454545454547,
       0.0,
       0.04242424242424242,
       -0.04242424242424242,
       0.0,
       0.03939393939393937,
       -0.03939393939393937,
       0.0,
       0.036363636363636376,
       -0.036363636363636376,
       0.0,
       0.033333333333333326,
       -0.033333333333333326,
       0.0,
       0.030303030303030276,
       -0.030303030303030276,
       0.0,
       0.027272727272727282,
       -0.027272727272727282,
       0.0,
       0.024242424242424232,
       -0.024242424242424232,
       0.0,
       0.021212121212121238,
       -0.021212121212121238,
       0.0,
       0.018181818181818188,
       -0.018181818181818188,
       0.0,
       0.015151515151515138,
       -0.015151515151515138,
       0.0,
       0.012121212121212144,
       -0.012121212121212144,
       0.0,
       0.009090909090909094,
       -0.009090909090909094,
       0.0,
       0.006060606060606044,
       -0.006060606060606044,
       0.0,
       0.00303030303030305,
       -0.00303030303030305,
       0.0,
       0.0,
       0.0,
       0.0,
       0.0,
       -0.004310344827586207,
       0.0,
       0.0,
       -0.008620689655172414,
       0.0,
       0.0,
       -0.01293103448275862,
       0.0,
       0.0,
       -0.017241379310344827,
       0.0,
       0.0,
       -0.021551724137931036,
       0.0,
       0.0,
       -0.02586206896551724,
       0.0,
       0.0,
       -0.030172413793103446,
       0.0,
       0.0,
       -0.034482758620689655,
       0.0,
       0.0,
       -0.03879310344827586,
       0.0,
       0.0,
       -0.04310344827586207,
       0.0,
       0.0,
       -0.04741379310344827,
       0.0,
       0.0,
       -0.05172413793103448,
       0.0,
       0.0,
       -0.05603448275862069,
       0.0,
       0.0,
       -0.06034482758620689,
       0.0,
       0.0,
       -0.06465517241379311,
       0.0,
       0.0,
       -0.06896551724137931,
       0.0,
       0.0,
       -0.07327586206896551,
       0.0,
       0.0,
       -0.07758620689655173,
       0.0,
       0.0,
       -0.08189655172413793,
       0.0,
       0.0,
       -0.08620689655172414,
       0.0,
       0.0,
       -0.09051724137931035,
       0.0,
       0.0,
       -0.09482758620689655,
       0.0,
       0.0,
       -0.09913793103448276,
       0.0,
       0.0,
       -0.10344827586206896,
       0.0,
       0.0,
       -0.10775862068965517,
       0.0,
       0.0,
       -0.11206896551724138,
       0.0,
       0.0,
       -0.11637931034482758,
       0.0,
       0.0,
       -0.12068965517241378,
       0.0,
       0.0,
       -0.125,
       0.0,
       0.0,
       -0.12931034482758622,
       0.0,
       0.0,
       -0.1336206896551724,
       0.0,
       0.0,
       -0.13793103448275862,
       0.0,
       0.0,
       -0.14224137931034483,
       0.0,
       0.0,
       -0.14655172413793102,
       0.0,
       0.0,
       -0.15086206896551724,
       0.0,
       0.0,
       -0.15517241379310345,
       0.0,
       0.0,
       -0.15948275862068964,
       0.0,
       0.0,
       -0.16379310344827586,
       0.0,
       0.0,
       -0.16810344827586207,
       0.0,
       0.0,
       -0.1724137931034483,
       0.0,
       0.0,
       -0.17672413793103448,
       0.0,
       0.0,
       -0.1810344827586207,
       0.0,
       0.0,
       -0.1853448275862069,
       0.0,
       0.0,
       -0.1896551724137931,
       0.0,
       0.0,
       -0.1939655172413793,
       0.0,
       0.0,
       -0.19827586206896552,
       0.0,
       0.0,
       -0.2025862068965517,
       0.0,
       0.0,
       -0.20689655172413793,
       0.0,
       0.0,
       -0.21120689655172414,
       0.0,
       0.0,
       -0.21551724137931033,
       0.0,
       0.0,
       -0.21982758620689655,
       0.0,
       0.0,
       -0.22413793103448276,
       0.0,
       0.0,
       -0.22844827586206895,
       0.0,
       0.0,
       -0.23275862068965517,
       0.0,
       0.0,
       -0.23706896551724138,
       0.0,
       0.0,
       -0.24137931034482757,
       0.0,
       0.0,
       -0.24568965517241378,
       0.0,
       0.0,
       -0.25,
       0.0,
       0.0,
       -0.2543103448275862,
       0.0,
       0.0,
       -0.25862068965517243,
       0.0,
       0.0,
       -0.2629310344827586,
       0.0,
       0.0,
       -0.2672413793103448,
       0.0,
       0.0,
       -0.27155172413793105,
       0.0,
       0.0,
       -0.27586206896551724,
       0.0,
       0.0,
       -0.2801724137931034,
       0.0,
       0.0,
       -0.28448275862068967,
       0.0,
       0.0,
       -0.28879310344827586,
       0.0,
       0.0,
       -0.29310344827586204,
       0.0,
       0.0,
       -0.2974137931034483,
       0.0,
       0.0,
       -0.3017241379310345,
       0.0,
       0.0,
       -0.30603448275862066,
       0.0,
       0.0,
       -0.3103448275862069,
       0.0,
       0.0,
       -0.3146551724137931,
       0.0,
       0.0,
       -0.3189655172413793,
       0.0,
       0.0,
       -0.3232758620689655,
       0.0,
       0.0,
       -0.3275862068965517,
       0.0,
       0.0,
       -0.3318965517241379,
       0.0,
       0.0,
       -0.33620689655172414,
       0.0,
       0.0,
       -0.34051724137931033,
       0.0,
       0.0,
       -0.3448275862068966,
       0.0,
       0.0,
       -0.34913793103448276,
       0.0,
       0.0,
       -0.35344827586206895,
       0.0,
       0.0,
       -0.3577586206896552,
       0.0,
       0.0,
       -0.3620689655172414,
       0.0,
       0.0,
       -0.36637931034482757,
       0.0,
       0.0,
       -0.3706896551724138,
       0.0,
       0.0,
       -0.375,
       0.0,
       0.0,
       -0.3793103448275862,
       0.0,
       0.0,
       -0.38362068965517243,
       0.0,
       0.0,
       -0.3879310344827586,
       0.0,
       0.0,
       -0.3922413793103448,
       0.0,
       0.0,
       -0.39655172413793105,
       0.0,
       0.0,
       -0.40086206896551724,
       0.0,
       0.0,
       -0.4051724137931034,
       0.0,
       0.0,
       -0.40948275862068967,
       0.0,
       0.0,
       -0.41379310344827586,
       0.0,
       0.0,
       -0.41810344827586204,
       0.0,
       0.0,
       -0.4224137931034483,
       0.0,
       0.0,
       -0.4267241379310345,
       0.0,
       0.0,
       -0.43103448275862066,
       0.0,
       0.0,
       -0.4353448275862069,
       0.0,
       0.0,
       -0.4396551724137931,
       0.0,
       0.0,
       -0.4439655172413793,
       0.0,
       0.0,
       -0.4482758620689655,
       0.0,
       0.0,
       -0.4525862068965517,
       0.0,
       0.0,
       -0.4568965517241379,
       0.0,
       0.0,
       -0.46120689655172414,
       0.0,
       0.0,
       -0.46551724137931033,
       0.0,
       0.0,
       -0.4698275862068965,
       0.0,
       0.0,
       -0.47413793103448276,
       0.0,
       0.0,
       -0.47844827586206895,
       0.0,
       0.0,
       -0.48275862068965514,
       0.0,
       0.0,
       -0.4870689655172414,
       0.0,
       0.0,
       -0.49137931034482757,
       0.0,
       0.0,
       -0.4956896551724138,
       0.0,
       0.0,
       -0.5,
       0.0,
       0.00423728813559322,
       -0.5,
       0.0,
       0.00847457627118644,
       -0.5,
       0.0,
       0.012711864406779662,
       -0.5,
       0.0,
       0.01694915254237288,
       -0.5,
       0.0,
       0.0211864406779661,
       -0.5,
       0.0,
       0.025423728813559324,
       -0.5,
       0.0,
       0.029661016949152543,
       -0.5,
       0.0,
       0.03389830508474576,
       -0.5,
       0.0,
       0.038135593220338986,
       -0.5,
       0.0,
       0.0423728813559322,
       -0.5,
       0.0,
       0.046610169491525424,
       -0.5,
       0.0,
       0.05084745762711865,
       -0.5,
       0.0,
       0.05508474576271186,
       -0.5,
       0.0,
       0.059322033898305086,
       -0.5,
       0.0,
       0.0635593220338983,
       -0.5,
       0.0,
       0.06779661016949153,
       -0.5,
       0.0,
       0.07203389830508475,
       -0.5,
       0.0,
       0.07627118644067797,
       -0.5,
       0.0,
       0.08050847457627118,
       -0.5,
       0.0,
       0.0847457627118644,
       -0.5,
       0.0,
       0.08898305084745763,
       -0.5,
       0.0,
       0.09322033898305085,
       -0.5,
       0.0,
       0.09745762711864407,
       -0.5,
       0.0,
       0.1016949152542373,
       -0.5,
       0.0,
       0.1059322033898305,
       -0.5,
       0.0,
       0.11016949152542373,
       -0.5,
       0.0,
       0.11440677966101695,
       -0.5,
       0.0,
       0.11864406779661017,
       -0.5,
       0.0,
       0.1228813559322034,
       -0.5,
       0.0,
       0.1271186440677966,
       -0.5,
       0.0,
       0.13135593220338984,
       -0.5,
       0.0,
       0.13559322033898305,
       -0.5,
       0.0,
       0.13983050847457626,
       -0.5,
       0.0,
       0.1440677966101695,
       -0.5,
       0.0,
       0.1483050847457627,
       -0.5,
       0.0,
       0.15254237288135594,
       -0.5,
       0.0,
       0.15677966101694915,
       -0.5,
       0.0,
       0.16101694915254236,
       -0.5,
       0.0,
       0.1652542372881356,
       -0.5,
       0.0,
       0.1694915254237288,
       -0.5,
       0.0,
       0.17372881355932204,
       -0.5,
       0.0,
       0.17796610169491525,
       -0.5,
       0.0,
       0.18220338983050846,
       -0.5,
       0.0,
       0.1864406779661017,
       -0.5,
       0.0,
       0.1906779661016949,
       -0.5,
       0.0,
       0.19491525423728814,
       -0.5,
       0.0,
       0.19915254237288135,
       -0.5,
       0.0,
       0.2033898305084746,
       -0.5,
       0.0,
       0.2076271186440678,
       -0.5,
       0.0,
       0.211864406779661,
       -0.5,
       0.0,
       0.21610169491525424,
       -0.5,
       0.0,
       0.22033898305084745,
       -0.5,
       0.0,
       0.2245762711864407,
       -0.5,
       0.0,
       0.2288135593220339,
       -0.5,
       0.0,
       0.2330508474576271,
       -0.5,
       0.0,
       0.23728813559322035,
       -0.5,
       0.0,
       0.24152542372881355,
       -0.5,
       0.0,
       0.2457627118644068,
       -0.5,
       0.0,
       0.25,
       -0.5,
       0.0,
       0.2542372881355932,
       -0.5,
       0.0,
       0.2584745762711864,
       -0.5,
       0.0,
       0.2627118644067797,
       -0.5,
       0.0,
       0.2669491525423729,
       -0.5,
       0.0,
       0.2711864406779661,
       -0.5,
       0.0,
       0.2754237288135593,
       -0.5,
       0.0,
       0.2796610169491525,
       -0.5,
       0.0,
       0.2838983050847458,
       -0.5,
       0.0,
       0.288135593220339,
       -0.5,
       0.0,
       0.2923728813559322,
       -0.5,
       0.0,
       0.2966101694915254,
       -0.5,
       0.0,
       0.3008474576271186,
       -0.5,
       0.0,
       0.3050847457627119,
       -0.5,
       0.0,
       0.3093220338983051,
       -0.5,
       0.0,
       0.3135593220338983,
       -0.5,
       0.0,
       0.3177966101694915,
       -0.5,
       0.0,
       0.3220338983050847,
       -0.5,
       0.0,
       0.326271186440678,
       -0.5,
       0.0,
       0.3305084745762712,
       -0.5,
       0.0,
       0.3347457627118644,
       -0.5,
       0.0,
       0.3389830508474576,
       -0.5,
       0.0,
       0.3432203389830508,
       -0.5,
       0.0,
       0.3474576271186441,
       -0.5,
       0.0,
       0.3516949152542373,
       -0.5,
       0.0,
       0.3559322033898305,
       -0.5,
       0.0,
       0.3601694915254237,
       -0.5,
       0.0,
       0.3644067796610169,
       -0.5,
       0.0,
       0.3686440677966102,
       -0.5,
       0.0,
       0.3728813559322034,
       -0.5,
       0.0,
       0.3771186440677966,
       -0.5,
       0.0,
       0.3813559322033898,
       -0.5,
       0.0,
       0.385593220338983,
       -0.5,
       0.0,
       0.3898305084745763,
       -0.5,
       0.0,
       0.3940677966101695,
       -0.5,
       0.0,
       0.3983050847457627,
       -0.5,
       0.0,
       0.4025423728813559,
       -0.5,
       0.0,
       0.4067796610169492,
       -0.5,
       0.0,
       0.4110169491525424,
       -0.5,
       0.0,
       0.4152542372881356,
       -0.5,
       0.0,
       0.4194915254237288,
       -0.5,
       0.0,
       0.423728813559322,
       -0.5,
       0.0,
       0.4279661016949153,
       -0.5,
       0.0,
       0.4322033898305085,
       -0.5,
       0.0,
       0.4364406779661017,
       -0.5,
       0.0,
       0.4406779661016949,
       -0.5,
       0.0,
       0.4449152542372881,
       -0.5,
       0.0,
       0.4491525423728814,
       -0.5,
       0.0,
       0.4533898305084746,
       -0.5,
       0.0,
       0.4576271186440678,
       -0.5,
       0.0,
       0.461864406779661,
       -0.5,
       0.0,
       0.4661016949152542,
       -0.5,
       0.0,
       0.4703389830508475,
       -0.5,
       0.0,
       0.4745762711864407,
       -0.5,
       0.0,
       0.4788135593220339,
       -0.5,
       0.0,
       0.4830508474576271,
       -0.5,
       0.0,
       0.4872881355932203,
       -0.5,
       0.0,
       0.4915254237288136,
       -0.5,
       0.0,
       0.4957627118644068,
       -0.5,
       0.0,
       0.5,
       -0.5,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.5,
        -0.5,
        0.0
       ]
      ]
     },
     "X": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        -0.5,
        0.0
       ]
      ]
     }
    },
    "labelseq": "MGXM",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        4.693407447526749,
        0.0,
        0.0,
        0.0,
        -4.693407447526749,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      36,
      12,
      4,
      3
     ],
     "complex128",
     [
      1.0594399189797996e-18,
      0.0,
      -0.049767702565269745,
      0.0,
      0.02387642973127649,
      0.0,
      0.2680085839742449,
      0.0,
      -0.27094067862062166,
      0.0,
      0.020825519379597687,
      0.0,
      1.6656082071531918e-18,
      0.0,
      -1.1033826835630128e-16,
      0.0,
      0.6517834319966866,
      -0.0,
      0.01740254508407005,
      0.0,
      0.6528073578102249,
      0.0,
      -3.3306690738754696e-16,
      0.0,
      -6.277329186266081e-16,
      0.0,
      0.016807117044487507,
      0.0,
      0.27229805833811227,
      0.0,
      -0.02113758361697693,
      0.0,
      -0.020825519379597868,
      0.0,
      -0.27094067862062116,
      0.0,
      1.3478365633680044e-16,
      0.0,
      1.4513124550923055e-16,
      0.0,
      0.017402545084069642,
      0.0,
      -0.6517834319966849,
      0.0,
      -1.1102230246251565e-16,
      0.0,
      -0.6528073578102267,
      0.0,
      -6.623290248613413e-16,
      0.0,
      0.2685446067178512,
      0.0,
      -0.012617160052848825,
      0.0,
      0.05099128037393308,
      0.0,
      -3.608224830031759e-16,
      0.0,
      -4.666406150377611e-16,
      0.0,
      -0.7071067811865472,
      0.0,
      0.6520157136149266,
      0.0,
      0.0,
      0.0,
      3.642919299551295e-16,
      0.0,
      1.1102230246251565e-16,
      0.0,
      7.962082812854198e-17,
      0.0,
      1.1181239966573044e-18,
      0.0,
      -0.049767702565269946,
      0.0,
      0.023876429731276044,
      0.0,
      0.2680085839742452,
      0.0,
      0.27094067862062116,
      0.0,
      -0.020825519379597972,
      0.0,
      -2.857538759203358e-16,
      0.0,
      -3.042452574044997e-17,
      0.0,
      0.6517834319966868,
      0.0,
      0.01740254508407091,
      0.0,
      -0.6528073578102251,
      0.0,
      -1.0824674490095276e-15,
      0.0,
      -4.529930084333656e-16,
      0.0,
      0.016807117044486872,
      0.0,
      0.2722980583381119,
      0.0,
      -0.02113758361697653,
      0.0,
      0.02082551937959818,
      0.0,
      0.27094067862062154,
      0.0,
      -1.7827384276444465e-17,
      0.0,
      2.733803356536666e-16,
      0.0,
      0.017402545084071172,
      0.0,
      -0.6517834319966881,
      0.0,
      -7.708934112606447e-16,
      0.0,
      0.6528073578102235,
      0.0,
      -4.933886184928514e-16,
      0.0,
      0.268544606717851,
      0.0,
      -0.01261716005284921,
      0.0,
      0.05099128037393354,
      0.0,
      3.4329381226886697e-16,
      0.0,
      3.5566799494627654e-16,
      0.0,
      0.7071067811865474,
      0.0,
      0.6520157136149267,
      0.0,
      -1.1479270888513926e-17,
      0.0,
      3.2958506711486386e-16,
      0.0,
      2.209000348665079e-18,
      0.0,
      2.0802474450679878e-17,
      0.0,
      2.4897883219846873e-18,
      0.0,
      -0.11858663909313046,
      0.0,
      0.05689283228740555,
      0.0,
      0.6386117016338602,
      0.0,
      -0.6508874555515787,
      0.0,
      0.05002965737199819,
      0.0,
      3.296306738133677e-17,
      0.0,
      -2.591228831852741e-16,
      0.0,
      -0.2735364137869465,
      0.0,
      -0.007303391800677406,
      0.0,
      -0.2717398638198544,
      0.0,
      2.220446049250313e-16,
      0.0,
      -1.0889821382255373e-15,
      0.0,
      0.04004805165632564,
      0.0,
      0.648832674716152,
      0.0,
      -0.05036670110298662,
      0.0,
      0.05002965737199938,
      0.0,
      0.6508874555515786,
      0.0,
      1.4032740430463115e-16,
      0.0,
      2.0765105885986205e-17,
      0.0,
      -0.007303391800678287,
      0.0,
      0.2735364137869469,
      0.0,
      3.7623050065404e-16,
      0.0,
      -0.2717398638198535,
      0.0,
      -0.7071067811865492,
      0.0,
      0.6398889383228213,
      0.0,
      -0.030064208883367183,
      0.0,
      0.12150218416592158,
      0.0,
      2.640765163364917e-16,
      0.0,
      9.011971784622376e-16,
      0.0,
      1.6774665059657411e-16,
      0.0,
      -0.27363389629067814,
      0.0,
      5.93842897439543e-18,
      0.0,
      -1.5096650689752644e-16,
      0.0,
      -1.4063697353409187e-18,
      0.0,
      -2.780196822032041e-17,
      0.0,
      2.706534631881479e-18,
      0.0,
      -0.11858663909313104,
      0.0,
      0.0568928322874046,
      0.0,
      0.6386117016338612,
      0.0,
      0.6508874555515773,
      0.0,
      -0.05002965737199945,
      0.0,
      -6.829730262961164e-16,
      0.0,
      -1.001938898987322e-16,
      0.0,
      -0.2735364137869464,
      0.0,
      -0.007303391800677933,
      0.0,
      0.27173986381985415,
      0.0,
      3.469446951953614e-16,
      0.0,
      -1.5205622861012094e-15,
      0.0,
      0.04004805165632731,
      0.0,
      0.6488326747161531,
      0.0,
      -0.05036670110298782,
      0.0,
      -0.05002965737199809,
      0.0,
      -0.6508874555515772,
      0.0,
      4.412393650245245e-16,
      0.0,
      -5.583425041918841e-16,
      0.0,
      -0.007303391800677426,
      0.0,
      0.2735364137869457,
      0.0,
      1.8900073788117674e-17,
      0.0,
      0.2717398638198548,
      0.0,
      0.707106781186546,
      0.0,
      0.639888938322825,
      0.0,
      -0.030064208883364505,
      0.0,
      0.121502184165922,
      0.0,
      2.2375575331005004e-16,
      0.0,
      4.0592227182877234e-16,
      0.0,
      -5.525328223455944e-17,
      0.0,
      -0.2736338962906783,
      0.0,
      5.509300335176792e-18,
      0.0,
      -1.371335885322262e-16,
      0.0,
      -1.434233142910197e-18,
      0.0,
      -2.0908103881144982e-17,
      0.0,
      2.9254083813903222e-15,
      0.0,
      2.3548446612890687e-15,
      0.0,
      0.27552390401021193,
      0.0,
      -1.3422308459540742e-15,
      0.0,
      -0.27455823513255756,
      0.0,
      -1.343606251078262e-16,
      0.0,
      1.2809833413386874e-16,
      0.0,
      -8.017855567601593e-17,
      0.0,
      0.6512193012494167,
      -0.0,
      2.5813120806649585e-16,
      0.0,
      -0.6516270217847702,
      0.0,
      1.3267073765988123e-15,
      0.0,
      9.93583126490737e-05,
      -0.011575554161553701,
      0.08602743577286295,
      -0.0053837458420423635,
      3.3306690738754696e-16,
      4.089903064047294e-16,
      0.16714860251287614,
      0.11730704440811275,
      0.0,
      -3.932552350173114e-16,
      0.16852173819062954,
      0.1378509852682085,
      -0.1403706764725266,
      0.028832940251349366,
      0.11680264321314453,
      -0.037867453839182164,
      -9.43689570931383e-16,
      -1.207892679106419e-16,
      0.6597817094854076,
      -0.0455501986788616,
      -1.942890293094024e-15,
      -3.329104669620608e-16,
      -0.6485012296729108,
      -0.09890190817002464,
      0.2793381269901557,
      0.002397687796919898,
      -0.007572305037276724,
      -0.12099865119175324,
      -1.8595949201963102e-15,
      -8.270025581553411e-16,
      0.2166107744046351,
      -0.30864462073568966,
      -2.7786449140008556e-20,
      -6.036693939175072e-16,
      0.12779195797732235,
      -0.15622465695998716,
      -0.11785386022716061,
      -0.5737613278691163,
      0.18972224006582888,
      0.585200663612567,
      1.1101945595144667e-16,
      1.5239281308043245e-16,
      -0.0036269968721003116,
      -0.05253602104886369,
      2.097513882720572e-20,
      7.470517614827962e-17,
      0.0008071732325521462,
      -0.005292646457025147,
      3.1283840535439866e-15,
      1.2663481374630692e-16,
      2.0990154059319366e-15,
      -4.0766001685454967e-17,
      0.27552390400023363,
      -3.737989306164493e-16,
      -1.6167622796103842e-15,
      -8.187894806610529e-16,
      0.2745582351413033,
      -3.5954467923246636e-16,
      1.0408340855860843e-16,
      1.3877787807814457e-16,
      9.71445146547012e-17,
      3.5735303605122226e-16,
      -9.71445146547012e-17,
      -2.8449465006019636e-16,
      0.6512193012524,
      -1.251255813222078e-15,
      2.275957200481571e-15,
      -4.631711680858075e-16,
      0.6516270217823221,
      -1.257032776547778e-15,
      -4.996003610813204e-16,
      7.979727989493313e-17,
      -9.935830759157413e-05,
      0.01157555357276896,
      0.08602743584493734,
      -0.005383745846553626,
      7.337608019182896e-16,
      1.6888013499605478e-16,
      0.16714860251009103,
      0.11730704440615729,
      2.9321067863097485e-16,
      -2.120079399932878e-16,
      -0.16852173819800742,
      -0.13785098527424264,
      -0.1403706764623211,
      0.028832940249253237,
      -0.11680264321600586,
      0.037867453840109956,
      1.5946571222609593e-15,
      1.761777998945243e-16,
      -0.6597817094898326,
      0.04555019867916858,
      1.666592260952153e-16,
      -1.66341858327348e-17,
      -0.6485012296689947,
      -0.09890190816942591,
      0.2793381278745077,
      0.0023976878045159954,
      0.0075723049287244,
      0.12099864945735536,
      -3.984598786807274e-15,
      9.493636803819176e-16,
      -0.21661077435494788,
      0.30864462066489357,
      7.212596118249534e-17,
      7.813763428739766e-16,
      0.1277919579733906,
      -0.15622465695518253,
      0.1178538602232181,
      0.5737613278499156,
      0.18972224007033994,
      0.5852006636264735,
      -1.3361643659063562e-18,
      1.2731159290793304e-16,
      -0.0036269968720786167,
      -0.05253602104854477,
      -1.5759534072013607e-17,
      9.119231938464693e-17,
      -0.0008071732325855497,
      0.00529264645724435,
      6.933879468859483e-15,
      -1.5612511283791264e-17,
      5.495603971894525e-15,
      -3.209238430557093e-17,
      0.6512193012629666,
      -1.0903216916322304e-15,
      -3.2751579226442118e-15,
      -1.6653345369377348e-16,
      -0.6516270217712263,
      1.073014001550276e-15,
      -1.942890293094024e-16,
      1.6653345369377348e-16,
      3.885780586188048e-16,
      0.0,
      1.3877787807814457e-17,
      4.163336342344337e-17,
      -0.2755239040054329,
      4.539987628565213e-16,
      -3.3306690738754696e-16,
      -1.3877787807814457e-17,
      0.2745582351373567,
      -4.594066122491968e-16,
      -2.220446049250313e-16,
      2.7755575615628914e-17,
      0.00017328587956669502,
      -0.020188346911922807,
      0.21458275757485204,
      -0.013428960406513521,
      1.285091790089086e-15,
      8.640194349899002e-16,
      0.40823097067625913,
      0.2865017588298264,
      9.604701381641256e-16,
      -4.731297112332423e-16,
      -0.49034345810345237,
      -0.4011015406387463,
      -0.3604472721835192,
      0.07403793244996876,
      -0.1865138891059777,
      0.06046786178630061,
      -7.574714596528393e-16,
      -2.710586111905435e-17,
      0.24401975989580657,
      -0.016846706092370416,
      7.300828795159453e-18,
      -2.1597664780776883e-17,
      0.260866769251028,
      0.039784382938007436,
      0.6491469904533802,
      0.005571927592531071,
      0.04103578383524413,
      0.6557150656534727,
      -7.119049003140558e-15,
      -6.630104459231521e-15,
      0.1491189968233251,
      -0.2124768555281854,
      -5.502502884035582e-16,
      9.396859697964644e-17,
      -0.06500691252303972,
      0.07947043593104725,
      0.006264198903504052,
      0.03049671070581312,
      -0.08043516619101278,
      -0.2481032936172105,
      -6.913931028803181e-18,
      -1.2973084253710758e-17,
      0.00022457564162764787,
      0.00325291447763899,
      1.9957637957422515e-18,
      -5.246658608223443e-18,
      0.00019281532998947123,
      -0.0012642928828329439,
      7.600894197899721e-15,
      2.8709673527416157e-16,
      4.961309141293668e-15,
      -1.4289784633358948e-16,
      0.6512193012388499,
      -9.742072776013639e-16,
      -3.809452753245068e-15,
      -2.123301534595612e-15,
      0.6516270217958651,
      -9.62303418173062e-16,
      4.787836793695988e-16,
      3.5388358909926865e-16,
      1.717376241217039e-16,
      6.240667704826564e-16,
      4.5102810375396984e-17,
      -3.872770160118222e-16,
      -0.27552390400501264,
      5.7507529622975125e-16,
      -8.743006318923108e-16,
      1.491862189340054e-16,
      -0.27455823513650457,
      5.682561586811919e-16,
      2.498001805406602e-16,
      1.734723475976807e-18,
      -0.0001732858669690701,
      0.020188345445314677,
      0.214582757702685,
      -0.013428960414514102,
      8.415577812696349e-16,
      5.738214844384599e-16,
      0.40823097069799225,
      0.28650175884508006,
      3.304464669154044e-16,
      -8.872085098503482e-16,
      0.490343458080591,
      0.40110154062004694,
      -0.3604472722076469,
      0.07403793245492483,
      0.18651388909663738,
      -0.060467861783272576,
      4.223260137016421e-16,
      3.55127296138979e-17,
      -0.2440197598932437,
      0.01684670609219346,
      7.833504344006821e-16,
      1.2898947488782955e-16,
      0.26086676925488816,
      0.03978438293859625,
      0.6491469864410326,
      0.005571927558065473,
      -0.041035784087412645,
      -0.6557150696824876,
      -7.487544306078849e-15,
      6.7510701655657894e-15,
      -0.14911899671806042,
      0.2124768553781938,
      -1.627688386773994e-16,
      1.6567452771227965e-16,
      -0.06500691251848066,
      0.07947043592547358,
      -0.00626419890777454,
      -0.030496710726598507,
      -0.08043516619126118,
      -0.24810329361797687,
      -1.3741645562668349e-18,
      -1.3946664345289443e-17,
      0.00022457564157212436,
      0.003252914476835196,
      -1.4158630724533552e-19,
      -5.504325539405655e-18,
      -0.0001928153299172404,
      0.0012642928823593427,
      3.277800695596533e-15,
      0.0,
      0.28111334280103367,
      0.0,
      7.546978155029312e-16,
      0.0,
      -4.480882261320287e-15,
      0.0,
      0.28038535140285664,
      0.0,
      1.8407851134843929e-16,
      0.0,
      -1.129670818376054e-16,
      0.0,
      9.974659986866641e-18,
      0.0,
      0.6488260849412854,
      -0.0,
      4.54163873113194e-15,
      0.0,
      -0.6491410129684376,
      0.0,
      1.1937783319905285e-15,
      0.0,
      -0.013278651983560338,
      0.01606936171142957,
      4.440892098500626e-16,
      -4.622505611261163e-16,
      -0.0057340526397273,
      0.014810867574206497,
      0.032017748662612006,
      0.1349087169928426,
      3.3306690738754696e-16,
      2.347607591610319e-15,
      0.0006712136892926645,
      0.01253302941178183,
      -0.08853927955484447,
      0.14398811635483408,
      0.005215475973109731,
      -0.15304670073799478,
      -2.831068712794149e-15,
      1.2309531939166903e-15,
      0.6478427598050769,
      -0.23718598279973124,
      3.3306690738754696e-16,
      -9.159524575670403e-17,
      -0.6484915642919874,
      0.1772263243856925,
      -0.23094571153311097,
      -0.19083817923911056,
      1.1659274928399e-15,
      8.732785719229937e-16,
      0.1260585398306343,
      0.048803778674979204,
      0.5420018829621974,
      -0.12863275591203482,
      9.534230122492785e-15,
      -9.159255737443747e-16,
      0.5296075142508219,
      -0.028363438865244187,
      -0.3524782367081858,
      -0.21674128342645702,
      0.3504945064016069,
      0.011944038440749634,
      -2.2209253627707175e-16,
      3.8196507792053373e-16,
      -0.026557698291690884,
      -0.07253890956063361,
      -3.3294907530656124e-16,
      -1.4301503592000263e-16,
      -0.0037031008955330353,
      -0.013550073335883848,
      2.8319360745321376e-15,
      -4.393187202911264e-16,
      0.2811133427913922,
      -8.330992252748315e-16,
      1.0679391398982219e-15,
      -3.0357660829594124e-18,
      5.055851570734404e-15,
      -1.3808398868775384e-15,
      -0.28038535141187937,
      8.692739272477319e-16,
      -6.61227799944597e-17,
      -6.960577947356938e-17,
      1.0408340855860843e-16,
      -6.591949208711867e-17,
      5.735429492448318e-17,
      6.938893903907228e-17,
      0.64882608494391,
      -2.6772548535220523e-15,
      1.887379141862766e-15,
      -9.020562075079397e-17,
      0.6491410129660921,
      -2.6612652459690166e-15,
      -6.38378239159465e-16,
      -3.434752482434078e-16,
      0.013278651963591402,
      -0.016069361687263847,
      3.943621060316263e-16,
      -1.449915174433116e-16,
      -0.005734052640152125,
      0.014810867575304205,
      0.03201774866395158,
      0.13490871699848334,
      -1.4028047913359446e-16,
      2.511504509563283e-15,
      -0.0006712136895320027,
      -0.012533029416250847,
      -0.08853927955536224,
      0.1439881163556753,
      -0.00521547597311879,
      0.15304670073826204,
      3.4799346212566322e-15,
      -1.0243385087311678e-15,
      -0.647842759801326,
      0.2371859827983621,
      -2.201353312685101e-15,
      9.363389084306249e-16,
      -0.6484915642953173,
      0.1772263243866067,
      -0.23094571164389494,
      -0.19083817933065328,
      3.6081825899037106e-15,
      3.5480027033241202e-15,
      -0.1260585398034887,
      -0.048803778664469596,
      -0.5420018828896089,
      0.1286327558948102,
      -9.540795757199402e-15,
      8.633997585452738e-16,
      0.529607514250859,
      -0.02836343886524818,
      0.352478236712943,
      0.21674128342938187,
      0.35049450640190305,
      0.01194403844076022,
      1.3738244609348776e-16,
      3.869501221231176e-16,
      -0.02655769829174603,
      -0.07253890956078188,
      -6.254463467636791e-17,
      -1.1885007099037004e-16,
      0.0037031008953809894,
      0.01355007333532813,
      7.598088824778415e-15,
      3.122502256758253e-17,
      0.6488260849541718,
      -2.823798304459112e-15,
      1.7312540290248535e-15,
      -1.214306433183765e-17,
      -1.0332013022917863e-14,
      -8.326672684688674e-17,
      0.6491410129555564,
      -2.8791259953667693e-15,
      3.0596185307540935e-16,
      7.28583859910259e-17,
      2.7755575615628914e-17,
      -8.326672684688674e-17,
      1.0495077029659683e-16,
      -1.6653345369377348e-16,
      -0.2811133427962072,
      1.246706874291839e-15,
      -1.7763568394002505e-15,
      -1.1102230246251565e-16,
      0.2803853514076976,
      -1.2203453156775955e-15,
      -6.661338147750939e-16,
      2.7755575615628914e-17,
      -0.03552709089167552,
      0.04299364685511606,
      1.4716493969111783e-15,
      -1.2878392520625111e-15,
      -0.009401951489468284,
      0.02428492851371011,
      0.09075030355372002,
      0.3823818828785921,
      7.518978692250159e-16,
      6.781095489502266e-15,
      -0.01996502360500543,
      -0.3727907103803899,
      -0.285478394768916,
      0.4642628280854222,
      -0.01984282805834682,
      0.5822823042995543,
      -8.528330827604429e-16,
      2.606789125321214e-16,
      0.12623561245068038,
      -0.04621695210802379,
      5.906909692058271e-16,
      -3.1452666413128336e-16,
      0.21096973428899327,
      -0.05765593975842446,
      -0.49160600430013646,
      -0.4062305125341137,
      3.1549554966947966e-15,
      4.298651007173262e-15,
      0.6466263763995159,
      0.2503425043761772,
      -0.12311313091445822,
      0.02921831420942012,
      -9.339935812865964e-16,
      2.1665985293442115e-16,
      -0.2809909101803623,
      0.0150486318417607,
      0.047980896620344334,
      0.029503782164159782,
      -0.11873355029746019,
      -0.004046163529120944,
      -4.546850116743963e-18,
      -8.366867480290182e-18,
      0.0006812851420864659,
      0.0018608420339755064,
      4.277987259868875e-18,
      -9.3004325434873e-18,
      -0.001172079861995183,
      -0.004288775416490782,
      6.716198777678706e-15,
      -1.0142711323601894e-15,
      0.6488260849310238,
      -1.920701185501481e-15,
      2.474528828372291e-15,
      -1.9949319973733282e-17,
      1.1769665103633642e-14,
      -3.2075037070811163e-15,
      -0.6491410129789735,
      1.958982565868801e-15,
      -5.048655178814532e-16,
      -1.0267394573437727e-16,
      2.5240226575462543e-16,
      -6.418476861114186e-17,
      -2.004147715839455e-16,
      -7.979727989493313e-17,
      -0.2811133427962185,
      1.1357769685493596e-15,
      -7.355227538141662e-16,
      -1.734723475976807e-18,
      -0.28038535140703835,
      1.1496069317863632e-15,
      4.163336342344337e-16,
      1.3877787807814457e-16,
      0.03552709083505908,
      -0.042993646786600274,
      5.416084085793136e-16,
      -2.2798016179226e-16,
      -0.009401951492364708,
      0.024284928521191494,
      0.09075030355746347,
      0.3823818828943663,
      4.537767899185203e-16,
      6.814509481414619e-15,
      0.01996502360435186,
      0.3727907103681836,
      -0.28547839477177905,
      0.46426282809008246,
      0.019842828058361107,
      -0.5822823043000431,
      5.418662571365853e-16,
      -2.468755450755563e-16,
      -0.12623561245024797,
      0.04621695210786483,
      1.085777441395535e-16,
      -5.1788808687839774e-17,
      0.21096973428782845,
      -0.057655939758106046,
      -0.4916060043153734,
      -0.4062305125467065,
      6.9825510873415865e-15,
      5.41615940974832e-15,
      -0.6466263763603951,
      -0.25034250436103295,
      0.12311313105704273,
      -0.029218314243258662,
      2.6125284705689775e-15,
      -4.902359583254084e-16,
      -0.28099091017140493,
      0.015048631841280807,
      -0.04798089662917503,
      -0.029503782169590344,
      -0.1187335502964763,
      -0.0040461635290877,
      -2.033850745261964e-18,
      -1.2026072729931708e-17,
      0.0006812851419233811,
      0.0018608420335299366,
      5.998240252890575e-18,
      1.2164407334127566e-17,
      0.00117207986181441,
      0.004288775415829288,
      -7.229849679038736e-16,
      0.0,
      7.227780764291403e-16,
      0.0,
      0.2836202846374484,
      0.0,
      -0.28362031003995414,
      0.0,
      -1.772400199608175e-16,
      0.0,
      1.7722253017352725e-16,
      0.0,
      -4.934342923955829e-17,
      0.0,
      -4.9361427623836696e-17,
      0.0,
      -0.6477341411612043,
      0.0,
      0.6477341555369527,
      0.0,
      4.465137960401215e-15,
      0.0,
      4.4585773726770914e-15,
      0.0,
      -0.031086778826166877,
      -0.017379106672507225,
      0.031088686419999602,
      -0.017374568036717733,
      0.0,
      8.444953171358708e-17,
      0.0,
      8.441562334037008e-17,
      0.06965902867727014,
      0.006488157248974544,
      -0.06965903772984847,
      0.006492969266038273,
      -0.04195098327358803,
      0.022473174283397263,
      -0.041978185083833185,
      -0.022421836697605058,
      2.4980018054066022e-15,
      3.326714048172769e-15,
      -2.55351295663786e-15,
      3.3229873263207216e-15,
      0.3657186605988432,
      0.5981822538114165,
      0.3651606828267329,
      -0.5985230764441639,
      0.15461155100788557,
      -0.27656053792098795,
      -0.15457037563111548,
      -0.27657608107896064,
      -5.554143811694823e-16,
      2.903559843809695e-16,
      -1.276453609469933e-15,
      2.9044085590219506e-16,
      -0.049639716844990994,
      0.5329486200069463,
      0.04967656883882582,
      0.5329490789585017,
      -0.1572627412396147,
      -0.293564518548219,
      -0.15690425969895322,
      0.2937563136089515,
      -3.3319952304799456e-16,
      1.5623569983604926e-15,
      2.221772207776895e-16,
      1.5618560980854713e-15,
      -0.04001298884887917,
      0.0244632743986033,
      -0.040035741259916706,
      -0.024425923183789434,
      1.2693664798136058e-15,
      -9.96152358946133e-16,
      1.292286867111507e-16,
      -9.086445373051633e-16,
      0.2836202827151139,
      8.232905316625018e-11,
      0.28362031196228815,
      8.232902439862952e-11,
      2.3278522754167715e-16,
      -3.371329943386611e-16,
      1.6496002712852206e-16,
      -3.839441001830541e-16,
      9.063327974492878e-17,
      4.0678867306909243e-17,
      -9.470117863517471e-18,
      3.3594435937306985e-17,
      0.647734143572354,
      -5.4284719749775346e-12,
      0.6477341531258037,
      -5.428481222102822e-12,
      -1.476015881080953e-14,
      -1.61486429582778e-14,
      1.2905963203741965e-14,
      -1.7265905647257808e-14,
      0.03108677882644959,
      0.017379106673453004,
      0.03108868641971713,
      -0.01737456803577244,
      1.0657137019722592e-16,
      -2.822964969633001e-17,
      1.0659563786341036e-16,
      -9.72739541580001e-17,
      -0.06965902868278873,
      -0.006488157262636994,
      -0.06965903772433081,
      0.006492969252375286,
      -0.041950982968413264,
      0.022473174251217594,
      0.04197818538904878,
      0.022421836729412087,
      2.3179680988565312e-14,
      5.262438583250428e-15,
      2.317216324744505e-14,
      -2.969204118861164e-15,
      0.36571866056809027,
      0.5981822567453692,
      -0.3651606828602232,
      0.5985230735102394,
      0.1546115509997501,
      -0.2765605379189789,
      0.1545703756392487,
      0.27657608108096876,
      -3.246240297715166e-16,
      -3.776486744338426e-16,
      -3.248720426450353e-16,
      3.3180036252972435e-16,
      -0.049639716739630295,
      0.5329486199558772,
      -0.04967656894418996,
      -0.5329490790095646,
      0.15726274147273717,
      0.293564520698588,
      -0.15690425946845638,
      0.29375631145830017,
      2.2085032897387554e-16,
      -1.8082838483357415e-16,
      2.2062010894174902e-16,
      1.811662212341107e-16,
      0.04001298865238278,
      -0.024463274400513636,
      -0.040035741456411325,
      -0.024425923181696115,
      -1.627170620466245e-15,
      1.0408340855860843e-17,
      1.627170620466245e-15,
      1.0408340855860843e-17,
      0.6477341565272134,
      -4.0207851780008155e-15,
      -0.6477341401709442,
      4.1091139174206705e-15,
      -4.579669976578771e-16,
      -2.6020852139652106e-18,
      4.579669976578771e-16,
      -2.6020852139652106e-18,
      5.551115123125783e-17,
      -6.938893903907228e-17,
      5.551115123125783e-17,
      6.591949208711867e-17,
      0.28362031047292907,
      -1.7819007413197425e-15,
      -0.2836202842044733,
      1.777899843232845e-15,
      -1.9984014443252818e-15,
      -2.220446049250313e-16,
      -1.942890293094024e-15,
      1.1102230246251565e-16,
      -0.08369101241527566,
      -0.04678757617276502,
      0.08369421652439599,
      -0.046774277936280556,
      8.284145788877872e-17,
      2.2995257832424742e-17,
      -3.134356247832413e-17,
      2.31816061390957e-17,
      0.3193672704810173,
      0.029746396273432858,
      -0.3193662127099438,
      0.029768355569004878,
      -0.5446085535048786,
      0.2917472245960376,
      -0.5449642780229982,
      -0.29108214239032126,
      -2.0911782635385751e-16,
      -3.819592800128841e-16,
      2.0970677878089894e-16,
      -3.8145302832170125e-16,
      -0.041110716811361935,
      -0.06724212868371401,
      -0.041047861431673945,
      0.0672802233673033,
      0.30440587365120875,
      -0.5445042858343394,
      -0.304332978916655,
      -0.544549512208789,
      -2.1797723002212714e-15,
      1.4434318880204343e-15,
      -3.7681334743728825e-15,
      1.443750692196763e-15,
      0.03015511384751691,
      -0.32375539855259794,
      -0.030176590809103728,
      -0.32374591590651086,
      0.03375064239510643,
      0.06300278761080408,
      0.033673829638854756,
      -0.06304417788774584,
      -3.477866006336489e-17,
      1.3616050240307957e-16,
      1.843808292810776e-17,
      1.3611561111085032e-16,
      -0.0034933235745535254,
      0.0021357598026525357,
      -0.0034951024955985894,
      -0.0021323722851222925,
      2.925556801431724e-15,
      -2.5967703407151313e-15,
      1.6194269311115217e-16,
      -2.2527902910272523e-15,
      0.6477341521355431,
      1.8802370931782148e-10,
      0.6477341445626146,
      1.8802363510446658e-10,
      5.109096720234577e-16,
      -6.482974802166397e-16,
      4.091957669972605e-16,
      -3.7776085355309725e-16,
      4.707183441424066e-17,
      -4.736358846091363e-18,
      -1.1993651194100564e-16,
      2.832137666719223e-17,
      -0.2836203115293134,
      2.3769540404154342e-12,
      -0.283620283148089,
      2.376928866026036e-12,
      6.188865479260761e-15,
      6.983185111135368e-15,
      -5.5492162076069366e-15,
      7.470339011271056e-15,
      0.08369101241003775,
      0.046787576171958334,
      0.08369421652963505,
      -0.04677427793708773,
      6.382006682751547e-17,
      -1.1414614347129025e-17,
      6.379823929529412e-17,
      -2.772738889705796e-16,
      -0.3193672705135193,
      -0.02974639633674435,
      -0.31936621267744536,
      0.02976835550569103,
      -0.5446085495181756,
      0.2917472241649403,
      0.5449642820102252,
      0.2910821428165516,
      -2.600355114406226e-15,
      -6.101944923041242e-16,
      -2.59945929702315e-15,
      3.3208574026985203e-16,
      -0.04111071680671014,
      -0.06724212901156766,
      0.04104786143663153,
      -0.0672802230394534,
      0.3044058735992342,
      -0.5445042857660538,
      0.3043329789686218,
      0.5445495122770827,
      -9.475386933157733e-16,
      -1.5855084235924439e-15,
      -9.479293547148362e-16,
      1.5992698875722102e-15,
      0.030155113779613607,
      -0.32375539847967577,
      0.030176590877011942,
      0.3237459159794251,
      -0.03375064244627121,
      -0.06300278807441974,
      0.03367382958825633,
      -0.06304417742406983,
      1.672924688811664e-17,
      -1.228320821062484e-17,
      1.670379041424009e-17,
      1.2306004190615283e-17,
      0.0034933235568713255,
      -0.0021357598024964557,
      -0.003495102513282024,
      -0.0021323722852617613,
      -3.17928551937741e-15,
      0.0,
      0.28111348123911917,
      0.0,
      -6.967525559185646e-16,
      0.0,
      1.5796516333730107e-15,
      0.0,
      0.28038541431782893,
      0.0,
      1.0441840558366529e-16,
      0.0,
      7.333259850324004e-17,
      0.0,
      1.6459822867613383e-17,
      0.0,
      0.6488260249593982,
      -0.0,
      3.8843361322320585e-15,
      0.0,
      -0.649140985794942,
      0.0,
      1.0052885665325158e-15,
      0.0,
      0.014428868016642414,
      0.015045509642608996,
      5.551115123125783e-16,
      5.85704420379437e-16,
      0.006274289500616886,
      0.014595018186913528,
      -0.02764809428000737,
      0.13587040099816966,
      -1.1102230246251565e-16,
      -1.1201910366921165e-15,
      -0.003938165183438551,
      -0.011917209050151452,
      -0.013326560093311422,
      0.1685061061028153,
      0.08332430139867344,
      -0.12848179350698982,
      -2.7200464103316335e-15,
      -1.1648659332676566e-15,
      0.6470336071679061,
      0.23938444418216698,
      2.7755575615628914e-16,
      -1.403996137665822e-16,
      -0.602367863621582,
      -0.29850207307841925,
      0.21622653973967323,
      -0.207364474697722,
      4.165270820731688e-16,
      -4.2720272648607414e-16,
      -0.12420472196184132,
      0.05339468392241928,
      -0.5458664397757148,
      -0.11107766430610723,
      4.635371154872856e-15,
      -1.1408063311628129e-15,
      0.5035835498313704,
      -0.16641440076719602,
      0.41249511275799855,
      0.03262279946705725,
      -0.29423754202091534,
      -0.19082188195654112,
      -1.1107026615965097e-16,
      -3.7231054700990303e-16,
      -0.026803832072524604,
      0.07244823368142901,
      -1.1090439045441914e-16,
      8.254028594118492e-17,
      -0.006237042572969455,
      0.0125861571789133,
      3.0318629551384646e-15,
      2.393918396847994e-16,
      -0.2811134812487601,
      2.5948200060321056e-15,
      9.112719259740665e-16,
      8.153200337090993e-17,
      2.8232624571522535e-15,
      2.0712598303163077e-15,
      0.28038541430880615,
      -2.5404254766200874e-15,
      -2.4578863250246386e-16,
      -4.9873299934333204e-18,
      1.0408340855860843e-16,
      7.632783294297951e-17,
      6.938893903907228e-17,
      -2.42861286636753e-17,
      -0.6488260249567769,
      5.4910857214274855e-15,
      -2.2620794126737565e-15,
      -2.42861286636753e-16,
      -0.6491409857972836,
      5.514826570748797e-15,
      3.469446951953614e-16,
      -5.48172618408671e-16,
      0.014428868038344608,
      0.015045509665237829,
      -4.797941123859862e-16,
      -3.297170235388871e-16,
      -0.006274289500152001,
      -0.014595018185831567,
      0.027648094278850063,
      -0.13587040099248882,
      2.9063118503015173e-16,
      1.1430818279290144e-15,
      -0.003938165182034654,
      -0.011917209045902561,
      0.013326560093233164,
      -0.16850610610183467,
      0.08332430139852581,
      -0.12848179350676367,
      -3.414743027711411e-15,
      -8.771977358763505e-16,
      0.6470336071716772,
      0.23938444418355495,
      1.255441548543987e-15,
      9.466375113021226e-16,
      0.6023678636184655,
      0.29850207307686755,
      -0.21622653963593289,
      0.20736447459823423,
      -4.032051275036216e-15,
      4.1759172133964145e-15,
      -0.12420472198859187,
      0.05339468393391931,
      -0.54586643984883,
      -0.11107766432098094,
      4.5516130139701074e-15,
      -1.1962795030422915e-15,
      -0.5035835498313312,
      0.16641440076718855,
      0.4124951127524413,
      0.03262279946661538,
      0.2942375420206623,
      0.19082188195637542,
      -1.2999447703910656e-16,
      3.8016940293770197e-16,
      0.026803832072469433,
      -0.07244823368128046,
      4.485668457384415e-17,
      -6.855092216056116e-17,
      -0.006237042573226317,
      0.01258615717943198,
      -7.353492814665685e-15,
      1.9081958235744878e-17,
      0.6488260249465135,
      -5.320835042465428e-15,
      -1.6037518535405582e-15,
      -1.734723475976807e-17,
      3.6186331708876196e-15,
      -1.3877787807814457e-16,
      0.6491409858078206,
      -5.264057477673959e-15,
      1.1015494072452725e-16,
      -2.7755575615628914e-17,
      1.734723475976807e-17,
      -2.498001805406602e-16,
      -6.938893903907228e-17,
      -1.942890293094024e-16,
      -0.28111348124394475,
      2.276701032779021e-15,
      -1.887379141862766e-15,
      0.0,
      0.28038541431298925,
      -2.3023357796578535e-15,
      -1.1102230246251565e-16,
      1.1102230246251565e-16,
      0.038602980027357674,
      0.04025274245804537,
      1.881396417574054e-15,
      1.7118468686396906e-15,
      0.010290004674358803,
      0.023936225026103094,
      -0.07836527862174489,
      0.38510870669193425,
      -7.673412484102413e-16,
      -3.2495818778155364e-15,
      0.11713866116747405,
      0.35447114276925595,
      -0.042968991745867366,
      0.5433163120537433,
      -0.31701614652151866,
      0.4888226170763718,
      -8.34656239629795e-16,
      -2.2009102407310826e-16,
      0.12607810588670187,
      0.046645393634701056,
      3.430639697828969e-16,
      3.35516903454982e-16,
      0.19596449312931383,
      0.09710977457723154,
      0.46027762806484784,
      -0.4414131062435419,
      3.579448765182158e-15,
      -4.6440407358942104e-15,
      -0.6370217238764818,
      0.2738508895704367,
      0.12401503137113405,
      0.02523566026373628,
      -4.633774182231277e-16,
      1.5855570550509493e-16,
      -0.26718062332779374,
      0.08829260475762286,
      -0.05615122415881719,
      -0.004440804433572436,
      0.09967590405567742,
      0.06464281704838178,
      -6.011494827672679e-18,
      7.986061544447314e-18,
      0.0006874848043836589,
      -0.0018582066782711526,
      3.2082584886655305e-18,
      6.866808954542258e-18,
      -0.001974079663324621,
      0.0039836311257486585,
      6.946916999983621e-15,
      5.98588019429247e-16,
      -0.648826024969661,
      5.9803976879498045e-15,
      2.1418956018537383e-15,
      1.7358076781492926e-16,
      6.489600523629235e-15,
      4.822531263215524e-15,
      0.649140985784404,
      -5.944595806130946e-15,
      -1.3240819031479223e-16,
      -6.266688556966216e-17,
      4.0115480381963664e-18,
      1.7520707107365752e-16,
      4.2500725161431774e-17,
      1.0061396160665481e-16,
      0.28111348124393476,
      -2.4039995423611235e-15,
      8.881784197001252e-16,
      5.377642775528102e-17,
      0.28038541431364633,
      -2.3806615907667456e-15,
      -3.191891195797325e-16,
      2.220446049250313e-16,
      0.03860298008888778,
      0.040252742522203545,
      -9.985797178121747e-16,
      -7.821611096264184e-16,
      -0.010290004671189887,
      -0.023936225018731324,
      0.0783652786185122,
      -0.38510870667604463,
      8.981768346402237e-16,
      3.4117265793124696e-15,
      0.11713866117130836,
      0.3544711427808606,
      0.04296899174543336,
      -0.5433163120482817,
      -0.31701614652125726,
      0.4888226170759709,
      -5.289161852981869e-16,
      -2.4837796609137573e-16,
      0.12607810588712484,
      0.04664539363485764,
      -4.7751476528699743e-17,
      -1.2048676363768655e-16,
      -0.1959644931304001,
      -0.09710977457777019,
      -0.4602776280505743,
      0.4414131062298508,
      -6.404902255611191e-15,
      5.5953084421291065e-15,
      -0.6370217239150402,
      0.2738508895870107,
      0.12401503122751174,
      0.025235660234508673,
      -1.204257550801117e-15,
      -2.157876950013219e-17,
      0.26718062333630993,
      -0.0882926047604374,
      -0.056151224148486174,
      -0.004440804432755514,
      -0.09967590405650206,
      -0.06464281704891693,
      3.1915908033933396e-18,
      -1.2343070637432892e-17,
      -0.0006874848045484123,
      0.0018582066787163822,
      -5.573006403369869e-18,
      7.502584269493079e-18,
      -0.0019740796636290997,
      0.003983631126363081,
      3.7309327668272136e-17,
      0.0,
      -1.9082439894146176e-15,
      0.0,
      0.27552417601832735,
      0.0,
      1.307061088806987e-15,
      0.0,
      -0.2745583711751487,
      0.0,
      -4.971711684763311e-17,
      0.0,
      1.4225321399627188e-16,
      0.0,
      -1.0127125917372415e-16,
      0.0,
      0.6512191861643918,
      -0.0,
      1.407437914849098e-15,
      0.0,
      -0.6516269644654509,
      0.0,
      1.4022643409786467e-15,
      0.0,
      0.005745640081367371,
      0.010050742492811855,
      -0.06693902066915706,
      -0.05432196103726421,
      1.1102230246251565e-16,
      5.90288409413168e-16,
      -0.10985667107138264,
      -0.17212968527996547,
      1.1102230246251565e-16,
      2.3203971003505897e-16,
      0.05900169230889105,
      -0.2095753911317009,
      -0.07749706803533105,
      0.12054103602058937,
      0.071051839645414,
      -0.1001410829594756,
      -1.0547118733938987e-15,
      5.5315337117243024e-17,
      0.644749037871534,
      0.14725828900626664,
      -1.1102230246251565e-15,
      5.677316308223819e-16,
      -0.6510264406547958,
      0.08062141141332138,
      0.2425167518689491,
      -0.13863791366048894,
      0.07640868352774298,
      -0.0941557032975849,
      -1.304475739455145e-15,
      5.35789572910445e-16,
      0.31785073133553365,
      -0.20285881070039014,
      -3.52247572185342e-20,
      3.5850640189981104e-16,
      0.19427969869541073,
      0.05469550094785272,
      0.4926968318917564,
      0.3167598451317893,
      -0.5017277558499191,
      -0.3559845669806462,
      -1.1102591095707632e-16,
      -1.625855187881088e-16,
      -0.011725676638146366,
      0.051339172700261344,
      -1.1099571232883674e-16,
      5.920598147894242e-18,
      0.0006579866449813058,
      0.005313311885405229,
      -2.1467203015212988e-16,
      2.484991379336776e-16,
      1.672273430841642e-15,
      -2.6020852139652106e-17,
      -0.27552417602831125,
      3.0674622623567633e-15,
      -1.6132928326584306e-15,
      -3.5388358909926865e-16,
      -0.274558371166398,
      3.045645965775156e-15,
      -1.4224732503009818e-16,
      1.249000902703301e-16,
      8.326672684688674e-17,
      4.85722573273506e-17,
      -5.551115123125783e-17,
      -7.632783294297951e-17,
      -0.6512191861614101,
      6.9191968970417975e-15,
      -1.3322676295501878e-15,
      -8.187894806610529e-16,
      -0.6516269644678968,
      6.928605529192908e-15,
      8.604228440844963e-16,
      2.7755575615628914e-17,
      0.005745640373951077,
      0.010050743004609083,
      0.06693902061301316,
      0.05432196099170034,
      -4.4439638878179e-16,
      -5.09112612540324e-16,
      0.10985667107321832,
      0.17212968528283734,
      -2.9429821374857216e-16,
      -7.154114856005165e-19,
      0.059001692306305614,
      -0.20957539112252727,
      0.0774970680409612,
      -0.12054103602935044,
      0.07105183964367134,
      -0.1001410829570216,
      -1.633267955809546e-15,
      1.3362321562837564e-16,
      0.644749037867236,
      0.14725828900527754,
      1.1262693365704347e-15,
      2.584768333306177e-16,
      0.6510264406586999,
      -0.08062141141381204,
      -0.2425167511002514,
      0.13863791322104485,
      0.07640868462410576,
      -0.0941557046485628,
      -8.273449982998764e-16,
      6.832693417867078e-16,
      0.317850731408449,
      -0.20285881074693088,
      2.245530337742681e-16,
      4.966281189311948e-16,
      -0.1942796987013611,
      -0.05469550094952671,
      0.49269683190825875,
      0.3167598451423914,
      0.5017277558379954,
      0.355984566972177,
      8.256468363071689e-18,
      1.3862960977458075e-16,
      0.011725676638217063,
      -0.051339172700572505,
      3.85403210932117e-17,
      1.4101586521289507e-17,
      0.0006579866449543111,
      0.005313311885186964,
      7.45931094670027e-17,
      2.7755575615628914e-17,
      -4.413136522884997e-15,
      2.7755575615628914e-17,
      0.6512191861508361,
      -7.08939800434678e-15,
      3.2335245592207684e-15,
      1.6653345369377348e-16,
      -0.6516269644789994,
      7.095581484963839e-15,
      -1.5959455978986625e-16,
      -2.498001805406602e-16,
      3.0531133177191805e-16,
      -1.5265566588595902e-16,
      -1.5265566588595902e-16,
      -1.3877787807814457e-16,
      -0.2755241760231085,
      2.9926446447862e-15,
      -4.440892098500626e-16,
      2.7755575615628914e-17,
      0.27455837117034765,
      -2.9964754914810893e-15,
      -6.661338147750939e-16,
      -1.3877787807814457e-17,
      0.010018329501654658,
      0.017524879491814336,
      -0.1669683650735597,
      -0.1354971873103683,
      1.2139318923781232e-15,
      1.2479349328676919e-15,
      -0.2683049346403638,
      -0.4203954435201971,
      6.139720981121522e-16,
      1.688512176668859e-17,
      -0.17167492212995608,
      0.6097933388847873,
      -0.19899848461522424,
      0.30952762614336965,
      -0.11345647444716468,
      0.1599065453703105,
      -7.790057996329437e-16,
      7.192808821391453e-18,
      0.23846081789983123,
      0.05446356640544371,
      4.927598339183051e-16,
      1.2638420502290554e-16,
      0.2618829866584607,
      -0.032430904017212325,
      0.5635817192418074,
      -0.3221789551885864,
      -0.4139856793538927,
      0.5101398295984587,
      -4.210372320712401e-15,
      4.146083233172388e-15,
      0.21884664874080864,
      -0.1396723886800281,
      -3.033727000503705e-16,
      -1.2378862405474083e-16,
      -0.09882550508116618,
      -0.027822312589196804,
      -0.026188905043951674,
      -0.01683711558290586,
      0.21271366731215785,
      0.1509240456922871,
      7.882676753851132e-19,
      1.4154969017925253e-17,
      0.000725982300138277,
      -0.0031786080952364176,
      6.528506616789559e-18,
      1.1110767224528412e-18,
      0.00015715278159545101,
      0.0012690253649438228,
      -4.817110252353096e-16,
      5.297411814764175e-16,
      4.030629996432111e-15,
      -8.586881206085195e-17,
      -0.651219186174966,
      7.137462380353385e-15,
      -3.884045862712071e-15,
      -8.326672684688674e-16,
      -0.6516269644543484,
      7.148356942125017e-15,
      -3.686287386450715e-16,
      6.453171330633722e-16,
      3.625572064791527e-16,
      3.0010716134398763e-16,
      -2.3505503099485736e-16,
      -1.0581813203458523e-16,
      0.2755241760235302,
      -2.886573615375986e-15,
      3.7470027081099033e-16,
      2.949029909160572e-16,
      0.2745583711711991,
      -2.878778841737066e-15,
      -3.608224830031759e-16,
      1.734723475976807e-17,
      0.010018330230449552,
      0.01752488076664738,
      0.1669683649739969,
      0.13549718722956966,
      -3.380076801705443e-16,
      -1.2876237173148704e-15,
      0.2683049346260717,
      0.42039544349780444,
      -4.232945251646181e-17,
      -5.568712004154606e-16,
      -0.17167492213796143,
      0.6097933389132186,
      0.1989984846019145,
      -0.3095276261226643,
      -0.11345647445285019,
      0.15990654537832388,
      -4.810460078764001e-16,
      2.9137037146153977e-17,
      0.23846081790232415,
      0.05446356640601307,
      -5.270137766097921e-16,
      2.2559894325969425e-16,
      -0.2618829866545939,
      0.03243090401673335,
      -0.5635817227294164,
      0.3221789571823801,
      -0.41398567680702164,
      0.5101398264601175,
      -3.428636090296063e-15,
      4.2633379135827806e-15,
      0.21884664889528901,
      -0.13967238877861854,
      4.3588408179191687e-16,
      1.3711735000478672e-16,
      0.09882550508809661,
      0.027822312591148424,
      -0.026188905026108874,
      -0.016837115571434715,
      -0.21271366731150054,
      -0.1509240456918207,
      -4.500873659057025e-18,
      -1.488779283947356e-17,
      -0.000725982300317664,
      0.0031786080960218882,
      -3.710237693393249e-18,
      -3.3569417262124836e-19,
      0.00015715278165431793,
      0.0012690253654191776,
      0.011575980572727877,
      0.0,
      -0.08619573321776236,
      0.0,
      1.93608727770546e-15,
      0.0,
      -0.20420479423797694,
      0.0,
      -8.230783488501495e-16,
      0.0,
      0.21772108391749048,
      0.0,
      -0.14330130933418717,
      0.0,
      0.12278762772298978,
      0.0,
      -1.1167104433215561e-15,
      0.0,
      0.661352194198506,
      -0.0,
      -3.5000418285444728e-15,
      0.0,
      -0.6559995673222198,
      0.0,
      1.1379786002407855e-15,
      -2.1308067187216827e-16,
      7.16093850883226e-15,
      4.877341213494483e-16,
      0.23543531322832406,
      -0.14312105004544126,
      9.992007221626409e-16,
      -1.0168384862921426e-15,
      -0.20561440273126683,
      -0.18194763496283375,
      4.440892098500626e-16,
      -2.373854480751061e-16,
      -1.1102230246251565e-16,
      -1.1058054173305617e-16,
      1.1102230246251565e-16,
      4.190497030187443e-18,
      -0.6281441776844797,
      -0.17181813164175885,
      1.2490009027033011e-15,
      -7.055252924035957e-16,
      0.6514750791731277,
      -0.014071131314104179,
      -1.27675647831893e-15,
      -3.4307807984098896e-16,
      2.300660403096523e-13,
      0.2793484170300246,
      3.03981248487761e-14,
      0.12123536362696453,
      -2.7842311789427754e-16,
      -4.793040964123918e-15,
      -2.0773034986136998e-16,
      0.37706992653518856,
      -4.163336342344337e-17,
      1.8752360775309285e-15,
      4.623814573752166e-16,
      -0.20183391183332136,
      1.0727171605733614e-15,
      -0.5857402101005007,
      -7.491685412732482e-16,
      0.6151864311476498,
      -1.6479873021779667e-17,
      1.3183898417423734e-16,
      4.155652638598069e-16,
      -0.05266107304220856,
      -3.5128150388530344e-17,
      1.249000902703301e-16,
      3.192992990223912e-16,
      -0.005353843025940708,
      -0.011575979984023365,
      1.8008723337671238e-14,
      -0.08619573328996295,
      2.4335081524649027e-15,
      2.518818487118324e-15,
      -6.591949208711867e-17,
      -0.20420479423457072,
      -9.859034520718421e-17,
      -6.626643678231403e-16,
      -5.030698080332741e-16,
      -0.21772108392702227,
      -2.307672518941352e-16,
      -0.14330130932376983,
      -2.38588104855291e-16,
      -0.12278762772599913,
      -2.2161223504332992e-16,
      4.440892098500626e-16,
      -1.3877787807814457e-17,
      -0.6613521942029291,
      -1.0711817912184095e-16,
      5.412337245047638e-16,
      7.784571598445922e-16,
      -0.6559995673182726,
      -6.630144943246068e-17,
      2.3929134320344855e-15,
      -6.74504113582444e-17,
      6.045829555837526e-15,
      6.506686273502017e-17,
      0.23543531321979677,
      -0.14312105004025666,
      -1.2232637788021583e-15,
      -2.1145504087265225e-15,
      0.2056144027378176,
      0.18194763496863126,
      -5.677835739057396e-17,
      1.9691481859540942e-16,
      1.6039279630004461e-16,
      2.321702166888607e-16,
      1.628352990082477e-16,
      6.796764554696837e-17,
      -0.628144177687361,
      -0.17181813164254853,
      -2.7340579230383834e-15,
      1.7816223472653667e-16,
      -0.6514750791706769,
      0.014071131314049601,
      1.8454858314570623e-15,
      4.1795019072763365e-16,
      2.048637188527719e-13,
      0.27934841791426407,
      2.7396846162528503e-14,
      -0.12123536188950518,
      -1.1709383462843448e-15,
      1.915134717478395e-15,
      4.343675755522013e-16,
      -0.37706992644869425,
      8.36136715420821e-16,
      -2.6645352591003757e-15,
      5.873722731319854e-17,
      -0.20183391182712507,
      -7.369175695972223e-16,
      0.5857402100808928,
      -5.181350363701029e-16,
      0.6151864311622737,
      1.249000902703301e-16,
      -2.7755575615628914e-17,
      3.821134458975555e-17,
      -0.05266107304188956,
      -1.6263032587282567e-17,
      -1.249000902703301e-16,
      -4.147366664236454e-18,
      0.005353843026161466,
      -0.0201890891279472,
      3.8221805849061087e-14,
      -0.21500255087115303,
      5.039791023524912e-15,
      4.884981308350689e-15,
      -1.1102230246251565e-16,
      -0.4987341809605084,
      -1.9836602606331117e-17,
      -1.970645868709653e-15,
      1.3877787807814457e-16,
      0.633497555457167,
      9.659511026965107e-17,
      -0.36797262328076946,
      -9.10169835972092e-18,
      0.1960708880343864,
      -4.70248868259772e-17,
      2.220446049250313e-16,
      -5.551115123125783e-17,
      -0.2446006024614712,
      -2.134940964832921e-17,
      1.7763568394002505e-15,
      -5.377642775528102e-17,
      0.26388305824225733,
      3.206177226923368e-17,
      5.0188361509565964e-15,
      -3.579044583444985e-16,
      1.4217518851157586e-14,
      2.7145928035230307e-16,
      0.5564672173119894,
      -0.3382762397258545,
      -2.7635054644519936e-15,
      -5.058614021164261e-15,
      0.48799811386252506,
      0.4318282255725883,
      1.0545472737734293e-16,
      2.8829592684844153e-16,
      5.647165935752221e-16,
      4.346880551948176e-16,
      6.216893651367696e-17,
      6.82922543171648e-17,
      0.2657610666354647,
      0.0726944092688282,
      1.1655383953426643e-15,
      -8.550273823347754e-17,
      0.27449421523876993,
      -0.005928767302179175,
      -7.04993968696242e-16,
      -1.7140433099313949e-16,
      5.733584074209315e-13,
      0.649170899211213,
      7.60684940057133e-14,
      0.6569978601060013,
      -1.1757630459519053e-14,
      -1.5963792787676567e-14,
      3.874327754739287e-16,
      -0.25958214355693365,
      4.354155924701786e-16,
      -9.361001557239845e-16,
      -3.9649551143943526e-17,
      0.10267155819101136,
      1.3750488173384867e-16,
      -0.031133415377980433,
      2.8782971382150974e-16,
      -0.2608161426451667,
      -5.5185890579512176e-17,
      2.424276057677588e-16,
      -1.350986403872384e-17,
      0.00326065742027452,
      8.931115395849343e-18,
      5.811323644522304e-17,
      -7.761296738358644e-18,
      0.0012789113510465174,
      0.020189090594355048,
      6.6679792680339244e-15,
      -0.21500255074309188,
      9.876981641170733e-16,
      6.0472460372551495e-15,
      -3.434752482434078e-16,
      -0.4987341809339495,
      -3.3103983499846663e-16,
      -2.060851489460447e-15,
      -1.4641066137244252e-15,
      -0.6334975554867036,
      -6.084138777945108e-16,
      -0.36797262325614394,
      -5.225254202986883e-16,
      -0.1960708880442093,
      -7.669416709382292e-17,
      -2.7755575615628914e-16,
      1.6653345369377348e-16,
      0.24460060246403403,
      3.667485569128104e-17,
      -6.938893903907228e-17,
      -3.365363543395006e-16,
      0.2638830582383575,
      3.573708694905682e-17,
      2.648584327418636e-15,
      -5.367062596938278e-16,
      1.652961777581286e-14,
      1.0288167997781195e-15,
      0.5564672173326003,
      -0.3382762397383856,
      1.8601773248509505e-15,
      -2.6064238900999703e-15,
      -0.48799811384407127,
      -0.4318282255562565,
      1.2158714704126548e-15,
      -8.016926900761342e-16,
      -5.212318209436277e-16,
      -4.1771016990164503e-16,
      2.311526088158208e-16,
      -1.0546363643646817e-16,
      0.265761066635869,
      0.07269440926893776,
      -6.388440875163667e-16,
      2.1745880055459461e-16,
      -0.27449421523962336,
      0.005928767302198286,
      4.85847265263659e-16,
      8.014114202315518e-17,
      4.3738886903316736e-13,
      0.6491709032229254,
      5.845849255505064e-14,
      -0.6569978560698759,
      8.338815749020512e-15,
      8.594145360640848e-15,
      1.6213745806127073e-17,
      0.25958214374017724,
      9.355580546377418e-16,
      -1.2134390714457766e-15,
      -3.5264083850252634e-16,
      0.10267155819821261,
      -2.1585545832262972e-16,
      0.031133415356765486,
      2.9168750203819517e-16,
      -0.2608161426443609,
      -2.656295322589486e-17,
      1.0798653637955624e-16,
      -1.1640009277972002e-17,
      0.0032606574210801934,
      -1.6581516975450183e-17,
      -2.2985086056692694e-17,
      -1.0595140499752252e-17,
      -0.0012789113515255814,
      0.17216416920290767,
      0.0,
      -0.010875361157434623,
      0.0,
      0.1358940124938912,
      0.0,
      0.12629906552150147,
      0.0,
      -0.15874737321196855,
      0.0,
      0.15939607891364124,
      0.0,
      -0.12407604241005771,
      0.0,
      0.1386625299758237,
      0.0,
      -0.4493242884721805,
      0.0,
      0.45304229308169386,
      0.0,
      0.47413001539483246,
      -0.0,
      -0.4676041934743917,
      0.0,
      -0.1721641692029074,
      -1.0623522248509433e-15,
      -0.01087536115743421,
      -1.3215030015652189e-15,
      -0.13589401249389066,
      -3.687072776523999e-15,
      0.12629906552150238,
      5.306596587313454e-15,
      0.1587473732116465,
      6.421184210457363e-14,
      0.15939607891396118,
      6.452296120261142e-14,
      -0.1240760424100578,
      3.4334790416473537e-16,
      0.1386625299758237,
      -6.52520741588913e-16,
      0.44932428847217887,
      1.770853901067074e-17,
      0.4530422930816932,
      -4.15622156055723e-17,
      -0.47413001539483,
      7.132442197320711e-16,
      -0.4676041934743954,
      5.413470249070595e-16,
      -7.641009124863452e-16,
      -1.7486012637846216e-15,
      1.5309587002995912e-14,
      -0.28644814923570106,
      -7.614262186932746e-15,
      -4.544975507059235e-16,
      9.67801554054179e-15,
      -0.4956910638913983,
      5.52886558256971e-14,
      2.709395208189136e-13,
      5.338631143441259e-14,
      -0.2689332192256774,
      -1.582190558955468e-15,
      -0.5042721121702497,
      1.875075631116747e-15,
      0.580956038677014,
      2.2244582985466466e-16,
      -8.326672684688674e-17,
      -1.8920618510733327e-18,
      -0.09006920809826323,
      -6.840180282710906e-17,
      2.185751579730777e-16,
      -8.881796597629983e-17,
      -7.9619013560496e-05,
      0.17216416919702562,
      -3.5448884332826104e-16,
      0.0108753610210891,
      6.208469476044567e-16,
      0.13589401248112767,
      -3.880546981163104e-16,
      0.12629906552594053,
      -2.1231699868572378e-16,
      0.1587473732225993,
      -5.839637758130342e-16,
      -0.15939607893318336,
      5.426406403859786e-16,
      -0.1240760423530607,
      2.013620237842243e-15,
      -0.13866253001132126,
      1.5542416290247142e-15,
      -0.4493242884781868,
      8.380977903576965e-16,
      -0.4530422930817618,
      6.199883305971419e-16,
      -0.4741300153913717,
      1.5153421480041049e-15,
      -0.4676041934742367,
      1.3029074978579651e-15,
      -0.1721641691970244,
      -4.1223905842366455e-16,
      0.010875361021089743,
      -1.9365386646432078e-16,
      -0.13589401248112667,
      -3.248661553978596e-15,
      0.12629906552594192,
      5.031079940709274e-15,
      -0.15874737322227772,
      -6.391715812262585e-14,
      -0.15939607893350374,
      -6.41386665211398e-14,
      -0.1240760423530607,
      2.1695617303082247e-15,
      -0.13866253001132134,
      2.0781101798796894e-15,
      0.44932428847818673,
      -1.043175373298693e-15,
      -0.4530422930817608,
      1.069705464942849e-15,
      0.474130015391375,
      -1.3067599239040856e-15,
      -0.46760419347423476,
      8.749464845078991e-16,
      3.5725556554898446e-15,
      -1.3877787807814457e-17,
      1.716891823363953e-14,
      -0.28644814989155193,
      7.0377008160272734e-15,
      1.0998146837692957e-15,
      -9.379841675966419e-15,
      0.49569106352309106,
      5.516461485916068e-14,
      2.721572966990493e-13,
      5.306073000278093e-14,
      -0.268933219211771,
      8.215576081713333e-15,
      0.5042721119896879,
      8.78461295593961e-15,
      0.580956038831132,
      4.2980034812458396e-16,
      -6.938893903907228e-18,
      3.729497405056258e-16,
      -0.09006920809777083,
      -3.238838694047389e-16,
      -1.0408340855860843e-17,
      -9.316081372571908e-17,
      7.961901266535787e-05,
      0.3360885917403269,
      -5.187841329124509e-16,
      0.02261068533106077,
      2.509730125556124e-15,
      0.29844115019371387,
      -1.2816171785349617e-15,
      0.33345723976088426,
      6.038944112153266e-16,
      -0.4741300153728528,
      -9.56808942965869e-15,
      0.4220534460136147,
      -1.1855904073717542e-14,
      -0.32781085129664295,
      1.8489032846635665e-15,
      0.17526884472689502,
      1.0684444105792756e-15,
      0.21903729908963543,
      -3.7538104369533303e-16,
      -0.2015948353289192,
      4.305493761154644e-16,
      -0.15874737321769095,
      2.361883704803216e-16,
      0.1770489058890678,
      -3.961368140929513e-16,
      -0.336088591718333,
      -1.5855427599212883e-15,
      -0.02261068569897807,
      -2.5806693852526172e-15,
      -0.29844115015830486,
      -8.073267699299328e-15,
      0.3334572396987384,
      1.2172680680059506e-14,
      -0.4741300154133517,
      -1.803202130807534e-13,
      -0.4220534460770236,
      -1.805213000073452e-13,
      -0.32781085119995,
      4.699741575382353e-15,
      -0.1752688448265342,
      3.6819297326725064e-15,
      -0.21903729908293906,
      4.2014767083924216e-16,
      0.2015948353346436,
      -3.0839551203880663e-16,
      -0.1587473732165565,
      3.7826065905707647e-16,
      0.177048905884132,
      -3.6848294176003125e-16,
      2.538741110327418e-15,
      -0.46347374759112603,
      3.8343496805238376e-14,
      -0.6455140776582725,
      -6.260038473637764e-15,
      0.5337896537994449,
      4.557984192123541e-15,
      -3.845787954585844e-10,
      -3.020830494918264e-14,
      9.275902962402327e-12,
      -2.7565715242042233e-14,
      0.14353564369443836,
      -1.4348259246991506e-15,
      -5.491498531948191e-12,
      -2.5545713045095015e-15,
      -0.25019422592859974,
      -6.753151138098869e-17,
      -0.016145921791843546,
      8.418270472265335e-18,
      0.010580351893941853,
      6.097558244152505e-18,
      -1.053116795157738e-12,
      5.554034833444247e-18,
      -1.8101561916061826e-12,
      0.33608859171833455,
      -1.1275131162148889e-15,
      -0.022610685698979206,
      -1.4188131964052956e-15,
      0.29844115015830663,
      -1.574628882619565e-15,
      0.33345723969873536,
      5.930501480090804e-16,
      0.4741300154142034,
      8.982280992192205e-15,
      -0.4220534460760662,
      1.2566021804389685e-14,
      -0.3278108511999506,
      4.2148745077003795e-15,
      -0.17526884482653354,
      1.781102160381041e-15,
      0.21903729908293945,
      -3.9795555581740246e-16,
      0.20159483533464442,
      -3.015088598846005e-16,
      0.158747373216555,
      -4.487476212945024e-16,
      0.17704890588413266,
      -4.37662562909318e-16,
      -0.3360885917403268,
      -1.409851456422722e-15,
      0.022610685331061368,
      -4.765134907489531e-16,
      -0.2984411501937129,
      -8.30878663310791e-15,
      0.3334572397608865,
      1.1966890155793442e-14,
      0.47413001537200106,
      1.8042070572821067e-13,
      0.42205344601457057,
      1.805392569393105e-13,
      -0.32781085129664406,
      2.5744568620893965e-15,
      0.17526884472689416,
      1.093065238615298e-16,
      -0.21903729908963518,
      2.8447637046123263e-16,
      -0.2015948353289192,
      4.0760743724130026e-16,
      0.1587473732176898,
      -6.091975249031953e-16,
      0.1770489058890685,
      -5.282143498030317e-16,
      2.49487784640613e-15,
      0.46347374759112275,
      3.339417047433476e-14,
      -0.6455140776582765,
      4.706150589864872e-15,
      -0.5337896537994429,
      -7.213880040118075e-15,
      -3.8457820847152824e-10,
      -3.0286600284640215e-14,
      -9.565677243361659e-12,
      -2.7958097900701613e-14,
      0.14353564369443883,
      -1.4554717121602237e-15,
      -5.4913751497409624e-12,
      -2.277552232958056e-15,
      -0.2501942259285994,
      1.8540846838159906e-17,
      0.016145921791843557,
      2.2388877258444493e-17,
      0.010580351893941981,
      -3.014630013916893e-18,
      1.053078848081701e-12,
      2.4347562348364576e-18,
      -1.8101908860757021e-12,
      -0.2305304050834696,
      0.0,
      0.0061455850300264495,
      0.0,
      0.07408592305396874,
      0.0,
      -0.17252019186074527,
      0.0,
      -0.2638774262303536,
      0.0,
      0.06288113994190939,
      0.0,
      -0.07652833425370385,
      0.0,
      0.12998211011701716,
      0.0,
      -0.46432840878816534,
      0.0,
      0.4020085274419893,
      0.0,
      0.4978661394978266,
      -0.0,
      -0.43605771933483634,
      0.0,
      0.16354226612305356,
      -3.233575467210544e-16,
      0.019382790467742685,
      -6.034343110443891e-16,
      -0.11442046981014092,
      2.257954823247591e-16,
      -0.014000470788817443,
      8.728586772245335e-16,
      -0.036988065629629197,
      -7.404836746466905e-17,
      0.015312632809525675,
      2.6607826117938003e-16,
      -0.15797967328454077,
      -1.0704728114737773e-15,
      0.211168762997282,
      -2.6897878326727773e-16,
      0.41397652534205526,
      -2.0003834976168258e-16,
      0.4842380024199308,
      -2.886825254356325e-16,
      -0.4679134794653196,
      -3.365202247801481e-16,
      -0.5134508052232425,
      -4.1395239723940154e-16,
      -1.907828032680941e-15,
      -0.1413657424781845,
      1.4268554679508158e-14,
      0.30757831073835784,
      2.0820026781509122e-15,
      0.38687880660417595,
      3.5516245746459185e-15,
      0.42849632503017737,
      -1.8366637699444215e-15,
      0.08038293955261702,
      -9.281455193211865e-15,
      0.5431895629713845,
      5.982116771606054e-15,
      -0.3815481373610603,
      3.4005786517447935e-15,
      0.28957011926883575,
      -1.2772944538656844e-17,
      0.0338996631583929,
      3.729467844630953e-17,
      -0.14125649769894968,
      2.0617945092401678e-17,
      0.008660956802856046,
      1.410991605407373e-16,
      0.0018019951991844474,
      -0.2305304050769637,
      8.928735138406455e-16,
      -0.006145584971027274,
      2.229375074354837e-16,
      0.0740859230381444,
      -1.4524201837496892e-16,
      -0.1725201918455266,
      9.437802897657853e-16,
      0.26387742624971333,
      -1.2226537867485216e-15,
      -0.06288113993756059,
      -1.3851256537570702e-17,
      -0.07652833425499989,
      -3.883217435395691e-15,
      -0.12998211011894903,
      -2.1174296160039906e-15,
      -0.46432840879603277,
      1.9953777567119647e-15,
      -0.40200852743208887,
      1.9406117902747305e-15,
      -0.49786613950691977,
      1.6442952539476848e-15,
      -0.4360577193262936,
      1.4614143510356697e-15,
      0.16354226612056635,
      -1.016096882001194e-15,
      -0.01938279039398894,
      1.014689163219263e-15,
      -0.11442046983450185,
      8.826708286628582e-16,
      -0.014000470802055243,
      9.294293707414485e-16,
      0.036988065628544176,
      -1.7436906791784432e-16,
      -0.015312632794892221,
      5.646025127211206e-17,
      -0.15797967329053914,
      -7.454626077835936e-15,
      -0.2111687629977701,
      -3.727573120586236e-15,
      0.41397652533705603,
      -1.7067391794674396e-15,
      -0.4842380024198069,
      2.1128156099578337e-15,
      0.4679134794524189,
      -1.9360449363872578e-15,
      -0.5134508052354014,
      2.1902291601995852e-15,
      2.45949408362598e-15,
      0.1413657425423098,
      1.340737132873847e-14,
      0.30757831130744806,
      -2.4721598279394874e-15,
      -0.3868788062853337,
      -5.36802353774946e-15,
      -0.42849632485945977,
      -9.09390839632706e-16,
      0.08038293957132114,
      -6.309815608112497e-15,
      0.543189562974242,
      -1.3415703743171418e-14,
      0.38154813737280713,
      -8.158003670922233e-15,
      0.2895701192845291,
      -5.736328535944218e-16,
      -0.03389966316024809,
      -9.530527663444102e-16,
      -0.14125649770071516,
      1.0558744887111745e-16,
      0.008660956803269454,
      3.2470889937770264e-17,
      -0.0018019952006112713,
      -0.3761677620962778,
      1.1796753498650095e-15,
      -0.032587671477643715,
      2.305966213294847e-15,
      0.09582741696417747,
      3.0919963352188553e-16,
      -0.44608836538212826,
      2.721397549035535e-15,
      -0.6411132609799874,
      2.273323186054736e-15,
      0.022407724402921603,
      -2.042782941217535e-15,
      -0.24049144106971526,
      -4.824066548490455e-15,
      0.06030599485733648,
      -3.4416900460107175e-15,
      0.2612672576091657,
      -1.095515824917216e-15,
      -0.2362481475836552,
      9.52313881985323e-16,
      -0.16721161398505463,
      7.13465993029368e-16,
      0.15563861380832572,
      -5.976226772204e-16,
      0.29683625741507724,
      -2.0674259172281996e-15,
      0.05695221301356587,
      -2.280300675427185e-15,
      -0.2693247809451456,
      1.5499767572062337e-15,
      -0.10080622173766526,
      2.5619288594536227e-15,
      -0.08869001085348578,
      1.146291753423535e-15,
      0.33718958343934047,
      3.816374189715613e-15,
      -0.5140037354745375,
      -2.2230842310489717e-14,
      -0.585179768287081,
      -1.2099863788828623e-14,
      -0.20739690046548395,
      7.191037429765968e-16,
      0.16618241500196332,
      -7.256747935955434e-16,
      -0.07170603877151766,
      3.475661870419888e-16,
      0.1482470568683502,
      -6.085230810360467e-16,
      1.3471621698192548e-15,
      0.41293030583725004,
      3.067969173186505e-14,
      0.6329902137022544,
      2.4139765767192934e-16,
      0.5000252893838852,
      -7.289532682853839e-16,
      -0.27798371464110083,
      1.1977909088490578e-15,
      -0.06039071517259055,
      4.039372941686468e-15,
      -0.29420683697002414,
      4.837027813995595e-16,
      0.03963435924214113,
      -5.138922516547935e-17,
      -0.09267888855929854,
      -6.462498903455903e-17,
      -0.0244810921225523,
      1.1454288139127824e-16,
      0.0227929911830808,
      1.4556097487002336e-17,
      0.0031290344613601516,
      -2.1866254727022037e-17,
      -0.004256860098124461,
      -0.37616776207015895,
      1.0966037618695426e-15,
      0.032587671675880496,
      -1.4238110177496023e-15,
      0.09582741698678628,
      1.3592664974249202e-16,
      -0.4460883653085142,
      3.1199001980616e-15,
      0.6411132610407062,
      -2.6101169584887098e-15,
      -0.022407724388026524,
      1.4797930889572736e-15,
      -0.24049144105037779,
      -6.621863381371362e-15,
      -0.060305994857746355,
      -4.1514579803268994e-15,
      0.2612672576083022,
      -1.1713774685995159e-15,
      0.23624814758783239,
      -1.1774807933875307e-15,
      0.16721161398721407,
      -4.801594381749907e-16,
      0.15563861380155397,
      -4.751507738950318e-16,
      0.29683625740984654,
      -1.9278008162419847e-15,
      -0.056952212779302326,
      2.8882624984894115e-15,
      -0.2693247810118572,
      1.6924278935829944e-15,
      -0.10080622176026124,
      2.0451726746108367e-15,
      0.0886900108609901,
      -1.3971047689984426e-15,
      -0.3371895833965972,
      -3.858742262426434e-15,
      -0.5140037355080131,
      -3.171388020963889e-15,
      0.5851797682745921,
      -4.4439372675820955e-15,
      -0.20739690047215678,
      9.41984717326003e-16,
      -0.16618241498522413,
      6.311064711980642e-16,
      0.07170603877346547,
      -1.342174984872947e-16,
      0.14824705686671016,
      -4.647117478740122e-16,
      -1.3402266964218274e-15,
      -0.4129303057056105,
      3.015346665655042e-14,
      0.6329902141335274,
      7.844905032275076e-16,
      -0.5000252887822867,
      2.6336940749282808e-15,
      0.2779837149426314,
      9.027414280147263e-16,
      -0.060390715190750656,
      3.0871740437680056e-15,
      -0.2942068369560033,
      2.42037960077903e-15,
      -0.0396343592769961,
      1.159383749614891e-15,
      -0.09267888855822513,
      1.0405429650776987e-16,
      0.024481092126443067,
      9.303308968422775e-17,
      0.022792991184187886,
      1.6248072189819646e-17,
      0.003129034462250389,
      1.883307964955125e-17,
      0.004256860094311362,
      0.08126551574426372,
      0.0,
      0.08128056134980734,
      0.0,
      -0.24210262554017378,
      0.0,
      0.24210377900190486,
      0.0,
      -0.16030167751281071,
      0.0,
      0.1602875950711585,
      0.0,
      -0.10428307948179223,
      0.0,
      -0.10428153017010405,
      -0.0,
      -0.41405754980403187,
      0.0,
      0.4140582436011695,
      0.0,
      0.47620044905079795,
      -0.0,
      -0.47620203142059686,
      0.0,
      0.011387191789549111,
      1.5784780431483667e-12,
      -0.011395714476228419,
      -1.579087354903327e-12,
      -0.13720948361284735,
      -4.282642549576473e-11,
      -0.13721042411510387,
      -4.282568931123621e-11,
      0.007318521008340795,
      5.5951455811140024e-12,
      0.007324820360440187,
      5.595315524616899e-12,
      0.006004854764772569,
      -8.766968276427756e-13,
      -0.006005886617879111,
      8.765366378355219e-13,
      0.48686288141232403,
      4.551473526505431e-12,
      0.4868627641570937,
      4.55140763330564e-12,
      -0.4938820102955597,
      5.95118495391889e-12,
      -0.49388027644796606,
      5.9511831769993665e-12,
      2.7085466619563766e-15,
      -0.2140632784794091,
      -3.617829103115449e-15,
      -0.21403205890174196,
      2.988578911370132e-15,
      -0.42007278054845515,
      2.9367560869884004e-15,
      0.42006318044904833,
      1.734899548895503e-14,
      0.419906639633013,
      1.8028843627573194e-14,
      -0.4199212085104269,
      2.241897899883527e-16,
      -0.29509871026466494,
      -1.2605607742635573e-16,
      -0.2950935931964529,
      -1.0160728392491293e-16,
      0.11959716628127322,
      -1.0684388460469398e-16,
      -0.11959721892749234,
      1.481534631714662e-17,
      0.0036817525929990253,
      7.032815986680008e-17,
      -0.0036819658040009307,
      -0.08126697896480876,
      -1.1263728515968785e-11,
      0.08127909825208364,
      1.1263518845051766e-11,
      0.24210082935522745,
      7.556404403256038e-11,
      0.24210557520302414,
      7.556351761124368e-11,
      0.1602977984249799,
      1.2249036998764877e-10,
      0.16029147440854846,
      1.2250051462263946e-10,
      -0.10428110051686115,
      1.5223048234212157e-11,
      0.10428350913829419,
      -1.5223270010003484e-11,
      -0.41405738056688673,
      -3.868219184071173e-12,
      -0.41405841283439176,
      -3.868236321069747e-12,
      -0.4762015701333651,
      5.7410981036754445e-12,
      -0.4762009103402577,
      5.741050436855759e-12,
      -0.011386986701054536,
      3.389846321181639e-16,
      -0.011395919480946759,
      -3.0073844893906463e-16,
      0.1372105015740218,
      -5.079431369123388e-16,
      -0.13720940614888438,
      1.2871703040995728e-15,
      -0.007318698270145363,
      2.2613109846135823e-15,
      0.007324643254366214,
      2.297047110960653e-15,
      0.0060049687157742865,
      -7.453689033892185e-17,
      0.00600577266142667,
      2.0421835978092967e-17,
      0.486863080408984,
      -3.0449157634096372e-15,
      -0.48686256516049303,
      3.081860002219379e-15,
      0.4938808475909436,
      -3.1453794298072386e-15,
      -0.49388143915345684,
      3.079179899997776e-15,
      2.966853867218144e-11,
      -0.21406713215004886,
      -2.966186490822069e-11,
      0.21402820489013427,
      1.3111038278735823e-10,
      -0.4200696641053683,
      1.311079800918e-10,
      -0.4200662968330263,
      -3.2088075446270347e-10,
      0.41989647719220236,
      -3.2090683663997924e-10,
      0.4199313703091876,
      4.30776611876051e-11,
      0.2950931102045999,
      -4.3078680253709324e-11,
      -0.29509919324889006,
      1.1172868111229646e-12,
      -0.11959711739860185,
      1.1172177249136805e-12,
      -0.11959726781584143,
      4.4485846495710965e-14,
      0.0036817612616355955,
      4.4445083455664516e-14,
      0.003681957135965877,
      0.17144962495817728,
      -6.915875711989024e-16,
      0.171471649716462,
      -1.6315051398556878e-15,
      -0.38507142994136057,
      3.5308009990331842e-15,
      0.3850793699117409,
      -1.3593018668524397e-15,
      -0.4548676779642546,
      6.9105148875145764e-15,
      0.4548397176505201,
      1.3525904785692107e-15,
      -0.1143766833368102,
      6.593106757804129e-16,
      -0.11437396218343444,
      8.611017367255609e-16,
      0.2742306954230338,
      -1.7096695364476325e-15,
      -0.2742298575772394,
      1.7702404228055736e-15,
      -0.16474899797163906,
      1.0651510902629646e-15,
      0.16474965432179567,
      -1.051486510772697e-15,
      -0.002454964836621227,
      -3.396845255136059e-13,
      0.0024321184130070912,
      3.3780981480972177e-13,
      -0.3127179621355966,
      -9.760404371497202e-11,
      -0.3127144172411704,
      -9.760225800659401e-11,
      0.1121853682022052,
      8.573429618097025e-11,
      0.11220307195356674,
      8.574104786861328e-11,
      -0.6214783588980572,
      9.07234912557789e-11,
      0.6214899160373569,
      -9.07254446863379e-11,
      -0.035377742969566035,
      -3.3033370059176875e-13,
      -0.03537648890733463,
      -3.306713505347216e-13,
      0.046054163589151736,
      -5.552210417899758e-13,
      0.046054404749156244,
      -5.552563577373862e-13,
      -3.304682196307669e-16,
      -0.6465548413411171,
      -8.659862478913389e-15,
      -0.6465712961086677,
      -7.618419439673163e-15,
      0.005308905795860826,
      -6.90440886372536e-15,
      -0.00525139338980346,
      -4.200939465752729e-15,
      -0.2800884727305941,
      -1.4723490984167898e-15,
      0.28007182290528115,
      2.542409007084182e-16,
      0.051799456080279714,
      4.441432100382436e-16,
      0.05179880711591768,
      -1.1022486826640357e-16,
      -0.027628762821567718,
      2.173736790136627e-16,
      0.02762977881338258,
      -3.119024373065691e-17,
      0.006074534116138493,
      -2.0953123833726644e-17,
      -0.006074766291165962,
      -0.17145271189880593,
      -2.376342947751891e-11,
      0.1714685629392324,
      2.376210978861424e-11,
      0.38506857300804853,
      1.2018760813591352e-10,
      0.3850822268513884,
      1.2018727078657503e-10,
      0.454856670480695,
      3.4758000790410884e-10,
      0.45485072554145334,
      3.476087022816936e-10,
      -0.11437451281388726,
      1.6696216747690547e-11,
      0.11437613269394464,
      -1.6696822254023662e-11,
      0.27423058333511846,
      2.5619602481798677e-12,
      0.27422996967179875,
      2.561907962109028e-12,
      0.16474938582610277,
      -1.9862139799857303e-12,
      0.16474926646398474,
      -1.9861726332635724e-12,
      0.002454920844067039,
      8.092880239663798e-16,
      0.0024321626225783997,
      -1.2613338773598257e-15,
      0.31272028215603553,
      6.228480757159487e-17,
      -0.3127120971776203,
      3.915386018355324e-15,
      -0.11218808353210064,
      8.236964119347646e-15,
      0.11220035698392086,
      7.037464971501273e-15,
      -0.62149015283669,
      3.912067134405046e-15,
      -0.6214781220933615,
      4.034945445749443e-15,
      -0.035377757431082485,
      2.9763895490077316e-16,
      0.035376474475297,
      -7.94580721936481e-17,
      -0.04605405517020382,
      3.1279387263290314e-16,
      0.046054513169589854,
      -2.2698425456743327e-16,
      8.961270625828143e-11,
      -0.6465664819269394,
      -8.960258199382883e-11,
      0.6465596555763167,
      -1.6494680631956758e-12,
      0.005308866826313898,
      -1.6462757702059444e-12,
      0.005251433171942354,
      2.1402560616313092e-10,
      -0.2800816947375374,
      2.14042906096022e-10,
      -0.28007860120490785,
      -7.56154439535715e-12,
      -0.05179847308869351,
      7.561746112719216e-12,
      0.051799790106852,
      -2.581234784139998e-13,
      0.02762875153396237,
      -2.5811187380948896e-13,
      0.027629790108077108,
      7.323366728263183e-14,
      0.006074548417660188,
      7.323419161322517e-14,
      0.006074751987822238,
      0.23052858527569503,
      0.0,
      0.006147015206264946,
      0.0,
      0.07405471531007222,
      0.0,
      0.17253622815807587,
      0.0,
      -0.26387859684440496,
      0.0,
      0.0628817805908127,
      0.0,
      -0.07652873071901235,
      0.0,
      0.12998189021446296,
      0.0,
      -0.464328783299709,
      0.0,
      0.40200739863331564,
      0.0,
      0.49786638935346167,
      -0.0,
      -0.4360571692700076,
      0.0,
      0.16354372888575774,
      2.814735430454975e-16,
      -0.019383749169600013,
      -1.3578934736942015e-15,
      0.11441902352467587,
      8.424105366340179e-16,
      -0.013978307561783698,
      -8.504657065087939e-16,
      0.036989273503075515,
      -7.721811644011887e-17,
      -0.015312649187420938,
      3.7289551334674566e-17,
      0.15798006483160146,
      -6.970760173482272e-16,
      -0.21116911495758178,
      -3.1680110710572524e-16,
      -0.4139763318764502,
      2.426642341380818e-16,
      -0.4842381234776539,
      2.755524562423801e-16,
      0.46791305958595164,
      1.4398198486888206e-16,
      0.5134513009954554,
      1.809216366401289e-16,
      -1.127550076026893e-15,
      0.1413794997729385,
      -1.332630182431542e-14,
      0.30757274078856245,
      -2.9668636552042357e-15,
      0.3869478256423917,
      3.994561815242884e-15,
      -0.4284315521151199,
      2.26688732363144e-16,
      0.0803863149933131,
      -1.5288476037210841e-15,
      0.5431931730406414,
      -3.668723485018024e-15,
      -0.381545796366,
      -1.982095859205703e-15,
      0.2895685151579239,
      -1.5456125549796747e-17,
      0.033899532660644945,
      -7.291999560765466e-17,
      -0.14125611619331618,
      -1.7551709092779582e-16,
      0.00866087909688282,
      -1.0842180842065393e-17,
      0.001802630235425845,
      -0.23052858527712625,
      2.062578198885378e-15,
      0.006147015237400717,
      7.30927486269822e-16,
      -0.07405471531165948,
      9.939070429190882e-16,
      -0.17253622814518618,
      8.298879790541184e-16,
      -0.2638785968504072,
      2.0658619133103164e-15,
      0.0628817805942344,
      -5.804948239063443e-16,
      0.07652873063086675,
      -3.3099447491255187e-15,
      0.1299818902690127,
      -2.6341509969938927e-15,
      0.4643287832910807,
      -4.117101650525498e-15,
      0.40200739864285295,
      -3.7501299749767476e-15,
      0.4978663893550542,
      -4.038361657760096e-15,
      0.4360571692673031,
      -3.620927481888148e-15,
      -0.16354372888422125,
      1.1415554499568674e-15,
      -0.019383749144350742,
      -3.345473243200973e-16,
      -0.11441902352756764,
      3.2335938957870953e-16,
      0.013978307560708364,
      7.851583066748557e-16,
      0.03698927350422987,
      -1.7203683116272113e-16,
      -0.015312649190824902,
      2.224696172047503e-16,
      -0.15798006468901898,
      6.175072851758209e-15,
      -0.21116911505809433,
      4.726120361999276e-15,
      0.4139763318891731,
      -3.518509526670786e-15,
      -0.4842381234714343,
      4.3406349996349566e-15,
      0.46791305958311924,
      -4.051448205401123e-15,
      -0.5134513009968182,
      4.536699495408374e-15,
      -8.881440076287236e-17,
      0.14137949973194064,
      1.361683941801007e-14,
      -0.3075727408339847,
      -1.6073778714268647e-15,
      0.38694782562685337,
      1.1125495107178196e-15,
      -0.428431552116832,
      6.659389028642202e-16,
      -0.08038631501815008,
      -2.652401732873754e-15,
      -0.543193173033729,
      -1.2564626490336025e-14,
      -0.3815457961641947,
      -8.361543867040189e-15,
      -0.2895685154195461,
      6.251486110258203e-18,
      0.03389953265891023,
      9.596849622540779e-16,
      0.14125611619444378,
      -2.6511353981477478e-17,
      -0.008660879097187553,
      7.24787549539584e-17,
      0.0018026302351495938,
      0.3761611887545206,
      -3.3516197536899346e-15,
      -0.03258413242327674,
      -1.7017479253515449e-15,
      0.09575046569176793,
      -1.3052924879761414e-15,
      0.4461103555257889,
      -3.0047318545645617e-15,
      -0.6411128852452221,
      5.376178626747998e-15,
      0.022409989632298323,
      -5.258291834473514e-16,
      -0.2404912584871227,
      5.541735025429003e-15,
      0.060304407224953456,
      1.7298144048926086e-15,
      0.2612675950393729,
      -2.1381054677644116e-15,
      -0.23624949459464822,
      1.946935036147039e-15,
      -0.1672121102243144,
      1.3858417778970338e-15,
      0.1556385475377906,
      -1.3242238345444527e-15,
      0.29684143444670896,
      -1.9578611641307017e-15,
      -0.056949092274538274,
      -3.3137739890137853e-15,
      0.2693355180868262,
      -2.0167568563593084e-16,
      -0.10075609994297777,
      -1.4965013616637172e-15,
      0.08868774335596152,
      -1.5346314256335772e-15,
      -0.3371887622226829,
      1.938970281319528e-15,
      0.5140053255844915,
      -1.9518040571999607e-14,
      0.5851806376877066,
      -1.38324026723178e-14,
      0.20739598589249772,
      -1.849986607816032e-15,
      -0.16618336547136328,
      1.5126258124596435e-15,
      0.07170588694899604,
      -7.170583560241544e-16,
      -0.14824702329021053,
      1.3590019740556856e-15,
      -3.2282780743282506e-15,
      -0.4129282988667668,
      -2.3393522505869613e-14,
      0.6329933402272324,
      5.893302260941301e-15,
      0.49998579328810755,
      2.6909105058439365e-15,
      0.27805758590834795,
      -1.1403134925105502e-16,
      -0.060387686410189434,
      -1.7266786356175786e-15,
      -0.29420080250664965,
      1.4389377710232104e-16,
      0.03963505447839673,
      -9.287985798605837e-16,
      -0.09267895106614468,
      -2.061053985728472e-16,
      -0.024481587897239688,
      1.8027871677287434e-16,
      0.022791801048461936,
      2.5249538418726035e-17,
      0.0031292436838030644,
      -3.081527905014613e-17,
      -0.004256731734455635,
      -0.37616118876538185,
      3.716522377006264e-15,
      -0.0325841323692404,
      -6.029869463918048e-16,
      -0.09575046570039877,
      2.3747901949271093e-15,
      -0.44611035549637135,
      1.639083004275904e-15,
      -0.6411128852613612,
      4.738166862983685e-15,
      0.022409989645853355,
      -9.538027653924417e-16,
      0.24049125844548783,
      -6.764316756748802e-15,
      0.06030440737498716,
      -3.1889522836032372e-15,
      -0.26126759503870967,
      2.360947685396076e-15,
      -0.23624949459865982,
      2.208510442612478e-15,
      -0.16721211022381166,
      1.3418044090166944e-15,
      -0.15563854753519818,
      1.3003788274467068e-15,
      -0.2968414344662831,
      1.7521851060510557e-15,
      -0.05694909222148148,
      -1.4469270268138706e-15,
      -0.26933551808348166,
      3.738468834503804e-16,
      0.10075609992848616,
      1.3934465832481857e-15,
      0.0886877433668977,
      -7.95775970072608e-16,
      -0.3371887622256953,
      1.468442742041913e-15,
      -0.5140053259798031,
      7.0624137431544146e-15,
      0.5851806373319858,
      -3.0516919308266427e-15,
      -0.2073959859018145,
      1.8305409499461585e-15,
      -0.1661833654728066,
      1.4029220026743883e-15,
      0.07170588695044128,
      -5.724882681812889e-16,
      0.1482470232920958,
      -1.2204594857849152e-15,
      -3.5161926763274545e-15,
      -0.4129282989106196,
      2.6805862378945127e-14,
      -0.6329933402563085,
      1.5626911155811268e-15,
      0.49998579320618525,
      2.061372117234319e-15,
      0.2780575858895319,
      -6.830906816615301e-17,
      0.060387686426698776,
      1.2911684237881763e-15,
      0.2942008025360782,
      1.9970796935304134e-15,
      0.039635054413293,
      1.6102084097232168e-15,
      0.0926789510933117,
      -2.3291597348846257e-16,
      -0.024481587897708802,
      -2.1963267670386443e-16,
      -0.022791801051879893,
      -2.039967210521493e-17,
      -0.0031292436829658547,
      -3.4795263275391705e-17,
      -0.00425673173443525,
      0.17216440047847706,
      0.0,
      -0.010876883436165559,
      0.0,
      0.13589075832616068,
      0.0,
      0.1263012976269468,
      0.0,
      -0.15853265691610957,
      0.0,
      0.15961147792715602,
      0.0,
      -0.1240786820667072,
      0.0,
      0.13866294895354092,
      0.0,
      -0.4493239410205961,
      0.0,
      0.45304114932847045,
      0.0,
      0.4741303299844592,
      -0.0,
      -0.46760408457658276,
      0.0,
      0.1721673077863865,
      1.1623356924085616e-15,
      0.010878125396110555,
      -1.2794577793690705e-15,
      0.13589477208109496,
      4.792856687677051e-15,
      -0.12629339703522932,
      -6.7845478841541926e-15,
      -0.15896330770043976,
      -1.143993077063493e-13,
      -0.15918495043134834,
      -1.1399101798230365e-13,
      0.12407849206987388,
      -4.154677703297128e-16,
      -0.13866102068312192,
      2.289539365856343e-16,
      -0.44932409913870275,
      -3.462718248383706e-16,
      -0.4530420627774321,
      -3.4575687462948805e-16,
      0.4741291970019078,
      -5.658439240257071e-16,
      0.46760388006469433,
      -5.413019787092441e-16,
      -4.765457091629824e-15,
      5.181761317592237e-06,
      -1.3448182936568868e-14,
      -0.2864443572213518,
      -9.435483604257816e-15,
      9.4208680447537e-06,
      1.3956135020312823e-14,
      -0.49569878102935216,
      9.702467695755575e-14,
      -0.00035808298353061027,
      9.68413979461441e-14,
      -0.2689332561052581,
      -3.579462851373293e-16,
      -0.504264525923852,
      1.0454536229566682e-15,
      0.5809578131121426,
      -9.673949585661275e-17,
      5.833325849406712e-07,
      -5.409539206420642e-16,
      -0.09006900208826148,
      1.2760913716674657e-16,
      1.8007769123258577e-07,
      -8.978559256621253e-17,
      -7.915086645841202e-05,
      -0.17216440048228254,
      1.794732021338434e-15,
      -0.010876883447376813,
      1.1675882826126468e-15,
      -0.1358907583234016,
      1.2631405162481864e-15,
      -0.1263012976190143,
      1.0384913958476044e-15,
      -0.1585326569239921,
      1.8592423739936874e-15,
      0.15961147792643915,
      -1.0324912460654506e-15,
      0.12407868206353131,
      -1.5819175581738524e-15,
      0.1386629489533814,
      -1.738375226120292e-15,
      0.44932394101823564,
      -4.531546345925959e-15,
      0.45304114933022954,
      -4.204230761493175e-15,
      0.4741303299869599,
      -5.614057174651541e-15,
      0.46760408457435465,
      -5.234992642382275e-15,
      -0.17216730778258263,
      7.869452768436795e-16,
      0.010878125384897606,
      2.175558123088665e-16,
      -0.13589477208385603,
      -3.131512052656108e-15,
      0.126293397043163,
      5.6576192814324664e-15,
      -0.15896330769255676,
      -1.1277398323797364e-13,
      -0.1591849504320857,
      -1.1243186652286036e-13,
      -0.12407849207305349,
      1.8251230805972748e-15,
      -0.1386610206832786,
      1.7125688287822827e-15,
      0.44932409914106397,
      -4.784899890312855e-15,
      -0.45304206277567394,
      4.614322693428165e-15,
      0.47412919699940503,
      -5.119056482783262e-15,
      -0.46760388006692083,
      4.655873662954104e-15,
      -1.1222277254073734e-15,
      5.181745298545037e-06,
      1.7598362203855968e-14,
      0.28644435722135614,
      -9.648468791917452e-15,
      9.420863685306868e-06,
      8.32175496562978e-15,
      -0.4956987810293514,
      -9.651839223275847e-14,
      0.00035808296713008697,
      -9.320091151965378e-14,
      0.26893325610527785,
      -7.280238420069366e-15,
      -0.5042645259238598,
      -8.228917999618448e-15,
      -0.580957813112135,
      -2.2139846831265008e-16,
      5.833321545523074e-07,
      6.777316247237489e-16,
      0.09006900208826188,
      8.201786221715041e-17,
      -1.800782683802904e-07,
      -1.8380576711215525e-17,
      -7.915086645843283e-05,
      0.3360871866723712,
      -4.194857663754721e-15,
      0.022607834274489792,
      -2.189676482213988e-15,
      0.29843286387187695,
      -4.164398391919805e-15,
      0.33346112386143495,
      -1.7316598205515205e-15,
      -0.4735611266408368,
      -1.4206612904383957e-14,
      0.4226905258617386,
      -2.3612949184032646e-14,
      -0.3278152575626725,
      3.8099232489588255e-15,
      0.17526974401369277,
      -1.5607633582440046e-15,
      0.21903777800404972,
      -2.3308040863086437e-15,
      -0.20159602971411017,
      2.145669646033376e-15,
      -0.15874829806683768,
      1.650668081157737e-15,
      0.177049474197711,
      -1.8928932043793322e-15,
      0.336094175884578,
      -1.4775592384991989e-15,
      0.022604462055593837,
      -3.018177509085367e-15,
      0.2984439470393784,
      7.844224874687812e-15,
      -0.33344318472205564,
      -1.2978026590648684e-14,
      0.47469754475223935,
      3.172117629790032e-13,
      0.4214167351425551,
      3.1700239977994914e-13,
      0.3278161882386866,
      -4.340628774942143e-15,
      0.17526267272853027,
      -2.6064504844313673e-15,
      0.21903788680015407,
      -2.4617021399260523e-15,
      -0.20159686898100687,
      2.080310795442685e-15,
      0.15874795305670875,
      -1.786982719221938e-15,
      -0.17704945314174475,
      1.881575779134267e-15,
      -6.738187689600598e-15,
      -0.4634694652122535,
      -4.1317617830199893e-14,
      -0.6455160061043613,
      -2.4426401618464246e-15,
      0.5337933578500689,
      8.22007118407588e-15,
      4.5807696694788805e-06,
      -5.185635482910337e-14,
      0.00018865597792780582,
      -4.9958065365413956e-14,
      0.14352660422693542,
      -3.475360519735394e-16,
      6.883184321482619e-07,
      -3.305103650580386e-15,
      -0.25019440380744995,
      -1.7218338555874362e-16,
      -0.016146390040073517,
      1.2822734011455044e-16,
      0.010579435368022902,
      5.660632755153102e-20,
      -2.818565468520884e-08,
      -5.151076131412634e-18,
      2.017127451112155e-07,
      -0.33608718668224347,
      3.5402519551501415e-15,
      0.022607834250807975,
      -2.456683689783377e-16,
      -0.2984328638694275,
      3.825326162226199e-15,
      -0.3334611238367915,
      1.3274928303940606e-15,
      -0.4735611266644834,
      -1.403018288223887e-14,
      0.4226905258571458,
      -2.1883368426351924e-14,
      0.3278152575540501,
      -3.561121251614759e-15,
      0.175269744011476,
      -2.4998549742569393e-15,
      -0.2190377780049925,
      2.096450065614651e-15,
      -0.20159602971452092,
      1.8059706577745523e-15,
      -0.15874829806780863,
      1.9202261895250303e-15,
      -0.1770494741959092,
      1.9637385918865168e-15,
      -0.33609417589444635,
      7.858052545533007e-16,
      0.02260446203190732,
      2.249785782378357e-16,
      -0.2984439470369238,
      -8.165926790387365e-15,
      0.33344318469740947,
      1.2916657673738815e-14,
      0.4746975447758788,
      3.1709769887415646e-13,
      0.4214167351379005,
      3.16995146153923e-13,
      -0.32781618823006037,
      5.25583981586583e-15,
      0.17526267272632218,
      -2.2993765042494735e-15,
      -0.21903788680109643,
      2.256436699038835e-15,
      -0.20159686898141685,
      2.1305702951371267e-15,
      0.1587479530576803,
      -1.9383746494391833e-15,
      0.17704945313994339,
      -2.0561202234185594e-15,
      -6.296274918253313e-16,
      -0.4634694652359295,
      3.5309658199901766e-14,
      0.6455160061033806,
      -4.18605261956201e-15,
      0.5337933578261151,
      6.8240151553505115e-15,
      4.580769674592412e-06,
      5.185067411509109e-14,
      -0.00018865597794911083,
      4.996355325045727e-14,
      -0.1435266042422462,
      2.1848366047709145e-16,
      6.883184363098635e-07,
      3.3492350205940486e-15,
      0.2501944038083339,
      -1.4497873196407038e-16,
      -0.016146390040384907,
      -9.709251141453246e-17,
      -0.01057943537015858,
      -1.4922249368779008e-17,
      2.8185654739418947e-08,
      -4.620035927033376e-18,
      2.0171274510774606e-07,
      0.0208457905658026,
      0.0,
      -1.2117858581621595e-15,
      0.0,
      -0.01588210181228666,
      0.0,
      0.1386560426021063,
      0.0,
      -9.672592595909906e-16,
      0.0,
      -0.012550990162265402,
      0.0,
      -0.16903189543841712,
      0.0,
      0.15313554060508494,
      0.0,
      1.2783877144175424e-15,
      0.0,
      -0.6898966820245926,
      0.0,
      -2.4601286502023983e-15,
      0.0,
      -0.6722726225372577,
      0.0,
      -4.343747583845925e-15,
      4.438430660622751e-15,
      -0.14037690298200808,
      0.24355499709500397,
      4.093947403305265e-15,
      -1.6713551545826615e-15,
      -7.771561172376096e-16,
      -5.732576298485049e-16,
      -0.09236665178249938,
      -0.2647344838131174,
      -4.85722573273506e-17,
      -6.329104781456021e-17,
      1.1102230246251565e-16,
      -2.3700481785518997e-17,
      1.1102230246251565e-16,
      -5.871433349084512e-17,
      0.6426720076118747,
      0.08915143931735904,
      3.8163916471489756e-16,
      7.513311020884924e-16,
      0.5962927508618829,
      -0.2565521584147355,
      -1.4432899320127035e-15,
      3.4191903843840026e-16,
      2.8637484249157488e-15,
      0.29959160924637285,
      -3.2404634531246757e-15,
      -3.788636071533347e-15,
      2.231899666645853e-16,
      0.1351760491995096,
      1.530497207882478e-17,
      -0.557056933381225,
      -1.8908485888147197e-15,
      4.3021142204224816e-15,
      -1.2499442490368864e-15,
      0.5303664806670925,
      6.507335961627743e-16,
      -0.41378459528389744,
      -3.197478120146434e-17,
      0.3506979598913874,
      8.153200337090993e-17,
      -2.2898349882893854e-16,
      -1.6951660502713835e-16,
      0.07724768435880959,
      -6.938893903907228e-18,
      -5.551115123125783e-17,
      1.348257811867339e-16,
      -0.014046972757514258,
      -0.02084579053445233,
      2.643690841834517e-16,
      -2.185751579730777e-16,
      -3.608224830031759e-16,
      -0.015882101813463854,
      8.484776030351887e-17,
      0.13865604260790387,
      -7.805074804089614e-17,
      -7.667477763817487e-16,
      -1.3183898417423734e-16,
      0.012550990166740408,
      9.571070964445696e-17,
      -0.1690318954394055,
      -2.609896664761593e-16,
      -0.15313554060535067,
      -2.041892961057684e-16,
      -2.7755575615628914e-16,
      -4.683753385137379e-16,
      0.689896682020587,
      -2.142767183242563e-17,
      -9.992007221626409e-16,
      1.2559397966072083e-15,
      -0.6722726225407254,
      6.412780101193992e-17,
      -6.5950011392411236e-15,
      5.148862527393306e-15,
      -0.1403769029772008,
      0.24355499708666292,
      6.130537288004221e-16,
      -2.2716587387235053e-15,
      7.209824969362388e-16,
      2.756164186279195e-15,
      0.09236665178546703,
      0.2647344838216232,
      8.900228013682473e-17,
      -2.989477121592227e-16,
      -1.761144805050179e-17,
      2.551786037453211e-17,
      2.865512382180266e-17,
      7.645124700756906e-17,
      0.6426720076144768,
      0.08915143931772053,
      1.1243302442094216e-15,
      -9.463373220014137e-16,
      -0.5962927508597259,
      0.2565521584138072,
      2.304112909521259e-15,
      1.8224239873998158e-16,
      1.7618778558745187e-15,
      0.29959160939009294,
      -1.908195823574488e-15,
      -1.016547956922409e-14,
      3.5476678601781914e-16,
      -0.1351760491703977,
      -2.953442622127578e-16,
      0.5570569333066189,
      -1.3877787807814457e-17,
      -3.8267999880048365e-15,
      -8.781082257213041e-16,
      0.5303664806671292,
      -6.066745395290985e-16,
      0.4137845952894841,
      -5.82684680459198e-16,
      0.35069795989168,
      -3.469446951953614e-18,
      -1.1102230246251565e-16,
      -3.3137257264242098e-18,
      0.07724768435896776,
      -5.551115123125783e-17,
      8.326672684688674e-17,
      3.14011603855226e-18,
      0.014046972756936782,
      -0.055773002852753314,
      8.629543197052622e-16,
      -5.412337245047638e-16,
      -1.0824674490095276e-15,
      -0.02604139867872232,
      1.2672236504440556e-16,
      0.3930032085894627,
      3.312512142578079e-17,
      -2.789435349370706e-15,
      -3.3306690738754696e-16,
      -0.37332494680149286,
      -8.331435021607297e-16,
      -0.5450118231998917,
      -3.0911113425299936e-17,
      0.582620304938238,
      3.630612540368602e-16,
      -3.3306690738754696e-16,
      2.7755575615628914e-17,
      0.13443004319284615,
      8.570288786733285e-17,
      7.771561172376096e-16,
      -1.1102230246251565e-16,
      0.21870627831607098,
      5.042106695804932e-17,
      -1.5101543318966778e-14,
      1.1706223609998932e-14,
      -0.32399812641062636,
      0.5621392199174011,
      1.7029748501750793e-15,
      -5.365822930574423e-15,
      1.5096549296181005e-15,
      6.368141719563016e-15,
      0.2138449159471809,
      0.6129065235865001,
      3.0024192794274756e-16,
      -7.687931358298218e-16,
      2.952929918060204e-16,
      7.398852784056034e-17,
      8.517561051421091e-17,
      1.1064077000810847e-16,
      -0.27844699924122296,
      -0.038626158385517494,
      -5.171777508698388e-16,
      3.709051945656403e-16,
      0.2575584490145398,
      -0.11081331429423472,
      -9.155563866107154e-16,
      -1.1947889978241586e-16,
      3.699648471118708e-15,
      0.6377301096881737,
      -8.197435785728402e-15,
      -2.2692785150990602e-14,
      2.295332097733508e-15,
      -0.6933952985813538,
      -2.285960177834041e-16,
      -0.12653281363301463,
      1.2125717097077882e-15,
      -1.3012594474171024e-15,
      9.526683684360362e-16,
      -0.2813935907572324,
      1.1739164073392155e-16,
      -0.05632618932299857,
      1.6685474708621176e-16,
      -0.11880247221884697,
      -3.1008182133085427e-17,
      2.5847379792054426e-16,
      4.4291752723806245e-18,
      -0.0019816363234350202,
      1.474514954580286e-17,
      8.847089727481716e-17,
      -1.7185891682969447e-18,
      0.004446050581121699,
      0.05577300294163834,
      -4.5190336530293116e-17,
      -2.7824964554667986e-15,
      -5.551115123125783e-17,
      -0.026041398670699125,
      1.3600876385522906e-16,
      0.3930032085732507,
      1.691618020741984e-17,
      -2.14064876935538e-15,
      -8.326672684688674e-17,
      0.3733249468137149,
      1.0751151070225103e-15,
      -0.5450118231944282,
      -1.0878467224006837e-15,
      -0.5826203049377436,
      -1.1280565881492574e-15,
      -1.6653345369377348e-16,
      6.591949208711867e-17,
      -0.13443004319330193,
      -4.3479912694947384e-17,
      5.828670879282072e-16,
      -4.440892098500626e-16,
      0.21870627831728107,
      4.358953083848693e-17,
      -1.048772384647975e-14,
      1.0390819819371803e-14,
      -0.3239981264221693,
      0.5621392199374284,
      9.236908018016693e-15,
      -3.893574341118583e-15,
      -1.5450808844065053e-15,
      -1.3357140788212689e-15,
      -0.2138449159394779,
      -0.6129065235644215,
      1.0441255046602908e-16,
      -3.502754070256347e-18,
      3.842204567571202e-17,
      -2.0535748584176212e-16,
      -7.814639162055588e-17,
      -1.697090334106707e-16,
      -0.2784469992412105,
      -0.0386261583855155,
      -1.3954391134533353e-16,
      -2.340030270679863e-16,
      -0.25755844901514574,
      0.11081331429449567,
      5.566467803812384e-16,
      -2.1855804149731867e-16,
      5.143209749863967e-15,
      0.6377301096684012,
      -2.7890016685017116e-15,
      -9.186119746817933e-15,
      -7.119856907755927e-16,
      0.6933952986233097,
      -8.941842174451212e-16,
      0.12653281348646234,
      -6.133440109967747e-15,
      1.2968142185099119e-15,
      7.697615301292074e-16,
      -0.28139359076620263,
      5.269642656047311e-19,
      0.0563261893126308,
      1.4103085799219146e-16,
      -0.11880247221983144,
      -1.5178830414797062e-17,
      -5.2909066017292616e-17,
      9.28887765830494e-18,
      -0.00198163632390967,
      -8.565197162635485e-18,
      -4.597017211338539e-17,
      -5.446886402983433e-18,
      -0.004446050581807448,
      0.16354226612305287,
      0.0,
      0.019382790467743223,
      0.0,
      0.11442046981014134,
      0.0,
      -0.014000470788816489,
      0.0,
      0.03698806562962921,
      0.0,
      -0.015312632809526034,
      0.0,
      0.15797967328455348,
      0.0,
      -0.21116876299727255,
      0.0,
      0.41397652534205714,
      0.0,
      -0.48423800241993,
      0.0,
      -0.46791347946532463,
      0.0,
      -0.5134508052232365,
      0.0,
      -0.23053040508346956,
      -7.344921457264497e-16,
      0.006145585030025831,
      -1.0478559456634082e-17,
      -0.07408592305396922,
      -4.288799600966919e-16,
      -0.17252019186074524,
      -5.0449057493756925e-15,
      0.2638774262303527,
      1.3788889184984861e-15,
      -0.06288113994191002,
      3.305708775180167e-16,
      0.07652833425371211,
      -1.5721010443495513e-16,
      -0.12998211011701297,
      -1.5907113418960162e-16,
      -0.4643284087881641,
      -5.30549063638154e-16,
      -0.40200852744199045,
      -5.500456481757477e-16,
      0.49786613949782266,
      -1.218830659570962e-15,
      -0.4360577193348416,
      1.1077691693359825e-15,
      -1.4615052468123437e-16,
      -0.14136574247818615,
      -6.266330948486616e-15,
      0.30757831073835706,
      -7.601589939058836e-17,
      -0.38687880660417795,
      -8.78879685246608e-15,
      0.4284963250301766,
      1.7309980184344906e-15,
      -0.08038293955262106,
      -3.0859663551943124e-15,
      -0.5431895629713831,
      -1.617361959764799e-15,
      0.38154813736107807,
      -9.234333048113249e-16,
      -0.2895701192688125,
      -3.5855000270960727e-16,
      0.033899663158392476,
      -3.5929621445525637e-16,
      0.14125649769894955,
      1.0337853643281422e-16,
      0.008660956802855897,
      1.634329626195075e-16,
      0.0018019951991842809,
      0.16354226612056633,
      -2.003378015796206e-16,
      -0.019382790393988387,
      -4.957700751530856e-16,
      0.11442046983450256,
      -2.2349767139570824e-16,
      -0.014000470802054445,
      2.6425012777354923e-16,
      -0.03698806562854381,
      -3.544602351016726e-18,
      0.01531263279489186,
      -4.055887690705101e-16,
      0.1579796732905265,
      2.376989450466434e-15,
      0.21116876299777979,
      1.553353677812959e-15,
      0.41397652533705465,
      -4.4115888787315646e-16,
      0.4842380024198081,
      -2.6866401547255014e-16,
      0.4679134794524138,
      -2.4307907066465027e-15,
      -0.5134508052354059,
      2.1205333862307894e-15,
      -0.2305304050769621,
      4.905800998292125e-16,
      -0.006145584971027903,
      -2.885367643320121e-16,
      -0.07408592303814357,
      -1.9475688516098438e-16,
      -0.17252019184552736,
      -3.4003224205548626e-15,
      -0.26387742624971294,
      -1.9704869957479624e-17,
      0.06288113993756214,
      -1.09887546001846e-15,
      0.07652833425499231,
      1.1907417600827529e-15,
      0.12998211011895325,
      7.008314199312304e-16,
      -0.4643284087960333,
      1.3004235714024356e-15,
      0.40200852743208737,
      -1.0393116342957977e-15,
      -0.49786613950692393,
      1.6340832099153642e-15,
      -0.4360577193262896,
      8.266861233848325e-16,
      7.748201092356692e-16,
      0.14136574254230752,
      -1.976208924454928e-15,
      0.3075783113074487,
      1.499991392099362e-15,
      0.3868788062853353,
      8.225652219954819e-15,
      -0.4284963248594582,
      5.775054461237584e-16,
      -0.08038293957132164,
      -2.4740414167930552e-15,
      -0.5431895629742421,
      4.110068597581637e-15,
      -0.3815481373727892,
      3.1663282041864882e-15,
      -0.28957011928455256,
      -2.932760916770755e-16,
      -0.03389966316024852,
      2.762099724925513e-16,
      0.14125649770071497,
      4.978140714734682e-17,
      0.008660956803269653,
      -1.4381643311684524e-17,
      -0.0018019952006113338,
      0.2968362574098463,
      -2.588285496611718e-16,
      -0.05695221277930144,
      -1.548901750308102e-15,
      0.26932478101185864,
      -4.888904492586556e-16,
      -0.10080622176025998,
      -7.071885862622593e-16,
      -0.08869001086098798,
      1.4977950205572333e-16,
      0.33718958339659716,
      -2.5037196859209585e-15,
      0.5140037355080482,
      -4.591595953369381e-16,
      -0.5851797682745614,
      1.3223090332842661e-15,
      -0.2073969004721572,
      2.863927417823297e-16,
      0.1661824149852229,
      -2.2491827853977747e-16,
      0.07170603877346715,
      -7.598640924250552e-19,
      0.14824705686670958,
      -3.429976736844424e-16,
      -0.3761677620701569,
      3.92528137551758e-16,
      0.032587671675879615,
      -3.200631922981792e-16,
      -0.09582741698678467,
      -9.53361972757181e-16,
      -0.4460883653085155,
      -8.94058333000914e-15,
      -0.6411132610407063,
      -3.572570609076634e-16,
      0.02240772438803014,
      -2.159239143973512e-15,
      0.24049144105037393,
      1.8215018578099385e-15,
      0.06030599485776157,
      1.4206677239609792e-15,
      0.2612672576083025,
      -6.36106810021486e-16,
      -0.23624814758783128,
      3.9440426621438686e-16,
      0.16721161398721518,
      -4.754334857046643e-16,
      0.15563861380155233,
      -3.332719563843736e-16,
      -1.9343763422758862e-16,
      -0.4129303057056136,
      -7.831053049150371e-15,
      0.6329902141335253,
      7.91963110093725e-16,
      0.5000252887822851,
      -8.535700595007869e-15,
      0.2779837149426329,
      -5.852716144422856e-16,
      0.060390715190751496,
      1.5900333520791503e-15,
      0.2942068369560032,
      -8.1634033453822e-16,
      0.03963435927699001,
      -5.066892356193901e-16,
      0.09267888855822773,
      6.761240497870629e-17,
      0.02448109212644304,
      -3.367819375404333e-17,
      -0.022792991184187653,
      1.0501379185614442e-17,
      0.0031290344622503033,
      1.6058461499291037e-17,
      0.004256860094311317,
      0.2968362574150758,
      -6.428706989417359e-16,
      0.056952213013566864,
      -1.412665794928538e-16,
      0.2693247809451463,
      -3.9911754119730864e-16,
      -0.10080622173766338,
      -1.6587934818804739e-15,
      0.0886900108534856,
      -3.0489513421584635e-16,
      -0.3371895834393418,
      1.723240738058297e-15,
      0.5140037354745031,
      6.7713748132927316e-15,
      0.5851797682871119,
      4.869178181638895e-15,
      -0.20739690046548365,
      2.192962131163093e-16,
      -0.16618241500196393,
      4.135064865324551e-17,
      -0.07170603877151578,
      4.860214369502464e-16,
      0.14824705686835088,
      -5.314398244677073e-16,
      -0.3761677620962781,
      -6.990349372438938e-16,
      -0.03258767147764456,
      -9.125197795745854e-16,
      -0.0958274169641781,
      -9.46501184825012e-16,
      -0.44608836538212787,
      -1.1276288154236642e-14,
      0.6411132609799858,
      2.816220491498257e-15,
      -0.022407724402924083,
      1.9070070854071973e-16,
      0.2404914410697197,
      1.3112672702760005e-15,
      -0.06030599485732193,
      1.2804268521712846e-15,
      0.26126725760916536,
      8.818200844208814e-17,
      0.23624814758365587,
      -7.517658461785006e-17,
      -0.1672116139850535,
      8.081808905714247e-16,
      0.1556386138083268,
      -6.794101209065553e-16,
      2.809673734709274e-16,
      0.4129303058372497,
      -8.707826317452831e-15,
      0.632990213702256,
      2.548205543752451e-15,
      -0.5000252893838831,
      5.059049568718254e-15,
      -0.27798371464110166,
      -9.226566356387593e-16,
      0.06039071517259211,
      1.3492246197910138e-15,
      0.29420683697002364,
      -3.486802655371038e-16,
      -0.03963435924214665,
      -3.59984205324233e-17,
      0.09267888855929593,
      -6.7963708048493835e-18,
      -0.02448109212255221,
      -5.717560837926507e-18,
      -0.0227929911830809,
      2.5057399410699093e-17,
      0.0031290344613602297,
      -2.3889753250559e-17,
      -0.0042568600981244195,
      -0.34780890857100394,
      0.0,
      0.013937584368077283,
      0.0,
      0.04979200982346396,
      0.0,
      0.13604320482941917,
      0.0,
      -0.16180323892527515,
      0.0,
      -0.08421328180704463,
      0.0,
      0.3648227043873341,
      0.0,
      -0.33244730340068257,
      0.0,
      -0.11182150211747884,
      0.0,
      0.30088178739503413,
      0.0,
      0.4928571021779974,
      -0.0,
      -0.4847852178178308,
      0.0,
      0.34780890857100344,
      -3.504787270584787e-16,
      0.013937584368077537,
      3.8088910414897964e-16,
      0.049792009823454705,
      1.0068963320641846e-14,
      -0.13604320482941598,
      -5.91865339076976e-15,
      -0.1618032389252806,
      -1.6347363441509256e-15,
      0.08421328180704585,
      8.1111038202367485e-16,
      0.36482270438733283,
      3.3970487453012667e-16,
      0.3324473034006865,
      6.186155674457639e-16,
      -0.1118215021174694,
      -9.801395627708073e-16,
      0.30088178739503535,
      -1.0672426305469096e-16,
      -0.4928571021779886,
      -1.084979703790213e-15,
      -0.48478521781783945,
      -1.0979812669283667e-15,
      4.2662386359797853e-16,
      -1.3877787807814457e-17,
      -2.0927688273651203e-16,
      -0.2656299062001595,
      4.5741778755088266e-14,
      -0.6316874204418118,
      -1.819497183172169e-14,
      3.3023930812170477e-14,
      -2.3882787960920987e-15,
      -0.592753042669991,
      4.525569098473718e-17,
      -2.3765711620882257e-16,
      1.9799454252632992e-16,
      -0.02307126233288251,
      -3.0057416031595926e-16,
      5.304784389537076e-15,
      1.4758161872420556e-15,
      -0.31764858688859837,
      -1.1640624467310818e-16,
      -0.27848213545426426,
      -1.39430615930771e-16,
      -1.7455654977016621e-16,
      -1.131661316166316e-16,
      0.00838919114155312,
      -0.3478089085706065,
      1.7365462737186979e-15,
      -0.01393758439397878,
      -5.285041158095183e-16,
      0.049792009971243695,
      -2.551238214496606e-15,
      0.13604320482884022,
      1.866786482942254e-15,
      0.16180323888072023,
      3.1683721171430553e-16,
      0.08421328180770485,
      -3.2284437835623055e-16,
      -0.3648227043932401,
      1.3489895568270083e-15,
      -0.3324473034013377,
      1.098222750742196e-15,
      -0.1118215021089202,
      4.768375958277444e-16,
      -0.30088178738655147,
      1.4889675180608488e-15,
      -0.49285710217787265,
      8.419661843582952e-16,
      -0.48478521781958317,
      9.414403018339716e-16,
      0.347808908570607,
      -1.30887993278204e-15,
      -0.013937584393978526,
      -1.0649764860003639e-16,
      0.04979200997123467,
      7.64148531011637e-15,
      -0.1360432048288504,
      -3.0483346446327824e-15,
      0.16180323888071474,
      -1.4188918331901864e-15,
      -0.08421328180770604,
      -5.07154843677689e-16,
      -0.3648227043932407,
      1.2984156651452321e-15,
      0.3324473034013399,
      -9.225466182032062e-16,
      -0.111821502108911,
      -5.64592392417375e-16,
      -0.30088178738655025,
      1.2923261912216067e-15,
      0.49285710217788176,
      -1.9000991161105055e-15,
      -0.4847852178195745,
      2.0422596059132397e-15,
      7.768209654452352e-17,
      -1.1102230246251565e-15,
      8.989817873011656e-16,
      -0.2656299065772125,
      -5.187781896711715e-14,
      0.6316874197765989,
      2.70004038545151e-14,
      -1.1216721995666035e-14,
      3.609414625013757e-15,
      -0.5927530432133189,
      1.222854677771598e-16,
      -1.7520707107365752e-16,
      4.8769916971445226e-17,
      -0.02307126228528342,
      6.679657028548714e-16,
      -3.4486302702418925e-15,
      -9.607600138554631e-17,
      0.31764858687423053,
      -1.1732980362729518e-15,
      -0.2784821354673532,
      1.0927729513242119e-17,
      -7.784571598445922e-17,
      -4.434001605895255e-17,
      -0.00838919114247838,
      -0.27628526876255577,
      1.1979396367285545e-15,
      0.05543280680847278,
      -4.737855980191702e-16,
      0.2191033030721802,
      8.517977742026898e-15,
      0.19440936663683123,
      -3.3429911094837687e-15,
      0.12370809556119047,
      -2.7624885234917947e-16,
      -0.4928571021755842,
      -1.506817685587519e-16,
      0.33651279091999314,
      -1.3411452720180486e-15,
      0.3686074448935819,
      5.159452704249922e-17,
      -0.43248773313533256,
      -9.401646085071127e-16,
      -0.3440678022120114,
      1.385449926201188e-15,
      -0.08421328180744397,
      3.5227971858328497e-16,
      0.12226243626115046,
      -4.126937288882491e-16,
      0.2762852687598142,
      -1.0471842283708865e-15,
      -0.05543280693343224,
      -1.6666578037745052e-16,
      0.2191033029404207,
      2.4540388105993186e-14,
      -0.1944093666343508,
      -1.2361314941849389e-14,
      -0.1237080957537577,
      -2.8732327443818658e-15,
      -0.4928571021802858,
      -1.1350526976009883e-15,
      -0.3365127909472319,
      1.6349791695596804e-16,
      -0.3686074448906881,
      1.3929858181817168e-15,
      -0.4324877330861531,
      4.772301761210887e-16,
      0.3440678022418762,
      -1.3570561667481098e-15,
      -0.08421328180730919,
      3.6205351634183967e-16,
      0.12226243626072723,
      -4.517910925567416e-16,
      1.3659023397263112e-15,
      0.32463953358870323,
      1.5085700668824895e-15,
      -0.650312731045608,
      2.2990134227992887e-14,
      -8.326872264624585e-11,
      -1.3723473526531468e-14,
      0.6224102257902957,
      -5.387814933075874e-15,
      0.25627303405161095,
      -2.3952393541546003e-16,
      4.416007490237739e-13,
      3.06986664420995e-16,
      0.08243050803142964,
      -2.0348735058153523e-16,
      -0.08493929634142491,
      -9.908408811463288e-17,
      -5.972245484611727e-12,
      2.71690061654848e-16,
      0.06799040523243834,
      -7.02321178738206e-19,
      -9.874414653998631e-14,
      7.376612241115476e-18,
      -1.4901135880762695e-12,
      -0.276285268759814,
      1.1476462376967519e-15,
      -0.05543280693343235,
      -4.711849593307095e-16,
      0.21910330294043381,
      1.0290882407476415e-14,
      0.1944093666343396,
      -5.244107070015518e-15,
      -0.12370809575374941,
      -1.5917538496195622e-17,
      0.49285710218028433,
      2.7250113296910815e-16,
      -0.3365127909472359,
      2.0189166117853093e-15,
      0.36860744489069774,
      -5.49813504808696e-16,
      -0.4324877330861433,
      -9.31231469731708e-16,
      0.3440678022418779,
      -1.5779895651265137e-15,
      0.084213281807307,
      -7.96981147166375e-17,
      0.12226243626072862,
      -2.6651968810634156e-16,
      0.276285268762556,
      -1.2365213770258853e-15,
      0.05543280680847295,
      -2.9792952068381533e-16,
      0.21910330307216652,
      2.2564588042515076e-14,
      -0.1944093666368507,
      -1.0290699667621863e-14,
      0.12370809556118183,
      -2.996428556226058e-15,
      0.4928571021755858,
      7.957370390795671e-16,
      0.33651279091999353,
      -9.427936976285058e-16,
      -0.36860744489356784,
      2.229198802590564e-15,
      -0.4324877331353422,
      5.971456764790441e-16,
      -0.3440678022120125,
      1.6577017278090418e-15,
      0.08421328180744138,
      -6.53952907771334e-17,
      0.12226243626115224,
      -2.365271709731915e-16,
      -1.4173073626379535e-15,
      -0.32463953358870257,
      6.552280296118848e-16,
      -0.6503127310456075,
      -2.1461806007677832e-14,
      -8.331278836303316e-11,
      8.698272471133788e-15,
      -0.622410225790306,
      4.462353682790246e-15,
      0.25627303405158847,
      -1.6860613021433516e-16,
      -4.4124599807293663e-13,
      2.593254038359443e-16,
      0.08243050803142951,
      2.567554206496729e-16,
      0.08493929634142466,
      8.366684460059044e-17,
      -5.9699632932487534e-12,
      3.0798165530752285e-16,
      0.0679904052324389,
      -5.003473892619508e-18,
      9.881426731549181e-14,
      -2.6414527086987163e-18,
      -1.4902037936970203e-12,
      -0.4048617514649675,
      0.0,
      -0.40485815253177415,
      0.0,
      -0.050799691938123476,
      0.0,
      0.05080408938031614,
      0.0,
      0.20736936552013593,
      0.0,
      -0.20737173763514116,
      0.0,
      -0.21510445589007976,
      0.0,
      0.21510693264873063,
      0.0,
      -0.04302783158660719,
      0.0,
      0.043028894951233236,
      0.0,
      0.49232405348820407,
      -0.0,
      -0.49232439493927804,
      0.0,
      0.3721711888622225,
      2.4313397019485756e-11,
      -0.37217183013203914,
      -2.4313658059159495e-11,
      -0.07089184984915516,
      -4.705568581409766e-12,
      -0.07089537599668394,
      -4.705338899828708e-12,
      -0.12981447718356728,
      5.75069268794965e-13,
      -0.12981691071405915,
      5.750449697597802e-13,
      0.26061509286784795,
      -2.5842619254979966e-11,
      0.2606144630284707,
      -2.5842384159015654e-11,
      0.1604272209649109,
      3.2069163081472315e-12,
      0.16042996107948337,
      3.2066959689772787e-12,
      -0.49593665395013126,
      9.392492472152018e-13,
      -0.49593622794734415,
      9.393082533790669e-13,
      -1.920698496005161e-17,
      -0.21196166238006262,
      -1.0737293971078019e-16,
      -0.21196499509877162,
      -3.290145074615712e-16,
      -0.4536643007358182,
      3.123110135420532e-15,
      0.4536615385309404,
      -1.0029108245575384e-15,
      -0.3953360310699017,
      4.112663092262181e-16,
      0.3953279384692563,
      -1.5427160166072787e-16,
      0.05375075841220443,
      1.9296236827281612e-16,
      -0.053750478184781805,
      -8.873404605500812e-16,
      0.30010308262137725,
      -4.288737508174874e-16,
      -0.3001005094371626,
      4.3600215855543435e-17,
      -0.00488976788015395,
      2.6040000479394643e-17,
      0.004889284694639923,
      -0.40485955673472307,
      -2.6446380092898096e-11,
      0.404860347277524,
      2.644666588139654e-11,
      0.0507999189828607,
      3.371375231809278e-12,
      0.05080386235396717,
      3.3715703212367444e-12,
      0.20736943255581566,
      -9.196175629084872e-13,
      0.2073716705908413,
      -9.195353351422304e-13,
      -0.21510561078397525,
      2.133125883649638e-11,
      -0.2151057777500817,
      2.1331084157183453e-11,
      -0.043027388578289874,
      -8.597470165477555e-13,
      -0.04302933796528387,
      -8.598324947618809e-13,
      -0.4923242998910677,
      9.35423088463304e-13,
      -0.49232414853726286,
      9.354181004487396e-13,
      0.3721732063893114,
      -2.2914733315335144e-15,
      0.3721698125935623,
      -2.3034010195987003e-15,
      0.07089153300406516,
      -5.00615427849599e-16,
      -0.07089569282522178,
      6.395918512637049e-16,
      -0.129814435217587,
      6.717249507746982e-16,
      0.12981695268691232,
      -7.744078634468089e-16,
      0.2606136936358144,
      -1.7446659306429516e-15,
      -0.26061586226876876,
      1.5145448760945834e-15,
      0.16042887273711987,
      -6.598400992208272e-16,
      -0.16042830929939061,
      1.107495075457724e-15,
      0.49593640573937714,
      -3.0495232262662733e-15,
      -0.49593647615869935,
      3.041479392787272e-15,
      -1.3846194405004904e-11,
      0.21196051332503588,
      1.3846654099118064e-11,
      -0.21196614410110412,
      3.010985267841595e-11,
      -0.45366632836073656,
      3.0107354106529286e-11,
      -0.4536595109193921,
      1.7527095979412067e-12,
      0.39533615886466233,
      1.7521977037243616e-12,
      0.39532781064954675,
      -5.3302866463259884e-12,
      -0.05375104699345369,
      -5.330016241723898e-12,
      -0.053750189573981255,
      5.997654534333062e-12,
      -0.3000999927471893,
      5.9965769524371505e-12,
      -0.3001035993076253,
      -9.184156681711937e-15,
      -0.004889770327071557,
      -9.192015624760949e-15,
      -0.004889282247565123,
      -0.1684319886677553,
      1.0032667310736263e-15,
      -0.16842922234287128,
      8.229094533189728e-16,
      0.06466103644821698,
      -6.691157658772095e-16,
      -0.06465612233046725,
      1.2858493083686778e-15,
      0.38853441670105326,
      -2.9302394329079647e-15,
      -0.3885367597218203,
      2.4083648017810368e-15,
      0.35266869336822537,
      -2.9018951738751027e-15,
      -0.3526678992391781,
      1.4577812596793939e-15,
      0.425747748409868,
      -1.4675020395508864e-15,
      -0.4257435876523736,
      2.9608496470226915e-15,
      -0.10419288166132286,
      6.297385411063799e-16,
      0.10419324892126097,
      -6.120458045699794e-16,
      0.16605935395637308,
      1.0847356150856979e-11,
      -0.16606128346411125,
      -1.0847860143827236e-11,
      -0.15541637537182887,
      -1.031495267084783e-11,
      -0.15541552416413953,
      -1.0314156371849022e-11,
      0.0033415495087093204,
      -1.4519257520146563e-14,
      0.003337450150714457,
      -1.4735099179955323e-14,
      -0.49897063215225657,
      4.948115440363472e-11,
      -0.49896867236103065,
      4.947998225076052e-11,
      0.44554368313024617,
      8.904425056428151e-12,
      0.4455470815629016,
      8.902576067476743e-12,
      0.027879902154980384,
      -5.2981999785963676e-14,
      0.027880271294912665,
      -5.2964758452102613e-14,
      2.2628565713728606e-15,
      0.31097216594692256,
      1.629434056431098e-15,
      0.3109713547172174,
      -3.2818446101372433e-15,
      -0.5081782816277801,
      5.357198885021208e-15,
      0.5081845857507711,
      2.1044158125035135e-15,
      0.364534306517112,
      -1.952094045792873e-15,
      -0.3645388205815342,
      -7.063117512535133e-16,
      -0.09784948455742343,
      5.735226575952343e-16,
      0.09785138667191888,
      -2.32227911894428e-16,
      -0.05079432755698844,
      2.9504647363532327e-16,
      0.05079460030390996,
      5.0394235494034834e-17,
      0.0025500960484922106,
      2.7454765899466316e-17,
      -0.002550191415464406,
      -0.1684310756143853,
      -1.100224448215128e-11,
      0.16843013543013965,
      1.1002440751562122e-11,
      -0.06466132544539915,
      -4.291730608924523e-12,
      -0.06465583331722047,
      -4.290909803299277e-12,
      0.3885345422992771,
      -1.7230629159475422e-12,
      0.38853663411193523,
      -1.7224259819011748e-12,
      0.352670586837097,
      -3.497320223920701e-11,
      0.35266600575568663,
      -3.497191243489761e-11,
      0.4257433648928804,
      8.50860674029964e-12,
      0.4257479711682546,
      8.507159660585988e-12,
      0.1041929338081444,
      -1.9799568893776395e-13,
      0.10419319677352655,
      -1.9800508697542454e-13,
      0.16606025416656747,
      -1.2208912108798913e-15,
      0.16606038328048156,
      -6.903004346473493e-16,
      0.1554156807542522,
      -7.542884051745483e-16,
      -0.155416218772334,
      1.797084821313688e-15,
      0.0033415484256821386,
      6.371571341411778e-18,
      -0.0033374512129812585,
      2.9093702337340283e-16,
      -0.4989679531988055,
      3.1349424687416185e-15,
      0.498971351295952,
      -2.5192920046315913e-15,
      0.44554827051837403,
      -1.282156032607296e-15,
      -0.4455424941747609,
      3.088960015045947e-15,
      -0.027879888202142718,
      2.424060805565771e-16,
      0.027880285248489133,
      -9.615283614107456e-17,
      2.031330563196936e-11,
      -0.3109704801696475,
      -2.0313545911055786e-11,
      0.3109730404924207,
      3.372719193500529e-11,
      -0.5081805528885303,
      3.3724317974205464e-11,
      -0.5081823144731134,
      -1.6168394720188838e-12,
      -0.3645344244267404,
      -1.6166566336481801e-12,
      -0.36453870271855177,
      9.703526967520246e-12,
      0.0978500099214703,
      9.703416427769795e-12,
      0.09785086131477305,
      -1.01507256538491e-12,
      0.05079380457903192,
      -1.0149614273762403e-12,
      0.050795123283283686,
      4.840476908042196e-15,
      0.0025500973248756813,
      4.8398454744432196e-15,
      0.002550190137590893,
      -0.34780903820495707,
      0.0,
      0.013938072790524244,
      0.0,
      0.04972844926526614,
      0.0,
      -0.13606664126207338,
      0.0,
      -0.16180082978366125,
      0.0,
      -0.0842171662280023,
      0.0,
      -0.3648245172898951,
      0.0,
      -0.3324556914596543,
      0.0,
      -0.11179689021637466,
      0.0,
      0.3008799030579867,
      0.0,
      0.49285702393841835,
      -0.0,
      -0.4847849956028035,
      0.0,
      -0.34780908665550947,
      2.508658137200367e-16,
      -0.013937549193673345,
      -4.614853635250606e-16,
      -0.04985414299905202,
      -2.671112150721001e-15,
      -0.1360195126418666,
      -1.8117068114094296e-15,
      0.16180214210630736,
      5.473604268470162e-16,
      -0.08420958214252748,
      -4.846983017068242e-16,
      0.3648254947548469,
      2.6361495513644794e-16,
      -0.3324386843413848,
      2.615494717232799e-16,
      0.11184637071348245,
      -1.1149593551377935e-15,
      -0.30087995448366583,
      2.298136543115261e-16,
      0.49285714884716914,
      8.25153278410992e-16,
      0.4847855261480515,
      8.643324940839655e-16,
      2.0816925839151523e-16,
      -2.8964352604479715e-06,
      2.6190288452986837e-15,
      -0.26562514026331563,
      3.249428762828836e-14,
      -0.6316877134104835,
      4.686966874232004e-15,
      0.00029554444051107555,
      4.828872381084322e-15,
      -0.592755498724979,
      -2.1607149220692107e-16,
      -2.847712291632193e-06,
      5.414780662113767e-16,
      0.023071362149030068,
      6.519556633467712e-16,
      -2.2127477046673255e-05,
      -1.3022985333325612e-15,
      -0.3176478442610522,
      2.0996815339639603e-16,
      -0.27848144611750736,
      -1.1205678434685391e-16,
      4.0630479270181534e-07,
      1.1908321506010693e-17,
      0.00838998915502933,
      0.34780903820782183,
      -3.088491658462237e-15,
      0.013938072775286723,
      4.486903496426591e-16,
      -0.049728449264046376,
      -1.5051570240885216e-15,
      0.1360666413479103,
      -1.8711158421067178e-16,
      -0.161800829722871,
      4.149883790780664e-16,
      -0.08421716622947319,
      5.576654119798877e-16,
      -0.3648245172915835,
      2.9443686528873528e-15,
      0.3324556914358551,
      -2.5861437334969987e-15,
      0.11179689021579042,
      -7.538190912487723e-16,
      0.300879903073508,
      -2.6537105509280568e-15,
      0.4928570239383068,
      -3.1625926656225504e-15,
      0.484784995602918,
      -3.2378556270723835e-15,
      0.34780908665264504,
      -2.795607436050728e-15,
      -0.013937549208911177,
      1.0748443334799837e-18,
      0.04985414300020121,
      4.22045998147182e-15,
      0.13601951255602815,
      -1.0865912165194202e-16,
      0.16180214216709468,
      -8.345457648267203e-16,
      -0.08420958214105637,
      1.0727091981967882e-16,
      0.36482549475315823,
      -2.9395675227913258e-15,
      0.33243868436518387,
      -3.1438734686947773e-15,
      -0.11184637071406933,
      1.9685880225593e-15,
      -0.3008799544681443,
      2.5312048976467266e-15,
      0.4928571488472807,
      -4.037330870765377e-15,
      -0.4847855261479372,
      4.1114551948335985e-15,
      -1.9169973270125103e-16,
      -2.8964091676880743e-06,
      -2.0150608956638086e-15,
      0.2656251402633181,
      2.078280582631796e-14,
      -0.631687713410605,
      7.404016391949376e-15,
      0.0002955441432230012,
      7.598585175311345e-15,
      0.592755498724997,
      -2.755354211575796e-16,
      2.8477046045659316e-06,
      -5.289949808781342e-16,
      -0.023071362149029214,
      6.894540886080086e-16,
      -2.2127492020268535e-05,
      -4.1931359130048005e-15,
      -0.317647844261051,
      2.400275887059812e-15,
      0.27848144611750736,
      -8.670635945338994e-18,
      -4.0630496740017875e-07,
      5.711850824507893e-17,
      0.008389989155029393,
      -0.2762845688387652,
      2.376024163029376e-15,
      0.05543213657278062,
      -3.3416064905078514e-16,
      0.2190137096733617,
      7.146455898010777e-15,
      -0.19451222742934535,
      2.1080031131091838e-15,
      0.1237113658443952,
      5.552418689518527e-16,
      -0.49285937634244514,
      2.7050685371970966e-15,
      -0.3365062558182948,
      2.9908486604352693e-15,
      0.36857549356042757,
      -3.6579349829557835e-15,
      -0.43251460976628353,
      6.2728970612124614e-15,
      -0.3440697797274132,
      2.7462027684878793e-15,
      -0.08421364387345762,
      6.948973686138822e-16,
      0.12226219067575472,
      -9.920006800439256e-16,
      -0.27628588317788766,
      2.2999031638583688e-15,
      0.05543061433911758,
      1.1799920617285435e-16,
      -0.2191921248447723,
      -9.629849906350282e-15,
      -0.1943062260992398,
      -2.2339865360007798e-15,
      0.12370714277464408,
      -2.0010492145633077e-15,
      0.49285479639101487,
      -2.2198305864402063e-15,
      -0.3365147987273224,
      2.377202759258261e-15,
      0.3686395843497717,
      -2.222113989688924e-15,
      0.43246133240972706,
      -5.202175686782432e-15,
      -0.34406988062880195,
      3.0857822296746393e-15,
      0.0842131045041313,
      -8.0137651305263025e-16,
      -0.1222622856354793,
      1.0494215290563075e-15,
      2.720622234501228e-15,
      0.324639276644769,
      5.1819340513803135e-15,
      -0.650314912116887,
      3.704495368231082e-15,
      -0.0002930357632483568,
      8.102745018268473e-16,
      -0.622410281067285,
      -8.248565733868775e-16,
      0.2562684485088054,
      -1.7076127495718453e-16,
      -6.112297857296944e-07,
      -7.571488590363871e-16,
      -0.08242858884561347,
      -7.512404871129492e-16,
      -0.08493936822503251,
      1.184376395709985e-16,
      6.603729909707753e-06,
      5.391452767621848e-16,
      0.06798915362829767,
      5.574052383032076e-18,
      -1.4923931692658807e-08,
      2.6941121076053996e-19,
      1.3980461696649904e-07,
      0.27628456885839925,
      -2.176489671263599e-15,
      0.055432136553421774,
      7.11021906752874e-16,
      -0.21901370966619765,
      -5.719028712926321e-15,
      0.19451222737483284,
      -2.405451580397262e-15,
      0.12371136593346763,
      -2.808347829575237e-15,
      -0.4928593763476489,
      2.5889221328886097e-15,
      -0.3365062557924698,
      3.251031083139002e-15,
      -0.36857549356438885,
      3.93951631727289e-15,
      0.43251460976395995,
      -6.399367579997286e-15,
      -0.3440697797345559,
      2.9802384728999923e-15,
      -0.08421364387327823,
      5.249058799146964e-16,
      -0.12226219067599561,
      8.826399800094293e-16,
      0.27628588319752145,
      -2.236729712292888e-15,
      0.05543061431975721,
      1.0297241788133673e-16,
      0.21919212483756415,
      1.0418384179472246e-14,
      0.19430622604473505,
      1.5190331252866643e-15,
      0.12370714286370382,
      -2.3672347932636435e-16,
      0.49285479639621976,
      -2.294649808148457e-15,
      -0.336514798701497,
      2.662304426329627e-15,
      -0.3686395843537322,
      2.457486701525826e-15,
      -0.432461332407404,
      4.779098671566825e-15,
      -0.34406988063594446,
      2.8038159172248597e-15,
      0.08421310450395142,
      -5.548918248950575e-16,
      0.12226228563572009,
      -8.881888722145003e-16,
      2.751967647104808e-15,
      0.32463927664882786,
      -3.608427604524317e-15,
      0.6503149121460579,
      8.118550955974536e-15,
      -0.0002930357631720307,
      -2.2702199226738914e-15,
      -0.6224102808943732,
      -2.8668305714796597e-15,
      -0.2562684488472066,
      -1.8673740179203025e-17,
      6.11229785249176e-07,
      6.453851629813628e-16,
      0.08242858885324134,
      -7.164309947115153e-16,
      -0.08493936821977816,
      1.6670904390732877e-16,
      6.603729909305568e-06,
      -5.983767040015844e-16,
      -0.06798915363462185,
      8.479009634828601e-18,
      1.4923931490997203e-08,
      1.5192313017449992e-18,
      1.398046169560907e-07,
      -0.16354505205626188,
      0.0,
      0.019383455728361466,
      0.0,
      -0.11441751281879667,
      0.0,
      0.013983132010013546,
      0.0,
      -0.03699047643711943,
      0.0,
      0.015309882298095948,
      0.0,
      -0.15798137167235807,
      0.0,
      0.21116952851905654,
      0.0,
      -0.4139764246141442,
      0.0,
      0.4842379698752638,
      0.0,
      0.4679130395422002,
      -0.0,
      -0.513450607925609,
      0.0,
      -0.23053285221571074,
      -2.2013740995953938e-16,
      -0.006148335024490782,
      1.3018041180593309e-16,
      -0.07405733212612836,
      3.4454964541103604e-16,
      -0.1725307527227583,
      1.8152852155512426e-15,
      0.263881056261554,
      -6.856004228835541e-16,
      -0.06287420313507604,
      1.3231866839861583e-17,
      0.07652826325078027,
      4.155549491385843e-16,
      -0.12998162468099708,
      2.783452871936143e-16,
      -0.4643277573759658,
      -5.792404953760418e-16,
      -0.4020071371669153,
      -5.464941628909146e-16,
      0.49786630698281004,
      -1.2262665678713266e-15,
      0.43605780994368637,
      -1.1048223533755688e-15,
      -4.3391389955262867e-16,
      0.1413761497360648,
      6.66210149460805e-15,
      0.3075775795452173,
      2.0548810264587762e-16,
      0.3869327749983692,
      -5.033873496740251e-15,
      -0.4284466263646859,
      -1.2024098790057735e-15,
      0.08037153198802635,
      -9.859679519134763e-16,
      0.54319144616189,
      -2.9897153463340707e-15,
      -0.3815455266466824,
      -3.371553971067346e-15,
      0.28957088567322653,
      1.3818724982997724e-16,
      -0.03389780040284748,
      4.699955701703178e-16,
      -0.1412558113562834,
      -5.78123909578353e-17,
      -0.008660267905696968,
      -2.4532062624314408e-18,
      0.0018028894033465526,
      0.16354505205779735,
      -1.511396646277252e-15,
      0.019383455753611195,
      -7.970937086661584e-16,
      0.1144175128159048,
      -1.2179094180201356e-15,
      -0.01398313201109,
      3.2436568896567193e-16,
      -0.036990476435969234,
      5.332965879671833e-16,
      0.01530988229469271,
      3.5539663178618123e-17,
      0.1579813718149545,
      -8.409373310932238e-15,
      0.21116952841853304,
      -7.16860180522122e-15,
      0.4139764246014195,
      -4.013106753261687e-15,
      0.4842379698814867,
      -4.323245761534506e-15,
      0.4679130395450231,
      -6.335647675649005e-15,
      0.5134506079242515,
      -6.313072604159417e-15,
      0.2305328522142865,
      -2.630501987434816e-15,
      -0.006148334993353693,
      3.1503776709994664e-16,
      0.07405733212454477,
      -9.283489029234582e-16,
      0.1725307527356548,
      -5.110899629358107e-15,
      0.26388105625554326,
      -4.3737862690194564e-15,
      -0.06287420313165162,
      6.149433651023044e-16,
      -0.0765282633389347,
      4.64088319164236e-15,
      -0.12998162462644233,
      4.008504223843945e-15,
      0.46432775738459797,
      -5.055046268111514e-15,
      -0.4020071371573746,
      4.290660359525321e-15,
      0.4978663069812219,
      -5.75512394373394e-15,
      -0.43605780994638277,
      4.342147490870087e-15,
      1.6307195771458711e-15,
      0.14137614977706614,
      -6.709985183958596e-15,
      -0.3075775794997965,
      2.8349370606955635e-15,
      0.38693277501390766,
      -1.0081347998634668e-14,
      -0.42844662636297226,
      -2.4420982714584294e-15,
      -0.08037153196318686,
      -5.89449285325417e-15,
      -0.5431914461688006,
      -1.638227521680213e-14,
      -0.38154552684850945,
      -1.266416155980237e-14,
      -0.2895708854115805,
      -7.135167879580264e-16,
      -0.03389780040458297,
      1.3427491800893583e-15,
      0.14125581135515586,
      1.3664750637381464e-16,
      0.008660267905392326,
      4.104735192688686e-17,
      0.0018028894036225263,
      -0.2968425468865219,
      2.9785111262553216e-15,
      -0.056953332840832954,
      2.5748019470065284e-15,
      -0.2693299349340828,
      3.154739484086136e-15,
      0.10076863756198347,
      -2.500933256289074e-15,
      0.08869596752151523,
      -1.948210210529124e-15,
      -0.33718759779469615,
      3.4287273567181238e-15,
      -0.5140043884710065,
      6.967456334016545e-15,
      0.585179453198965,
      -5.324863681968126e-15,
      0.20739782445134303,
      -2.1876707041729765e-15,
      -0.16618379242337533,
      1.8212365785336206e-15,
      -0.0717064991169078,
      6.138728678277663e-16,
      0.148247094496828,
      -1.657195042946649e-15,
      -0.37616954359258414,
      4.268032651065287e-15,
      -0.03258198611451932,
      3.062139693417112e-16,
      -0.0957594879512075,
      1.303309161918774e-15,
      -0.4460999034456591,
      1.3068705670271729e-14,
      -0.6411134976516144,
      1.1191793905020617e-14,
      0.022392024495110494,
      -3.1502097648862733e-16,
      0.24049318556262503,
      -8.958555773690806e-15,
      0.0603030385620411,
      -5.17637924511181e-15,
      0.2612680888594549,
      -3.0246444548176388e-15,
      -0.23625013279333,
      2.5845183895252966e-15,
      0.16721217905781016,
      -1.9218886823148476e-15,
      -0.15563895574992193,
      1.6467599090579957e-15,
      4.21924307470955e-15,
      0.41291812878651774,
      1.528571248658955e-14,
      0.632990714182099,
      -3.818211874310758e-15,
      -0.4999986786002323,
      -8.547550449669901e-15,
      -0.2780497394151254,
      -1.5315468564749555e-15,
      -0.06037729797509948,
      -2.485625081393503e-15,
      -0.294208456744007,
      -2.6355568960114817e-15,
      -0.039633801960418366,
      -2.6258748182190216e-15,
      -0.09267934524689364,
      -2.8351462942559167e-16,
      -0.024481030978173873,
      2.395894155146157e-16,
      0.02279183728126998,
      -4.470187527226629e-17,
      -0.00312933156926291,
      4.4401577349730827e-17,
      0.004257184950678932,
      0.2968425469061008,
      -2.9490805927386632e-15,
      -0.05695333278777587,
      8.531812157670262e-16,
      0.2693299349307413,
      -2.51448583380558e-15,
      -0.1007686375474887,
      1.9333267236965793e-15,
      0.08869596753244396,
      -1.1991225998941226e-15,
      -0.33718759779770835,
      3.771338007092403e-15,
      0.5140043888663528,
      -2.5673904220992472e-14,
      0.5851794528432118,
      -2.137965971257026e-14,
      -0.20739782446065924,
      1.8038506936939723e-15,
      -0.16618379242482034,
      1.3998956750138884e-15,
      -0.07170649911835036,
      1.112022728474891e-15,
      -0.1482470944987135,
      1.786244201292319e-15,
      0.37616954360343136,
      -3.90764040562189e-15,
      -0.03258198606048056,
      1.0027023431695326e-15,
      0.09575948795983016,
      -1.745904590940423e-15,
      0.4460999034162272,
      -9.68684973730695e-15,
      -0.6411134976677729,
      8.202035226747868e-15,
      0.022392024508671244,
      -4.2324362903314638e-16,
      -0.24049318552098695,
      6.831937861059693e-15,
      0.06030303871209235,
      2.751096528992192e-15,
      -0.261268088858788,
      2.444414821392717e-15,
      -0.2362501327973428,
      2.3406446242464316e-15,
      0.1672121790573053,
      -2.2504339115969655e-15,
      0.15563895574733205,
      -1.9965147215416978e-15,
      4.661617059946923e-15,
      0.41291812883037227,
      -1.8279260815510112e-14,
      -0.6329907142111744,
      -8.337022000330005e-15,
      -0.4999986785183103,
      -6.440361844346743e-15,
      -0.2780497393963104,
      7.694404952559778e-16,
      0.06037729799161084,
      2.608369461466835e-15,
      0.2942084567734358,
      2.1104524761506297e-16,
      -0.03963380189530759,
      1.3664239255421426e-15,
      0.09267934527406262,
      -2.3757553049537963e-16,
      -0.024481030978642834,
      -2.1298305879031592e-16,
      -0.02279183728468783,
      4.614672890115841e-17,
      0.003129331568425697,
      5.789264134193562e-17,
      0.004257184950658663,
      0.035614900978713566,
      0.0,
      -0.03561435149741599,
      0.0,
      1.3096347327471454e-16,
      0.0,
      1.2902935218880275e-16,
      0.0,
      -0.06996053504688929,
      0.0,
      0.06996099044495688,
      0.0,
      -0.04759126547308546,
      0.0,
      0.04759103691337024,
      0.0,
      2.4404318252545767e-14,
      0.0,
      2.440544093866849e-14,
      0.0,
      -0.7011220656142905,
      0.0,
      0.7011220962946035,
      0.0,
      1.4988010832439613e-15,
      5.582006544319193e-15,
      -1.3877787807814457e-15,
      6.5778167655326135e-15,
      -0.24034742625170002,
      0.15057748678922683,
      -0.24023663209033383,
      0.1507542433674887,
      2.220446049250313e-16,
      9.92007907829226e-16,
      -3.3306690738754696e-16,
      9.623186715463887e-16,
      -5.551115123125783e-17,
      1.2302568825333927e-16,
      5.551115123125783e-17,
      3.394458185810051e-17,
      0.02895059230604803,
      -0.6470868401528002,
      0.02842739338848773,
      0.6471100537670096,
      1.6375789613221059e-15,
      -7.125800390126903e-15,
      -3.469446951953614e-16,
      -7.133977818490523e-15,
      6.93950458339075e-11,
      0.3168445398432535,
      6.93941842746727e-11,
      0.31683801864590694,
      7.726186195864172e-15,
      3.619279696055516e-15,
      5.904761495655057e-16,
      -8.528227643257247e-15,
      -8.390774294664678e-11,
      -0.5352553903163081,
      -8.390776854038166e-11,
      -0.5352592665684669,
      4.774222123250229e-10,
      -0.3330340776179103,
      4.774237677362107e-10,
      -0.3330341093261024,
      2.508459708833099e-15,
      6.798332075166484e-16,
      2.4108904401974167e-15,
      -7.367686646420074e-16,
      -5.448931062758112e-12,
      -0.04689873191975991,
      -5.448903655219757e-12,
      -0.04689868139779367,
      -0.03561490083335496,
      7.800376589794182e-12,
      -0.035614351642775884,
      7.80025419940915e-12,
      -5.64114307871589e-16,
      7.374855938507504e-16,
      9.147348084206789e-16,
      -1.0496220524138476e-16,
      0.06996053500649824,
      -1.0967192362192447e-11,
      0.0699609904853477,
      -1.0967106310938703e-11,
      -0.047591265412938975,
      -6.822465411398413e-11,
      -0.047591036973517166,
      -6.822449179601126e-11,
      9.314532112143613e-15,
      -3.665145105274069e-14,
      -9.175584390724654e-15,
      -3.5203046735792463e-14,
      -0.7011220632433193,
      8.145960801481863e-11,
      -0.701122098665575,
      8.145955695499211e-11,
      6.409722091674822e-15,
      1.5383430934459305e-16,
      6.409435721635532e-15,
      -4.653857856842858e-16,
      -0.2403474279392393,
      0.15057748727696432,
      0.2402366309162067,
      -0.15075424206092913,
      2.7540910965945424e-17,
      8.635048787083683e-17,
      4.609489704673881e-17,
      -1.2096525074748687e-16,
      -1.2121012175910297e-17,
      1.113245149358713e-17,
      -3.303618631183375e-17,
      -1.4751922023868547e-17,
      -0.02895059066776069,
      0.6470868459344811,
      0.028427395031449358,
      0.6471100479866548,
      -3.383930529352883e-14,
      2.2551966337204992e-14,
      -3.395009720580985e-14,
      -2.2506007431437533e-14,
      2.2087410592366937e-16,
      0.3168445411369911,
      3.385281299252041e-16,
      -0.3168380173521493,
      2.3592239273284576e-16,
      1.2212453270876722e-15,
      -4.163336342344337e-17,
      1.3600232051658168e-15,
      -1.605222856392253e-16,
      -0.5352553906164432,
      -3.681692289765059e-16,
      0.5352592662683298,
      3.425360583306583e-16,
      0.33303407805560326,
      5.051860723697315e-16,
      -0.3330341088884096,
      -1.1102230246251565e-16,
      -1.6445178552260131e-15,
      1.1102230246251565e-16,
      -1.6410484082740595e-15,
      -3.8088723507107584e-17,
      0.046898732078073706,
      -3.542803389284341e-17,
      -0.04689868123947964,
      -0.09588150397527426,
      2.0999799110228407e-11,
      -0.09587781283878036,
      2.0999317591495412e-11,
      -1.3814008609166372e-15,
      1.8605863383057e-15,
      2.2677626861124776e-15,
      -2.9436431766627287e-16,
      0.32074959314227985,
      -5.028130837459389e-11,
      0.3207505773319654,
      -5.028116904989484e-11,
      -0.6178308156877044,
      -8.856941920303778e-10,
      -0.6178307864913342,
      -8.856957290848364e-10,
      -1.1052072693971534e-15,
      4.108406149835777e-15,
      1.0206648414485303e-15,
      3.9555899712063135e-15,
      0.07881367208377899,
      -9.156816082569949e-12,
      0.0788134213430674,
      -9.157022230180365e-12,
      1.451747415641792e-14,
      2.5736917568505276e-16,
      1.4362761669592646e-14,
      -1.1211649397082683e-15,
      -0.5489072782941883,
      0.34389000715444035,
      0.5486541762206517,
      -0.34429364154110703,
      1.5237422980029898e-16,
      2.127066643379636e-16,
      1.1847730027602255e-16,
      -2.8656196129385954e-16,
      3.901949759512525e-17,
      5.94061149132041e-17,
      3.59645600567409e-17,
      -5.954746687592402e-17,
      0.01267645935547423,
      -0.28333688234848764,
      -0.01244736870685937,
      -0.28334700918928185,
      1.4766374898417282e-14,
      -9.866145090826533e-15,
      1.4758314725767796e-14,
      9.846162090073864e-15,
      -3.5603968811056954e-16,
      0.6238171644763749,
      -1.2702324736661866e-16,
      -0.6238210735564245,
      1.6774776012695725e-15,
      3.148523108897905e-15,
      3.3566899260151217e-16,
      3.948230631323213e-15,
      1.3353611832844607e-16,
      0.325156714528632,
      2.5035500380995935e-16,
      -0.3251492652291563,
      -2.9631136392814784e-16,
      -0.07147347162854097,
      -3.1617149750180254e-16,
      0.07147373734643372,
      -1.0408340855860843e-17,
      -1.5677563414140394e-16,
      1.734723475976807e-17,
      -1.3574211199518516e-16,
      1.5491598646425708e-17,
      0.004094481593938871,
      1.7809412346982032e-17,
      -0.004094234119484435,
      0.09588150437346868,
      -1.9733692696503588e-16,
      -0.09587781244057478,
      -1.876703680505039e-16,
      3.0531133177191805e-16,
      1.249000902703301e-16,
      2.220446049250313e-16,
      0.0,
      -0.3207495933202278,
      2.2870358834030124e-16,
      0.32075057715401734,
      2.0511023874328497e-16,
      -0.617830816496775,
      7.63366423942187e-16,
      0.6178307856822624,
      8.039395679415155e-16,
      -2.761679773755077e-15,
      1.1102230246251565e-16,
      -2.7547408798511697e-15,
      -1.1102230246251565e-16,
      0.07881367235259067,
      -1.4810051861899494e-16,
      -0.07881342107425508,
      -1.5800856788421257e-16,
      3.4880367346356153e-15,
      1.272506780539582e-14,
      -3.1585563574151506e-15,
      1.4942484481245285e-14,
      -0.5489072744413861,
      0.34389000604130054,
      -0.5486541789009224,
      0.3442936445242793,
      6.534307264180999e-16,
      2.4730839052322774e-15,
      -6.886137549171954e-16,
      2.319984255001812e-15,
      1.185081976442685e-17,
      1.9834385387787756e-17,
      -8.347041573320419e-18,
      2.4578575677655234e-17,
      -0.012676460072795949,
      0.2833368798162648,
      -0.012447367987490947,
      -0.28334701172092297,
      -7.175294997566103e-16,
      2.9525497542633414e-15,
      1.5815089932690155e-16,
      2.953338819574402e-15,
      1.3662864478110597e-10,
      0.6238171620028485,
      1.3662934146591237e-10,
      0.6238210760299381,
      1.9556740690290325e-14,
      4.6682870399765485e-15,
      5.267027154759387e-15,
      -1.9804547272910504e-14,
      5.097214740332351e-11,
      0.3251567143883846,
      5.0970882087184686e-11,
      0.3251492653694007,
      -1.0246130236932777e-10,
      0.07147347153220467,
      -1.0246148268438152e-10,
      0.07147373744276901,
      2.6481659238782127e-16,
      4.637003783893842e-17,
      2.561062349538501e-16,
      -7.878098594201578e-17,
      -4.75701996821405e-13,
      -0.004094481580737576,
      -4.757016332590507e-13,
      -0.004094234132686538,
      -0.01138719181304615,
      0.0,
      0.011395714452748338,
      0.0,
      0.13720948368144717,
      0.0,
      -0.13721042404650502,
      0.0,
      0.007318521026455616,
      0.0,
      -0.007324820342341296,
      0.0,
      0.0060048547306819355,
      0.0,
      -0.00600588665196422,
      0.0,
      0.4868628816324614,
      0.0,
      0.48686276393695743,
      0.0,
      0.4938820122182033,
      -0.0,
      -0.49388027452531247,
      0.0,
      -0.08126551557666838,
      -5.215627028670612e-12,
      -0.08128056151736655,
      -5.219150914694723e-12,
      0.2421026254191309,
      -9.983712438937667e-11,
      0.24210377912294556,
      -9.983569089295272e-11,
      -0.16030167711641294,
      1.0286259940200429e-10,
      -0.16028759546759364,
      1.0275676691227843e-10,
      -0.10428308007372099,
      -7.471934495186172e-11,
      -0.104281529578166,
      -7.470822192476615e-11,
      -0.4140575496168144,
      -5.444732134462485e-11,
      0.414058243788388,
      5.4447468417177493e-11,
      -0.47620044719697396,
      1.967328272194272e-10,
      -0.4762020332744162,
      1.9673357827772748e-10,
      -1.3732327769146874e-11,
      0.21406327803809913,
      -1.3742083848244681e-11,
      0.21403205934312444,
      1.7322343560408206e-10,
      0.4200727803384423,
      1.7322276940183993e-10,
      0.4200631806590671,
      2.694611201025349e-10,
      0.4199066385945258,
      2.691814896135442e-10,
      0.41992120954887174,
      2.1143911969711857e-10,
      -0.2950987119396936,
      2.1140805426704492e-10,
      -0.2950935915213955,
      -1.572714172470816e-11,
      0.11959716622719681,
      1.572708629843082e-11,
      -0.11959721898156822,
      -1.5210055446477081e-12,
      -0.003681752578665248,
      -1.5210887084861012e-12,
      -0.0036819658183337607,
      0.011386986677555909,
      7.313727281867774e-13,
      0.01139591950442421,
      7.318209346734372e-13,
      -0.13721050150542255,
      5.6581902957098555e-11,
      -0.137209406217484,
      5.6581314090606846e-11,
      -0.007318698252030455,
      4.698130593881936e-12,
      -0.007324643272464271,
      4.692983264822511e-12,
      0.0060049687498640696,
      4.302792174323793e-12,
      0.006005772627341474,
      4.3021728374791275e-12,
      0.4868630801888485,
      6.402016069796841e-11,
      -0.4868625653806302,
      -6.402066461126377e-11,
      -0.493880845668294,
      2.0403795984169961e-10,
      -0.49388144107610327,
      2.0403821957073264e-10,
      0.08126697913239844,
      -1.3966566806636923e-15,
      -0.08127909808451672,
      -1.037606843637188e-15,
      -0.24210082947627093,
      -5.611428598892429e-16,
      0.24210557508198371,
      -1.1761222429936753e-15,
      0.16029779882138753,
      -5.712970926372978e-14,
      -0.1602914740121241,
      -5.453942198747441e-14,
      -0.10428109992492086,
      -5.621145317145555e-15,
      0.10428350973022117,
      -3.6261371402505966e-15,
      -0.41405738075410325,
      9.818001797289098e-16,
      -0.41405841264717275,
      5.697257030244673e-16,
      0.4762015719871859,
      -8.350425223024032e-16,
      -0.47620090848643615,
      8.140269655109627e-16,
      5.793375770033709e-15,
      0.21406713259135485,
      4.344269313221948e-15,
      -0.21402820444874898,
      2.7792221212217087e-15,
      0.42006966431538206,
      1.4258668204115545e-15,
      -0.42006629662300815,
      1.3008852966218932e-13,
      0.4198964782307128,
      1.2338464683520948e-13,
      -0.419931369270766,
      -1.632733587223646e-14,
      0.29509310852953896,
      -1.025542565609941e-14,
      -0.29509919492391506,
      -2.9916468224405197e-16,
      -0.11959711745267784,
      -9.068520244712776e-17,
      -0.1195972677617656,
      5.438186666848772e-17,
      -0.0036817612759692015,
      3.86533582705851e-17,
      0.0036819571216326896,
      -0.0024549208390550192,
      -1.5581946637372286e-13,
      -0.002432162627642944,
      -1.5593150304656815e-13,
      -0.3127202819996937,
      1.2895539361584427e-10,
      -0.31271209733396876,
      1.289548639184364e-10,
      -0.11218808325462248,
      7.199543127370574e-11,
      -0.11220035726136433,
      7.191984051164906e-11,
      -0.6214901563643619,
      -4.452982750177877e-10,
      -0.6214781185656211,
      -4.452325864304753e-10,
      -0.035377757415087155,
      -4.651929111180137e-12,
      0.035376474491293525,
      4.651874491578212e-12,
      0.0460540549909165,
      -1.902652643983383e-11,
      0.04605451334887537,
      -1.902646418682902e-11,
      0.17145271225235756,
      -3.1354663776305887e-15,
      -0.17146856258570914,
      -2.435297939929253e-15,
      -0.385068573200576,
      -2.4391778723750503e-15,
      0.3850822266588709,
      -3.1266459821611093e-15,
      0.4548566716055608,
      -1.5741162483238805e-13,
      -0.45485072441657104,
      -1.504323888286043e-13,
      -0.11437451216465869,
      -6.673339708925563e-15,
      0.11437613334316439,
      -4.3308024443178014e-15,
      0.274230583459112,
      -5.333844443590071e-16,
      0.27422996954780404,
      -1.4213579350545366e-16,
      -0.16474938646746165,
      2.2475724612689316e-16,
      0.16474926582262597,
      -3.518180393287999e-16,
      1.6177712559530567e-14,
      0.6465664832600863,
      1.2815881422098612e-14,
      -0.6465596542431574,
      -1.1948291011973394e-14,
      -0.005308866828940148,
      -1.2233655070176429e-14,
      0.005251433169290208,
      -9.61034780926764e-14,
      -0.2800816954301841,
      -9.184982611869287e-14,
      0.2800786005122503,
      2.7011405689398643e-15,
      -0.051798472794664305,
      1.6519254364922622e-15,
      0.051799790400873534,
      2.172266288884512e-17,
      0.027628751546455166,
      2.4202943635740145e-17,
      0.02762979009558476,
      2.438260183944312e-17,
      -0.006074548441308292,
      5.718577991214024e-17,
      0.006074751964174761,
      0.002454964841636159,
      -5.98807754577249e-16,
      -0.0024321184079463994,
      -3.1666825643554383e-16,
      0.3127179622919407,
      -2.03506243305152e-15,
      -0.3127144170848244,
      -9.977108227640685e-16,
      0.11218536847968891,
      -3.154106418748671e-14,
      -0.11220307167612772,
      -2.9555320169429866e-14,
      -0.6214783553703174,
      -3.474240523585909e-14,
      0.6214899195650294,
      -2.267242464030662e-14,
      -0.03537774298556201,
      1.097586555956585e-17,
      -0.03537648889133774,
      2.31946657490579e-16,
      -0.04605416376843847,
      -2.038042854366699e-17,
      0.04605440456987045,
      -2.3692878250978455e-16,
      -0.17144962460461535,
      -1.1002646454206133e-11,
      -0.17147165006997045,
      -1.1010061241849726e-11,
      0.38507142974883474,
      -1.5879639833080487e-10,
      0.3850793701042598,
      -1.5879364967592868e-10,
      -0.4548676768394164,
      2.918840652232945e-10,
      -0.4548397187754317,
      2.9158372361355693e-10,
      -0.11437668398602738,
      -8.195092067556992e-11,
      -0.11437396153420303,
      -8.193910852363518e-11,
      0.2742306952990393,
      3.606014773122505e-11,
      -0.27422985770123376,
      -3.60600220123759e-11,
      0.16474899733027873,
      -6.806322859679676e-11,
      0.16474965496315297,
      -6.806339935713295e-11,
      -4.148327783372011e-11,
      0.6465548400079468,
      -4.1512713101188484e-11,
      0.6465712974418049,
      -2.170960782327631e-12,
      -0.005308905793242166,
      -2.1775927064932327e-12,
      -0.0052513933924678855,
      -1.797304677874554e-10,
      -0.2800884720379637,
      -1.7954425205267538e-10,
      -0.28007182359795163,
      -3.7114470527613235e-11,
      0.05179945637430365,
      -3.7108989584483164e-11,
      0.05179880682189046,
      3.633129349921611e-12,
      -0.02762876280907488,
      -3.6331221208696604e-12,
      0.027629778825874893,
      -2.5096321093548058e-12,
      -0.006074534092489755,
      -2.5096401075077766e-12,
      -0.006074766314813816,
      -0.3721711896057141,
      0.0,
      -0.3721718293885489,
      0.0,
      0.07089184989876814,
      0.0,
      -0.0708953759470736,
      0.0,
      0.1298144772181872,
      0.0,
      -0.12981691067943898,
      0.0,
      -0.26061509300823626,
      0.0,
      0.260614462888082,
      0.0,
      -0.16042722096691808,
      0.0,
      0.1604299610774763,
      0.0,
      0.49593665560017525,
      -0.0,
      -0.4959362262972998,
      0.0,
      0.40486175065617847,
      -3.664034648816939e-10,
      -0.40485815334057024,
      3.6640239244150624e-10,
      0.05079969190257132,
      -1.4491476021174771e-12,
      0.050804089415865686,
      -1.4492715141018555e-12,
      -0.20736936546483314,
      1.3332474605403497e-11,
      -0.20737173769044387,
      1.3332944205880578e-11,
      0.2151044557742063,
      -1.0537775126055346e-11,
      0.21510693276460383,
      -1.0538072840016538e-11,
      0.043027831586069085,
      9.818981947664558e-13,
      0.043028894951772444,
      9.81805761228728e-13,
      -0.49232405185017736,
      -1.6568395907833037e-10,
      -0.4923243965773036,
      -1.6568410404078172e-10,
      1.918294412295333e-10,
      0.21196166195661922,
      -1.9182955224266517e-10,
      -0.21196499552220988,
      1.294209878132785e-11,
      0.45366430041834377,
      1.2941755307611674e-11,
      0.453661538848416,
      2.5418077361584016e-11,
      0.3953360309644737,
      2.5418417370039362e-11,
      0.3953279385746877,
      -2.63300492080632e-12,
      -0.05375075838324902,
      -2.6330604361775155e-12,
      -0.05375047821373484,
      6.847800106036729e-12,
      -0.3001030826176225,
      6.847966637804459e-12,
      -0.30010050944091765,
      -1.645489300322365e-12,
      0.004889767863886757,
      -1.6454337997298207e-12,
      0.00488928471090887,
      -0.37217320564582396,
      3.36821397022737e-10,
      0.37216981333705595,
      -3.36820608685036e-10,
      -0.07089153295445233,
      2.022694795358382e-12,
      -0.07089569287483166,
      2.022783173194181e-12,
      0.12981443518296695,
      -8.346486117615607e-12,
      0.129816952721532,
      -8.346865778015164e-12,
      -0.26061369349542585,
      1.276833219409654e-11,
      -0.2606158624091566,
      1.2768720567206028e-11,
      -0.16042887273511303,
      -3.660068729659956e-12,
      -0.16042830930139912,
      -3.65991203431516e-12,
      -0.49593640408933254,
      -1.66897724196042e-10,
      -0.4959364778087433,
      -1.6689768030369868e-10,
      0.40485955754351666,
      -1.4649086179576618e-15,
      0.4048603464687325,
      -1.7461165427816757e-15,
      -0.05079991901841381,
      2.5950519660685467e-16,
      0.05080386231841727,
      -2.1994527035184776e-16,
      -0.2073694326111185,
      7.086550732476663e-16,
      0.20737167053553832,
      -8.557293935686264e-16,
      0.21510561089984853,
      -8.608407302515021e-16,
      -0.2151057776342085,
      7.956390034807981e-16,
      0.04302738857882807,
      -8.795425882610102e-17,
      -0.043029337964745555,
      1.792351205821204e-16,
      0.4923243015290936,
      -1.879191851391209e-15,
      -0.49232414689923665,
      1.9687844449452755e-15,
      1.3655437268446737e-15,
      -0.21196051374848268,
      -3.010878983450308e-15,
      -0.21196614367766822,
      1.5334222229278604e-15,
      0.4536663286782077,
      -1.3503969252494589e-15,
      -0.4536595106019149,
      -8.351111116395725e-16,
      -0.39533615897009067,
      1.4013364463638907e-15,
      0.39532781054411814,
      2.1794292927375652e-16,
      0.05375104702240786,
      -3.513362332805891e-16,
      -0.0537501895450254,
      1.2901727040626058e-15,
      0.3000999927509443,
      -1.1393684417113127e-15,
      -0.3001035993038701,
      -5.0696279606747805e-17,
      0.004889770343338836,
      -1.0375135268275414e-16,
      -0.004889282231296033,
      -0.16606025383482734,
      1.502871514547145e-10,
      0.16606038361222236,
      -1.5028724673296537e-10,
      -0.15541568064549227,
      4.434131191919083e-12,
      -0.15541621888109483,
      4.434008792009015e-12,
      -0.0033415484247915355,
      2.1491665837628424e-13,
      -0.0033374512138723235,
      2.145857965417223e-13,
      0.49896795293002005,
      -2.44462904501197e-11,
      0.49897135156473815,
      -2.4446659947557474e-11,
      -0.44554827051279866,
      -1.0164533305467578e-11,
      -0.4455424941803343,
      -1.016457057410716e-11,
      0.027879888109381478,
      9.382468868920533e-12,
      0.027880285341249266,
      9.38253334223815e-12,
      0.1684310759508599,
      -1.3001094409233939e-15,
      0.16843013509366395,
      -2.8832443639357713e-16,
      0.06466132549064464,
      -8.04353655517966e-17,
      -0.0646558332719698,
      -9.03186108022468e-17,
      -0.3885345424028944,
      1.083168936864304e-15,
      0.3885366340083183,
      -1.6112700676269792e-15,
      -0.3526705870270722,
      1.1822256710773058e-15,
      0.3526660055657093,
      -1.7107411783772899e-15,
      -0.42574336489820763,
      1.7888317822515005e-15,
      0.4257479711629275,
      -1.7684705877438839e-15,
      -0.10419293415480872,
      4.444360509832146e-16,
      0.10419319642686327,
      -3.5536378293891356e-16,
      5.173677260053089e-16,
      0.31097048079088146,
      2.021757348907454e-15,
      0.310973039871191,
      2.0278552877506655e-15,
      0.5081805532441579,
      -1.9303188054599434e-15,
      -0.5081823141174887,
      1.1715245581431347e-15,
      0.3645344245239582,
      -1.7965398151055384e-15,
      -0.36453870262133425,
      -3.711942289723198e-16,
      -0.09785000997418053,
      3.8651243435341134e-16,
      0.09785086126206247,
      -2.112362441973882e-16,
      -0.050793804579667486,
      2.0284256212659968e-16,
      0.050795123282648146,
      -1.2051117114373299e-17,
      -0.0025500973333602776,
      9.448469189793766e-19,
      0.0025501901291064763,
      -0.16605935428811552,
      -1.1153217840801328e-17,
      -0.1660612831323728,
      1.4265868857844417e-15,
      0.1554163754805891,
      -5.975101269912187e-16,
      -0.15541552405537895,
      6.566673993265346e-16,
      -0.003341549509599046,
      -4.235623964087033e-18,
      0.0033374501498245716,
      1.1554061203789612e-16,
      0.49897063242104184,
      -1.902705589804625e-15,
      -0.49896867209224466,
      2.4014460431904244e-15,
      -0.4455436831358206,
      1.979265410405474e-15,
      0.44554708155732653,
      -1.8112818729497136e-15,
      -0.0278799022477419,
      1.3080978913120805e-16,
      0.0278802712021523,
      -9.342657533135811e-17,
      0.1684319883312823,
      -1.5243244105893901e-10,
      -0.16842922267935015,
      1.5243203177965175e-10,
      -0.06466103640296837,
      1.845172563303164e-12,
      -0.06465612237571686,
      1.844976438327431e-12,
      -0.3885344165974366,
      2.498210944957149e-11,
      -0.38853675982543767,
      2.4983010155389222e-11,
      -0.35266869317824784,
      1.727852950894481e-11,
      -0.35266789942915305,
      1.727903573996496e-11,
      -0.4257477484045421,
      -9.712791928881357e-12,
      -0.42574358765770204,
      -9.712807034987802e-12,
      0.10419288131465829,
      3.5064201089619987e-11,
      0.1041932492679243,
      3.506420210396813e-11,
      -2.8143446150374957e-10,
      -0.31097216532569294,
      2.814341903522639e-10,
      0.3109713553384506,
      1.4498373192035008e-11,
      0.5081782812721529,
      1.449864436802129e-11,
      0.508184586106395,
      -2.3438809081838593e-11,
      -0.36453430641989315,
      -2.3439199916857316e-11,
      -0.3645388206787493,
      4.794031856339772e-12,
      0.09784948450471324,
      4.79416332264697e-12,
      0.09785138672462881,
      -1.1588495084148445e-12,
      0.05079432755635299,
      -1.158812433592891e-12,
      0.050794600304545766,
      8.582000399611588e-13,
      -0.0025500960400074786,
      8.582046351352388e-13,
      -0.0025501914239488,
      -0.47811422961425737,
      0.0,
      0.47799908345050585,
      0.0,
      -1.4429871615310677e-05,
      0.0,
      -5.03484230905244e-07,
      0.0,
      -0.146498443500893,
      -0.0,
      -0.14649868772216285,
      0.0,
      -1.3699534259890003e-08,
      0.0,
      2.763201910837165e-08,
      0.0,
      -2.3444675853132077e-07,
      0.0,
      3.4598215307074854e-07,
      0.0,
      -0.5002296407674562,
      0.0,
      0.4997702537139978,
      0.0,
      -0.4779990834487093,
      -2.5712477316068556e-07,
      -0.478114229615914,
      -2.571867124608297e-07,
      -1.4429871614468533e-05,
      2.1206461526019127e-16,
      -5.034842305229526e-07,
      -9.107111589141968e-16,
      0.14649868842759378,
      -1.7122376544010469e-09,
      -0.14649844279546115,
      1.7122347984401831e-09,
      1.3699534486548573e-08,
      5.098055041666776e-16,
      -2.7632019134497548e-08,
      1.833550125117765e-16,
      -2.3444675876982145e-07,
      1.8785302903199858e-16,
      3.459821530732206e-07,
      1.0306863683279029e-16,
      0.4997702537137205,
      7.651364211544646e-07,
      0.5002296407665618,
      7.658397318709302e-07,
      6.367684149430466e-13,
      -2.3681915117920184e-06,
      6.369072574044323e-13,
      -2.852049269786111e-10,
      5.7051418549624016e-08,
      -0.6534159339571795,
      -1.635823462651785e-06,
      0.6534198869688401,
      -4.1477933831909157e-13,
      -5.972660996958792e-11,
      4.1755488252137823e-13,
      7.144997635683724e-05,
      1.9875178119661333e-17,
      4.158910865325483e-16,
      -2.7249155789450163e-17,
      6.067979733764349e-16,
      -1.8302345776479356e-06,
      -0.27023576484996287,
      -1.240193148081605e-06,
      -0.2703011188321172,
      -4.06417954913769e-13,
      -2.44055132812336e-10,
      -4.067857819768608e-13,
      5.312625968798719e-07,
      0.47799908344870956,
      2.5712477014434924e-07,
      0.4781142296159139,
      2.57186709548333e-07,
      1.4429868602808777e-05,
      8.4706706210909e-14,
      -5.034720648406372e-07,
      -2.4351459184702737e-12,
      -0.14649868842759387,
      1.7122385879767553e-09,
      0.14649844279546137,
      -1.7122357218176308e-09,
      1.2505356204817124e-08,
      1.6410005055399938e-11,
      2.8192347508058763e-08,
      8.135831011380919e-12,
      -2.3434870089539744e-07,
      1.8924076998156687e-12,
      -3.4603893574729635e-07,
      1.2823804686867386e-12,
      0.4997702537137206,
      7.651364179335631e-07,
      0.5002296407665622,
      7.6583972862021e-07,
      0.4781142296142575,
      -2.91646043354746e-15,
      -0.47799908345050585,
      2.922415339864454e-15,
      1.4429868603515994e-05,
      8.492164457744076e-14,
      -5.034720645475128e-07,
      -2.4359261861490092e-12,
      0.14649844350089308,
      -9.039454510106784e-16,
      0.14649868772216323,
      -9.020893377458337e-16,
      -1.2505356258336148e-08,
      -1.6410545062026703e-11,
      -2.8192347642797217e-08,
      -8.135904075001899e-12,
      -2.3434870083962834e-07,
      1.8926181003522357e-12,
      -3.460389357986693e-07,
      1.2823722714067503e-12,
      -0.5002296407674564,
      3.0607215794096554e-15,
      0.4997702537139973,
      -3.0510657214483116e-15,
      6.370532434757622e-13,
      -2.3681779840704916e-06,
      6.371295731091164e-13,
      -2.8520325211398414e-10,
      -5.318473702564138e-08,
      -0.6534198830602145,
      1.5255777426978431e-06,
      -0.6534159378660548,
      -4.191555141753219e-13,
      -5.972452478084395e-11,
      4.14206038223185e-13,
      7.145034891064242e-05,
      4.3406239895668534e-17,
      2.263967146772191e-16,
      1.133098777377589e-16,
      -3.514616942816152e-16,
      3.519961737272518e-07,
      0.27030111883447006,
      2.3843021867830647e-07,
      -0.2702357648563187,
      4.064243658231453e-13,
      2.440553226433028e-10,
      4.0678657839108354e-13,
      -5.312626114866548e-07,
      4.0318194284210675e-07,
      1.0229368012842898e-13,
      -2.1870059819134778e-08,
      1.0243723745565916e-13,
      0.19110807067878893,
      1.6686133940266612e-08,
      -0.19110922687239026,
      -4.784380805920485e-07,
      2.377808040973689e-08,
      -1.2339684217510926e-13,
      -2.123073427793831e-05,
      1.239764437475973e-13,
      0.4891954240278142,
      0.0004599964943739132,
      0.5105757274909459,
      0.000228058244608693,
      -0.46198037063085245,
      3.1288695255471165e-06,
      -0.4620920962447422,
      2.1201667785609264e-06,
      -1.2917504014310788e-08,
      -3.2296844371827633e-13,
      -4.090445800707487e-07,
      -3.232898938585328e-13,
      -4.031648826263975e-07,
      -1.0293198343368297e-13,
      2.1870345817889724e-08,
      -1.0250681358962169e-13,
      -0.19110922569418132,
      1.555522596525383e-08,
      -0.1911080718570693,
      -4.461939234581948e-07,
      -2.377838789958821e-08,
      1.2456299074418384e-13,
      2.1230853623741786e-05,
      -1.234539136078032e-13,
      0.5105757514066563,
      0.00016609936913456388,
      -0.4891956333676465,
      8.234411619083916e-05,
      -0.4620920962494124,
      6.017535205069423e-07,
      0.4619803706410712,
      4.076073382179305e-07,
      -1.2917566571263925e-08,
      -3.229528844769675e-13,
      -4.090444730435884e-07,
      -3.2328524430995615e-13,
      1.2618971579962601e-15,
      0.20720520837637207,
      -1.2684975828284005e-15,
      -0.2071553063222219,
      2.1981014741171466e-13,
      -7.480492728251635e-05,
      -6.313778176231274e-12,
      3.381387848442089e-11,
      -4.15610417150255e-15,
      -0.6760736470001939,
      -4.1397080108001976e-15,
      -0.6760747731724928,
      -6.7731356845876335e-12,
      -4.928682860715092e-10,
      -3.357959428118812e-12,
      2.3040165444097752e-08,
      8.359300160715386e-13,
      -4.094081647149318e-11,
      5.664844893311306e-13,
      3.0571782544731536e-07,
      5.136500436378683e-18,
      1.1029724225966597e-16,
      -6.1828243542541594e-18,
      9.71445146547012e-17,
      -4.031596032563927e-07,
      -1.1416217010113676e-13,
      -2.196745263086368e-08,
      -1.143001717744797e-13,
      -0.19110922569418148,
      1.5555225973540152e-08,
      -0.1911080718570696,
      -4.4619392314387314e-07,
      2.374289463118157e-08,
      1.2444619454404125e-13,
      2.123085366326931e-05,
      -1.2275052197604428e-13,
      -0.5105757514066563,
      -0.00016609936913460533,
      0.4891956333676465,
      -8.234411619092285e-05,
      -0.46209209624941217,
      6.017535204775901e-07,
      0.4619803706410709,
      4.0760733819396103e-07,
      1.3293380426175332e-08,
      -3.0287608607285766e-13,
      -4.090324319274866e-07,
      -3.0314305777982163e-13,
      4.031766634561131e-07,
      1.145340268068463e-13,
      2.196717074423071e-08,
      1.1463676204595772e-13,
      0.19110807067878866,
      1.668613384417627e-08,
      -0.1911092268723896,
      -4.784380805946627e-07,
      -2.3742585951329894e-08,
      -1.2337275997898607e-13,
      -2.123073431796124e-05,
      1.2424745647726532e-13,
      -0.4891954240278134,
      -0.00045999649437396245,
      -0.5105757274909454,
      -0.00022805824460879598,
      -0.46198037063085345,
      3.1288695254638265e-06,
      -0.4620920962447432,
      2.120166778493376e-06,
      1.329331770260721e-08,
      -3.0298008746750674e-13,
      -4.0903253892124383e-07,
      -3.032569716485597e-13,
      -1.1143276704091313e-07,
      0.20715530631584184,
      -1.1145961030366136e-07,
      0.2072052083826908,
      2.1907172186272265e-13,
      -7.4804927278094e-05,
      -6.3097322504175405e-12,
      3.381646689128001e-11,
      7.901786231087146e-09,
      0.676074777309046,
      -7.901773054139445e-09,
      -0.676073642863633,
      6.772655637452695e-12,
      4.928684320928959e-10,
      3.3578810419942448e-12,
      -2.304016539153611e-08,
      8.359946777960807e-13,
      -4.09407912511939e-11,
      5.665319456850062e-13,
      3.057178253244455e-07,
      -6.472624676667812e-18,
      -1.744860709265959e-17,
      -6.792594539227662e-18,
      -2.1591518625546667e-17,
      -0.37217420959389025,
      0.0,
      -0.37217081427569865,
      0.0,
      0.07088928688763817,
      0.0,
      -0.0708934468539737,
      0.0,
      0.12981629935005481,
      0.0,
      -0.12981881680553203,
      0.0,
      -0.26061317482756496,
      0.0,
      0.26061534319693413,
      0.0,
      -0.16042756923480894,
      0.0,
      0.1604270056999475,
      0.0,
      0.4959361804848939,
      -0.0,
      -0.49593625184369783,
      0.0,
      -0.4048608129813621,
      4.723411225916185e-10,
      0.40486160513690517,
      -4.723451862451098e-10,
      -0.05079759569283582,
      4.345116898282056e-12,
      -0.05080153904389391,
      4.345034045692051e-12,
      0.20736940711839535,
      -3.66352021735687e-11,
      0.20737164526258728,
      -3.6634833895647914e-11,
      -0.21510345997996208,
      9.843187679125926e-12,
      -0.21510362716349102,
      9.843327281358404e-12,
      -0.043025999480256205,
      2.073170814159642e-12,
      -0.04302794888443207,
      2.0732392393226623e-12,
      0.4923245781250018,
      1.6568489928494403e-10,
      0.4923244258376918,
      1.656848697040552e-10,
      2.4728991095169357e-10,
      0.2119585790880598,
      -2.4729213121107824e-10,
      -0.21196421080544797,
      3.8806494905256645e-11,
      0.45367002712243043,
      3.880060468287775e-11,
      0.4536632092762828,
      6.984061238811514e-11,
      0.3953339964480438,
      6.984120918701442e-11,
      0.39532564824266797,
      -2.4592549323944955e-12,
      -0.053747836159706096,
      -2.4591995071399674e-12,
      -0.05374697885225028,
      -1.4459211579349927e-11,
      -0.3000991800200247,
      -1.4459600191725402e-11,
      -0.3001027867198092,
      -1.6455725660779163e-12,
      0.004890445932403131,
      -1.6457393144517642e-12,
      0.004889957842759198,
      0.37217219056540857,
      -4.342071352216825e-10,
      -0.3721728333155744,
      4.342109879471031e-10,
      0.07088960381609791,
      -6.064476543284917e-12,
      0.07089312994207006,
      -6.063897040483364e-12,
      -0.12981634127024216,
      2.2935405884434737e-11,
      -0.12981877487847426,
      2.2935069793702782e-11,
      0.26061457379552916,
      -1.1927891485431986e-11,
      0.26061394422070616,
      -1.1928100973447554e-11,
      0.1604259173753705,
      -7.730829248210032e-12,
      0.16042865756726848,
      -7.7309743441636e-12,
      0.4959364296341643,
      1.6689635537912708e-10,
      0.4959360026938256,
      1.6689614298669647e-10,
      0.4048630093418641,
      -3.1990529892337163e-15,
      0.4048594087608944,
      -3.465388225358988e-15,
      -0.05079736857633324,
      2.435590983243842e-16,
      0.05080176614200456,
      -6.429190509004318e-16,
      -0.20736934015100955,
      1.7308293215468536e-15,
      0.20737171223859163,
      -1.7355611707528793e-15,
      0.21510230530842564,
      -1.7966679911717973e-15,
      -0.21510478183978274,
      1.7664895607693312e-15,
      0.043026442520767136,
      -3.097583248667354e-16,
      -0.04302750583819013,
      4.1953710931614224e-16,
      0.4923243307887282,
      -4.022920174203961e-15,
      -0.4923246731731148,
      4.121086601720233e-15,
      -1.2399419296835144e-15,
      0.21195972902343235,
      4.7751090197392655e-15,
      0.2119630609227875,
      -6.641674315254161e-15,
      -0.4536679991108576,
      5.477334225511408e-16,
      0.45366523727448876,
      3.749244916559759e-15,
      0.39533386878806315,
      -3.0331169988116106e-15,
      -0.39532577592759743,
      -3.8225372010912665e-16,
      -0.0537475476693782,
      3.580860699091455e-16,
      0.053747267372128205,
      -2.6114962894026317e-15,
      -0.3001022700382968,
      2.3736313623243215e-15,
      0.3000996967052639,
      5.817319821368062e-17,
      -0.004890443475570449,
      1.325074192645812e-16,
      0.004889960299750015,
      -0.16605932665617518,
      1.9373953681092128e-10,
      0.16606125687677517,
      -1.937414180724094e-10,
      -0.1554174644313067,
      1.3295304588897873e-11,
      -0.15541661307074037,
      1.3293462591285688e-11,
      -0.003343944825095721,
      5.900650644891248e-13,
      -0.0033398454103560045,
      5.902307874536205e-13,
      0.49896926323746565,
      -2.2837089342191325e-11,
      0.4989673039264985,
      -2.2837100043152725e-11,
      -0.4455448537264848,
      2.147082743423457e-11,
      -0.44554825237845597,
      2.1470711926625883e-11,
      0.027879491467043972,
      9.382255963546193e-12,
      0.027879860553379487,
      9.382273863202549e-12,
      -0.16843304264968206,
      2.1391445467945886e-15,
      -0.16843027565189725,
      5.802652410908924e-16,
      -0.06466405124479037,
      1.646177249667028e-15,
      0.06465913711994589,
      6.649809258521992e-16,
      0.38852932620994435,
      -3.23716430966466e-15,
      -0.38853166908601994,
      3.556125830989179e-15,
      0.35267320274612224,
      -2.75112853337318e-15,
      -0.3526724083181751,
      3.236600001643911e-15,
      0.42574782512989423,
      -3.719776487867655e-15,
      -0.42574366417269416,
      3.573057851517492e-15,
      0.10419271414068267,
      -9.498681547975413e-16,
      -0.10419308159859443,
      8.422696505865522e-16,
      1.5051962966894931e-15,
      0.31097009200007086,
      3.689936588118518e-15,
      0.3109692795962449,
      6.457451749992368e-15,
      0.5081748084854657,
      -1.782595408354958e-15,
      -0.5081811131776787,
      3.3556521693445793e-15,
      0.3645414059158611,
      -2.9814498201872547e-15,
      -0.36454591982615575,
      -7.872424538064291e-16,
      -0.09784808551144257,
      8.255836813307843e-16,
      0.09784998750981753,
      -5.184511005845887e-16,
      -0.05079351155199865,
      3.453331093001059e-16,
      0.05079378426365638,
      -4.606404297975391e-17,
      -0.0025502209841229873,
      1.7377051050403042e-17,
      0.002550316354048364,
      0.16606022755785751,
      -4.509758181973629e-16,
      0.16606035600166127,
      -2.286540533599678e-15,
      -0.1554167696639741,
      1.928402595498294e-15,
      0.15541730782869254,
      -5.738378449466449e-16,
      0.0033439437284608353,
      -3.363038196424516e-16,
      -0.003339846486229877,
      -3.1679225413848476e-16,
      -0.4989665847613888,
      4.026742013504014e-15,
      0.49896998238404977,
      -4.312524854143837e-15,
      0.44554944131920354,
      -3.978521006838358e-15,
      -0.4455436647857226,
      3.591052857680247e-15,
      0.027879477460670446,
      -2.6508034551449814e-16,
      -0.027879874560490972,
      2.1871961109223137e-16,
      0.16843212893771814,
      -1.9650628144233335e-10,
      -0.16843118939776594,
      1.9650807602390663e-10,
      -0.06466434027277686,
      5.5320016758947594e-12,
      -0.06465884807589166,
      5.5304963197193054e-12,
      -0.38852945168668,
      6.864291680598915e-11,
      -0.388531543597622,
      6.864314755507439e-11,
      -0.3526750958730423,
      1.6141516669900796e-11,
      -0.3526705151766395,
      1.6141854632317436e-11,
      -0.42574344140515324,
      2.0516689178905094e-11,
      -0.42574804789632714,
      2.051665530136665e-11,
      0.10419276648516554,
      3.5063691489430636e-11,
      0.10419302925319991,
      3.5063654348205126e-11,
      3.6280258738613877e-10,
      0.3109684049957285,
      -3.6280634267344277e-10,
      -0.310970966598513,
      -4.3472887317851264e-11,
      -0.508177080177577,
      -4.346777480741854e-11,
      -0.5081788414686604,
      6.440586048653939e-11,
      0.36454152363424275,
      6.440428054259504e-11,
      0.3645458021544197,
      -4.478393133483462e-12,
      -0.09784861076322317,
      -4.478478924222274e-12,
      -0.09784946226493364,
      -2.4477293782000958e-12,
      -0.050792988546166276,
      -2.4477637791233562e-12,
      -0.05079430727090511,
      -8.582302556792342e-13,
      0.0025502222637799436,
      -8.582343405153309e-13,
      0.0025503150729016067,
      -0.011386547036539619,
      0.0,
      0.01139548226772154,
      0.0,
      0.13721040019167413,
      0.0,
      0.1372093048180346,
      0.0,
      -0.0073157580572323615,
      0.0,
      0.007321702868766773,
      0.0,
      -0.006004615252900741,
      0.0,
      0.0060054191151991225,
      0.0,
      -0.48686386400768905,
      0.0,
      0.4868633493299248,
      0.0,
      0.49388016027942716,
      -0.0,
      -0.49388075327375036,
      0.0,
      0.08126854531367868,
      -3.258099969479025e-11,
      0.08128066793139083,
      -3.2551576447612353e-11,
      -0.24210081185284366,
      3.3628500209104274e-10,
      0.24210555595360916,
      -3.3628695440769574e-10,
      -0.16029945331489287,
      3.3818415750842254e-10,
      -0.160293131197961,
      3.378975884045284e-10,
      -0.10428082774170924,
      -3.9628833150646716e-11,
      -0.10428323765388285,
      -3.962662818520669e-11,
      -0.41405585203664996,
      -5.3406859955506184e-11,
      -0.41405688383172173,
      -5.3407014337141855e-11,
      0.4762021440331552,
      -1.9376954805535699e-10,
      0.47620148285304237,
      -1.937693672038975e-10,
      8.581629159378842e-11,
      0.21407365866164535,
      8.573133179761556e-11,
      0.21403472273458088,
      5.83482595603974e-10,
      0.42007145792323114,
      -5.834871472701652e-10,
      -0.4200680953687096,
      -8.858985767872038e-10,
      -0.4198916857072677,
      -8.851486037739398e-10,
      -0.4199265826783474,
      -1.1214116965810753e-10,
      0.2950933065310786,
      -1.1213537220475931e-10,
      0.2950993932136482,
      1.5425937991190203e-11,
      -0.11959549088417748,
      1.5426049321358556e-11,
      -0.11959564117175756,
      -1.4978018858263687e-12,
      -0.0036808526945624983,
      -1.4978847793426209e-12,
      -0.003681048562576805,
      -0.011386752275372175,
      4.565717810387815e-12,
      -0.011395277112737853,
      4.562400722735675e-12,
      0.1372093822996676,
      -1.9058778852542412e-10,
      -0.137210322715094,
      1.9058907995308715e-10,
      -0.007315580788236186,
      1.5440531664468163e-11,
      -0.007321879981978006,
      1.5427433623582312e-11,
      0.006004501213537942,
      2.2818671922558873e-12,
      0.006005533160001224,
      2.2816920919413687e-12,
      0.4868636655752674,
      6.279240949161912e-11,
      0.4868635477622882,
      6.27930048282466e-11,
      0.4938813244128764,
      -2.0096858183819055e-10,
      0.49387958913942215,
      -2.00967842185146e-10,
      0.08126708141865721,
      -1.2563082737966717e-14,
      -0.08128213170347784,
      -1.0246864825584454e-14,
      -0.24210260786893,
      3.6927094766228605e-16,
      -0.2421037599213144,
      5.004131839994489e-15,
      -0.16030333397169264,
      1.5993895980700934e-13,
      0.16028925029151142,
      1.5746467649028895e-13,
      0.104282807995813,
      -6.231260563971242e-16,
      -0.10428125739652519,
      3.2718713486205227e-15,
      0.41405602080046267,
      -4.489183824095438e-15,
      -0.41405671507183445,
      4.064507727602524e-15,
      0.47620102156756416,
      -5.030213263649417e-15,
      -0.4762026053164024,
      4.963585997392149e-15,
      -5.022242863955102e-14,
      -0.214069803850531,
      -4.380146160166803e-14,
      0.214038577886948,
      -9.946351954561434e-15,
      -0.4200745743305442,
      7.825494842409535e-16,
      -0.4200649790205607,
      3.6266419586213803e-13,
      0.41990185206359315,
      3.566811481080484e-13,
      -0.4199164169643023,
      1.5866430686043941e-15,
      0.2950989102315858,
      -9.669907319925048e-15,
      -0.29509378952077664,
      -1.349233112062672e-15,
      -0.1195955396229873,
      1.2086578269006718e-15,
      0.119595592427269,
      2.5550102877566354e-18,
      0.003680844018259269,
      -1.0599574114086062e-16,
      -0.003681057238278246,
      -0.002457756401019031,
      9.829340642943267e-13,
      -0.0024349046709926515,
      9.794579271683675e-13,
      -0.31271865738410537,
      4.3437116729581367e-10,
      0.3127151127796862,
      -4.3437466157917423e-10,
      0.11218360562595223,
      -2.366973809886569e-10,
      0.11220131019840113,
      -2.364970682179123e-10,
      0.6214783288302625,
      2.361671639325999e-10,
      0.6214898936271398,
      2.3615451526824827e-10,
      0.03537796732918772,
      4.562703272478575e-12,
      0.03537671324529604,
      4.562537018698895e-12,
      0.046053768334032026,
      -1.874019781851035e-11,
      0.04605400935675105,
      -1.874003959408902e-11,
      -0.17145410148206,
      2.8851259180521925e-14,
      0.17147613368056072,
      2.368031185271414e-14,
      0.3850689040850906,
      3.2895848978071686e-15,
      0.3850768406566527,
      -1.2313172886440636e-14,
      0.4548669101911559,
      -4.409446266550452e-13,
      -0.4548389462297054,
      -4.3344270427890086e-13,
      -0.11437675086663637,
      6.305613423099325e-16,
      0.11437402831294245,
      -3.834159504053174e-15,
      0.27423238078800843,
      -3.294574146124531e-15,
      -0.2742315432644924,
      2.9024053578444043e-15,
      0.1647495154097406,
      -1.703943648790673e-15,
      -0.16475017223778624,
      1.8016851715399073e-15,
      1.2814797411350993e-13,
      0.6465512916619885,
      1.0876715910046583e-13,
      -0.6465677512189052,
      -3.7491115375495804e-14,
      -0.0053126356410473224,
      3.766672952789651e-14,
      -0.005255112656901002,
      2.689593438900794e-13,
      0.2800967397566748,
      2.6464503947822107e-13,
      -0.28008008695672093,
      3.803332367714422e-16,
      0.05179908365978568,
      -1.6535050452541525e-15,
      -0.05179843405972988,
      -4.249177315776171e-16,
      -0.027627884183990502,
      1.3839272602302142e-16,
      0.027628900212302618,
      -2.7239489585833153e-17,
      -0.006074928965305183,
      9.407922801998623e-17,
      0.006075161154711094,
      -0.0024577125588463814,
      5.748155199338043e-15,
      0.00243494873036593,
      5.5867929014101785e-15,
      -0.31272097726651626,
      7.723278871838742e-15,
      -0.3127127928541587,
      -8.065207270493938e-16,
      0.11218632199946763,
      -8.74713345471924e-14,
      -0.11219859418527411,
      -8.597095705157137e-14,
      -0.6214901304235378,
      3.2351225618777808e-15,
      0.6214780920284989,
      -2.0401318959214846e-14,
      -0.035377981775769646,
      2.0896554022707828e-16,
      0.03537669882819486,
      -4.780258069684915e-16,
      0.04605365977813835,
      -3.5920148561693866e-16,
      -0.04605411791412864,
      6.161675009335068e-16,
      -0.17145718976315688,
      6.873906530502172e-11,
      -0.1714730455630233,
      6.867586295730578e-11,
      0.38506604746963463,
      -5.348765137198574e-10,
      -0.3850796972785179,
      5.348794798712191e-10,
      0.4548558983756206,
      -9.596275078533865e-10,
      0.4548499584527637,
      -9.588145933827682e-10,
      0.11437457895250153,
      4.346330972497807e-11,
      0.11437620021467075,
      4.346123602770233e-11,
      -0.27423226902625064,
      -3.536874350965447e-11,
      -0.2742316550328923,
      -3.5368670786780036e-11,
      0.1647499037427658,
      -6.703951584329324e-11,
      0.16474978390141534,
      -6.703936575257369e-11,
      -2.5920704099965664e-10,
      -0.6465629363660385,
      -2.5896519584187717e-10,
      -0.6465561065683311,
      7.334693322122563e-12,
      0.005312597051220449,
      -7.339075049746125e-12,
      -0.005255152059504447,
      -5.909179076735153e-10,
      -0.2800899590176201,
      -5.904155752634677e-10,
      -0.28008686800243593,
      -1.9683812157283072e-11,
      0.05179810002937728,
      -1.9682749481029156e-11,
      0.05179941768948168,
      3.563339943208109e-12,
      -0.027627872925123455,
      3.5633459208912604e-12,
      -0.027628911478259965,
      2.4720405908047117e-12,
      0.006074943282617642,
      2.4720373668294748e-12,
      0.006075146835577379,
      -0.02084609298280006,
      0.0,
      -4.682191148550948e-16,
      0.0,
      0.01588651203423528,
      0.0,
      -0.13865490609682604,
      0.0,
      -1.252941984577979e-15,
      0.0,
      0.012551056392075311,
      0.0,
      0.16903226022820123,
      0.0,
      -0.15313559503377894,
      0.0,
      1.0799433069567318e-15,
      0.0,
      0.6898966595955717,
      -0.0,
      2.004643163055246e-15,
      0.0,
      -0.6722726610209069,
      0.0,
      9.256484467812243e-15,
      -2.600243716413905e-15,
      -0.193806402844213,
      -0.2036267849546297,
      7.369105325949477e-15,
      -1.2801896630175378e-15,
      9.992007221626409e-16,
      -1.4567157082215688e-15,
      -0.09500462663656817,
      0.2637993583764577,
      -2.914335439641036e-16,
      -9.006705978891605e-18,
      0.0,
      -8.166001581685573e-17,
      -5.551115123125783e-17,
      -1.3852803887313018e-17,
      0.6142062999167707,
      -0.20910722562159645,
      -2.706168622523819e-16,
      1.0741282657586734e-15,
      -0.5428054205457978,
      -0.3560144587863406,
      -9.43689570931383e-16,
      -2.959088276848026e-16,
      -3.204400554502831e-15,
      0.29958962240781106,
      -1.256113268954806e-14,
      4.1945613649119196e-15,
      -4.031863662119827e-16,
      0.13519543346131074,
      1.0193951662114758e-16,
      -0.5570533345929424,
      7.320533068622126e-16,
      -5.266620473065586e-15,
      2.456988534050343e-15,
      0.5303679330836921,
      -2.9971510164276976e-16,
      -0.4137831135925008,
      5.700534970935738e-16,
      0.35069747898715276,
      1.0061396160665481e-16,
      2.7755575615628914e-17,
      1.4695376526076755e-16,
      0.07724760175779573,
      6.245004513516506e-17,
      -1.3877787807814457e-17,
      2.426480489313294e-16,
      0.014046780862153514,
      -0.02084609301415284,
      -3.0910718146906157e-16,
      -3.469446951953614e-17,
      -1.3253287356462806e-15,
      -0.01588651203305676,
      -2.3433786520049745e-17,
      0.13865490609102793,
      4.4488140247637686e-17,
      1.1379786002407855e-15,
      1.3877787807814457e-16,
      0.012551056387600427,
      1.0497543175919728e-16,
      -0.16903226022721496,
      3.490479109137862e-17,
      -0.15313559503351065,
      1.3708067140250937e-16,
      -2.636779683484747e-16,
      -2.914335439641036e-16,
      0.6898966595995748,
      -2.994801239867253e-16,
      -6.800116025829084e-16,
      -1.734723475976807e-15,
      0.6722726610174419,
      -2.8638407094045023e-16,
      -8.119257898173522e-15,
      3.688980846031833e-15,
      0.19380640285087364,
      0.20362678496162112,
      -7.74241901123976e-15,
      1.141569130955164e-15,
      7.798067296099081e-16,
      -3.4086246753043367e-15,
      -0.0950046266335023,
      0.2637993583679572,
      3.595006275458902e-16,
      -2.5775182520181134e-16,
      -3.021251150622379e-17,
      -6.74003548464294e-19,
      -7.124479214851432e-17,
      -6.879278863165935e-17,
      -0.6142062999142914,
      0.20910722562075668,
      5.020431214900919e-16,
      1.0409645982736237e-15,
      -0.5428054205477555,
      -0.35601445878761917,
      -2.143613491722769e-15,
      3.352680826565672e-16,
      1.8428637043576225e-15,
      -0.2995896222640764,
      4.191091917959966e-15,
      -2.976785484776201e-15,
      2.552274868693615e-16,
      0.1351954334904409,
      -1.4264515164343974e-16,
      -0.5570533346675515,
      -9.71445146547012e-16,
      -5.131312041939395e-15,
      -2.1448457243882073e-15,
      -0.5303679330836539,
      -1.4739489327121788e-17,
      -0.41378311358691966,
      -1.0205332828346878e-16,
      -0.35069747898685527,
      -6.938893903907228e-18,
      8.326672684688674e-17,
      1.3933393085083926e-17,
      -0.077247601757638,
      1.3877787807814457e-17,
      -1.942890293094024e-16,
      -1.7443457731395127e-17,
      0.01404678086273084,
      -0.05577161780244275,
      -9.542483042017378e-16,
      2.7755575615628914e-16,
      -2.609024107869118e-15,
      -0.02605430989837161,
      -1.570366407512978e-16,
      0.39300105960500065,
      1.4058478559773976e-16,
      3.5110803153770576e-15,
      1.942890293094024e-16,
      -0.37332460005386153,
      1.5126233533470462e-15,
      -0.5450127972711913,
      4.8882015784340584e-17,
      0.5826206210907613,
      -1.0627008675524904e-16,
      2.220446049250313e-16,
      8.326672684688674e-17,
      0.13443021063524593,
      1.2319830642357801e-18,
      8.326672684688674e-16,
      2.220446049250313e-16,
      -0.2187061747788558,
      8.289250705473621e-17,
      -1.877472178724722e-14,
      8.514918316897479e-15,
      0.44731628457237316,
      0.4699822892772889,
      -1.7931629250811366e-14,
      2.5014901430234904e-15,
      1.6780586835899205e-15,
      -7.854720636066952e-15,
      -0.21995222946593157,
      0.6107413824018252,
      1.035564764112351e-15,
      -4.567498339059909e-16,
      2.0953686557114873e-16,
      -5.4418008601729395e-17,
      3.2351050736592455e-17,
      -7.08953880424616e-17,
      0.2661139728209349,
      -0.090598801352686,
      -2.479464705050434e-16,
      -4.2217760855270143e-16,
      0.23445557446206844,
      0.1537743937185134,
      8.449586499580562e-16,
      -1.7675853192501356e-16,
      4.628321599307477e-15,
      -0.6377311543552888,
      4.012849080803349e-15,
      2.6814488129911496e-15,
      8.906530233514038e-16,
      0.6933909333610473,
      -5.251293094199705e-16,
      0.12655657437617823,
      -1.9680437834956876e-15,
      2.190088388420719e-15,
      1.282920525157423e-15,
      0.2813913103522617,
      -8.701746234892056e-18,
      0.05632655428289024,
      5.2800520625673966e-17,
      0.11880227121356246,
      -6.808789643208968e-17,
      -3.9898639947466563e-17,
      2.9910531509316777e-18,
      0.0019813044736514164,
      3.209238430557093e-17,
      -7.979727989493313e-17,
      7.657053087557329e-19,
      0.004445931563720115,
      -0.05577161771355145,
      -1.2546561910874164e-16,
      -1.3461454173580023e-15,
      1.249000902703301e-16,
      0.02605430990639821,
      -2.2008694426194682e-17,
      -0.39300105962121445,
      1.7218318783028816e-16,
      -3.479855292809475e-15,
      1.8041124150158794e-16,
      -0.37332460004163937,
      1.6204829233204092e-15,
      0.5450127972766627,
      -2.4582280772170557e-16,
      0.5826206210912483,
      -3.76078708562983e-16,
      0.0,
      -5.551115123125783e-17,
      0.1344302106347896,
      -1.6598319276492533e-16,
      -3.608224830031759e-16,
      -5.412337245047638e-16,
      0.21870617477764592,
      -1.4974486926784863e-16,
      2.108458425030093e-14,
      -5.910396850968809e-15,
      -0.4473162845563843,
      -0.4699822892605042,
      1.7180505815449572e-14,
      -2.952446078521742e-15,
      2.2130731346320624e-15,
      -3.359957484198425e-15,
      -0.2199522294738867,
      0.610741382423885,
      -5.818601716600165e-16,
      3.341839551199343e-17,
      6.729966682500848e-17,
      -2.1426674044198508e-16,
      5.341804837142849e-17,
      -1.5913200464684873e-16,
      -0.2661139728209428,
      0.0905988013526867,
      1.0830255358921387e-16,
      -3.658025158131815e-16,
      0.2344555744615189,
      0.15377439371815463,
      3.939739608634454e-16,
      2.0725490308036149e-16,
      -5.7580350064309796e-15,
      0.6377311543750963,
      -3.4671918114348443e-14,
      1.966211481824187e-14,
      -3.422065546614461e-16,
      0.6933909333190528,
      8.685438190655913e-16,
      0.12655657452273758,
      1.066204416422245e-15,
      2.7289368681460147e-16,
      -1.4013106258569997e-15,
      -0.28139131034329096,
      6.29774359551504e-17,
      0.05632655429325594,
      -1.0375337037659626e-16,
      -0.11880227121257857,
      2.7972416050126014e-17,
      -3.0791341698588326e-17,
      -8.588169085235324e-18,
      -0.0019813044731767557,
      -4.4885969940899884e-17,
      7.26415455565288e-17,
      -1.5086114819690721e-18,
      0.004445931563034403,
      -0.16354372888575808,
      0.0,
      0.01938374916960042,
      0.0,
      0.11441902352467546,
      0.0,
      -0.013978307561783643,
      0.0,
      -0.036989273503075216,
      0.0,
      0.015312649187421062,
      0.0,
      -0.15798006483160756,
      0.0,
      0.21116911495757695,
      0.0,
      -0.41397633187645166,
      0.0,
      0.48423812347765227,
      0.0,
      0.4679130595859505,
      -0.0,
      -0.513451300995456,
      0.0,
      -0.23052858527569486,
      3.4878226514268636e-17,
      -0.006147015206265052,
      -1.8096963577620077e-16,
      0.07405471531007068,
      -1.2298073677316557e-16,
      0.17253622815807415,
      2.1517012652495652e-15,
      0.26387859684440484,
      -1.11044699132265e-15,
      -0.06288178059081281,
      -1.0956371201871927e-15,
      0.07652873071901639,
      1.8726388894245258e-16,
      -0.12998189021446052,
      1.5222290542783712e-16,
      -0.4643287832997071,
      5.536509354932693e-16,
      -0.402007398633317,
      5.728426216454759e-16,
      0.49786638935346267,
      8.105194953234278e-16,
      0.4360571692700079,
      7.823406251301344e-16,
      5.575788089972457e-16,
      -0.14137949977293984,
      3.1971085142890492e-15,
      -0.30757274078856134,
      1.6024204621176948e-16,
      0.38694782564239216,
      5.39656370483841e-15,
      -0.42843155211512013,
      -1.8155637174370146e-15,
      -0.08038631499331642,
      3.7018526875589625e-15,
      -0.5431931730406404,
      1.3969498847580084e-15,
      0.38154579636600866,
      8.396008773718222e-16,
      -0.28956851515791315,
      2.4945618807020475e-16,
      0.03389953266064391,
      2.495598481157127e-16,
      0.14125611619331582,
      1.1297369879809484e-16,
      0.008660879096882807,
      9.140983533659869e-17,
      -0.0018026302354257687,
      0.16354372888422136,
      -3.7915256535209977e-16,
      0.019383749144350405,
      2.6957097557242526e-16,
      -0.11441902352756673,
      2.9538846260204343e-16,
      0.013978307560708857,
      1.9919893972395352e-16,
      -0.036989273504229696,
      3.8225834060028413e-16,
      0.015312649190824791,
      2.287670624838336e-16,
      0.15798006468901257,
      -2.8339279432922726e-15,
      0.2111691150580986,
      -2.3526442144017385e-15,
      0.4139763318891719,
      -1.0032984995022763e-15,
      0.4842381234714369,
      -1.5001719381323001e-15,
      0.46791305958311963,
      3.5206831441159134e-16,
      0.5134513009968177,
      -2.3706402533900416e-16,
      0.230528585277127,
      -2.2272743286847993e-17,
      -0.006147015237401177,
      4.512795722090234e-16,
      -0.07405471531165894,
      -9.534276471484728e-18,
      -0.17253622814518665,
      -2.3464785085440465e-15,
      0.26387859685040593,
      -1.2203779745483076e-15,
      -0.06288178059423531,
      -7.620218639606538e-16,
      -0.07652873063086252,
      1.4879966420724768e-15,
      -0.12998189026901513,
      1.3829591247916688e-15,
      0.46432878329108157,
      -6.923748608204575e-16,
      -0.40200739864285145,
      7.658541186110328e-16,
      0.49786638935505395,
      -5.044116281825461e-16,
      -0.4360571692673033,
      1.0545304030957053e-15,
      -1.4674800196451139e-15,
      -0.1413794997319403,
      -3.007297892265083e-15,
      0.30757274083398595,
      4.481812580627336e-16,
      0.3869478256268527,
      4.8263028125433955e-15,
      -0.42843155211683237,
      1.5329333839082508e-15,
      0.08038631501815041,
      -2.3324792997471386e-15,
      0.5431931730337294,
      5.511961174106049e-15,
      0.3815457961641859,
      4.4708072471903964e-15,
      0.28956851541955764,
      1.7118937325886668e-16,
      0.033899532658910936,
      -1.8686874958920788e-16,
      -0.14125611619444373,
      -6.152761830115775e-17,
      -0.008660879097187518,
      -3.1156262272473094e-17,
      -0.001802630235149566,
      0.2968414344662849,
      -3.531373252763449e-16,
      0.056949092221480785,
      7.210666840279606e-16,
      -0.26933551808348155,
      6.404835882636272e-16,
      0.10075609992848648,
      7.175488430217071e-16,
      -0.08868774336689791,
      -1.2709396841556216e-19,
      0.3371887622256959,
      2.414799586478469e-15,
      0.5140053259798197,
      -1.4276143227824398e-15,
      -0.5851806373319696,
      1.3580641783780435e-16,
      -0.20739598590181546,
      2.5600785882136843e-16,
      0.16618336547280538,
      -2.549306193767378e-16,
      0.07170588695044099,
      -2.0243891506087185e-16,
      -0.14824702329209555,
      2.2047421508826115e-16,
      0.3761611887653833,
      1.223254096766626e-16,
      0.0325841323692397,
      1.0543078897696224e-15,
      -0.09575046570039855,
      8.086764842687722e-17,
      -0.4461103554963731,
      -6.149668506008839e-15,
      0.6411128852613596,
      -3.0916962129847673e-15,
      -0.022409989645855524,
      -1.668465251289182e-15,
      -0.2404912584454855,
      2.9500309132743472e-15,
      -0.060304407374994706,
      1.6592407607299777e-15,
      -0.2612675950387101,
      1.90713404919069e-16,
      0.23624949459865893,
      -5.465171472236345e-16,
      -0.16721211022381122,
      2.4408931841706605e-16,
      0.15563854753519807,
      -3.042148638735607e-16,
      -3.597590630238455e-16,
      0.4129282989106178,
      -6.9397730121396075e-15,
      0.6329933402563092,
      -4.586315188327282e-16,
      0.4999857932061853,
      -3.0723543270446055e-15,
      0.2780575858895331,
      -1.3113596866546964e-15,
      -0.0603876864266978,
      1.2394236772936806e-15,
      -0.29420080253607844,
      -9.054581980058806e-16,
      -0.03963505441328986,
      -7.453551859792655e-16,
      -0.09267895109331309,
      -2.8465664864122223e-17,
      -0.024481587897708986,
      5.3085715065044557e-17,
      0.02279180105187973,
      1.5571971149664833e-18,
      -0.0031292436829658417,
      7.785748375895427e-18,
      0.004256731734435255,
      -0.2968414344467091,
      1.0700220213828992e-15,
      0.056949092274539155,
      3.0386911992252287e-16,
      0.2693355180868247,
      -6.77459793383596e-16,
      -0.10075609994297778,
      -8.693773285927061e-16,
      -0.08868774335596098,
      -7.232710966270641e-16,
      0.33718876222268357,
      1.7236448919803953e-15,
      -0.514005325584475,
      8.726751400962051e-15,
      -0.5851806376877219,
      6.8430857131278e-15,
      0.20739598589249636,
      -6.612327055672969e-16,
      0.1661833654713635,
      -6.210178748845528e-16,
      0.07170588694899621,
      1.7080951226844625e-16,
      0.14824702329021036,
      -1.3422886604624134e-16,
      -0.3761611887545219,
      7.119816261948502e-16,
      0.03258413242327632,
      1.0145253180264822e-16,
      0.09575046569176618,
      -4.495561560318162e-16,
      0.446110355525786,
      4.917352250512857e-15,
      0.6411128852452238,
      -4.372400645478428e-15,
      -0.022409989632298944,
      -2.051605736520471e-15,
      0.24049125848712505,
      -1.7263778117971573e-15,
      -0.060304407224947926,
      -8.209295763036553e-16,
      0.2612675950393714,
      -8.075107573645526e-16,
      0.23624949459464814,
      -5.960958409653061e-16,
      -0.16721211022431479,
      -3.310577206428606e-18,
      -0.1556385475377905,
      7.523705468368781e-17,
      1.5228882788501399e-15,
      0.41292829886676446,
      4.3280446364919095e-15,
      -0.6329933402272326,
      1.3000218771739806e-15,
      0.4999857932881098,
      -2.916256604837591e-15,
      0.2780575859083483,
      1.6381099308282262e-15,
      0.06038768641019108,
      -1.0803573570399205e-15,
      0.2942008025066487,
      1.527509488894061e-16,
      -0.03963505447839921,
      4.2199723204975346e-16,
      0.09267895106614346,
      -5.740134004069647e-17,
      -0.0244815878972395,
      -5.672903262908693e-17,
      -0.022791801048461905,
      1.2261346589163638e-18,
      0.003129243683803076,
      1.1949765260069939e-18,
      0.004256731734455605,
      -0.3478090866555113,
      0.0,
      -0.013937549193673158,
      0.0,
      0.04985414299904952,
      0.0,
      -0.13601951264187495,
      0.0,
      0.1618021421063008,
      0.0,
      0.08420958214252683,
      0.0,
      0.3648254947548471,
      0.0,
      -0.3324386843413792,
      0.0,
      -0.11184637071349686,
      0.0,
      0.3008799544836645,
      0.0,
      0.4928571488471769,
      -0.0,
      -0.48478552614804393,
      0.0,
      -0.3478090382049547,
      -3.2455271884641574e-16,
      0.013938072790524168,
      -3.3457733344427655e-16,
      -0.049728449265264055,
      -9.060965672972738e-15,
      -0.1360666412620649,
      -2.5631269441746752e-15,
      -0.16180082978366922,
      5.098916093482137e-16,
      0.08421716622800364,
      2.8794058005247364e-16,
      -0.3648245172898941,
      -3.2566463412092886e-17,
      -0.3324556914596602,
      6.426222217744305e-16,
      0.1117968902163605,
      -1.613238781565503e-15,
      -0.30087990305798756,
      -2.1581140310185326e-16,
      0.49285702393841097,
      -1.0104658611887627e-15,
      0.48478499560281185,
      -1.0255343844798097e-15,
      3.156667216977199e-16,
      -2.896435258185892e-06,
      -8.427254117218106e-15,
      -0.26562514026331596,
      -4.979050779162856e-14,
      0.6316877134104919,
      -2.243445485009588e-14,
      0.00029554444053675986,
      -2.6381304989681053e-15,
      -0.5927554987249697,
      -4.4549998788523373e-17,
      2.8477122913025954e-06,
      -5.984349097430009e-16,
      0.023071362149030265,
      -9.108741284561e-16,
      -2.2127477061463507e-05,
      2.41454658302927e-15,
      0.317647844261052,
      -1.2231468368995815e-16,
      0.2784814461175074,
      -9.389962437875625e-17,
      4.06304792726752e-07,
      -1.0781661954250855e-16,
      -0.008389989155029469,
      0.34780908665264243,
      -1.1223904601228505e-15,
      -0.013937549208911122,
      2.482370636016887e-16,
      -0.049854143000203334,
      1.180473086360197e-15,
      0.13601951255602,
      -1.3220500030687524e-15,
      0.16180214216710154,
      -1.3193952360792335e-15,
      0.08420958214105516,
      -4.252745760376109e-16,
      0.36482549475315856,
      -1.4813034897965397e-15,
      0.33243868436518065,
      -1.4475803521184523e-15,
      0.11184637071408335,
      -4.331847474299682e-16,
      0.300879954468146,
      -8.524390517776647e-16,
      0.49285714884727244,
      -3.0386538035485507e-15,
      0.484785526147945,
      -2.8507891253908822e-15,
      0.34780903820782405,
      -1.4936036314535419e-15,
      0.013938072775286501,
      -4.088193112872583e-17,
      0.049728449264048874,
      7.939752589991328e-15,
      0.1360666413479185,
      2.763004165635721e-15,
      -0.16180082972286297,
      8.208089406433446e-16,
      0.08421716622947373,
      3.973627730448971e-17,
      -0.3648245172915834,
      1.348387125183119e-15,
      0.33245569143585924,
      -1.8253726773927428e-15,
      -0.11179689021577623,
      2.0821853459423985e-15,
      -0.3008799030735064,
      1.0992418529345383e-15,
      0.492857023938315,
      -2.0360843926023604e-15,
      -0.4847849956029101,
      1.8172532067176313e-15,
      -2.4471734604662845e-16,
      -2.896409169797498e-06,
      8.957662737733675e-15,
      0.26562514026331746,
      -5.03592482941818e-14,
      0.6316877134105969,
      -1.9654939462861783e-14,
      0.000295544143194517,
      2.000724752686142e-15,
      0.5927554987250058,
      -2.393223866990051e-16,
      -2.8477046037696935e-06,
      2.4853457741499263e-16,
      -0.0230713621490293,
      -5.769768043784249e-16,
      -2.212749203290426e-05,
      3.480668151852727e-15,
      0.3176478442610507,
      -9.428067935947017e-16,
      -0.2784814461175074,
      -2.2358104236543846e-17,
      -4.0630496712240616e-07,
      -4.7859265864155694e-17,
      -0.008389989155029198,
      0.2762858831975217,
      -9.183115070792427e-16,
      0.055430614319757286,
      -1.7523521880315256e-15,
      -0.21919212483756534,
      -1.0473397690825843e-14,
      0.19430622604473063,
      -6.670067567027808e-15,
      0.12370714286371177,
      -1.3092145727450013e-15,
      -0.49285479639621954,
      9.721711606647857e-16,
      -0.33651479870149464,
      1.5406097053113708e-15,
      -0.3686395843537529,
      2.9182679865124802e-15,
      0.4324613324073885,
      -5.552191312018553e-15,
      0.34406988063594357,
      -1.3647222981003442e-15,
      0.08421310450395346,
      -2.925501297500364e-16,
      -0.122262285635719,
      5.206706591310996e-16,
      0.27628456885840025,
      -1.1205722400014465e-15,
      0.05543213655342149,
      -1.7441564619480697e-15,
      0.21901370966619602,
      2.3725049152148507e-14,
      0.19451222737482765,
      8.037366529350386e-15,
      0.12371136593348053,
      -1.3455174341294367e-16,
      0.4928593763476498,
      -7.333016198885084e-16,
      -0.3365062557924656,
      1.1366659977769055e-15,
      -0.3685754935643722,
      1.140865308900341e-15,
      -0.43251460976397577,
      3.9057398379201535e-15,
      0.3440697797345554,
      -1.3358967495224602e-15,
      -0.08421364387328018,
      2.5815874123187234e-16,
      0.12226219067599431,
      -4.768604890642243e-16,
      1.2221032881036946e-15,
      0.32463927664882924,
      2.037161909412763e-14,
      0.6503149121460574,
      2.1232317212220453e-14,
      0.00029303576317485104,
      2.3052639350924462e-15,
      -0.6224102808943618,
      -1.979797175490219e-15,
      -0.25626844884723377,
      4.667437247342729e-16,
      -6.112297855813756e-07,
      1.0285780349745497e-16,
      0.08242858885324127,
      -6.00393238564221e-16,
      -0.08493936821977835,
      6.288592523645628e-16,
      -6.603729912845651e-06,
      2.412116315513102e-16,
      0.06798915363462155,
      -1.5226661510453977e-18,
      1.492393168875568e-08,
      7.40598964064599e-18,
      -1.3980461692486568e-07,
      -0.27628588317788766,
      1.2847192553303785e-15,
      0.05543061433911761,
      -1.831676315442861e-15,
      0.21919212484477038,
      1.0659689607519141e-14,
      -0.1943062260992456,
      6.1416343366475025e-15,
      0.12370714277463682,
      3.722434165078893e-17,
      -0.4928547963910144,
      1.581265201661505e-15,
      -0.3365147987273264,
      1.5787924179801953e-15,
      0.36863958434978744,
      -2.9646112395449302e-15,
      -0.43246133240971146,
      5.924620695254309e-15,
      0.34406988062880217,
      -1.2902629069813203e-15,
      0.08421310450412875,
      -5.680654706587212e-16,
      0.1222622856354805,
      -6.935352077151128e-16,
      -0.27628456883876507,
      1.1574253459471993e-15,
      0.055432136572780864,
      -2.2706134799748107e-15,
      -0.21901370967336375,
      -2.2969842544762024e-14,
      -0.19451222742934995,
      -8.498772472592279e-15,
      0.12371136584438118,
      -7.559598138127617e-16,
      0.4928593763424462,
      -1.017485456497305e-15,
      -0.33650625581829674,
      8.149788553281426e-16,
      0.3685754935604063,
      -8.371822046669216e-16,
      0.4325146097662989,
      -4.231844035434039e-15,
      0.34406977972741387,
      -1.381759962308881e-15,
      -0.08421364387345595,
      5.645458736912637e-16,
      -0.12226219067575653,
      7.085697816842317e-16,
      1.3170305429045862e-15,
      0.32463927664476827,
      -2.0090549216278187e-14,
      -0.6503149121168866,
      2.050493846782735e-14,
      0.00029303576324279826,
      3.8355522293328794e-15,
      -0.6224102810672965,
      -1.5651316509762266e-15,
      0.25626844850877845,
      -1.453661007717384e-16,
      6.112297862934796e-07,
      -2.799967644583494e-16,
      -0.08242858884561356,
      -3.5279454666495985e-16,
      -0.08493936822503256,
      6.328053605402707e-17,
      -6.603729913161235e-06,
      -2.292001395381844e-16,
      -0.06798915362829772,
      -2.684582499883178e-18,
      -1.4923931480914122e-08,
      1.1953234055857297e-18,
      -1.3980461692139623e-07,
      -0.4048608140336928,
      0.0,
      -0.40486160408457733,
      0.0,
      -0.05079759569425645,
      0.0,
      0.05080153904247274,
      0.0,
      0.20736940714084853,
      0.0,
      -0.20737164524013418,
      0.0,
      -0.2151034600956915,
      0.0,
      0.21510362704776162,
      0.0,
      -0.043025999476738755,
      0.0,
      0.04302794888794917,
      0.0,
      0.4923245788622566,
      -0.0,
      -0.4923244251004361,
      0.0,
      -0.37217420862652945,
      1.2947548049069084e-12,
      0.3721708152430659,
      -1.2946971118153114e-12,
      0.07088928688565528,
      -2.510101678172923e-12,
      0.07089344685595657,
      -2.509938191302901e-12,
      0.12981629933599992,
      2.326507479052648e-12,
      0.1298188168195886,
      2.3265001053848887e-12,
      -0.2606131746873501,
      1.5129176075893356e-11,
      -0.26061534333714914,
      1.5129198801341907e-11,
      -0.16042756924792445,
      3.044915589361778e-13,
      -0.16042700568683327,
      3.0447937628640845e-13,
      0.49593617974223014,
      -1.1925315871670684e-11,
      0.4959362525863614,
      -1.1925210685213451e-11,
      -2.8276285624099354e-16,
      0.21195857963900505,
      6.425035822463396e-17,
      0.21196421025451767,
      -1.5457013824735818e-16,
      0.4536700271351203,
      1.0280169211908205e-15,
      -0.4536632092635938,
      -3.6621475244202703e-16,
      0.39533399649084644,
      3.549964961197e-16,
      -0.3953256481998627,
      -4.7966459149974483e-17,
      -0.05374783618862406,
      -1.5762116509264794e-16,
      0.05374697882333436,
      3.1907434994221424e-16,
      -0.3000991799954919,
      6.236452854601369e-16,
      0.300102786744342,
      2.286354698060638e-17,
      0.004890445939725935,
      -1.2426513631068296e-17,
      -0.004889957835435693,
      0.40486300828953814,
      -1.4109744044902796e-12,
      -0.4048594098132278,
      1.411009160323338e-12,
      -0.05079736857491245,
      1.7990456171455414e-12,
      -0.050801766143425464,
      1.7989073903585518e-12,
      -0.20736934012855793,
      -3.715106867410843e-12,
      -0.20737171226104537,
      -3.715166346329097e-12,
      0.21510230519269669,
      -1.2488451086361817e-11,
      0.21510478195551264,
      -1.2488497044678416e-11,
      0.043026442524285426,
      -8.19314688056216e-14,
      0.043027505834673345,
      -8.182351825180907e-14,
      0.4923243300514723,
      -1.184143057134258e-11,
      0.4923246739103693,
      -1.1841383501925305e-11,
      0.37217219153277303,
      -2.240184874292361e-15,
      0.3721728323482114,
      -2.248501845726772e-15,
      0.07088960381808064,
      -4.0032190240456067e-16,
      -0.07089312994008705,
      3.829681244728756e-16,
      -0.12981634128429823,
      8.230988827146286e-16,
      0.12981877486441823,
      -8.491480240136008e-16,
      0.2606145739357437,
      -1.6687371447041268e-15,
      -0.26061394408049093,
      1.4764726280015278e-15,
      0.16042591736225587,
      -8.10581707823018e-16,
      -0.1604286575803828,
      1.0799924190037176e-15,
      0.49593643037682816,
      -3.0161409724491938e-15,
      -0.49593600195116244,
      3.003829003356734e-15,
      7.383672358429271e-13,
      0.21195972847249192,
      -7.382396170844075e-13,
      -0.21196306147372174,
      -1.6066271050578917e-11,
      -0.4536679990981683,
      -1.6065355933173293e-11,
      -0.4536652372871788,
      -7.083002532556389e-12,
      0.3953338687452578,
      -7.0833888969080566e-12,
      0.39532577597040136,
      -3.12043290869148e-12,
      -0.05374754764046074,
      -3.1202628663971317e-12,
      -0.053747267401044775,
      -5.710262928127259e-13,
      -0.3001022700628296,
      -5.717240273172053e-13,
      -0.3000996966807312,
      -1.1752474548917104e-13,
      -0.004890443468247517,
      -1.176198066443629e-13,
      -0.004889960307073542,
      0.16843212937550953,
      -1.264453076351675e-15,
      0.16843118895997156,
      -1.0192204142396146e-15,
      -0.06466434027458648,
      2.9620601596639096e-16,
      0.06465884807408395,
      -8.466356745981999e-17,
      -0.38852945172874775,
      2.390108195234172e-15,
      0.38853154355555375,
      -2.104972461959975e-15,
      -0.3526750960627852,
      2.832364043996883e-15,
      0.35267051498689533,
      -1.6226411305595797e-15,
      -0.4257434413703492,
      2.1175620799922045e-15,
      0.4257480479311313,
      -3.0898733401946814e-15,
      0.1041927666411945,
      -6.683485132225104e-16,
      -0.10419302909717154,
      6.521493900759029e-16,
      0.1660602271262287,
      -5.788397129732274e-13,
      -0.16606035643329173,
      5.785025539252888e-13,
      -0.15541676965962684,
      5.503893307143127e-12,
      -0.15541730783303967,
      5.5036571308244064e-12,
      0.0033439437280979303,
      6.028452150257566e-14,
      0.0033398464865914464,
      6.005119695393985e-14,
      -0.49896658449293513,
      2.896954052910421e-11,
      -0.4989699826525026,
      2.896891076829901e-11,
      0.4455494413556262,
      -8.476456897329176e-13,
      0.44554366474930046,
      -8.490024454783446e-13,
      0.027879477418920006,
      -6.705702747128764e-13,
      0.0278798746022408,
      -6.705465503473213e-13,
      1.8886242675025188e-15,
      0.31096840580401597,
      1.7351759042075205e-15,
      0.31097096579023187,
      -3.387385485105693e-15,
      -0.5081770801917894,
      2.057496766786724e-15,
      0.5081788414544461,
      2.3159646932944368e-15,
      0.3645415236737156,
      -1.9712137061058048e-15,
      -0.3645458021149491,
      -6.311529675967055e-16,
      -0.09784861081586847,
      6.14166721506072e-16,
      0.09784946221228963,
      -3.009826615734106e-16,
      -0.0507929885420139,
      2.684367545319466e-16,
      0.05079430727505731,
      -1.1315238145004254e-17,
      0.0025502222675990636,
      2.8902427569839525e-18,
      -0.002550315069082633,
      -0.16843304221189204,
      5.872829046551685e-13,
      0.16843027608969383,
      -5.872175919156969e-13,
      -0.06466405124298165,
      2.289869968626372e-12,
      -0.0646591371217548,
      2.2898159791818113e-12,
      0.3885293261678775,
      6.960567466127366e-12,
      0.3885316691280885,
      6.9610162996118855e-12,
      0.35267320255637735,
      -2.047624610781165e-11,
      0.352672408507918,
      -2.0475383118724678e-11,
      0.42574782516469845,
      -8.102357539242108e-13,
      0.4257436641378901,
      -8.11245450075943e-13,
      0.10419271398465356,
      -2.50604287896768e-12,
      0.10419308175462291,
      -2.5060494271344466e-12,
      -0.16605932708780682,
      1.2582605172992238e-15,
      -0.16606125644514755,
      8.078375949317996e-16,
      -0.15541746443565344,
      7.758464037579638e-16,
      0.15541661306639262,
      -5.554831209532488e-16,
      -0.003343944825456348,
      -4.544202235556587e-16,
      0.003339845409993071,
      -4.2584401177903034e-17,
      0.49896926350591875,
      -3.5348938041055203e-15,
      -0.498967303658045,
      3.0606680133763117e-15,
      -0.445544853690063,
      2.3947195384500434e-15,
      0.4455482524148794,
      -3.558380670883576e-15,
      0.027879491508794218,
      -2.5591357670941583e-16,
      -0.02787986051162997,
      7.212141594561764e-17,
      1.083835182410334e-12,
      0.3109700911917899,
      -1.0838427075279257e-12,
      -0.31096928040453153,
      1.7997368892647998e-11,
      0.5081748084712515,
      1.7996490629238285e-11,
      0.5081811131918909,
      -6.531214044304298e-12,
      0.3645414058763884,
      -6.531012981340171e-12,
      0.3645459198656264,
      -5.6809508543703236e-12,
      -0.09784808545879713,
      -5.6809180233899794e-12,
      -0.09784998756246117,
      -9.668596870618308e-14,
      -0.05079351155615104,
      -9.675115894289287e-14,
      -0.05079378425950399,
      -6.134620188184645e-14,
      -0.0025502209803037745,
      -6.134554560479829e-14,
      -0.002550316357867382,
      -0.34780921628626177,
      0.0,
      0.013938037599092288,
      0.0,
      -0.04979059359392729,
      0.0,
      -0.13604297811551805,
      0.0,
      -0.16179973290672348,
      0.0,
      -0.08421346657071391,
      0.0,
      0.3648273076954775,
      0.0,
      -0.33244707424159775,
      0.0,
      -0.11182175945649053,
      0.0,
      0.30087807014076107,
      0.0,
      0.4928570706078421,
      -0.0,
      -0.4847853039324289,
      0.0,
      0.3478092162862611,
      3.777909175439773e-16,
      0.01393803759909219,
      -3.125895940507878e-16,
      -0.04979059359392707,
      4.5342749941643984e-15,
      0.13604297811551408,
      4.330382841787395e-16,
      -0.16179973290672645,
      -1.9780713796998676e-15,
      0.08421346657071256,
      -1.4070273237437338e-16,
      0.3648273076954764,
      -1.6552356322799176e-16,
      0.33244707424160064,
      -8.440912512875617e-16,
      -0.11182175945648522,
      1.6868184054036305e-15,
      0.30087807014076173,
      2.4897012389645963e-16,
      -0.49285707060783923,
      1.1926229334352756e-15,
      -0.4847853039324329,
      1.2167527485464634e-15,
      5.353644163950808e-16,
      2.220446049250313e-16,
      -3.3370449236045052e-15,
      0.2656203741240944,
      -2.0773752932430648e-14,
      -0.631688144661612,
      1.2911618238028472e-14,
      6.850423006632411e-15,
      -5.226722491572383e-15,
      0.5927579548441945,
      1.903606414692466e-16,
      3.9898639947466563e-16,
      4.942859434460015e-16,
      0.02307146184449864,
      -9.556663952394817e-16,
      -3.3584246494910985e-15,
      2.299702516414538e-15,
      0.3176471031824361,
      -2.349684962537962e-16,
      0.27848075677133444,
      -8.946099490240126e-17,
      -4.336808689942018e-18,
      -1.1822284010766609e-16,
      -0.008390787168355882,
      -0.34780921628665784,
      2.523710604323829e-15,
      -0.01393803757318414,
      5.939480074645035e-16,
      -0.049790593446289284,
      -6.702048927022522e-16,
      -0.1360429781160863,
      -7.289275474447156e-16,
      0.16179973295124378,
      8.334346893301341e-16,
      0.08421346657005276,
      -7.954460042787015e-16,
      -0.36482730768956984,
      2.9443500934842754e-15,
      -0.3324470742409456,
      2.8739622520278374e-15,
      -0.11182175946504809,
      6.484491917433493e-16,
      -0.300878070149247,
      2.0401990103173758e-15,
      -0.4928570706079548,
      5.251030814936175e-15,
      -0.48478530393068847,
      5.002779629307599e-15,
      0.3478092162866584,
      -2.8945906519937484e-15,
      -0.013938037573184245,
      2.0847314471328494e-16,
      -0.04979059344628924,
      3.8416182959700715e-15,
      0.1360429781160903,
      -2.6724180452286968e-15,
      0.16179973295124062,
      -9.488857483370634e-16,
      -0.08421346657005185,
      9.419656304150745e-16,
      -0.3648273076895709,
      2.871528524716865e-15,
      0.3324470742409456,
      -3.3609485017857442e-15,
      -0.11182175946504261,
      2.4811915779306002e-15,
      -0.30087807014924517,
      2.32532408900701e-15,
      0.4928570706079584,
      -4.0567851083665904e-15,
      -0.4847853039306844,
      3.790093259044047e-15,
      -7.466892240615867e-17,
      6.38378239159465e-16,
      2.5416840940209756e-16,
      0.265620373746943,
      2.897352864637147e-14,
      0.631688145326365,
      -5.792066194390036e-15,
      5.2735593669694936e-15,
      2.108916240380228e-15,
      0.5927579543013984,
      1.0400893828075935e-16,
      -4.0245584642661925e-16,
      3.1077072822783575e-16,
      0.023071461892096374,
      8.720002671074992e-16,
      1.8457457784393227e-15,
      -4.658464099489263e-15,
      -0.31764710319680445,
      2.1501231227265125e-15,
      0.27848075675824463,
      1.2619945183860902e-17,
      -1.1123914289701275e-16,
      6.547419779127978e-17,
      0.00839078716743058,
      0.27628518327664,
      -2.186732493060747e-15,
      -0.05542994401237573,
      -3.608944244364888e-16,
      0.21910257986864856,
      -6.31703707777064e-15,
      0.19440912776456803,
      2.7747074449769145e-15,
      -0.12371041318196957,
      -1.4993276688094238e-15,
      0.492857070610249,
      -4.653857156708314e-15,
      -0.3365082635933937,
      3.3708788289928974e-15,
      -0.36860763494712256,
      5.122225390173451e-15,
      0.4324882114086392,
      -7.658514527729918e-15,
      0.34407185813527386,
      -2.8929406973266154e-15,
      0.08421346657031617,
      -6.664358903222759e-16,
      -0.1222620400504012,
      1.0757888688221978e-15,
      -0.2762851832793827,
      2.3828234293837475e-15,
      0.05542994388738301,
      3.488976089422041e-17,
      0.21910258000029884,
      -1.2783728459143267e-14,
      -0.194409127767065,
      4.110301094682328e-15,
      0.12371041298958749,
      2.330219458117607e-16,
      0.49285707060554856,
      -5.344661740923471e-15,
      0.3365082635661557,
      -3.4917420521726794e-15,
      0.36860763494999715,
      -2.814240189061554e-15,
      0.4324882114578331,
      -5.5267206823943805e-15,
      -0.3440718581054081,
      2.9922260748532336e-15,
      0.08421346657045041,
      -6.647957952823627e-16,
      -0.12226204005082442,
      1.0493822353771967e-15,
      2.542899127544619e-15,
      0.32463901973494985,
      -2.1932750289526334e-15,
      -0.6503170932662594,
      8.843641804811939e-15,
      -8.345492184683515e-11,
      -3.3889563656478217e-15,
      -0.622410474119316,
      -1.6755311124805051e-15,
      0.2562638630926927,
      5.336305474188978e-16,
      -4.419528978893972e-13,
      6.774311766361557e-16,
      0.08242666956730543,
      -8.523821842293651e-16,
      -0.084939440615631,
      1.342216608098644e-16,
      5.9703518170972636e-12,
      5.983664173695458e-16,
      0.06798790203101115,
      9.88664946572927e-19,
      9.886687822591167e-14,
      3.838825182684008e-18,
      1.490231549272636e-12,
      0.27628518327938223,
      -2.2214771964306467e-15,
      0.05542994388738303,
      -5.535347906873999e-16,
      0.21910258000029922,
      -6.832429126677065e-15,
      0.1944091277670664,
      1.0372762599392982e-15,
      0.12371041298958245,
      -2.0297198821802145e-15,
      -0.49285707060554895,
      5.132765926797724e-15,
      0.33650826356615643,
      -2.4527995188403425e-15,
      -0.36860763495000143,
      4.577730918556722e-15,
      0.43248821145782856,
      -7.790456230961365e-15,
      -0.34407185810540886,
      2.664957005088226e-15,
      -0.0842134665704492,
      1.0082041601667925e-15,
      -0.12226204005082486,
      1.272413770757867e-15,
      -0.2762851832766406,
      2.139934253606832e-15,
      -0.05542994401237592,
      -1.9906229504116176e-16,
      0.2191025798686477,
      -1.2249684959834902e-14,
      -0.19440912776457084,
      5.098337052420599e-15,
      -0.12371041318196457,
      1.1013564078077207e-15,
      -0.4928570706102479,
      4.978262725491779e-15,
      -0.3365082635933971,
      3.012586986967781e-15,
      0.36860763494711346,
      -1.8537492857856616e-15,
      0.4324882114086459,
      -5.4775439833095e-15,
      0.34407185813527424,
      -2.5175467078866304e-15,
      -0.08421346657031539,
      1.0235723360864435e-15,
      -0.12226204005040195,
      1.3119390285242737e-15,
      -2.5195690256686995e-15,
      -0.3246390197349494,
      -1.1713951093494897e-15,
      -0.6503170932662595,
      -9.181057187763474e-15,
      -8.345327579754435e-11,
      5.034178494790093e-15,
      0.622410474119321,
      5.131964666844485e-15,
      0.2562638630926809,
      5.4893639964205585e-17,
      4.4161874677983715e-13,
      7.7137530438291265e-16,
      0.08242666956730607,
      8.467398213361166e-16,
      0.08493944061563066,
      -3.7056029216429595e-16,
      5.971794266772593e-12,
      5.101428107845447e-16,
      0.06798790203101131,
      3.103418232033729e-18,
      -9.887509105736825e-14,
      5.811050314585278e-19,
      1.4900893019476058e-12,
      -0.1635465150388409,
      0.0,
      -0.019384414493684943,
      0.0,
      -0.11441606298284085,
      0.0,
      0.013960967446670237,
      0.0,
      0.036991684264122145,
      0.0,
      -0.015309898720009119,
      0.0,
      0.15798176319524973,
      0.0,
      -0.21116988048158772,
      0.0,
      0.4139762311472054,
      0.0,
      -0.48423809091944203,
      0.0,
      -0.4679126196669923,
      0.0,
      -0.5134511036979739,
      0.0,
      0.23053103205847864,
      -7.822574245334504e-16,
      -0.006149765379539172,
      5.077771154914786e-16,
      0.0740261186796855,
      -9.419617179818864e-16,
      0.1725467858098461,
      -8.879812529145821e-15,
      0.263882226744397,
      -1.6729332173360145e-15,
      -0.06287484428180082,
      5.591365428664149e-16,
      0.07652865971392847,
      -2.881253262616437e-16,
      -0.12998140478336095,
      -2.4240839868362694e-16,
      -0.4643281318888041,
      3.1495624541078697e-16,
      -0.4020060083545139,
      3.3981680030128023e-16,
      0.49786655683367986,
      9.576733543564792e-16,
      -0.4360572598773401,
      -8.443049963083946e-16,
      -1.8358056451480623e-16,
      -0.14138990930192477,
      4.021291765811633e-15,
      0.3075720093789832,
      1.2112304782171681e-15,
      -0.3870017919753189,
      1.7922688858911018e-14,
      0.4283818379503803,
      5.93460876551619e-16,
      0.08037490857706536,
      2.048061086642923e-15,
      0.543195056226491,
      2.816620237521106e-15,
      -0.38154318570836265,
      2.371233942289978e-15,
      0.289569281584266,
      2.609242151247824e-16,
      -0.033897669917787414,
      2.0547675480806433e-16,
      -0.14125542984371417,
      2.7911037398114975e-16,
      -0.008660190201980333,
      -1.8391310729053862e-16,
      -0.0018035244400582476,
      -0.1635465150413278,
      1.8794531896434944e-15,
      0.01938441456747729,
      -8.172061889033381e-16,
      -0.11441606295846535,
      1.3645716949648887e-15,
      0.013960967433435549,
      -3.177172545702154e-16,
      -0.036991684265211724,
      5.94346965271838e-16,
      0.015309898734643354,
      -4.2354644874756143e-16,
      0.15798176318929,
      3.5970712226471565e-15,
      0.2111698804810704,
      1.5443141437922438e-15,
      0.413976231152209,
      -4.345202748207812e-15,
      0.48423809091956505,
      -5.333555467947195e-15,
      0.4679126196798945,
      -3.5013103361673702e-15,
      -0.513451103685811,
      4.412675796886864e-15,
      0.23053103206498823,
      -2.2977348428674434e-15,
      0.0061497654385640615,
      -8.598120357657506e-17,
      0.07402611869551637,
      -1.5461264364629871e-15,
      0.17254678582507327,
      -9.877737624120437e-15,
      -0.26388222672502876,
      3.7175599662511125e-15,
      0.0628748442861489,
      -5.880734770478328e-16,
      0.07652865971265613,
      2.0109255858745652e-15,
      0.12998140478141576,
      8.827858065580197e-16,
      -0.46432813188093447,
      4.231083190544104e-15,
      0.402006008364418,
      -3.840513634719606e-15,
      -0.4978665568245838,
      4.383370330299069e-15,
      -0.4360572598858835,
      4.3997188563552266e-15,
      5.557936219133648e-16,
      0.14138990923779654,
      6.159738253587316e-15,
      0.30757200880962865,
      2.3788957284944815e-15,
      0.3870017922943408,
      -2.2281071674395503e-14,
      -0.42838183812107905,
      1.097063464357115e-15,
      0.08037490855835822,
      7.571794788087134e-15,
      0.543195056223631,
      -6.1135367708097974e-15,
      0.38154318569666945,
      -4.619610971484377e-15,
      0.2895692815685027,
      3.3304488291297647e-17,
      0.03389766991593178,
      -1.6773100520221822e-15,
      -0.141255429841949,
      -6.61296248921413e-17,
      -0.008660190201566963,
      -2.467552502144366e-17,
      0.0018035244386313543,
      0.2968477247978902,
      -3.4917133676948067e-15,
      -0.056950212221830186,
      1.800870354150959e-15,
      0.2693406657800452,
      -2.546519775713565e-15,
      -0.10071851044635455,
      3.657163442396899e-15,
      0.08869369934962615,
      -1.7690961545078847e-15,
      -0.33718677689093274,
      4.675892069566402e-15,
      -0.5140059789103171,
      4.156828955037416e-15,
      0.5851803222335994,
      -7.260482712776193e-15,
      0.20739690988013715,
      -2.211032947081535e-15,
      -0.16618474291833302,
      1.7423328084599744e-15,
      -0.07170634729451225,
      8.677418275242139e-16,
      -0.14824706092351764,
      1.470768088981771e-15,
      -0.376162969262594,
      4.20733746108915e-15,
      0.0325784464197337,
      -4.2196188606101137e-16,
      -0.09568252568975993,
      2.9550880174537065e-15,
      -0.4461218846098485,
      2.5840219666091627e-14,
      0.6411131218567581,
      -9.374962680505388e-15,
      -0.022394291026732925,
      -7.638666121481474e-17,
      -0.24049300292428627,
      -2.2134228509307094e-15,
      -0.06030145110162141,
      -2.846168382937159e-15,
      -0.2612684262908331,
      2.6849541004192705e-15,
      0.2362514798074858,
      -2.4922403703976005e-15,
      -0.16721267529328823,
      1.572098410198079e-15,
      -0.15563888948378732,
      1.6064448268000741e-15,
      5.700543006282643e-15,
      0.41291612118572196,
      -1.3934341884477779e-14,
      -0.6329938403894321,
      -7.814614793375488e-15,
      -0.49995916981927885,
      -1.8539834000459597e-14,
      -0.2781236138943799,
      1.3794870525441894e-15,
      0.06037426951594313,
      4.0234080823960135e-15,
      0.2942024219615879,
      -1.5697861964219168e-15,
      0.03963449709584966,
      -3.853748179140145e-16,
      0.0926794077920714,
      2.5070574949619897e-16,
      0.024481526750334843,
      -2.326641642886475e-16,
      -0.022790647142020552,
      1.8869821513106165e-17,
      0.003129540788299674,
      3.6322174436770047e-17,
      0.004257056591160144,
      0.296847724792661,
      -3.0872701910241585e-15,
      0.05695021198744939,
      -7.899027440929221e-16,
      0.26934066584678845,
      -2.741006306428119e-15,
      -0.10071851046894212,
      4.485308078979664e-15,
      -0.08869369935712237,
      1.1860663303434645e-15,
      0.3371867768481881,
      -4.9606806984022725e-15,
      -0.514005978943899,
      -1.015728245578338e-14,
      -0.5851803222210168,
      -5.215940686915052e-15,
      0.2073969098868101,
      -2.308327880656226e-15,
      0.16618474290159246,
      -1.922275115747975e-15,
      0.07170634729646058,
      -4.617969561402284e-16,
      -0.14824706092187695,
      1.3758452502622723e-15,
      -0.376162969236468,
      5.4447452346089775e-15,
      -0.03257844661806075,
      2.491533839531902e-16,
      -0.09568252571238627,
      3.3069652194988476e-15,
      -0.44612188453622154,
      2.699747268246469e-14,
      -0.6411131219174947,
      1.1225889325363686e-14,
      0.022394291011838874,
      -5.390971480967411e-16,
      -0.24049300290493864,
      -6.046581225910392e-16,
      0.06030145110207636,
      -2.8676814215749046e-15,
      -0.2612684262899702,
      3.2382407335256065e-15,
      -0.2362514798116602,
      2.7696693165734415e-15,
      0.16721267529544814,
      -1.4063532871759561e-15,
      -0.15563888947701546,
      1.3764434059587844e-15,
      -4.381758499916591e-15,
      -0.41291612105406944,
      -1.3040688389816979e-14,
      -0.632993840820878,
      8.202254507221272e-15,
      0.4999591692173113,
      1.7491157443524832e-14,
      0.27812361419589215,
      1.3117065302096477e-15,
      0.06037426953411209,
      3.830278381178448e-15,
      0.2942024219475661,
      -1.0896566751236467e-15,
      -0.03963449713068653,
      5.378412468162892e-16,
      0.09267940779100521,
      -2.861598942711264e-16,
      -0.02448152675422543,
      -2.651607748724361e-16,
      -0.022790647143127174,
      3.178754436587581e-17,
      0.0031295407891898195,
      -3.6967646031000397e-17,
      -0.004257056587347034,
      0.011577124193942804,
      0.0,
      0.08620735432130573,
      0.0,
      -5.718937088938349e-16,
      0.0,
      0.2041987187361036,
      0.0,
      -9.191934682598794e-16,
      0.0,
      0.2177224018407808,
      0.0,
      -0.1433036528459408,
      0.0,
      0.12278680879188199,
      0.0,
      -8.701570856806856e-16,
      0.0,
      0.6613518923518165,
      -0.0,
      -3.957533190111413e-15,
      0.0,
      -0.6559994195195006,
      0.0,
      -3.4833247397614286e-15,
      5.46891567291946e-16,
      1.3322676295501878e-15,
      4.023948645019101e-15,
      -0.00026872227244098947,
      0.27552404497415184,
      -1.2212453270876722e-15,
      -5.132598959759712e-16,
      -0.23418973429232942,
      0.14330899320851706,
      1.1102230246251565e-16,
      1.9847408095057983e-16,
      -1.1102230246251565e-16,
      6.815455087653565e-17,
      5.551115123125783e-17,
      3.21078572314443e-17,
      -0.6226746834692238,
      0.1906899761264607,
      1.2212453270876722e-15,
      1.018836605074825e-15,
      0.6453249109286952,
      0.09040719082758342,
      -1.7208456881689926e-15,
      2.3346515110382497e-16,
      -7.49677691359756e-13,
      -0.2793471783304437,
      9.795301241120108e-14,
      0.12125833324734722,
      4.083539062449404e-15,
      2.2912410629818275e-16,
      1.3078388848215324e-16,
      0.3770686734393492,
      -9.80118763926896e-17,
      -2.39044894989604e-15,
      -1.6743228684502063e-15,
      0.2018321063386988,
      -3.0812691622607367e-15,
      0.5857362611654584,
      1.4553836122507191e-15,
      -0.6151875753935474,
      -2.862293735361732e-17,
      -1.0061396160665481e-16,
      -4.850363239742352e-16,
      0.05266120152607254,
      -3.903127820947816e-17,
      -2.185751579730777e-16,
      -2.3217325105733496e-16,
      0.005353898543731136,
      0.011577124783422018,
      -5.886735206665383e-14,
      -0.0862073542490053,
      7.619528472175934e-15,
      2.000014195056854e-16,
      6.938893903907228e-18,
      -0.2041987187395107,
      5.846176611089862e-17,
      3.5388358909926865e-16,
      5.898059818321144e-17,
      0.2177224018312498,
      7.552886087809044e-16,
      0.14330365285635457,
      1.07694337459902e-15,
      0.12278680878887266,
      1.2421893741924857e-16,
      -5.828670879282072e-16,
      9.367506770274758e-17,
      0.6613518923473966,
      1.9838519634742287e-16,
      -3.191891195797325e-16,
      1.0547118733938987e-15,
      0.6559994195234452,
      2.263639786940045e-16,
      3.6402363756006995e-15,
      -9.929890555334143e-16,
      -2.3067816876711675e-15,
      -3.859628745550383e-15,
      0.0002687222724500783,
      -0.2755240449841362,
      -2.925529481857739e-16,
      1.6538662797138451e-15,
      -0.234189734284865,
      0.14330899320394996,
      -5.415789708633704e-16,
      8.251429504886441e-17,
      -2.256486082313209e-16,
      7.648386724910601e-17,
      -1.2296979877224996e-16,
      8.098863412011721e-17,
      0.6226746834663791,
      -0.19068997612558955,
      2.6902888843689475e-15,
      6.200742094581182e-16,
      0.6453249109311097,
      0.09040719082792213,
      -2.07692356933329e-15,
      3.687996362496067e-16,
      6.670770672450316e-13,
      0.27934717744506676,
      -8.779977169574413e-14,
      0.12125833498705714,
      -3.882311139236094e-15,
      -1.1011326670352234e-15,
      -1.1173316818710134e-15,
      0.3770686735258537,
      -2.0990154059319366e-16,
      -1.6237011735142914e-15,
      -3.089778625271683e-16,
      -0.20183210634488333,
      -2.178975214170348e-15,
      0.5857362611850687,
      -1.3176788135933413e-15,
      0.6151875753789249,
      -7.28583859910259e-17,
      4.163336342344337e-17,
      1.3337534229598426e-18,
      -0.05266120152639156,
      4.163336342344337e-17,
      1.3877787807814457e-16,
      1.7124644421194194e-17,
      0.005353898543510496,
      0.020186341582594077,
      -1.2442878006489483e-13,
      -0.21503005057251012,
      1.634148675311175e-14,
      1.3479343509426034e-15,
      8.881784197001252e-16,
      -0.498718223908469,
      1.196030499221447e-16,
      2.4147350785597155e-15,
      -5.551115123125783e-17,
      -0.6334983781147389,
      -2.9064636187143796e-16,
      0.3679779180969835,
      6.206046085996738e-17,
      -0.19606752625077928,
      1.4649892882451455e-16,
      -3.3306690738754696e-16,
      -2.7755575615628914e-17,
      0.24460139357801847,
      1.8237789617793618e-17,
      -1.4432899320127035e-15,
      -6.938893903907228e-17,
      -0.26388342546373034,
      -6.474905973153159e-17,
      8.894511675714992e-15,
      -2.2444104734545777e-15,
      -5.277487408285286e-15,
      -9.031049792853554e-15,
      0.000635142447732515,
      -0.6512188764435937,
      -2.602059331661793e-16,
      3.697426541666651e-15,
      -0.5558174934172014,
      0.34012441079023853,
      -1.1540638908817987e-15,
      -9.144094658969447e-17,
      -8.849694835379047e-16,
      -2.2499251847663586e-17,
      -1.2049974936118418e-17,
      1.829948218616126e-17,
      -0.26344728892902086,
      0.08067897823717866,
      -1.1491357079571738e-15,
      -2.7082824925296546e-16,
      -0.27190304588780334,
      -0.038092424668379574,
      7.993403328655193e-16,
      -1.5284682816713702e-16,
      1.863737104631192e-12,
      0.6491715017201043,
      -2.485065180881463e-13,
      -0.6569830919760214,
      -1.3592425796016272e-14,
      8.526367478267453e-15,
      -6.864099740031916e-16,
      0.25961939819632784,
      6.483528991463317e-17,
      5.629177679544739e-16,
      -3.3687738374821855e-16,
      0.10266723690563198,
      1.7849757080463826e-16,
      -0.0311343412847024,
      6.764674987868767e-16,
      -0.2608163565213933,
      -6.071532165918825e-17,
      1.2923689896027213e-16,
      -6.484705996949179e-18,
      0.0032604600485928886,
      -3.5778671692021646e-17,
      9.6710833785707e-17,
      -8.071363745403427e-18,
      0.0012787190367156665,
      0.020186340114263734,
      2.2100546628040927e-14,
      0.21503005070072012,
      -2.663904561144112e-15,
      -7.885741213665975e-16,
      8.465450562766819e-16,
      0.49871822393503185,
      1.886307961285228e-16,
      -1.1136924715771102e-15,
      -4.163336342344337e-17,
      -0.6334983780852047,
      -1.635134131316538e-15,
      -0.36797791812159836,
      -2.2337121949726436e-15,
      -0.19606752624095652,
      -3.720417805475746e-16,
      -1.942890293094024e-16,
      -6.591949208711867e-17,
      0.2446013935754571,
      7.452293126281735e-18,
      9.71445146547012e-17,
      5.117434254131581e-16,
      0.26388342546762955,
      -1.3640021403398114e-18,
      -8.612589155623136e-15,
      1.2522284321852008e-15,
      3.0647126438180465e-15,
      9.416080815705018e-15,
      -0.0006351424477101827,
      0.6512188764194634,
      -3.4949583722242456e-15,
      -1.2413813539484402e-15,
      -0.55581749343823,
      0.3401244108031052,
      -4.997661422422246e-17,
      6.725868729599165e-16,
      -3.346494788250488e-16,
      3.6836603525577364e-16,
      -4.611027516901864e-17,
      1.2037631273609665e-16,
      0.26344728892861435,
      -0.08067897823705442,
      -6.327212507590942e-16,
      -3.6950230873269404e-16,
      -0.27190304588696335,
      -0.03809242466826145,
      6.585288425546145e-16,
      -4.3756075335254464e-17,
      -1.4281618909125515e-12,
      -0.649171497703194,
      1.835972287226148e-13,
      -0.6569830960173973,
      3.811187476721045e-15,
      1.2094636705386043e-14,
      3.5132599548781342e-15,
      0.25961939801305967,
      7.768308565858639e-16,
      -2.1326256732789872e-16,
      2.751085352402238e-16,
      -0.10266723689843128,
      -8.360349998374344e-17,
      -0.031134341305916725,
      -7.07850494873235e-16,
      0.26081635652219926,
      -1.0224026486538307e-16,
      -5.941427905220564e-17,
      7.982882669761273e-18,
      -0.003260460047787223,
      -3.404394821604484e-17,
      1.1666015375944028e-16,
      4.323048877792829e-18,
      0.0012787190362366129,
      0.17216730778638745,
      0.0,
      -0.010878125396110376,
      0.0,
      0.1358947720810981,
      0.0,
      0.1262933970352257,
      0.0,
      -0.15896330770045114,
      0.0,
      0.15918495043133657,
      0.0,
      -0.12407849206987495,
      0.0,
      0.13866102068312158,
      0.0,
      -0.4493240991387044,
      0.0,
      0.4530420627774311,
      0.0,
      0.47412919700190836,
      -0.0,
      -0.4676038800646935,
      0.0,
      0.17216440047847537,
      -2.691344376672619e-16,
      0.01087688343616451,
      -9.6288135831237e-17,
      0.135890758326158,
      -2.0193616334851964e-15,
      -0.1263012976269497,
      2.212451908209521e-15,
      -0.15853265691609797,
      2.6368241343217774e-13,
      -0.1596114779271671,
      2.6390545490191455e-13,
      0.12407868206670851,
      3.1652236213547224e-16,
      -0.1386629489535403,
      -3.099684221710483e-16,
      -0.4493239410205935,
      2.798753134147027e-16,
      -0.4530411493284719,
      4.2508102534917573e-16,
      0.47413032998446003,
      4.893478906282902e-16,
      0.46760408457658453,
      5.474053782147991e-16,
      -1.6767043695051624e-15,
      5.181761319063283e-06,
      8.014033926580637e-15,
      0.2864443572213549,
      -3.551046639053622e-15,
      9.420868054998977e-06,
      4.0855935986033694e-15,
      0.4956987810293515,
      2.2276299145860006e-13,
      -0.0003580829835493869,
      2.2266029605359254e-13,
      0.26893325610525953,
      -1.860675245631563e-15,
      0.5042645259238536,
      1.4862359010499013e-15,
      -0.5809578131121393,
      3.4501355299414327e-16,
      5.833325839969816e-07,
      -2.5997246909210936e-16,
      0.09006900208826162,
      1.2402195895077647e-16,
      1.8007769108079746e-07,
      2.1005786568389406e-17,
      7.91508664584259e-05,
      -0.1721673077825828,
      5.625416650760599e-16,
      -0.010878125384897656,
      4.1958058021238665e-16,
      -0.1358947720838586,
      5.595313665910539e-16,
      -0.12629339704316014,
      -2.0315686314260452e-16,
      -0.15896330769256797,
      6.260947802146796e-17,
      0.15918495043207476,
      -5.82106378382545e-16,
      0.12407849207305302,
      8.045069452737364e-16,
      0.1386610206832789,
      7.775427401223901e-16,
      0.44932409914106236,
      -9.458486954881959e-16,
      0.45304206277567727,
      -1.423989676655832e-15,
      0.47412919699940353,
      -2.0818028378967027e-16,
      0.4676038800669221,
      -5.563930691079649e-16,
      -0.1721644004822822,
      6.254982542315219e-16,
      0.010876883447377849,
      -7.451986017573956e-16,
      -0.13589075832339975,
      2.1762994040192077e-15,
      0.1263012976190173,
      -2.6464727882917186e-15,
      -0.15853265692398102,
      2.6451830681580063e-13,
      -0.15961147792645047,
      2.6408644045949673e-13,
      -0.12407868206353043,
      -9.066807090260698e-16,
      -0.13866294895338166,
      -6.482347360696349e-16,
      0.4493239410182373,
      -7.512599775567712e-16,
      -0.45304114933022643,
      1.150985761912474e-15,
      0.4741303299869628,
      -8.476395542081755e-16,
      -0.46760408457435465,
      1.1555962326597301e-15,
      -1.7229176774436432e-16,
      5.181745299918938e-06,
      -6.513653893087666e-15,
      -0.28644435722135364,
      -4.328233154515404e-15,
      9.420863693206799e-06,
      4.087444031671588e-15,
      0.4956987810293531,
      -2.2304608552908571e-13,
      0.0003580829671491065,
      -2.227986126108289e-13,
      -0.26893325610527635,
      -4.125204071900044e-15,
      0.5042645259238581,
      -2.9734991786685646e-15,
      0.5809578131121378,
      -1.1644750912445389e-16,
      5.833321550727244e-07,
      -2.7736271561039734e-16,
      -0.09006900208826185,
      8.602693890090307e-17,
      -1.8007826811661243e-07,
      -3.147277072503716e-17,
      7.915086645833569e-05,
      -0.3360941758944478,
      3.534380744348595e-16,
      -0.022604462031908076,
      1.492468370717647e-15,
      -0.298443947036931,
      1.3847519065767404e-16,
      -0.33344318469740114,
      1.3246762675145174e-15,
      0.4746975447759094,
      -4.5403071245327635e-14,
      -0.42141673513786515,
      -4.391433822443363e-14,
      0.32781618823006176,
      7.292585132200657e-17,
      -0.17526267272631982,
      9.247140921334503e-16,
      -0.21903788680109781,
      3.2579566072527327e-16,
      0.2015968689814167,
      -3.6978486777439055e-16,
      0.15874795305768025,
      -2.797953119180659e-16,
      -0.17704945313994275,
      3.059474867000657e-16,
      -0.3360871866822419,
      1.2457700187175827e-15,
      -0.022607834250805495,
      -3.9584309579138065e-16,
      -0.298432863869422,
      5.269505793455218e-15,
      0.3334611238367981,
      -6.337842022968954e-15,
      -0.4735611266644539,
      7.450558421186079e-13,
      -0.4226905258571795,
      7.438196602429314e-13,
      -0.327815257554049,
      -1.6237080264846554e-15,
      -0.17526974401147669,
      -1.706672418064756e-15,
      -0.21903777800499333,
      3.161246210876461e-16,
      0.20159602971452018,
      -5.001747827079024e-16,
      -0.15874829806780996,
      2.329720559197894e-16,
      0.17704947419590922,
      -3.921337057134779e-16,
      6.8686361703928754e-18,
      -0.4634694652359298,
      -1.5377604799471083e-14,
      -0.6455160061033836,
      3.4878130864007385e-15,
      0.5337933578261115,
      -5.002952920412439e-15,
      -4.5807696794331575e-06,
      1.1927238611889138e-13,
      -0.00018865597795934483,
      1.1922422329041635e-13,
      0.14352660424224645,
      1.0815292952847395e-15,
      -6.883184351651628e-07,
      6.653755185510359e-16,
      -0.25019440380833374,
      -1.884800841091629e-17,
      -0.016146390040384987,
      1.966539987473816e-17,
      0.010579435370158666,
      -3.197332899734264e-18,
      2.8185654668728966e-08,
      1.001499371339558e-18,
      -2.0171274509733772e-07,
      0.33609417588457857,
      -1.353882899277537e-15,
      -0.022604462055593456,
      1.2432447894903037e-16,
      0.298443947039385,
      -8.709806334275728e-16,
      0.3334431847220492,
      -2.2587484241299463e-16,
      0.4746975447522685,
      -4.517734598050269e-14,
      -0.42141673514252254,
      -4.31400307681383e-14,
      -0.3278161882386857,
      -1.4859682090779402e-15,
      -0.1752626727285319,
      -1.282686347547616e-15,
      0.21903788680015324,
      -6.935333704746108e-16,
      0.20159686898100762,
      -7.648926851830938e-16,
      0.1587479530567084,
      -5.844017281815287e-17,
      0.1770494531417454,
      -2.674455815102084e-16,
      0.3360871866723685,
      -1.2710829670442958e-15,
      -0.022607834274492318,
      1.0799097392498592e-15,
      0.2984328638718706,
      -5.235893786694083e-15,
      -0.33346112386144156,
      5.916117913307864e-15,
      -0.47356112664080613,
      7.435582028876682e-13,
      -0.42269052586177286,
      7.445152960259938e-13,
      0.32781525756267604,
      1.3256169487149115e-15,
      -0.1752697440136921,
      4.784293456622777e-16,
      0.21903777800404756,
      -4.987866617403282e-16,
      0.2015960297141104,
      -4.585206315360489e-16,
      -0.15874829806683793,
      1.1656597845794106e-16,
      -0.1770494741977116,
      1.6980766876780515e-16,
      -2.5485646013271004e-15,
      -0.46346946521225535,
      1.948014449522375e-14,
      0.6455160061043588,
      6.5691893825578924e-15,
      0.5337933578500704,
      -2.0740723728799613e-15,
      -4.580769681117357e-06,
      -1.1932131983384722e-13,
      0.00018865597793814477,
      -1.1934031876602774e-13,
      -0.14352660422693525,
      -8.096086200335222e-16,
      -6.883184332422219e-07,
      -5.33048635641574e-16,
      0.25019440380745,
      -6.092274507329392e-17,
      -0.016146390040073334,
      -3.84423541082108e-17,
      -0.010579435368022898,
      2.536016785350003e-17,
      -2.8185654712964414e-08,
      1.767082915416688e-17,
      -2.0171274510080717e-07,
      -0.2305328522157137,
      0.0,
      -0.006148335024490237,
      0.0,
      -0.07405733212613097,
      0.0,
      -0.172530752722759,
      0.0,
      -0.2638810562615517,
      0.0,
      0.06287420313507593,
      0.0,
      -0.0765282632507772,
      0.0,
      0.1299816246809989,
      0.0,
      -0.464327757375969,
      0.0,
      0.4020071371669116,
      0.0,
      0.49786630698281337,
      -0.0,
      -0.4360578099436811,
      0.0,
      -0.1635450520562612,
      -1.862394176492377e-16,
      0.019383455728360966,
      -2.055237817254034e-16,
      -0.11441751281879672,
      -1.7628493711571842e-16,
      0.01398313201001572,
      3.293904592426112e-16,
      0.03699047643712017,
      -2.407207505315957e-17,
      -0.015309882298095726,
      -2.723435208788345e-17,
      0.15798137167235402,
      -1.302968372071169e-15,
      -0.2111695285190604,
      -6.291293009646611e-16,
      -0.4139764246141394,
      -3.479674198030169e-16,
      -0.48423796987526635,
      -4.921630200161548e-16,
      0.46791303954219726,
      -3.6018175279518637e-16,
      0.513450607925614,
      -4.296252298403324e-16,
      -1.3438075001067803e-15,
      0.14137614973606383,
      -2.8768722835476323e-15,
      0.30757757954522014,
      -1.2738527067556779e-15,
      0.38693277499836354,
      1.7137201014102531e-15,
      -0.4284466263646894,
      -1.2226819563772023e-15,
      -0.08037153198802519,
      -7.245921603879122e-15,
      -0.5431914461618903,
      8.49678025730536e-15,
      0.38154552664667674,
      4.7450633249336355e-15,
      -0.28957088567323436,
      8.938861655295304e-17,
      -0.033897800402848885,
      1.913625268598704e-16,
      0.14125581135628346,
      -2.2511218746740933e-17,
      -0.008660267905697374,
      -8.252946080711528e-17,
      -0.001802889403346608,
      0.23053285221428568,
      -7.951671272964683e-16,
      -0.006148334993353769,
      1.8012215669129827e-16,
      0.07405733212454646,
      -2.7403741570866243e-16,
      0.17253075273565152,
      -4.817208437449716e-16,
      -0.26388105625554575,
      8.80523671638053e-16,
      0.06287420313165239,
      -4.1781857055714363e-16,
      0.076528263338937,
      -6.3148543444838724e-15,
      0.12998162462644097,
      -3.953969486300513e-15,
      0.46432775738459614,
      -1.4448331423667264e-15,
      0.40200713715737973,
      -1.0218843833702733e-15,
      0.49786630698121764,
      -2.212967013175691e-15,
      0.4360578099463857,
      -1.9418185307816025e-15,
      0.16354505205779757,
      -3.9365842768081743e-16,
      0.01938345575361155,
      3.422909564640673e-16,
      0.11441751281590497,
      -1.7362139930114146e-16,
      -0.013983132011091443,
      -4.347425498974317e-16,
      0.03699047643596856,
      -1.6393161780370138e-16,
      -0.01530988229469249,
      3.93059529684388e-17,
      -0.15798137181495903,
      1.168949469158272e-14,
      -0.21116952841852982,
      7.23376229404477e-15,
      0.4139764246014224,
      -1.493949118496447e-15,
      -0.4842379698814828,
      1.5257040697901657e-15,
      0.4679130395450285,
      -1.6379646134697888e-15,
      -0.5134506079242488,
      1.763558631419567e-15,
      -2.5140473713913236e-16,
      0.14137614977706361,
      -2.8529040603496517e-16,
      -0.3075775794997936,
      1.387458417466095e-15,
      0.38693277501390533,
      1.7859195919891207e-16,
      -0.4284466263629769,
      1.491056878290198e-15,
      0.08037153196318952,
      8.748457145479051e-15,
      0.5431914461688006,
      2.2668442188612136e-14,
      0.38154552684851506,
      1.4119815693607329e-14,
      0.28957088541157255,
      2.2377242316923497e-16,
      -0.033897800404581714,
      -3.2433401501453526e-16,
      -0.14125581135515616,
      4.7241945804727473e-17,
      0.00866026790539264,
      -7.939421219923857e-18,
      -0.0018028894036224638,
      0.376169543603436,
      -1.6746077380744726e-15,
      -0.032581986060481835,
      -4.096927209561473e-16,
      0.0957594879598354,
      -8.022085812722494e-16,
      0.4460999034162294,
      -1.1690194694150043e-15,
      0.6411134976677679,
      -2.6456453403857044e-15,
      -0.022392024508671345,
      -1.510019650056799e-15,
      0.24049318552098553,
      -8.782460746935528e-15,
      -0.06030303871209651,
      -4.352746345635537e-15,
      -0.2612680888587906,
      9.721750560132022e-16,
      0.23625013279734108,
      -8.465281126018309e-16,
      0.16721217905730631,
      -6.029629846393992e-16,
      -0.15563895574733083,
      5.875283658986567e-16,
      0.2968425469060997,
      -7.314946239693665e-16,
      -0.056953332787774646,
      6.537534363115423e-16,
      0.2693299349307409,
      -5.625725753972089e-16,
      -0.10076863754749349,
      -8.779496650973713e-16,
      -0.08869596753244446,
      -5.364113412884015e-16,
      0.3371875977977088,
      -5.197697574680809e-15,
      -0.5140043888663651,
      3.5531611961735703e-14,
      -0.5851794528432003,
      2.1852270011188195e-14,
      -0.20739782446066127,
      8.512657192320273e-16,
      0.16618379242481907,
      -5.028190872526036e-16,
      -0.0717064991183518,
      1.4704752357878858e-16,
      0.14824709449871318,
      -5.109670576262763e-16,
      2.181711570304442e-15,
      0.412918128830371,
      1.7270545820439269e-15,
      -0.6329907142111774,
      -2.237981355985099e-15,
      -0.4999986785183089,
      -1.5785163232876231e-15,
      -0.278049739396309,
      -1.341320355417379e-15,
      -0.06037729799161129,
      -4.980817988550004e-15,
      -0.2942084567734357,
      -4.8290723436861e-16,
      0.03963380189530574,
      -7.80409359560794e-16,
      -0.09267934527406353,
      -1.0692695240234877e-16,
      -0.024481030978643053,
      9.577049474687434e-17,
      0.02279183728468772,
      1.2485558738653341e-17,
      0.00312933156842569,
      -1.9607876174703744e-17,
      -0.004257184950658605,
      -0.37616954359258276,
      1.5055055719992144e-15,
      -0.03258198611451875,
      -3.48555992049778e-16,
      -0.09575948795121109,
      5.019923225976502e-16,
      -0.4460999034456526,
      1.1785425398860869e-15,
      0.6411134976516197,
      -2.5278107379082547e-15,
      -0.022392024495112583,
      -8.916193011862484e-16,
      -0.24049318556262592,
      1.1553066473056082e-14,
      -0.06030303856203619,
      6.440484756047575e-15,
      0.2612680888594534,
      -8.246323103217778e-16,
      0.23625013279333265,
      -6.221714314024396e-16,
      0.16721217905780858,
      -8.130684898030427e-16,
      0.15563895574992295,
      -7.219656963847332e-16,
      -0.29684254688652184,
      6.068321037803947e-16,
      -0.0569533328408341,
      -9.516018817046704e-16,
      -0.2693299349340816,
      5.886028490686691e-16,
      0.1007686375619862,
      5.582846807000233e-16,
      -0.08869596752151364,
      -2.5061880656761023e-16,
      0.33718759779469654,
      -5.0554198687487605e-15,
      0.5140043884709931,
      -9.162670883851497e-15,
      -0.5851794531989764,
      -1.210783694789918e-15,
      0.207397824451342,
      -7.459866549189522e-16,
      0.16618379242337752,
      -5.97124307102739e-16,
      -0.0717064991169074,
      3.628434350975208e-16,
      -0.1482470944968289,
      6.670451291853088e-16,
      1.8826958628186564e-15,
      0.4129181287865184,
      -4.5865226827560425e-16,
      0.632990714182096,
      -4.7155878240604645e-15,
      -0.4999986786002383,
      -4.710454783095181e-16,
      -0.27804973941512073,
      1.3663225493144077e-15,
      0.06037729797510047,
      5.106743650983632e-15,
      0.2942084567440065,
      3.90495249531492e-15,
      0.03963380196041977,
      2.6149389006396783e-15,
      0.09267934524689264,
      -7.8284245041069e-17,
      -0.02448103097817355,
      -7.603684043809988e-17,
      -0.02279183728127019,
      -1.6384050572296405e-17,
      -0.00312933156926279,
      -1.9227724094512435e-17,
      -0.004257184950678901,
      0.08126854514147709,
      0.0,
      0.08128066810357053,
      0.0,
      -0.2421008127406977,
      0.0,
      0.2421055550657732,
      0.0,
      -0.160299453562245,
      0.0,
      0.16029313095059675,
      0.0,
      -0.10428082762002705,
      0.0,
      0.10428323777556156,
      0.0,
      -0.41405585210070106,
      0.0,
      0.41405688376767,
      0.0,
      0.47620214504636943,
      -0.0,
      -0.4762014818398255,
      0.0,
      -0.011386547060681498,
      -1.446638578714657e-12,
      0.011395482243596738,
      1.446126172486891e-12,
      0.13721039968849752,
      -1.0356660300247638e-10,
      0.13720930532121456,
      -1.0356470289537232e-10,
      -0.007315758045934706,
      -1.2271506561971648e-13,
      -0.007321702880056041,
      -1.2259939932835492e-13,
      -0.006004615259907531,
      1.4098923501405453e-12,
      -0.006005419108192772,
      1.4101666669501309e-12,
      -0.48686386393237413,
      4.070397563251449e-12,
      -0.4868633494052379,
      4.070364837324844e-12,
      0.4938801592285966,
      1.699658681889669e-12,
      0.4938807543245808,
      1.6996778207188325e-12,
      -5.131168213893807e-15,
      0.21407365820817412,
      1.1210829308286746e-15,
      0.21403472318813097,
      3.918961551501773e-15,
      0.4200714594637097,
      3.627612072993748e-15,
      -0.4200680938282172,
      -6.05805244511077e-16,
      -0.4198916863552693,
      1.9849059986387417e-15,
      0.4199265820304021,
      -1.2156075987864815e-16,
      0.29509330618674573,
      -1.6209869335184657e-17,
      -0.2950993935579746,
      -1.8568619840793745e-16,
      -0.11959549090267772,
      -2.9922584070829286e-16,
      0.11959564115325685,
      4.064248604203413e-17,
      -0.0036808527023945783,
      1.4727856126360584e-17,
      0.0036810485547450894,
      0.081267081590864,
      1.0320622507688617e-11,
      -0.08128213153129984,
      -1.0318999813534802e-11,
      -0.24210260698108305,
      1.8274201566714292e-10,
      -0.2421037608091584,
      1.8273845344215075e-10,
      -0.1603033337243444,
      -2.6831996334388016e-12,
      -0.16028925053887969,
      -2.6833842944283387e-12,
      0.10428280811749242,
      -2.4486926232314312e-11,
      0.10428125727484369,
      -2.4486446990832055e-11,
      0.4140560207364123,
      -3.4641642849142945e-12,
      0.41405671513588593,
      -3.4640864439600108e-12,
      0.476201020554346,
      1.6360663570315443e-12,
      0.47620260632961464,
      1.6361180266060695e-12,
      -0.011386752251231633,
      5.787345701804549e-16,
      -0.011395277136861878,
      -4.3719696439007625e-17,
      0.13720938280284734,
      -1.3751446950845095e-15,
      -0.1372103222119173,
      1.9568946529255452e-16,
      -0.0073155807995353705,
      1.1561879860747464e-16,
      0.007321879970690004,
      -2.816725369990012e-16,
      0.006004501206530163,
      -5.30811182465936e-18,
      -0.00600553316700754,
      -9.217576981625913e-18,
      0.4868636656505808,
      -2.820105333713338e-15,
      -0.4868635476869738,
      2.776434866151591e-15,
      0.49388132546370417,
      -2.8393225634123087e-15,
      -0.49387958808859,
      2.8135982696897443e-15,
      2.718030931700762e-11,
      -0.2140698043040083,
      -2.7178974725888236e-11,
      0.21403857743341004,
      -3.170729709371125e-10,
      -0.4200745727900755,
      -3.170673897653943e-10,
      -0.4200649805610594,
      -7.029816279204312e-12,
      0.4199018514156092,
      -7.027785908887551e-12,
      0.41991641761226545,
      6.929299899728299e-11,
      0.29509891057591314,
      6.929156426351358e-11,
      0.2950937891764441,
      -1.0005655296450995e-12,
      -0.11959553960448639,
      -1.0006919344542495e-12,
      -0.11959559244576941,
      -1.2677120451330812e-14,
      0.00368084401042705,
      -1.2692505765366087e-14,
      0.0036810572461099984,
      -0.17145718939987123,
      2.9979401104171307e-16,
      -0.17147304592628165,
      1.2340253239663036e-15,
      0.3850660488818071,
      -1.8761762591835648e-17,
      -0.385079695866398,
      4.256114706829826e-15,
      0.45485589907751156,
      -2.8829511545405412e-15,
      -0.45484995775085946,
      3.2077113804165296e-15,
      0.114374578819043,
      -6.730717569382362e-16,
      -0.11437620034812644,
      8.209669954305131e-16,
      -0.27423226906867165,
      1.6155170917122774e-15,
      0.2742316549904704,
      -1.6541993953924647e-15,
      0.16474990409330442,
      -9.778566580276745e-16,
      -0.164749783550877,
      9.59156154540152e-16,
      -0.002457712564007986,
      -3.1026176679665826e-13,
      0.0024349487251602627,
      3.1107350958221365e-13,
      -0.31272097611973054,
      2.36041705308217e-10,
      -0.31271279400097357,
      2.360377584652081e-10,
      0.11218632182633233,
      1.8784867364039135e-12,
      0.11219859435839243,
      1.87739491147574e-12,
      -0.6214901311487027,
      1.4593351476485204e-10,
      -0.6214780913033201,
      1.4593075076090505e-10,
      -0.03537798177029763,
      2.9614337051623893e-13,
      -0.03537669883366724,
      2.958391831766571e-13,
      0.0460536596801491,
      1.5822089883590724e-13,
      0.0460541180121169,
      1.5819941569525478e-13,
      3.781545873874517e-15,
      -0.6465629349962104,
      -4.316342179695512e-15,
      -0.6465561079381726,
      2.2121572549209663e-14,
      0.0053125970704878105,
      1.895897091151802e-14,
      -0.005255152040016319,
      -1.9931393614728443e-15,
      -0.2800899594498322,
      2.342333688924373e-15,
      0.2800868675702214,
      1.7467000876402312e-16,
      0.051798099968935744,
      -3.7398301177800735e-16,
      -0.05179941774992178,
      -1.2279290995850674e-16,
      -0.027627872929397522,
      1.932966547783656e-16,
      0.02762891147398598,
      3.628780631643929e-17,
      0.0060749432955437815,
      -2.3018400938487722e-17,
      -0.006075146822651652,
      -0.17145410184535584,
      -2.177321445772397e-11,
      0.1714761333173068,
      2.1770216607942076e-11,
      0.3850689026729307,
      -2.906571559931909e-10,
      0.3850768420687877,
      -2.906514719063276e-10,
      0.45486690948927855,
      7.613712812047956e-12,
      0.4548389469316233,
      7.613954529349073e-12,
      -0.11437675100009233,
      2.6856990459970636e-11,
      -0.11437402817948307,
      2.6856558821755822e-11,
      0.27423238074558676,
      -2.29433120279938e-12,
      0.2742315433069141,
      -2.2943404158522273e-12,
      0.16474951505920102,
      5.65910638111954e-13,
      0.1647501725883233,
      5.65939911865676e-13,
      -0.0024577563958555963,
      -1.5805391826338437e-15,
      -0.0024349046762017043,
      4.709943434928712e-16,
      -0.3127186585308982,
      5.359076055096801e-15,
      0.31271511163287896,
      1.170773276857149e-15,
      0.11218360579909503,
      -1.1208847904685273e-15,
      -0.11220131002528971,
      1.5811584444310186e-15,
      0.6214783281050833,
      -3.795140288541103e-15,
      -0.6214898943523046,
      3.597250027718539e-15,
      0.03537796733466046,
      -1.9845249573145416e-16,
      -0.035376713239823436,
      2.0280488514289502e-16,
      0.04605376843202074,
      -3.8499988074463477e-16,
      -0.046054009258762164,
      1.81171096697106e-16,
      -8.209995442392274e-11,
      0.6465512930318408,
      8.209291383064373e-11,
      -0.6465677498490874,
      -3.98731291953714e-12,
      -0.005312635621773951,
      -3.98947041501152e-12,
      -0.005255112676392457,
      -4.688538848699849e-12,
      0.28009673932447404,
      -4.6879226273338e-12,
      0.280080087388947,
      1.2163128306475092e-11,
      0.05179908372022565,
      1.216289301678789e-11,
      0.051798433999289226,
      -2.3115459322740316e-13,
      -0.02762788417971634,
      -2.3115836303706575e-13,
      -0.027628900216576414,
      2.086608457281059e-14,
      -0.006074928952379227,
      2.086545021619753e-14,
      -0.006075161167636576,
      0.23053103205847963,
      0.0,
      -0.006149765379539332,
      0.0,
      -0.07402611867968635,
      0.0,
      0.17254678580984728,
      0.0,
      -0.2638822267443954,
      0.0,
      0.0628748442818012,
      0.0,
      -0.07652865971392578,
      0.0,
      0.12998140478336237,
      0.0,
      -0.46432813188880356,
      0.0,
      0.40200600835451455,
      0.0,
      0.49786655683368425,
      -0.0,
      -0.43605725987733396,
      0.0,
      -0.1635465150388411,
      -3.547494630705648e-16,
      -0.01938441449368443,
      1.0217336283437902e-15,
      0.11441606298284088,
      1.2887648346420792e-15,
      0.013960967446671024,
      1.19868323286615e-15,
      -0.03699168426412225,
      -1.4090624310650564e-16,
      0.015309898720009027,
      -5.077300783746892e-16,
      -0.15798176319524582,
      8.283974644825522e-16,
      0.2111698804815908,
      -1.0429246159649692e-16,
      0.4139762311472059,
      1.9569151776167007e-16,
      0.4842380909194414,
      2.9915471516062606e-16,
      -0.46791261966698766,
      4.236726283327354e-16,
      -0.51345110369798,
      5.145357367067865e-16,
      3.5200443682687334e-15,
      -0.1413899093019238,
      9.22387566892305e-15,
      0.3075720093789845,
      -5.2433528783337615e-15,
      0.3870017919753179,
      -4.5709736714150985e-15,
      0.4283818379503811,
      -2.767220562765204e-15,
      -0.08037490857706454,
      -1.8675430776522207e-14,
      -0.5431950562264914,
      4.083887925734293e-15,
      0.38154318570835716,
      1.463631277502845e-15,
      -0.28956928158427303,
      -4.57074589530149e-16,
      -0.03389766991778761,
      -1.9185862708287637e-17,
      0.14125542984371445,
      -4.031724142195203e-17,
      -0.008660190201980398,
      -3.095478046865876e-17,
      -0.0018035244400584766,
      0.23053103206498854,
      -1.8966237475104853e-15,
      0.006149765438563479,
      -1.0116595581273817e-15,
      -0.07402611869551623,
      2.0584529016810398e-16,
      0.1725467858250711,
      -1.9416747585443175e-15,
      0.26388222672502953,
      -2.2347581239800746e-15,
      -0.06287484428614923,
      1.1955864167776847e-15,
      -0.07652865971265853,
      3.0657058387223055e-15,
      -0.12998140478141457,
      2.7936803819669746e-15,
      -0.4643281318809352,
      3.6471718135214665e-15,
      -0.402006008364418,
      2.970748003050974e-15,
      -0.4978665568245798,
      4.475561647592589e-15,
      -0.4360572598858895,
      3.9535824509204754e-15,
      -0.16354651504132794,
      8.052111218806074e-16,
      0.019384414567477637,
      -4.534383192392329e-16,
      0.11441606295846575,
      2.4462467733951913e-16,
      0.013960967433435972,
      1.1173598729801912e-15,
      0.03699168426521085,
      -4.19256155689221e-16,
      -0.015309898734643529,
      2.2752863745198216e-16,
      -0.15798176318929413,
      6.289825952424292e-15,
      -0.21116988048106708,
      4.479645876852276e-15,
      0.4139762311522083,
      -3.3669385982040103e-15,
      -0.48423809091956516,
      3.821407703881218e-15,
      0.4679126196799015,
      -3.774110984017766e-15,
      -0.5134511036858058,
      4.12616157990509e-15,
      -8.990158816674019e-17,
      0.14138990923779593,
      1.2414057468458781e-14,
      0.307572008809627,
      2.1435287605468634e-15,
      -0.38700179229434156,
      1.0038512305512025e-15,
      -0.4283818381210794,
      -4.9136680329466996e-15,
      -0.08037490855836134,
      -2.2944996363393526e-14,
      -0.5431950562236303,
      -1.2576890457521959e-14,
      -0.3815431856966748,
      -8.065858952617849e-15,
      -0.28956928156849543,
      4.494838138954295e-17,
      0.033897669915932044,
      7.1684925782500935e-16,
      0.14125542984194894,
      -2.2366490659608533e-17,
      -0.008660190201567084,
      4.978377068146504e-17,
      0.0018035244386311391,
      -0.37616296923646975,
      3.810867945946864e-15,
      -0.032578446618060544,
      1.2789967266246696e-15,
      0.09568252571238799,
      -2.1177227488347553e-15,
      -0.4461218845362248,
      2.3567534458037393e-15,
      0.6411131219174916,
      -5.899576967047028e-15,
      -0.0223942910118395,
      -3.878400070362407e-15,
      0.2404930029049369,
      -5.578499660581555e-15,
      -0.060301451102081086,
      -1.3998698897420823e-15,
      -0.2612684262899705,
      2.122592706334616e-15,
      0.2362514798116604,
      -1.9209042834966525e-15,
      0.1672126752954498,
      -1.3485084519031303e-15,
      -0.15563888947701376,
      1.3118134021477406e-15,
      0.2968477247926609,
      -1.7085388991104656e-15,
      0.05695021198744821,
      -3.0465735414090932e-15,
      -0.26934066584678884,
      -6.745061304998455e-16,
      -0.10071851046894385,
      -2.2626023340545712e-15,
      0.08869369935712233,
      1.5902109198052996e-15,
      -0.33718677684818765,
      1.3494099075157538e-14,
      0.5140059789439101,
      -1.9205053706701047e-14,
      0.5851803222210065,
      -1.3651878623642892e-14,
      0.20739690988680998,
      -1.8575975169097945e-15,
      -0.16618474290159244,
      1.3294223363605358e-15,
      0.07170634729646251,
      -5.251780665056025e-16,
      -0.14824706092187628,
      1.2670897385381746e-15,
      -4.865995615264245e-15,
      -0.4129161210540697,
      -2.5989283881363143e-14,
      -0.6329938408208797,
      -4.314238224209792e-15,
      -0.49995916921730904,
      3.0365062359309908e-15,
      0.27812361419589204,
      -3.1877975542983523e-15,
      -0.060374269534111395,
      -1.2328593129189869e-14,
      -0.29420242194756574,
      1.3611986763384766e-16,
      0.03963449713068493,
      -1.1096899781178419e-15,
      -0.09267940779100615,
      -2.1749954535456277e-16,
      -0.024481526754225588,
      1.8153249380443028e-16,
      0.02279064714312719,
      1.885200151388945e-17,
      0.003129540789189922,
      -3.103204838306688e-17,
      -0.004257056587347013,
      -0.376162969262594,
      3.491403162123491e-15,
      0.032578446419734716,
      -1.2917130070173233e-16,
      0.09568252568975927,
      -1.1549995436854449e-15,
      -0.44612188460984403,
      4.012006665430635e-15,
      -0.6411131218567611,
      6.700383405671241e-15,
      0.02239429102673421,
      2.867873323459743e-15,
      0.2404930029242877,
      -6.770977874056253e-15,
      0.06030145110161722,
      -2.9231002705226374e-15,
      -0.26126842629083336,
      2.056275075433261e-15,
      -0.23625147980748573,
      1.7344896672764662e-15,
      -0.16721267529328643,
      1.6229163368202516e-15,
      -0.15563888948378915,
      1.5023208678806135e-15,
      0.29684772479788946,
      -1.1765161928219938e-15,
      -0.05695021222183114,
      1.8865509277022707e-15,
      -0.26934066578004484,
      -4.953366746800949e-16,
      -0.10071851044635477,
      -1.5170187065463847e-15,
      -0.08869369934962461,
      -7.802757432730677e-16,
      0.337186776890933,
      -1.3232370364942594e-14,
      0.5140059789103061,
      -8.459436576069723e-15,
      -0.5851803222336095,
      4.219940892930888e-15,
      0.20739690988013745,
      -1.5706319484051263e-15,
      0.16618474291833327,
      -1.3763193214537963e-15,
      -0.07170634729451066,
      7.74934913347347e-16,
      -0.14824706092351878,
      1.407396573234961e-15,
      2.0789733435637724e-15,
      0.4129161211857218,
      -2.274685700210979e-14,
      -0.6329938403894306,
      2.9891617408699293e-15,
      0.49995916981928157,
      -1.987905825882237e-15,
      -0.27812361389438006,
      -3.098830094464865e-15,
      -0.060374269515946356,
      -1.2155093025622972e-14,
      -0.29420242196158747,
      -1.7510404738246137e-15,
      -0.03963449709585127,
      -1.777598596778237e-15,
      -0.0926794077920703,
      1.386499872918822e-16,
      0.024481526750334912,
      1.6384178561404883e-16,
      0.022790647142020712,
      2.78196416715979e-17,
      0.0031295407882995585,
      3.258488204495259e-17,
      0.004257056591160165,
      0.17216753899889842,
      0.0,
      -0.010879647854163727,
      0.0,
      0.1358915180799417,
      0.0,
      0.1262956292073309,
      0.0,
      -0.1587488779119112,
      0.0,
      0.159400640286757,
      0.0,
      -0.12408113163979871,
      0.0,
      0.13866143963217298,
      0.0,
      -0.4493237516857352,
      0.0,
      0.4530409190176374,
      0.0,
      0.4741295115913712,
      -0.0,
      -0.4676037711647809,
      0.0,
      -0.1721675389988972,
      5.259367447425484e-16,
      -0.010879647854163753,
      -7.192794411989788e-16,
      -0.13589151807993638,
      1.4858953186073854e-15,
      0.12629562920733875,
      -1.7021164578904922e-15,
      0.15874887791120013,
      3.738197391460584e-13,
      0.1594006402874645,
      3.7174418796453036e-13,
      -0.12408113163979871,
      -1.6651187160139104e-16,
      0.13866143963217287,
      1.796099832780705e-16,
      0.44932375168573363,
      -1.4636871682860007e-16,
      0.4530409190176367,
      -7.197708196059467e-17,
      -0.47412951159136874,
      -7.818226154740779e-16,
      -0.46760377116478546,
      -6.400619355387416e-16,
      -2.186046669135237e-15,
      1.8492152253912764e-15,
      -3.103999251512845e-15,
      0.2864405649404363,
      -2.0303502328606434e-15,
      1.0717121634584714e-14,
      4.453806111092425e-15,
      0.4957064980189338,
      -3.149805021511279e-13,
      -5.990624662999267e-13,
      -3.1275986127401917e-13,
      0.2689337698652109,
      2.5648788855438433e-16,
      0.5042569398204586,
      -6.455923052619037e-16,
      -0.5809595876050364,
      -2.161973971233369e-16,
      -1.8041124150158794e-16,
      -1.0815493578170795e-16,
      0.09006879607398327,
      -4.966380296408643e-17,
      -1.48318857196017e-16,
      2.5779592609118512e-17,
      7.868271809008398e-05,
      0.17216753900478274,
      -1.7884649127351726e-15,
      0.010879647990602058,
      -1.384359488078997e-16,
      0.13589151809270772,
      -1.5249236719793026e-15,
      0.12629562920287915,
      -1.5160037914722265e-15,
      0.15874887790127762,
      -1.3749009291474158e-15,
      -0.15940064026721554,
      2.1834487148532575e-15,
      -0.1240811316968005,
      1.255774943446521e-15,
      -0.13866143959666938,
      1.434553605394032e-15,
      -0.4493237516797278,
      4.764353452583771e-15,
      -0.453040919017572,
      5.159054200993269e-15,
      -0.4741295115948238,
      4.173324907780295e-15,
      -0.4676037711649404,
      4.44466054203473e-15,
      -0.17216753900478154,
      2.121491817635983e-15,
      0.010879647990601994,
      -6.869642386198518e-16,
      -0.13589151809270178,
      2.628438827436645e-15,
      0.12629562920288678,
      -3.3024275277123653e-15,
      -0.1587488779005672,
      -3.720525961837748e-13,
      -0.1594006402679231,
      -3.7012182202282116e-13,
      -0.1240811316968005,
      1.457156113752538e-15,
      -0.1386614395966695,
      1.6132276083020428e-15,
      0.4493237516797278,
      -4.331652198967968e-15,
      -0.45304091901757015,
      4.5751137196209165e-15,
      0.47412951159482913,
      -4.505406540987662e-15,
      -0.46760377116493734,
      4.903020782256745e-15,
      -6.174300119183049e-16,
      -2.282896094385478e-15,
      -3.0574060869756726e-15,
      0.2864405642841849,
      2.6833910679850242e-15,
      -1.054017984003508e-14,
      -8.811099949884552e-15,
      -0.4957064983874563,
      -3.1526542833691734e-13,
      -5.988057272254821e-13,
      -3.095955680025244e-13,
      0.26893376987910755,
      -5.652495207982389e-15,
      -0.504256940001045,
      -7.679831304328755e-15,
      -0.5809595874509017,
      -1.420946999268679e-16,
      -2.0816681711721685e-17,
      7.25387077372598e-16,
      0.09006879607447559,
      1.3291273802261125e-16,
      -1.491862189340054e-16,
      4.5156952870042014e-17,
      -7.868271898552048e-05,
      -0.33609277069104926,
      3.214761293830695e-15,
      -0.0226016106095424,
      -2.6888418815264107e-16,
      -0.2984356610960188,
      2.9336461782439772e-15,
      -0.3334470690267306,
      3.856208699843192e-15,
      0.4741295116147175,
      5.866119663508618e-14,
      -0.4220545799237324,
      6.766185337709308e-14,
      0.3278205942404126,
      -3.2740650605915913e-15,
      -0.17526357197772596,
      1.4669499499836906e-15,
      -0.2190383657169963,
      2.1800351971333314e-15,
      0.20159806336686703,
      -2.0811730279809102e-15,
      0.15874887790567255,
      -1.6266324381963399e-15,
      -0.17705002145168203,
      1.8085432531480782e-15,
      0.3360927707130432,
      -4.344984219998495e-15,
      0.022601610241379858,
      1.7155242458014171e-15,
      0.2984356611314172,
      -6.3523477071843515e-15,
      -0.3334470690889031,
      8.329132289171435e-15,
      0.47412951157147964,
      1.0475751471334701e-12,
      0.4220545798633953,
      1.042554819717387e-12,
      0.32782059433710803,
      -4.115126225814389e-15,
      0.17526357187807237,
      -1.7660256003478664e-15,
      0.21903836572369295,
      -2.332911420575879e-15,
      -0.20159806336114294,
      2.1947883075802148e-15,
      0.15874887790680706,
      -1.575271806045549e-15,
      -0.17705002145661747,
      1.8629382065977827e-15,
      -3.0821931066068828e-15,
      -0.4634651831494381,
      6.2187670990265184e-15,
      -0.645517934591366,
      6.712609802405829e-15,
      0.5337970616026516,
      -3.824737439964071e-15,
      3.848209403044256e-10,
      -1.6836072636846747e-13,
      -9.742048313887697e-12,
      -1.6494556118235243e-13,
      0.14351781200405697,
      -2.3643445703606337e-16,
      5.4850470953410335e-12,
      -2.940370912141686e-15,
      -0.25019458167113184,
      -1.7562215906874934e-16,
      -0.016146858289825254,
      1.0148894254990845e-16,
      0.010578518841194012,
      1.0045030907045186e-17,
      1.053113325710786e-12,
      -4.296584587246788e-18,
      1.8101544568827066e-12,
      -0.3360927707130466,
      3.788512895894494e-15,
      0.022601610241379702,
      8.004636612602748e-16,
      -0.2984356611314323,
      3.246982973090618e-15,
      -0.33344706908888744,
      4.251116770090376e-15,
      -0.47412951157336025,
      -5.893551552602534e-14,
      0.42205457986128125,
      -6.928278955938825e-14,
      0.32782059433710825,
      -3.4845145017692977e-15,
      0.17526357187807182,
      -1.3560386092301811e-15,
      -0.2190383657236933,
      2.4269794570630846e-15,
      -0.20159806336114375,
      2.298610467755203e-15,
      -0.158748877906805,
      1.5027865980887128e-15,
      -0.17705002145661852,
      1.789066406408974e-15,
      0.33609277069104654,
      -4.980544403737025e-15,
      -0.022601610609542404,
      1.1956136689103376e-15,
      0.2984356610960047,
      -6.69252705128083e-15,
      -0.3334470690267475,
      7.918624890809015e-15,
      -0.4741295116128358,
      -1.0478313455585643e-12,
      -0.4220545799258451,
      -1.0425387106311795e-12,
      0.3278205942404134,
      -3.2120178047246947e-15,
      -0.17526357197772655,
      1.424197350247038e-15,
      0.21903836571699598,
      -2.5474327300003167e-15,
      0.2015980633668669,
      -2.236276496957099e-15,
      -0.15874887790567163,
      1.4162746793779922e-15,
      -0.17705002145168378,
      1.6757201921722266e-15,
      7.704354516798069e-15,
      0.463465183149439,
      2.595216043103543e-16,
      -0.6455179345913645,
      -9.916010782513359e-15,
      -0.5337970616026526,
      -8.273987676833213e-17,
      3.8484044900463643e-10,
      -1.6834313815126542e-13,
      9.102524289872349e-12,
      -1.6478298625717437e-13,
      0.1435178120040568,
      -2.459936709993325e-16,
      5.484721184167984e-12,
      -3.0773068687227408e-15,
      -0.2501945816711317,
      1.503839787183334e-16,
      0.016146858289825167,
      1.0945826393070839e-16,
      0.010578518841193978,
      1.8842066215885506e-18,
      -1.053154308552906e-12,
      -2.0806824364485413e-18,
      1.8101509874357546e-12
     ]
    ]
   },
   "minhessianeig": -1.3592695346846193,
   "dynamic_stability_level": "low"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 303.71750354766846,
    "ncores": 56,
    "tstart": 1649347454.2609925,
    "tend": 1649347757.978496
   },
   "params": {
    "cutoff": null,
    "nac": true,
    "nqpts": 400
   },
   "code_versions": {
    "asr": "0.4.1-b24dafd8543db8ffc2cdcad47fb6176b2073c79e",
    "ase": "3.23.0b1-e2a9ddccb8f43be0aa2c9126adfef8dd90ad7f28",
    "gpaw": "22.1.1b1-d754490b8522ea283609a74f9af752faf0015e7e"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "106688e42fef7d2879f8d333279aaf69"
   }
  },
  "strict": true
 }
}


==> SI-nac-corrections/nac-2x2.json <==
{
 "object_id": "asr.phonopy::Result",
 "constructor": "asr.phonopy::Result",
 "args": [],
 "kwargs": {
  "data": {
   "omega_kl": {
    "__ndarray__": [
     [
      400,
      12
     ],
     "float64",
     [
      -0.015385089798016552,
      -0.015384974617987083,
      0.004592525475511583,
      0.004592701084470374,
      0.004881320048559499,
      0.004881452238515031,
      0.011098628937153018,
      0.011098631117876574,
      0.01904045684392898,
      0.01904046198554373,
      0.03610539957938894,
      0.03610542423685299,
      -0.01538261917083907,
      -0.01538095887111038,
      0.004590463284606617,
      0.0045919496038183604,
      0.004880970072556991,
      0.004884550411113792,
      0.011098653533611547,
      0.011101122194244532,
      0.01903964221359078,
      0.019040608441918253,
      0.03610556793846939,
      0.03610573098676103,
      -0.015375555719365658,
      -0.015368567455149876,
      0.004584075371143118,
      0.004590214135236696,
      0.004879525223456825,
      0.004893913767291917,
      0.011098726868065512,
      0.011108594348678193,
      0.01903719898708631,
      0.019041048831908308,
      0.03610599853398172,
      0.03610672339146138,
      -0.015363792482329741,
      -0.015347910987945643,
      0.0045743083410903366,
      0.004587319448647195,
      0.0048771227076858294,
      0.004908645662462454,
      0.01109884808901626,
      0.01112104432795591,
      0.01903312874813127,
      0.019041787234365427,
      0.036106714683567596,
      0.036108374005332504,
      -0.015347343175079558,
      -0.015318981862519909,
      0.004562109620076647,
      0.004583266172161006,
      0.004873770811561476,
      0.004927809636040984,
      0.011099015777935102,
      0.011138466752388911,
      0.019027434130289695,
      0.01904283046471789,
      0.03610771415701846,
      0.03611067818964132,
      -0.015326227035095842,
      -0.015281769421921835,
      0.00454837133351947,
      0.004578055181672762,
      0.00486948098169741,
      0.004950529044357163,
      0.011099227950420246,
      0.011160854177007141,
      0.019020118808138576,
      0.019044188101655878,
      0.03610899383801816,
      0.036113629467243086,
      -0.015300468856945592,
      -0.015236259953010346,
      0.0045338302553874455,
      0.004571687598826875,
      0.0048642676758487895,
      0.004976087245638663,
      0.011099482057812837,
      0.011188197172546214,
      0.019011187484986765,
      0.0190458725246236,
      0.03611054973012053,
      0.03611721953951483,
      -0.01527009903581813,
      -0.015182436680304317,
      0.004519059596622192,
      0.004564164788391353,
      0.004858148178129175,
      0.005003935987191166,
      0.01109977498926882,
      0.011220484421822137,
      0.019000645877235704,
      0.01904789896224872,
      0.0361123769644127,
      0.036121438307963334,
      -0.015235153618572939,
      -0.015120279761404214,
      0.004504497882663021,
      0.00455548835503198,
      0.004851142383387722,
      0.005033666748166772,
      0.011100103074282134,
      0.01125770282617054,
      0.018988500695492308,
      0.019050285551873127,
      0.03611446980884802,
      0.0361262739003871,
      -0.015195674360969276,
      -0.01504976628596463,
      0.004490483826847938,
      0.004545660139477877,
      0.004843272556138827,
      0.005064976134729701,
      0.01110046208565408,
      0.01129983761594916,
      0.018974759622566333,
      0.019053053410377996,
      0.03611682167922876,
      0.03613171270144895,
      -0.015151708789482307,
      -0.014970870280770305,
      0.00447728588037712,
      0.004534682214067134,
      0.00483456306981402,
      0.005097636651334379,
      0.011100847242902619,
      0.011346872458676823,
      0.018959431288504892,
      0.019056226716521383,
      0.036119425151815196,
      0.036137739387492505,
      -0.015103310265832323,
      -0.014883562724166261,
      0.0044651244457340495,
      0.004522556877659732,
      0.004825040132257914,
      0.005131474866528372,
      0.011101253216104704,
      0.011398789558215952,
      0.018942525242834917,
      0.01905983280502497,
      0.036122271977534565,
      0.03614433696541578,
      -0.01505053805207053,
      -0.014787811573954016,
      0.0044541878335937705,
      0.004509286649902385,
      0.004814731503326635,
      0.005166355899569819,
      0.011101674130163885,
      0.011455569738491572,
      0.018924051924201372,
      0.019063902272657814,
      0.03612535309775969,
      0.03615148681539663,
      -0.01499345737377449,
      -0.014683581813932945,
      0.004444643599338658,
      0.004494874264827452,
      0.004803666210192381,
      0.005202172599189426,
      0.01110210356949466,
      0.011517192505564225,
      0.018904022627603094,
      0.019068469096566034,
      0.036128658661624645,
      0.03615916873724853,
      -0.01493213947861368,
      -0.014570835525597702,
      0.0044366466660998635,
      0.004479322663765786,
      0.004791874265540292,
      0.005238838016298453,
      0.011102534583114413,
      0.011583636082408777,
      0.018882449469440295,
      0.019073570765085982,
      0.03613217804484063,
      0.03616736100017052,
      -0.014866661687258106,
      -0.014449531993171063,
      0.004430345274727062,
      0.004462634987549865,
      0.004779386393300765,
      0.005276280140381842,
      0.01110295969013321,
      0.01165487741146919,
      0.01885934535059808,
      0.01907924842125249,
      0.03613589986997371,
      0.036176040395644295,
      -0.014797107433324788,
      -0.014319627852247432,
      0.004425885487493691,
      0.004444814567981155,
      0.004766233765927843,
      0.005314438184496535,
      0.011103370885631075,
      0.011730892120926617,
      0.01883472391779746,
      0.01908554701916808,
      0.036139812028141684,
      0.036185182293221325,
      -0.014723566288798316,
      -0.014181077294963306,
      0.004423414743575115,
      0.0044258649185311034,
      0.004752447756550238,
      0.005353259934321757,
      0.011103759646911961,
      0.011811654451601728,
      0.018808599523450896,
      0.01909251549333055,
      0.03614390170208619,
      0.03619476069893632,
      -0.014646133971133178,
      -0.014033832347945687,
      0.0044057897242417215,
      0.004423084807649045,
      0.004738059708619894,
      0.0053926998353178044,
      0.011104116940123235,
      0.011897137142481818,
      0.01878098718426223,
      0.01910020694091924,
      0.03614815539057232,
      0.03620474831607843,
      -0.014564912328059284,
      -0.013877843243507727,
      0.004384592830788332,
      0.004425054348516039,
      0.0047231007249931845,
      0.0054327175985626535,
      0.011104433227229116,
      0.011987311273988745,
      0.018751902538811777,
      0.01910867881690889,
      0.036152558934066575,
      0.03621511660805005,
      -0.01448000929598158,
      -0.01371305890990218,
      0.004362278232658403,
      0.004429491315723678,
      0.004707601477726717,
      0.005473277176903267,
      0.011104698473326307,
      0.012082146069260362,
      0.018721361804365788,
      0.019117993141706004,
      0.036157097541641176,
      0.036225835863041816,
      -0.014391538827804964,
      -0.013539427613214887,
      0.004338850060400122,
      0.0044365752367046775,
      0.00469159203927182,
      0.005514346010664393,
      0.011104902154289817,
      0.012181608654883066,
      0.018689381733146018,
      0.019128216720779516,
      0.036161755819050755,
      0.03623687526025549,
      -0.014299620786042463,
      -0.013356897792062294,
      0.004314312566883473,
      0.00444649952662962,
      0.004675101735221478,
      0.005555894474422358,
      0.0111050332647371,
      0.012285663783666126,
      0.018655979568290147,
      0.019139421375473132,
      0.036166517797925915,
      0.036248202937409886,
      -0.014204380797194731,
      -0.013165419137130277,
      0.0042886701125118415,
      0.004459473882338689,
      0.004658159018308668,
      0.005597895478666605,
      0.011105080326298235,
      0.012394273523170433,
      0.0186211729997267,
      0.019151684183832122,
      0.036171366966025596,
      0.036259786059270695,
      -0.014105950063633712,
      -0.012964943981339178,
      0.004261927149313223,
      0.004475726816333228,
      0.004640791362978538,
      0.005640324196119004,
      0.011105031396180432,
      0.012507396914778821,
      0.018584980120179243,
      0.01916508772983787,
      0.03617628629848949,
      0.03627159088695297,
      -0.014004465129601022,
      -0.012755429083748278,
      0.004234088203831677,
      0.004495508373738742,
      0.0046230251795567985,
      0.005683157894498541,
      0.01110487407601494,
      0.01262498960910168,
      0.01854741938150521,
      0.019179720358906884,
      0.03618125829002955,
      0.0362835828477532,
      -0.013900067598447993,
      -0.012536837912041516,
      0.0042051578587283265,
      0.004519093061583466,
      0.004604885746810138,
      0.005726375867361438,
      0.011104595520974907,
      0.012747003484431826,
      0.018508509551563516,
      0.019195676436860546,
      0.03618626498799865,
      0.03629572660527855,
      -0.013792903798906733,
      -0.012309143555463397,
      0.0041751407329905284,
      0.004546783002678578,
      0.004586397161534529,
      0.005769959463722668,
      0.011104182449152938,
      0.012873386255774937,
      0.018468269671792933,
      0.019213056608792068,
      0.036191288026273395,
      0.03630798612965173,
      -0.01368312439899213,
      -0.012072332433297502,
      0.00414404146063333,
      0.004567582303706336,
      0.004578911302162615,
      0.005813892226808765,
      0.011103621151187648,
      0.013004081082662475,
      0.018426719015670567,
      0.01923196805333149,
      0.03619630865988702,
      0.03632032476758226,
      -0.013570883967084358,
      -0.011826409004103276,
      0.004111864667762907,
      0.00454846281568152,
      0.0046158455784432685,
      0.005858160164052447,
      0.01110289750012893,
      0.013139026184478934,
      0.018383877048206508,
      0.01925252472672146,
      0.03620130780034734,
      0.03633270531210717,
      -0.013456340480819604,
      -0.011571401728104617,
      0.004078614947853187,
      0.004529059093921181,
      0.004657991554864249,
      0.005902752186446664,
      0.011101996961532206,
      0.01327815447237891,
      0.018339763386616418,
      0.01927484758985193,
      0.03620626605157427,
      0.036345090071817805,
      -0.013339654785599528,
      -0.01130737058831853,
      0.004044296835067509,
      0.004509390291749133,
      0.0047057965239107645,
      0.005947660778936714,
      0.011100904603772726,
      0.013421393207008126,
      0.018294397762300765,
      0.019299064809951055,
      0.036211163746390974,
      0.03635744093940309,
      -0.013220990005788531,
      -0.011034416531894306,
      0.0040089147754332095,
      0.0044894743317014625,
      0.004759752367554702,
      0.005992883000160291,
      0.01109960510857154,
      0.013568663691154337,
      0.01824779998424418,
      0.019325311926985906,
      0.03621598098350172,
      0.03636971945935246,
      -0.013100510912965517,
      -0.010752693244291272,
      0.003972473095650633,
      0.004469327926103057,
      0.00482039762409497,
      0.00603842196923579,
      0.01109808278172578,
      0.013719881006122736,
      0.018199989903935326,
      0.019353731972998216,
      0.03622069766489031,
      0.036381886894676696,
      -0.012978383256885943,
      -0.01046242170110741,
      0.003934975969286821,
      0.00444896660459414,
      0.00488831780198296,
      0.0060842890971480774,
      0.011096321564036525,
      0.013874953800046183,
      0.018150987381893573,
      0.01938447553060281,
      0.03622529353357174,
      0.03639390429251718,
      -0.012854773066044274,
      -0.010163907930550371,
      0.0038964273800684013,
      0.004428404747428299,
      0.004964142706661576,
      0.006130507494192704,
      0.011094305042428709,
      0.014033784135502035,
      0.018100812255875023,
      0.01941770071474912,
      0.03622974821163055,
      0.036405732548528615,
      -0.012729845925853446,
      -0.009857564322844528,
      0.0038568310819460413,
      0.00440765562346552,
      0.005048538890647165,
      0.006177117299271426,
      0.011092016461258437,
      0.014196267402724864,
      0.018049484310818098,
      0.019453573059650994,
      0.03623404123847904,
      0.036417332469932354,
      -0.012603766243421459,
      -0.00954393457937797,
      0.0038161905555543995,
      0.004386731431887917,
      0.0051421943261103845,
      0.006224184268348822,
      0.011089438733804037,
      0.01436229230339818,
      0.01799702325057581,
      0.019492265290620075,
      0.03623815210926885,
      0.036428664837150605,
      -0.012476696508662103,
      -0.009223721918731935,
      0.0037745089606340747,
      0.00436564334676817,
      0.00524579077071475,
      0.006271814123473346,
      0.011086554453938566,
      0.014531740908512038,
      0.01794344867147043,
      0.019533956958526912,
      0.03624206031339001,
      0.03643969046394358,
      -0.012348796561979436,
      -0.008897819346825759,
      0.0037317890839155183,
      0.0043444015637198715,
      0.005359956469293471,
      0.006320177572018852,
      0.011083345907982402,
      0.01470448879213049,
      0.017888780037694885,
      0.019578833912938524,
      0.036245745372991474,
      0.036450370255983175,
      -0.012220222878986204,
      -0.008567339562941138,
      0.0036880332818855855,
      0.0043230153479531085,
      0.0054851863724568175,
      0.00636955617140068,
      0.011079795086735922,
      0.014880405241177185,
      0.01783303665857489,
      0.01962708758886965,
      0.036249186881458235,
      0.036460665267807536,
      -0.012091127882629827,
      -0.008233640395486104,
      0.0036432434177645938,
      0.004301493083146737,
      0.005621705160339284,
      0.0064204314337274375,
      0.011075883697693552,
      0.015059353539579623,
      0.01777623766769608,
      0.019678914081817392,
      0.036252364541780435,
      0.03647053675811092,
      -0.011961659292704494,
      -0.007898339709646107,
      0.003597420791910996,
      0.004279842320630639,
      0.005769219554114614,
      0.006473669626145993,
      0.011071593177441738,
      0.01524119132337751,
      0.017718402003891593,
      0.019734512986651572,
      0.03625525820475065,
      0.036479946243333075,
      -0.011831959522029563,
      -0.007563311999957516,
      0.0035505660647395074,
      0.004258069828445741,
      0.005926432109007445,
      0.0065309316078436905,
      0.011066904704244667,
      0.015425771001762786,
      0.017659548394077455,
      0.01979408597837043,
      0.036257847906926384,
      0.03648885554952029,
      -0.011702165127599199,
      -0.007230658291264087,
      0.0035026791710809227,
      0.00423618163991749,
      0.006090005845893944,
      0.006595623972534452,
      0.01106179921082318,
      0.015612940237540663,
      0.01759969533791567,
      0.019857835117076807,
      0.036260113908295456,
      0.03649722686243912,
      -0.011572406323791523,
      -0.0069026427342134,
      0.0034537592247236297,
      0.004214183101439536,
      0.0062524183814984735,
      0.006674963538891418,
      0.011056257397333388,
      0.015802542479235394,
      0.01753886109427878,
      0.01992596086613702,
      0.03626203672958327,
      0.03650502277593051,
      -0.01144280656331984,
      -0.006581594373974714,
      0.0034038044116490064,
      0.004192078919218237,
      0.006399525008451732,
      0.006782350973964302,
      0.011050259744553292,
      0.01599441753605622,
      0.01747706366948347,
      0.019998659821627133,
      0.03626359718914116,
      0.036512206338498505,
      -0.01131348219006697,
      -0.006269780817332547,
      0.0033528118701970245,
      0.004169873204777128,
      0.006516505984965347,
      0.006931395100797881,
      0.01104378652728684,
      0.01618840218621861,
      0.017414320807256342,
      0.020076122162986477,
      0.03626477643935715,
      0.036518741098134265,
      -0.011184542166332205,
      -0.005969269801741705,
      0.0033007775560635814,
      0.004147569519062399,
      0.006603688764457503,
      0.007120110306516372,
      0.011036817827996535,
      0.01638433080869936,
      0.01735064998039018,
      0.020158528849205666,
      0.03626555600253028,
      0.03652459114538031,
      -0.011056087875400212,
      -0.005681801174493035,
      0.0032476960896197725,
      0.0041251709150271244,
      0.006672272615957865,
      0.007335263409120125,
      0.011029333550677013,
      0.01658203602839356,
      0.01728606838404603,
      0.02024604860150572,
      0.03626591780615161,
      0.03652972115464528,
      -0.010928212998773074,
      -0.005408691869996443,
      0.0031935605825388486,
      0.00410267997860414,
      0.006730951742649678,
      0.007565865275777824,
      0.011021313434983668,
      0.016781349364824522,
      0.017220592930653193,
      0.02033883473159378,
      0.0362658442175359,
      0.036534096423783066,
      -0.01080100346594479,
      -0.005150789137244777,
      0.003138362440090943,
      0.004080098868004245,
      0.006784201021827568,
      0.007805023860589182,
      0.011012737070631622,
      0.016982101875007632,
      0.017154240246357096,
      0.020437021893096798,
      0.03626531807774887,
      0.03653768291195359,
      -0.010674537473287777,
      -0.004908475287172169,
      0.003082091134688099,
      0.004057429351300257,
      0.006834202673203029,
      0.008048156747273846,
      0.011003583912082053,
      0.01708702666896329,
      0.017184124781752172,
      0.02054072285120223,
      0.036264322734776706,
      0.03654044727578528,
      -0.010548885567498518,
      -0.004681715591474183,
      0.003024733945286211,
      0.004034672842276546,
      0.0068820698937883985,
      0.00829188661598472,
      0.010993833293534176,
      0.017018968247324802,
      0.01738725007955688,
      0.020650025380107555,
      0.036262842075884906,
      0.03654235690386161,
      -0.010424110788135954,
      -0.004470133853644409,
      0.0029662756560204467,
      0.0040118304345405234,
      0.0069284049123332445,
      0.008533569816591681,
      0.010983464444242707,
      0.01695008074211936,
      0.01759131111126912,
      0.020764989407712403,
      0.03626086055911572,
      0.0365433799495562,
      -0.010300268863097442,
      -0.004273098897739715,
      0.002906698205885565,
      0.003988902933905929,
      0.0069735497615446085,
      0.00877109665136593,
      0.010972456504181936,
      0.01688037962796263,
      0.017796143109782957,
      0.0208856445302948,
      0.036258363243873735,
      0.03654348536224185,
      -0.010177408450409356,
      -0.0040898083714094955,
      0.0028459802792695195,
      0.0039658908890689085,
      0.007017704941828829,
      0.009002792197335767,
      0.010960788540079208,
      0.01680988009680449,
      0.01800158370020439,
      0.021011988015293408,
      0.03625533582055166,
      0.03654264291690079,
      -0.01005557141945877,
      -0.003919361309644184,
      0.002784096824558612,
      0.0039427946206068,
      0.0070609892048007356,
      0.00922735211208115,
      0.010948439561841486,
      0.016738597062555188,
      0.018207473359063985,
      0.02114398339702919,
      0.036251764639148046,
      0.03654082324216277,
      -0.009934793164737847,
      -0.0037608157297167938,
      0.002721018484658006,
      0.00391961424833673,
      0.007103471512916426,
      0.009443790694247358,
      0.01093538853940065,
      0.016666545166889684,
      0.01841365582827476,
      0.02128155974837935,
      0.03624763673683187,
      0.036537997846799716,
      -0.009815102945296129,
      -0.0036132310371783977,
      0.0026567109188294813,
      0.0038963497170760933,
      0.007145189047392131,
      0.009651394469692825,
      0.010921614420003826,
      0.016593738786179767,
      0.018619978482579125,
      0.021424611682200376,
      0.03624293986440881,
      0.03653413914470444,
      -0.009696524243367418,
      -0.0034756970343398272,
      0.002591133989341693,
      0.003873000820851649,
      0.007186157830002829,
      0.009849679987936039,
      0.010907096145976805,
      0.01652019203950474,
      0.01882629265018475,
      0.021573000101775604,
      0.03623766251164624,
      0.03652922047838128,
      -0.00957907513603029,
      -0.0033473521414181156,
      0.0025242407784843855,
      0.0038495672256060134,
      0.007226379242036722,
      0.010038355937804697,
      0.010891812672989503,
      0.01644591879769348,
      0.019032453887131696,
      0.02172655368256882,
      0.036231793931415054,
      0.036523216140976096,
      -0.009462768674247004,
      -0.0032273935007841887,
      0.0024559763906870035,
      0.0038260484904527087,
      0.007265844166269693,
      0.01021728976874342,
      0.01087574298885377,
      0.01637093269335263,
      0.01923832220665715,
      0.02188507103133263,
      0.03622532416260804,
      0.036516101396872815,
      -0.009347613264173927,
      -0.003115081307601246,
      0.0023862764795688986,
      0.003802444087531404,
      0.007304535700470997,
      0.01038647875313871,
      0.01085886613288478,
      0.016295247131837415,
      0.019443762265421785,
      0.02204832343633619,
      0.0362182440517962,
      0.03650785250088265,
      -0.009233613046224984,
      -0.003009739245203777,
      0.0023150654188850406,
      0.0037787534205154425,
      0.00734243098480782,
      0.010546025192657744,
      0.010841161215858377,
      0.016218875303124727,
      0.0196486435089364,
      0.02221605809685779,
      0.03621054527358521,
      0.03649844671605139,
      -0.009120768267972893,
      -0.002910752440533416,
      0.002242254006675345,
      0.00375497584182299,
      0.007379502464461695,
      0.010696115340152327,
      0.010822607440597827,
      0.01614183019454919,
      0.019852840278883878,
      0.02238800170302205,
      0.03620222034963701,
      0.03648786233010937,
      -0.009009075647573538,
      -0.002817563956986652,
      0.0021677365490372124,
      0.0037311106685825237,
      0.0074157187839818265,
      0.010803184123224065,
      0.01083700156800483,
      0.016064124604366604,
      0.020056231885278372,
      0.022563864229410733,
      0.03619326266632209,
      0.03647607867058801,
      -0.008898528724978937,
      -0.002729670527410033,
      0.002091387106717186,
      0.0037071571974016523,
      0.007451045437118861,
      0.010782870715104715,
      0.01096898733161069,
      0.015985771156111,
      0.02025870264655208,
      0.022743342807443227,
      0.036183666490970066,
      0.036463076118624836,
      -0.00878911819875433,
      -0.0026466179945416847,
      0.0020130545925061013,
      0.003683114717986831,
      0.007485445252172327,
      0.010761646825537576,
      0.011092414523669176,
      0.015906782313714236,
      0.020460141900723216,
      0.022926125551193822,
      0.036173426986688094,
      0.03644883612147907,
      -0.008680832246822664,
      -0.002567996756917939,
      0.001932556260578474,
      0.00365898252565923,
      0.007518878765931632,
      0.010739492245205358,
      0.011207652871036079,
      0.015827170397359844,
      0.020660443990787647,
      0.023111895227309852,
      0.036162540225718645,
      0.03643334120377787,
      -0.008573656829922036,
      -0.0024934374003631335,
      0.0018496688962715679,
      0.00363475993281008,
      0.0075513045222662094,
      0.010716386970438686,
      0.011315091079724735,
      0.0157469476000452,
      0.02085950822740681,
      0.023300332679892746,
      0.036151003201308915,
      0.03641657497751233,
      -0.008467575976973868,
      -0.002422606615340299,
      0.001764116634780171,
      0.003610446279336232,
      0.007582679320425851,
      0.010692311228325299,
      0.01141512948012526,
      0.01566612600482902,
      0.021057238831845876,
      0.023491119943433954,
      0.036138813838067975,
      0.03639852215080186,
      -0.008362572051919965,
      -0.0023552034478571495,
      0.001675553694349553,
      0.003586040942093745,
      0.007612958430860018,
      0.010667245502703437,
      0.011508173962377355,
      0.015584717602743442,
      0.021253544861961546,
      0.023683942999206908,
      0.036125971000787946,
      0.03637916853544362,
      -0.008258626001897378,
      -0.0022909558980592176,
      0.0015835391768316272,
      0.003561543343405657,
      0.007642095791480106,
      0.010641170561078269,
      0.011594631021812485,
      0.015502734311352824,
      0.02144834012385793,
      0.023878494151329803,
      0.0361124745017091,
      0.03635850105326342,
      -0.008155717586882017,
      -0.0022296178600686263,
      0.0014874989951031516,
      0.003536952958655926,
      0.00767004419392352,
      0.010614067482500138,
      0.011674903758020216,
      0.015420187993943844,
      0.021641543071630718,
      0.024074474016925702,
      0.03609832510620985,
      0.03633650774128308,
      -0.008053825591147479,
      -0.0021709663847425073,
      0.0013866658912419353,
      0.003512269322999853,
      0.007696755467001719,
      0.01058591768644382,
      0.011749388690047845,
      0.015337090479334008,
      0.02183307669741269,
      0.024271593139769516,
      0.03608352453690601,
      0.03631317775571877,
      -0.007952928017060972,
      -0.0021147992408361255,
      0.0012799799209424723,
      0.003487492037217731,
      0.007722180662783157,
      0.010556702962728103,
      0.011818473265945387,
      0.015253453582288098,
      0.022022868413722457,
      0.024469573248302172,
      0.03606807547614519,
      0.03628850137482361,
      -0.007853002261874055,
      -0.0020609327475076106,
      0.001165912141893985,
      0.003462620772735603,
      0.007746270249453672,
      0.010526405502515079,
      0.01188253395840505,
      0.015169289124534581,
      0.022210849929909602,
      0.02466814818700176,
      0.036051981566885216,
      0.036262470000587285,
      -0.00775402527826885,
      -0.0020091998508088736,
      0.0010421240380694727,
      0.0034376552758342703,
      0.007768974314062494,
      0.010495007930428731,
      0.011941934850353332,
      0.015084608956376441,
      0.02239695712428741,
      0.024867064555158067,
      0.03603524741194832,
      0.03623507615930529,
      -0.007655973719493925,
      -0.0019594484178500613,
      0.0009047259378698029,
      0.003412595371064212,
      0.007790242777401976,
      0.010462493337831915,
      0.011997026625483872,
      0.014999424978893009,
      0.022581129913349995,
      0.025066082089557636,
      0.036017878571645,
      0.0362063135010292,
      -0.007558824069972416,
      -0.0019115397240995684,
      0.0007463447382899208,
      0.003387440963881354,
      0.007810025622516664,
      0.01042884531730139,
      0.012048145889107803,
      0.014913749166731789,
      0.02276331211928899,
      0.025264973827966535,
      0.035999881559764885,
      0.036176176797909604,
      -0.007462552762290406,
      -0.001865347111403134,
      0.0005492541739656234,
      0.0033621920425151576,
      0.007828273137647215,
      0.010394047998339824,
      0.0120956147544408,
      0.014827593591491458,
      0.02294345133685541,
      0.025463526089108374,
      0.03598126383793452,
      0.03614466194144308,
      -0.007367136281484086,
      -0.0018207547965308102,
      0.00022940095388527732,
      0.003336848679077592,
      0.007844936173759762,
      0.010358086084363885,
      0.01213974063856004,
      0.014740970445699171,
      0.023121498800456382,
      0.025661538302544105,
      0.03596203380834573,
      0.036111765938634605,
      -0.007272551257536148,
      -0.0017776568122457991,
      -0.000435884677085497,
      0.003311411029918026,
      0.007859966416173791,
      0.010320944891007234,
      0.01218081622072576,
      0.014653892067387708,
      0.02329740925223427,
      0.025858822718869134,
      0.03594220080486034,
      0.03607748690708703,
      -0.00717877454697571,
      -0.0017359560649506478,
      -0.0006527228477159724,
      0.003285879335225879,
      0.007873316669177073,
      0.010282610385776906,
      0.012219119523539598,
      0.01456637096527966,
      0.02347114081174792,
      0.02605520402727985,
      0.035921775082501835,
      0.03604182406902987,
      -0.007085783304448046,
      -0.0016955634948613216,
      -0.0008095698777180992,
      0.0032602539178794407,
      0.00788494115190411,
      0.010243069229101669,
      0.012254914084477592,
      0.014478419844588008,
      0.023642654847761083,
      0.02625051890407938,
      0.03590076780534649,
      0.03600477774430011,
      -0.006993555045086749,
      -0.0016563973263738973,
      -0.0009369867436553972,
      0.00323453518153561,
      0.007894795803163384,
      0.010202308816810363,
      0.012288449191675328,
      0.01439005163344437,
      0.023811915852541127,
      0.026444615512272666,
      0.03587919103283138,
      0.03596634934228934,
      -0.006902067698481574,
      -0.0016183823978170226,
      -0.0010457322992467552,
      0.0032087236079518123,
      0.007902838592341734,
      0.010160317324078304,
      0.012319960163456574,
      0.014301279509967778,
      0.023978891318982256,
      0.026637352969174632,
      0.035857057704499117,
      0.03592654135287237,
      -0.006811299654992294,
      -0.0015814495611376782,
      -0.0011411101545955673,
      0.0031828197535275072,
      0.007909029833007446,
      0.01011708375087992,
      0.012349668655997523,
      0.014212116929988968,
      0.024143551620788465,
      0.02682860079599637,
      0.03583438162320398,
      0.03588535733633459,
      -0.0067212298051146585,
      -0.001545535143257682,
      -0.0012262027870784309,
      0.0031568242450485894,
      0.007913332495396273,
      0.01007259796898506,
      0.0123777829877308,
      0.014122577655446677,
      0.02430586989588486,
      0.027018238360728246,
      0.03581117743680707,
      0.03584280191231745,
      -0.006631837572557004,
      -0.0015105804618816968,
      -0.001302990999307356,
      0.0031307377746141903,
      0.007915712513617754,
      0.010026850770537393,
      0.012404498472648006,
      0.014032675783474126,
      0.024465821933167188,
      0.02720615432331758,
      0.035787460618392344,
      0.03579888074780451,
      -0.0065431029416415515,
      -0.0014765313894465793,
      -0.0013728374881550045,
      0.0031045610937206407,
      0.007916139083182236,
      0.009979833918252795,
      0.012429997757593889,
      0.013942425776195503,
      0.024623386062650146,
      0.027392246090139037,
      0.03575360054417322,
      0.03576324744503948,
      -0.006455006479596869,
      -0.0014433379596951433,
      -0.0014367272757721786,
      0.0030782950064729884,
      0.00791458494433848,
      0.009931540197276016,
      0.012454451160999929,
      0.0138518424912541,
      0.02477854304903373,
      0.027576419283058762,
      0.03570696902334228,
      0.03573855497519279,
      -0.00636752935426383,
      -0.0014953996393308048,
      -0.0014109540120452527,
      0.003051940361889714,
      0.007911026646742828,
      0.009881963468734815,
      0.012478017012323454,
      0.013760941213094641,
      0.02493127598867182,
      0.027758587226975363,
      0.03565899491304908,
      0.035713401024670306,
      -0.006280653347694169,
      -0.0015494260196160792,
      -0.0013793368695296123,
      0.0030254980452606895,
      0.007905444791159325,
      0.009831098725030752,
      0.012500841992787302,
      0.013669737685024582,
      0.02508157020989902,
      0.027938670458549694,
      0.03560968793129718,
      0.03568780414136022,
      -0.00619436086607766,
      -0.0015992587272686397,
      -0.001348447046591458,
      0.0029989689685132968,
      0.007897824244219516,
      0.009778942146907046,
      0.012523061478902423,
      0.013578248142079934,
      0.02522941317664824,
      0.028116596257885054,
      0.03555905877002086,
      0.03566178357865618,
      -0.006108634946395323,
      -0.001645262813900775,
      -0.001318247983487385,
      0.0029723540595355895,
      0.007888154322742811,
      0.00972549116233476,
      0.01254479989075334,
      0.013486489344722909,
      0.025374794395273553,
      0.02829229820415514,
      0.03550711907802206,
      0.03563535926768725,
      -0.006023459260157078,
      -0.0016877377213806344,
      -0.001288705804431441,
      0.0029456542503987723,
      0.007876428944720359,
      0.009670744507259802,
      0.01256617104718746,
      0.013394478613399638,
      0.025517705324478234,
      0.028465715755575077,
      0.03545388144324378,
      0.035608551788400986,
      -0.005938818114545854,
      -0.0017269324537487172,
      -0.0012597890969613952,
      0.0029188704644149454,
      0.007862646744776441,
      0.009614702288254845,
      0.012587278529930907,
      0.013302233863987654,
      0.02565813928823737,
      0.028636793853642647,
      0.0353993593744562,
      0.03558138233956304,
      -0.005854696451257646,
      -0.0017630564946781654,
      -0.0012314687103055291,
      0.0028920036019578865,
      0.007846811152713806,
      0.009557366047121487,
      0.012608216058311719,
      0.013209773644163758,
      0.025796091391596786,
      0.0288054825512214,
      0.035343567282443734,
      0.03555387270773974,
      -0.005771079843292792,
      -0.0017962878438355257,
      -0.0012037175707877463,
      0.0028650545249674416,
      0.00782893043459149,
      0.009498738827490586,
      0.01262906787576526,
      0.01311711717072374,
      0.025931558439224744,
      0.028971736663773562,
      0.03528652046079768,
      0.03552604523533317,
      -0.005687954489925373,
      -0.0018267790500828556,
      -0.001176510512535325,
      0.00283802404004868,
      0.007809017696640576,
      0.009438825243470018,
      0.01264990914868143,
      0.01302428436788645,
      0.026064538856590266,
      0.02913551544286197,
      0.03522823506643633,
      0.03549792278774229,
      -0.005605307210047579,
      -0.0018546618195878727,
      -0.0011498241219529994,
      0.0028109128800678836,
      0.007787090853160424,
      0.009377631550391815,
      0.012670806377483457,
      0.012931295906614985,
      0.02619503261364075,
      0.0292967822709126,
      0.035168728099995945,
      0.03546952871972637,
      -0.005523125434060387,
      -0.001880050589424055,
      -0.0011236365945987141,
      0.0027837216841368638,
      0.0077631725603214624,
      0.009315165717713065,
      0.012691817819151524,
      0.012838173244988512,
      0.02632304115085241,
      0.02945550437614786,
      0.03510801738625992,
      0.03544088684104937,
      -0.005441397194455276,
      -0.001903045336662601,
      -0.0010979276032506043,
      0.002756450975865944,
      0.0077372901185001,
      0.009251437504127047,
      0.01271299391976267,
      0.012744938669658049,
      0.026448567307528228,
      0.029611652566558906,
      0.03504612155482311,
      0.03541202138148758,
      -0.005360111115208846,
      -0.0019237338134284365,
      -0.0010726781760869158,
      0.0027291011397532956,
      0.007709475346364137,
      0.009186458534943664,
      0.012651615338416196,
      0.012734377755051601,
      0.026571615252222125,
      0.02976520098177148,
      0.03498306002122045,
      0.03538295695528404,
      -0.005279256400088423,
      -0.0019421933447649484,
      -0.0010478705840190007,
      0.002701672395564877,
      0.007679764430393801,
      0.009120242381800764,
      0.012558227323924748,
      0.012756005476507086,
      0.026692190415170177,
      0.029916126861668474,
      0.03491885296878881,
      0.035353718525135844,
      -0.005198822819945774,
      -0.0019584922892540548,
      -0.001023488236321199,
      0.002674164770544141,
      0.007648197753854209,
      0.009052804644769454,
      0.012464799658608059,
      0.012777906760191044,
      0.026810299422615706,
      0.030064410330657782,
      0.0348535213315753,
      0.03532433136580207,
      -0.005118800699054265,
      -0.001972691236493948,
      -0.000999515583793364,
      0.0026465780692740437,
      0.007614819709427702,
      0.008984163036918433,
      0.012371358380767597,
      0.012800105255178645,
      0.026925950032919067,
      0.0302100341965116,
      0.03478708677865785,
      0.03529482102742116,
      -0.005039180900525742,
      -0.0019848439971347728,
      -0.0009759380287730947,
      0.0026189118409957416,
      0.00757967849977044,
      0.008914337471402975,
      0.012277930581925013,
      0.012822619028442866,
      0.027039151074348098,
      0.03035298376274843,
      0.034719571700304416,
      0.035265213298627925,
      -0.004959954810822472,
      -0.0019949984278785156,
      -0.0009527418413872497,
      0.0025911653441679197,
      0.007542825930189237,
      0.008843350151144418,
      0.012184544455423517,
      0.012845461002978441,
      0.027149912384451358,
      0.030493246653581777,
      0.0346509991964661,
      0.0352355341695602,
      -0.004881114323361549,
      -0.0020031971241122343,
      -0.000929914081497275,
      0.0025633375080282173,
      0.0075043171974538804,
      0.008771225661164178,
      0.01209122934630294,
      0.012868639386068102,
      0.027258244750921933,
      0.030630812650512866,
      0.03458139306818081,
      0.03520580979484631,
      -0.004802651821189042,
      -0.0020094780056259197,
      -0.0009074425258499899,
      0.0025354268908931443,
      0.007464210678486859,
      0.008697991063633585,
      0.01199801580245928,
      0.01289215808477942,
      0.027364159853864763,
      0.030765673539702172,
      0.03451077781255551,
      0.035176066456663234,
      -0.004724560158683078,
      -0.0020138748154580133,
      -0.0008853155999987488,
      0.002507431634904606,
      0.007422567722324441,
      0.008623675995695499,
      0.011904935627090742,
      0.012916017106035833,
      0.027467670209387403,
      0.030897822969310613,
      0.034439178622101045,
      0.03514633052795545,
      -0.00464683264222543,
      -0.002016417547812671,
      -0.0008635223146059817,
      0.0024793494169001386,
      0.00737945244834175,
      0.008548312770105614,
      0.011812021932422232,
      0.012940212938909304,
      0.027568789114439274,
      0.031027256316057922,
      0.03436662138931404,
      0.03511662843590292,
      -0.004569463009762927,
      -0.0020171328178664157,
      -0.0008420522057817108,
      0.0024511773950478496,
      0.007334931553299414,
      0.008471936478729878,
      0.011719309194687161,
      0.012964738917116875,
      0.027667530592830506,
      0.03115397056029981,
      0.03429313271753735,
      0.0350869866257249,
      -0.004492445409159355,
      -0.0020160441838667754,
      -0.0008208952791511131,
      0.002422912150847848,
      0.007289074129317828,
      0.00839458509891922,
      0.011626833310329718,
      0.012989585560049132,
      0.02776390934236766,
      0.031277964168978954,
      0.034218739939285765,
      0.03505743152490503,
      -0.004415774375219764,
      -0.002013172430058179,
      -0.0008000419573807771,
      0.0023945496260561775,
      0.007241951494433736,
      0.008316299602761475,
      0.01153463165337139,
      0.013014740891000968,
      0.02785794068304849,
      0.031399236985855325,
      0.03414347114339842,
      0.03502798950791973,
      -0.004339444805248307,
      -0.002008535817507517,
      -0.0007794830309271401,
      0.0023660850540358357,
      0.007193637036955515,
      0.008237124069183987,
      0.01144274313386225,
      0.013040190731600246,
      0.027949640506264316,
      0.0315177901284695,
      0.03406735521257493,
      0.034998686861549895,
      -0.004263451932979399,
      -0.0020021503087545747,
      -0.0007592096118004474,
      0.002337512884980822,
      0.007144206074418316,
      0.008157105798845675,
      0.011351208257309434,
      0.013065918971727621,
      0.02803902522496316,
      0.03163362589133882,
      0.033990421873070484,
      0.03496954975085214,
      -0.0041877913007014825,
      -0.0019940297713093805,
      -0.0007392130901689669,
      0.0023088267043911447,
      0.007093735727555865,
      0.008076295431714115,
      0.011260069184941832,
      0.01309190781448277,
      0.028126111724732717,
      0.03174674765492937,
      0.03391270175856515,
      0.034940604185862346,
      -0.004112458729369589,
      -0.0019841861643004333,
      -0.0007194850936551502,
      0.0022800191440992624,
      0.007042304809357249,
      0.007994747067169903,
      0.011169369794629928,
      0.013118137995974617,
      0.028210917315766516,
      0.03185715979998752,
      0.03383422649048577,
      0.03491187598910007,
      -0.00403745028648112,
      -0.0019726297120104376,
      -0.0007000174492027277,
      0.0022510817850576207,
      0.006989993728965593,
      0.007912518386413828,
      0.011079155742233135,
      0.013144588979892853,
      0.02829345968568212,
      0.031964867626853265,
      0.03375502877734402,
      0.03488339076393838,
      -0.003962762251465563,
      -0.001959369067582278,
      -0.0006808021474204698,
      0.0022220050509922846,
      0.006936884409903151,
      0.007829670776872962,
      0.010989474523091345,
      0.013171239126954785,
      0.02837375685316442,
      0.03206987727941356,
      0.03367514253595738,
      0.03485517386389843,
      -0.003888391078317238,
      -0.0019444114698165507,
      -0.0006618313093327858,
      0.0021927780919036234,
      0.006883060221871225,
      0.007746269458203903,
      0.010900375533313196,
      0.013198065839418717,
      0.028451827122411677,
      0.03217219567338774,
      0.033594603037739625,
      0.03482725036292344,
      -0.0038143333551758584,
      -0.0019277628956929165,
      -0.0006430971554946729,
      0.0021633886562510813,
      0.0068286059251716,
      0.007662383609376249,
      0.010811910130438675,
      0.013225045680914144,
      0.028527689038366073,
      0.032271830428667984,
      0.03351344708357486,
      0.03479964502668138,
      -0.003740585760539704,
      -0.0019094282110116102,
      -0.0006245919774508383,
      0.0021338229504863407,
      0.006773607626624711,
      0.0075780864961807045,
      0.010724131692967393,
      0.013252154471868406,
      0.028601361342714786,
      0.03236878980546793,
      0.0334317132111171,
      0.03477238228494022,
      -0.0036671450157752653,
      -0.0018894113213632014,
      -0.000606308111546552,
      0.002104065484395884,
      0.006718152745714735,
      0.007493455598344427,
      0.010637095678144987,
      0.013279367360811483,
      0.028672862930651143,
      0.03246308264405887,
      0.03334944193867107,
      0.034745486205053605,
      -0.003594007833571679,
      -0.0018677153254738955,
      -0.0005882379151199052,
      0.0020740989004690274,
      0.006662329989567801,
      0.007408572735245129,
      0.010550859677287467,
      0.013306658871828431,
      0.02874221280838915,
      0.032554718307898134,
      0.03326667605009279,
      0.03471898046658968,
      -0.0035211708619753853,
      -0.0018443426728381304,
      -0.0005703737451318291,
      0.0020439037852142666,
      0.006606229335262888,
      0.007323524188995176,
      0.010465483467796487,
      0.013334002928406677,
      0.028809430051428293,
      0.032643706629976434,
      0.033183460925377,
      0.034692888337129045,
      -0.003448630623637915,
      -0.0018192953274289575,
      -0.0005527079393137265,
      0.0020134584599907288,
      0.0065499420178788655,
      0.007238400823411153,
      0.01038102906087602,
      0.013361372853907165,
      0.02887453376356813,
      0.032730057862231515,
      0.03309984492174254,
      0.03466723264925217,
      -0.0033763834499141135,
      -0.0017925749391568717,
      -0.0005352327999360545,
      0.001982738748490488,
      0.006493560522593894,
      0.007153298197093799,
      0.010297560743803265,
      0.013388741348884119,
      0.02893754303667601,
      0.03281378262789185,
      0.033015879810049074,
      0.03464203577873106,
      -0.0033044254094731188,
      -0.0017641830246328655,
      -0.0005179405803257947,
      0.001951717717478013,
      0.006437178579066137,
      0.007068316668511536,
      0.010215145115433191,
      0.013416080445501076,
      0.02899847691121328,
      0.03289489187662855,
      0.03293162127123153,
      0.03461731962393302,
      -0.0032327522311275418,
      -0.001734121158659835,
      -0.000500823474280568,
      0.001920365386744856,
      0.00638089115623801,
      0.006983561490610485,
      0.010133851113428757,
      0.013443361439356684,
      0.029057354337528686,
      0.03284712945706719,
      0.03297339684240426,
      0.03459310558643897,
      -0.003161359220665352,
      -0.0017023911777310499,
      -0.00048387360854889477,
      0.0018886484034341443,
      0.006324794455612259,
      0.006899142892060335,
      0.010053750031507637,
      0.013470554799157281,
      0.02911419413792928,
      0.03276246961892609,
      0.033049309003913216,
      0.034569414552873406,
      -0.0030902411715916377,
      -0.0016689953966428086,
      -0.00046708303856244894,
      0.0018565296748921816,
      0.006268985900945397,
      0.006815176141792679,
      0.009974915524786179,
      0.01349763005487281,
      0.029169014969542065,
      0.032677712807121166,
      0.033122640047509345,
      0.034546266877936105,
      -0.0030193922698778025,
      -0.0016339368391232272,
      -0.0004504437476195087,
      0.0018239679529577226,
      0.00621356412218941,
      0.006731781592996646,
      0.009897423601083921,
      0.013524555665305972,
      0.029221835287981345,
      0.03259293664198406,
      0.03319340183251335,
      0.03452368236862169,
      -0.0029488059930980917,
      -0.0015972194831308806,
      -0.0004339476497268971,
      0.0017909173610318998,
      0.006158628931383714,
      0.006649084702213167,
      0.00982135259583582,
      0.013551298866411945,
      0.029272673311838544,
      0.03250822615574864,
      0.0332616063587802,
      0.03450168026960684,
      -0.0028784750047518913,
      -0.0015588485211808776,
      -0.00041758659631023015,
      0.0017573268532896822,
      0.006104281288054532,
      0.006567216018621441,
      0.009746783128049146,
      0.013577825502244257,
      0.029321546988012977,
      0.0324236747016297,
      0.033327265736389514,
      0.034480279249780296,
      -0.0028083910451800974,
      -0.0015188306357024825,
      -0.0004013523869941738,
      0.001723139592873947,
      0.006050623251519167,
      0.0064863111380526264,
      0.009673798034550372,
      0.01360409984109037,
      0.029368473957903634,
      0.03233938492304131,
      0.03339039215729482,
      0.03445949738988639,
      -0.002738544821376765,
      -0.0014771742890138803,
      -0.0003852367846377149,
      0.0016882922326856905,
      0.00599775791731888,
      0.006406510615713087,
      0.00960248227960398,
      0.013630084380210097,
      0.029413471524483127,
      0.032255469771622546,
      0.03345099786873247,
      0.03443935217124768,
      -0.002668925899295604,
      -0.0014338900270125516,
      -0.0003692315347780251,
      0.001652714078230131,
      0.0059457893348212835,
      0.006327959831078078,
      0.009532922836866619,
      0.013655739643608798,
      0.029456556620276225,
      0.03217205355756315,
      0.03350909514814558,
      0.034419860465529147,
      -0.0025995226041533224,
      -0.0013889907951217123,
      -0.00035332838959180085,
      0.0016163261065904818,
      0.005894822402846538,
      0.006250808797954194,
      0.009465208540581338,
      0.013681023978463469,
      0.029497745776266276,
      0.03208927300962876,
      0.03356469627932418,
      0.03440103852550199,
      -0.002530321937025902,
      -0.001342492264400922,
      -0.00033751913641641277,
      0.0015790398085698569,
      0.005844962739994236,
      0.006175211912343034,
      0.009399429902938596,
      0.013705893357158182,
      0.029537055091753677,
      0.03200727831530544,
      0.03361781352939895,
      0.03438290197676233,
      -0.0024613095201624553,
      -0.001294413165028324,
      -0.00032179563079019595,
      0.001540755811802534,
      0.005796316526192606,
      0.006101327630515918,
      0.009335678894652227,
      0.013730301193342767,
      0.029574500205190882,
      0.03192623410373992,
      0.033668459126255844,
      0.03436546581035679,
      -0.002392469589597646,
      -0.001244775623602087,
      -0.00030614983386176493,
      0.0015013622304070845,
      0.005748990311879613,
      0.006029318069676737,
      0.009274048686041645,
      0.01375419818195294,
      0.029610096266019337,
      0.031846320325868864,
      0.03371664523586202,
      0.03434874437626494,
      -0.0023237850628975557,
      -0.0011936054999040562,
      -0.0002905738538853876,
      0.0014607326704623325,
      0.0057030907911827565,
      0.0059593485238093585,
      0.009214633346296368,
      0.01377753217463923,
      0.029643857907533475,
      0.031767732977672075,
      0.03376238393891822,
      0.034332751377686314,
      -0.0022552377239364266,
      -0.0011409327179349033,
      -0.00027505999136199014,
      0.0014187237987388205,
      0.005658724535523773,
      0.0058915868878365715,
      0.00915752749914321,
      0.013800248103440776,
      0.029675799220797498,
      0.03169068460436621,
      0.03380568720617985,
      0.034317499866078245,
      -0.0021868085882190825,
      -0.0010867915852106474,
      -0.00025960078720212013,
      0.0013751723526480393,
      0.005615997684270806,
      0.0058262029841224874,
      0.009102825933853987,
      0.013822287966665492,
      0.029705933729640213,
      0.031615404516270235,
      0.03384656687172943,
      0.034303002236889514,
      -0.0021184785459239714,
      -0.001031221093521961,
      -0.0002441890730823783,
      0.0013298914294401993,
      0.005575015589440568,
      0.005763367786689414,
      0.009050623171428823,
      0.013843590891639836,
      0.029734274366753355,
      0.03154213864187821,
      0.033885034603443394,
      0.03428927022593439,
      -0.0020502294329809313,
      -0.0009742651936648665,
      -0.00022881802294917602,
      0.001282665838469938,
      0.005535882412056663,
      0.005703252540345899,
      0.009001012986864084,
      0.013864093289074493,
      0.029760833450918272,
      0.03147114894138002,
      0.03392110186988789,
      0.0342763149063513,
      -0.001982045765672816,
      -0.0009159730360880691,
      -0.00021348120439250733,
      0.0012332462268951506,
      0.005498700668642352,
      0.005646027774266806,
      0.008954087889650398,
      0.013883729113063719,
      0.0297856226653854,
      0.03140271230557791,
      0.03395477990291131,
      0.03426414668609033,
      -0.0019139175129497942,
      -0.0008563991690343212,
      -0.0001981726283920826,
      0.0011813415906326403,
      0.0054635707275032825,
      0.005591862212443263,
      0.008909938566017017,
      0.013902430239001238,
      0.029808653037430372,
      0.03133711887197186,
      0.03398607965528714,
      0.03425277530587487,
      -0.00184584451031964,
      -0.0007956036856293688,
      -0.00018288679573543089,
      0.0011266096533900428,
      0.005430590255958531,
      0.005540921586807843,
      0.008868653287900511,
      0.013920126968795295,
      0.029829934919110037,
      0.03127466970272486,
      0.03401501175290868,
      0.03424220983758332,
      -0.0017778435059755927,
      -0.0007336523115534363,
      -0.0001676187382404084,
      0.0010686444369276057,
      0.00539985362151137,
      0.0054933673626743375,
      0.008830317295113077,
      0.01393674866859973,
      0.029849477969240295,
      0.03121567378899262,
      0.034041586441253345,
      0.03423245868299852,
      -0.0017099594918928394,
      -0.0006706164254476967,
      -0.00015236405281483336,
      0.001006960173928261,
      0.0053714512520869565,
      0.005449355390308318,
      0.008795012158648311,
      0.013952224538838253,
      0.029867291136617322,
      0.031160444372970043,
      0.0340658135261201,
      0.03422352957287419,
      -0.0016422841216441131,
      -0.0006065730051172584,
      -0.00013711892636195843,
      0.0009409706053313324,
      0.005345468962841016,
      0.005409034500797768,
      0.008762815134413755,
      0.013966484509698516,
      0.029883382644502066,
      0.03110929461258609,
      0.03408770230899479,
      0.03421542956627007,
      -0.001574986026723795,
      -0.0005416044938780054,
      -0.0001218801496185055,
      0.0008699628856252829,
      0.005321987259561565,
      0.005372545068718399,
      0.008733798517839874,
      0.013979460247770832,
      0.02989775997638715,
      0.031062532652879626,
      0.03410726151780036,
      0.03420816505010973,
      -0.0015083613415171407,
      -0.0004757985830777869,
      -0.00010664511821409989,
      0.0007930664341605538,
      0.005301080631200037,
      0.005340017568128663,
      0.008708029010707875,
      0.013991086251516478,
      0.029910429863063734,
      0.031020456210633353,
      0.03412449923422175,
      0.034201741738918184,
      -0.001442918625671913,
      -0.000409247908845178,
      -9.14118195734493e-05,
      0.000709220831663794,
      0.005282816846405034,
      0.005311571151900405,
      0.008685567112098329,
      0.0140013010053342,
      0.029921398271004422,
      0.030983346821868384,
      0.03413942281922684,
      0.03419616467469942,
      -0.0013795211836073373,
      -0.0003420496634355485,
      -7.617880472344339e-05,
      0.0006171576292584919,
      0.005267256270883925,
      0.005287312287000386,
      0.008666466545543003,
      0.014010048154826746,
      0.029930670392077287,
      0.0309514639416316,
      0.034152038838800455,
      0.0341914382269174,
      -0.0013196183255014464,
      -0.00027430512405648944,
      -6.0945144662311074e-05,
      0.0005154388198157154,
      0.005254451223778289,
      0.005267333479798529,
      0.008650773734234231,
      0.014017277660177834,
      0.029938250634603994,
      0.030925039118038032,
      0.03416235299222377,
      0.034187566092547736,
      -0.0012655851818650185,
      -0.00020611910466598237,
      -4.5710371594055386e-05,
      0.0004026577480584351,
      0.005244445391810219,
      0.005251712125559096,
      0.00863852733551062,
      0.014022946881047655,
      0.029944142615773574,
      0.030904270483696858,
      0.03417037004543211,
      0.03418455129617149,
      -0.0012210858265992138,
      -0.00013759933880908845,
      -3.0474406053966018e-05,
      0.0002780105659605615,
      0.005237273319586343,
      0.005240509514802681,
      0.008629757844816307,
      0.014027021545665257,
      0.029948349155421904,
      0.03088931781395579,
      0.03417609377203046,
      0.034182396190086214,
      -0.001191035965694812,
      -6.885580396391389e-05,
      -1.523747167498967e-05,
      0.00014244760549161065,
      0.005232959993043322,
      0.005233770026145335,
      0.008624487277960878,
      0.014029476559224038,
      0.029950872271184974,
      0.030880298390478126,
      0.03417952690442058,
      0.03418110245441348,
      -0.0011830562307163308,
      -1.4083182111179314e-05,
      -7.66132809402105e-06,
      6.482501892221219e-05,
      0.005231440420473729,
      0.005232533771151927,
      0.008623173702331203,
      0.014030089136281015,
      0.029951743816706754,
      0.030877810642649668,
      0.03418055523609293,
      0.03418060669603504,
      -0.0011911783935341996,
      -2.8165143817168022e-05,
      -1.5313211591981865e-05,
      0.0001287332341950428,
      0.0052312000928406,
      0.005235571910759342,
      0.00862450765615341,
      0.014029467074297591,
      0.029951835743178435,
      0.030879389487088318,
      0.034180207651806425,
      0.034180413497571935,
      -0.0012218069423390895,
      -5.632052389011437e-05,
      -3.05512176341074e-05,
      0.0002507570224216765,
      0.005230238822608688,
      0.005247700814118399,
      0.008629838431326586,
      0.014026984304666607,
      0.029952203470780786,
      0.030885683284349652,
      0.034178817300577695,
      0.03417964077863585,
      -0.0012675704705495494,
      -8.44563733792027e-05,
      -4.564066248319064e-05,
      0.00036194279351392815,
      0.0052286368488445685,
      0.005267832135501823,
      0.008638705207808222,
      0.014022865712571568,
      0.029952816427280454,
      0.030896096854173223,
      0.034176500005803585,
      0.034178353180075574,
      -0.0013236351515176943,
      -0.00011256291921971769,
      -6.051178284965268e-05,
      0.000461059066061353,
      0.00522639438647203,
      0.005295842683716255,
      0.008651081468035319,
      0.014017139904781602,
      0.029953674728245314,
      0.03091051832070775,
      0.03417325572945969,
      0.034176551101261214,
      -0.0013862299259588345,
      -0.00014063037902666467,
      -7.509994641282132e-05,
      0.0005486375553244165,
      0.005223511736364892,
      0.005331564031491338,
      0.008666930591030629,
      0.014009846096975434,
      0.02995477853511925,
      0.030928795456069205,
      0.03416908446908539,
      0.03417423510105146,
      -0.0014527745378425903,
      -0.00016864895797093972,
      -8.934691075035941e-05,
      0.0006259004027928884,
      0.005219989285327181,
      0.005374786266995595,
      0.008686206338430848,
      0.014001033335125916,
      0.029956128054871516,
      0.030950739794024323,
      0.03416398630551028,
      0.034171405897534556,
      -0.0015215866651290347,
      -0.00019660884564691534,
      -0.00010320175333788791,
      0.0006941841711609382,
      0.005215827506067022,
      0.005425262438445147,
      0.008708853455142515,
      0.013990759568205825,
      0.029957723539546968,
      0.03097613154001419,
      0.03415796146015014,
      0.034168064367695206,
      -0.001591574340332897,
      -0.00022450021293788755,
      -0.00011662145234162589,
      0.0007547136920318077,
      0.00521102695716456,
      0.005482713461122154,
      0.00873480836794062,
      0.01397909061937172,
      0.029959565285717523,
      0.031004725037835808,
      0.03415101035928712,
      0.034164211547008105,
      -0.001662015379267909,
      -0.0002523132088669193,
      -0.000129571125425855,
      0.0008085418875501279,
      0.005205588283032465,
      0.005546833253699703,
      0.008763999963185286,
      0.013966099105370488,
      0.02996165363383595,
      0.03103625454273624,
      0.03414313370262065,
      0.034159848628958205,
      -0.0017324169292833266,
      -0.00028003795741765597,
      -0.00014202395681745184,
      0.0008565534224001477,
      0.005199512213869385,
      0.005617293885718546,
      0.00879635042350112,
      0.013951863353220873,
      0.02996398896749269,
      0.031070440057517534,
      0.03413433253343011,
      0.034154976964487764,
      -0.0018024295333328778,
      -0.0003076645543525695,
      -0.00015396085952991352,
      0.0008994877557601327,
      0.0051927995656055465,
      0.005693750546254548,
      0.008831776102773019,
      0.013936466359657953,
      0.029966571712576873,
      0.03110699301005401,
      0.03412460830790694,
      0.034149598061370995,
      -0.0018717949817348342,
      -0.00033518306399520515,
      -0.00016536992928955843,
      0.0009379647313589076,
      0.005185451239839766,
      0.005775846180347378,
      0.008870188419139387,
      0.013919994833020208,
      0.02996940233634295,
      0.0311456215838001,
      0.0341139629615509,
      0.03414371358351621,
      -0.0019403144965240177,
      -0.0003625835159929165,
      -0.0001762457497240045,
      0.0009725072270942014,
      0.005177468223766933,
      0.00586321567978914,
      0.008911494746739716,
      0.013902538349952065,
      0.02997248134638385,
      0.031186035553268078,
      0.034102398970945254,
      0.03413732535019643,
      -0.0020078291024586926,
      -0.00038985590204322266,
      -0.00018658860596995055,
      0.00100355968949536,
      0.00516885159009612,
      0.005955489554259233,
      0.008955599288684783,
      0.013884188651250885,
      0.02997580928951273,
      0.031227950519914477,
      0.034089919409679884,
      0.03413043533520841,
      -0.0020742073510515166,
      -0.00041699017258918524,
      -0.00019640365751046258,
      0.0010315028402113821,
      0.005159602496956965,
      0.0060522970444555416,
      0.009002403915923978,
      0.013865039093107934,
      0.02997938675055436,
      0.031271091486676124,
      0.03407652799764749,
      0.03412304566596097,
      -0.002139337528454963,
      -0.0004439762334723752,
      -0.00020570011241107948,
      0.0010566652260568497,
      0.005149722187794553,
      0.006153268668893411,
      0.009051808959220364,
      0.013845184262448601,
      0.02998321435104848,
      0.031315195748569134,
      0.03406222914335576,
      0.034115158622493126,
      -0.0022031226284835084,
      -0.0004708039425363942,
      -0.0002144904355567797,
      0.0010793322897902022,
      0.005139211991251477,
      0.006258038219559448,
      0.0091037139441559,
      0.013824719758481813,
      0.029987292747866472,
      0.03136001511024261,
      0.03404702797926335,
      0.03410677663642258,
      -0.0022654770483329103,
      -0.0004974631061850331,
      -0.00022278961410703179,
      0.001099753532492344,
      0.005128073321035151,
      0.00636624423860599,
      0.009158018261816205,
      0.013803742137168269,
      0.029991622631743712,
      0.03140531746800567,
      0.03403093039044044,
      0.03409790228982524,
      -0.0023263243665601866,
      -0.000523943475878277,
      -0.00023061449493213686,
      0.0011181482165668942,
      0.005116307675770746,
      0.006477531019332201,
      0.009214621770421181,
      0.01378234901119547,
      0.02999620472572954,
      0.03145088781327947,
      0.03401394303707347,
      0.03408853831404648,
      -0.0023855958052664515,
      -0.0005502347445585532,
      -0.00023798320167276257,
      0.0011347099518122692,
      0.0051039166388365245,
      0.0065915491807486985,
      0.009273425325568324,
      0.013760639295162027,
      0.03000103978355721,
      0.03149652872696819,
      0.03399607337148004,
      0.03407868758844502,
      -0.002443229126737562,
      -0.000576326543014398,
      -0.0002449146334465267,
      0.001149610422267469,
      0.0050909018781816135,
      0.006707955867142535,
      0.009334331238866128,
      0.013738713583869496,
      0.03000612858793598,
      0.031542060440659284,
      0.033977329650381256,
      0.034068353139069904,
      -0.002499167806828589,
      -0.0006022084361454113,
      -0.0002514280430559396,
      0.0011630024469394778,
      0.005077265146124259,
      0.006826414623331375,
      0.00939724366651323,
      0.013716674650678502,
      0.030011471948768,
      0.03158732054188006,
      0.03395772094320338,
      0.034057538137271796,
      -0.0025533603851776742,
      -0.0006278699191485444,
      -0.0002575426896983468,
      0.0011750225192783351,
      0.005063008279127884,
      0.006946594993719911,
      0.009462068930805515,
      0.013694628052536986,
      0.03001707070129229,
      0.03163216339799729,
      0.033937257137164646,
      0.034046245898249054,
      -0.0026057599289862118,
      -0.0006533004135955341,
      -0.00026327755940937014,
      0.0011857929345592492,
      0.005048133197555506,
      0.007068171889716447,
      0.009528715778637925,
      0.01367268282823932,
      0.030022925704158748,
      0.031676459367863834,
      0.03391594893985128,
      0.0340344798795299,
      -0.0026563235704896463,
      -0.0006784892633926251,
      -0.0002686511455678631,
      0.0011954235879842534,
      0.0050326419053983275,
      0.007190824766263296,
      0.009597095581828126,
      0.013650952276426952,
      0.03002903783743463,
      0.03172009386300873,
      0.033893807879917456,
      0.034022243679391266,
      -0.0027050120932063026,
      -0.0007034257306143445,
      -0.0002736812815322408,
      0.001204013506856801,
      0.00501653648997795,
      0.007314236644778924,
      0.009667122484564649,
      0.013629554799485629,
      0.03003540800054653,
      0.031762966311894784,
      0.033870846306459056,
      0.03400954103521547,
      -0.0027517895516076343,
      -0.0007280989912004822,
      -0.00027838501767325476,
      0.0012116521657663142,
      0.004999819121619292,
      0.007438093017193315,
      0.009738713503509744,
      0.013608614798531395,
      0.030042037110160614,
      0.031804989072211104,
      0.033847077387524856,
      0.03399637582178594,
      -0.0027966229149116203,
      -0.0007524981304833843,
      -0.00028277853555844397,
      0.0012184206229845925,
      0.0049824920532923435,
      0.007562080664385967,
      0.00981178858611308,
      0.013588263602801885,
      0.030048926098004147,
      0.03184608632784218,
      0.03382251510814073,
      0.033982752049522516,
      -0.002839481729488674,
      -0.0007766121385514801,
      -0.0002868770927098098,
      0.001224392508232531,
      0.004964557620221352,
      0.007685886422555089,
      0.009886270632558309,
      0.013568640413684158,
      0.030056075908631366,
      0.031886192999407946,
      0.033797174268140585,
      0.03396867386265798,
      -0.00288033779668194,
      -0.0008004299054110802,
      -0.000290694992101214,
      0.001229634885903113,
      0.004946018239456463,
      0.007809195933152431,
      0.009962085486510383,
      0.013549893239021206,
      0.030063487497136797,
      0.031925253690320156,
      0.033771070480023764,
      0.03395414553735663,
      -0.002919164864201862,
      -0.0008239402159369059,
      -0.0002942455713272137,
      0.0012342090132062803,
      0.004926876409407967,
      0.007931692416260338,
      0.010039161899493826,
      0.013532179786980186,
      0.030071161826819043,
      0.031963221684257,
      0.033744220166991475,
      0.03393917147977612,
      -0.002955938330001248,
      -0.0008471317445848988,
      -0.00029754120711153405,
      0.0012381710091525302,
      0.0049071347093380124,
      0.008053055513846224,
      0.010117431473339754,
      0.013515668280424055,
      0.030079099866798516,
      0.03200005800485027,
      0.03371664056126007,
      0.03392375622407373,
      -0.0029906349578989115,
      -0.0008699930498420558,
      -0.00030059333150711976,
      0.001241572447543635,
      0.004886795798808942,
      0.008172960258268512,
      0.01019682858471858,
      0.013500538142299628,
      0.030087302589592094,
      0.032035730544173545,
      0.03368834970269858,
      0.033907904430358494,
      -0.003023232604343595,
      -0.0008925125683867896,
      -0.00030341245675735826,
      0.0012444608849899725,
      0.0048658624170828885,
      0.008291076232599903,
      0.010277290295346126,
      0.013486980490130723,
      0.030095770968648256,
      0.032070213263252816,
      0.03365936643780114,
      0.03389162088259007,
      -0.0030537099556948344,
      -0.0009146786089286491,
      -0.00030600820633072033,
      0.001246880333279401,
      0.00484433738247077,
      0.008407067002336985,
      0.010358756251026596,
      0.013475198363684913,
      0.030104505975845804,
      0.032103485465197285,
      0.03362971041897128,
      0.033874910486425915,
      -0.003082046275303595,
      -0.000936479345696961,
      -0.00030838935011059606,
      0.001248871684077934,
      0.0048222235916274255,
      0.008520589911977407,
      0.010441168572290762,
      0.013465406595138379,
      0.03011350857895971,
      0.03213553113957343,
      0.03359940210407031,
      0.033857778267018114,
      -0.0031082211595439015,
      -0.0009579028115384053,
      -0.0003105638421222381,
      0.0012504730928680548,
      0.004799524018786702,
      0.008631296353217075,
      0.010524471739005987,
      0.013457831217111688,
      0.03012277973909736,
      0.03216633837521424,
      0.0335684627561613,
      0.033840229366760885,
      -0.00313221430179982,
      -0.0009789368905846576,
      -0.00031253885951632395,
      0.0012517203281710689,
      0.004776241714936046,
      0.008738832621778648,
      0.01060861247098394,
      0.013452708293139475,
      0.030132320408108638,
      0.0321958988376761,
      0.03353691444336539,
      0.033822269042990544,
      -0.003154005263262737,
      -0.0009995693104508873,
      -0.00031432084180511583,
      0.0012526470914136446,
      0.004752379806923156,
      0.008842841483820228,
      0.010693539606292856,
      0.013450282050751857,
      0.03014213152597334,
      0.032224207306937015,
      0.033504780038733535,
      0.03380390266563888,
      -0.0031735732492507674,
      -0.0010197876339053064,
      -0.0003159155295785256,
      0.001253285312254249,
      0.004727941496491649,
      0.008942964566280914,
      0.010779203978695433,
      0.013450802203579037,
      0.03015221401816912,
      0.03225126127059727,
      0.03347208322002822,
      0.033785135714841846,
      -0.0031908968896238944,
      -0.0010395792499695495,
      -0.00031732800211286595,
      0.0012536654237627124,
      0.004702930059241783,
      0.009038845663613595,
      0.010865558295380258,
      0.013454520370508935,
      0.030162568793023613,
      0.032277060567727396,
      0.03343884846930135,
      0.03376597377850441,
      -0.003205954021738028,
      -0.0010589313643794476,
      -0.00031856271343335996,
      0.0012538166215289128,
      0.004677348843508352,
      0.009130135011508462,
      0.010952557015932849,
      0.013461685541547067,
      0.030173196739054123,
      0.03230160707855794,
      0.03340510107214817,
      0.03374642254982366,
      -0.0032187214742538154,
      -0.0010778309893468786,
      -0.00031962352651231655,
      0.0012537671105559542,
      0.004651201269153466,
      0.009216494513191783,
      0.011040156233299583,
      0.01347253860486729,
      0.030184098722298006,
      0.032324904455366295,
      0.03337086711651187,
      0.03372648782477105,
      -0.0032291748499893003,
      -0.0010962649325483853,
      -0.000320513745374232,
      0.0012535443436629623,
      0.004624490826266219,
      0.009297603815539521,
      0.011128313557332367,
      0.013487306037748652,
      0.030195275583637483,
      0.03234695789016258,
      0.033336173490907686,
      0.03370617549953578,
      -0.00323728830587704,
      -0.0011142197852584215,
      -0.0003212361449529214,
      0.0012531752550826824,
      0.004597221073763848,
      0.009373167025321772,
      0.011216988001360157,
      0.013506192970911686,
      0.030206728136122026,
      0.032367773915067725,
      0.03330104788193146,
      0.03368549156793044,
      -0.0032430343279504646,
      -0.001131681909539002,
      -0.00032179299859831466,
      0.001252686492989988,
      0.0045693956378877534,
      0.009442919741403918,
      0.01130613987211466,
      0.013529375950179074,
      0.030218457162291688,
      0.032387360231599674,
      0.033265518770912016,
      0.0336644421187606,
      -0.003246383499138924,
      -0.0011486374243876336,
      -0.00032218610316812115,
      0.001252104654848084,
      0.004541018210587007,
      0.00950663597400518,
      0.011395730663236963,
      0.013556995824055802,
      0.03023046341150467,
      0.03240572556541597,
      0.03322961542956206,
      0.03364303333316004,
      -0.0032473042574945616,
      -0.0011650721907273173,
      -0.0003224168016677695,
      0.00125145652971789,
      0.004512092547782063,
      0.009564134448750204,
      0.01148572295250939,
      0.013589151259150917,
      0.030242747597272357,
      0.03242287954339057,
      0.03319336791447697,
      0.03362127148189279,
      -0.0032457626423013602,
      -0.0011809717951191052,
      -0.0003224860034160675,
      0.0012507693520603044,
      0.0044826224674999636,
      0.009615283772667776,
      0.011576080302888531,
      0.013625893405922965,
      0.030255310394605085,
      0.0324388325902238,
      0.03315680706032567,
      0.03359916292262397,
      -0.003241722025331842,
      -0.0011963215320574337,
      -0.0003223942017260175,
      0.0012500710720913793,
      0.004452611847873455,
      0.009660005986630544,
      0.011666767167360245,
      0.01366722218988044,
      0.03026815243737178,
      0.03245359584208647,
      0.03311996447157182,
      0.03357671409716071,
      -0.0032351428243178664,
      -0.0012111063846883896,
      -0.0003221414890842213,
      0.001249390648456397,
      0.004422064624992643,
      0.009698278146904042,
      0.01175774879759327,
      0.01371308458519388,
      0.03028127431567641,
      0.03246718107508357,
      0.03308287251255798,
      0.03355393152866483,
      -0.003225982195494896,
      -0.0012253110037821495,
      -0.0003217275698136808,
      0.0012487583699089648,
      0.0043909847906013775,
      0.009730131754846291,
      0.011848991156333156,
      0.01376337505131034,
      0.03029467657325455,
      0.03247960064658204,
      0.033045564295779734,
      0.033530821818838964,
      -0.0032141937018752174,
      -0.001238919684755904,
      -0.00032115177018749195,
      0.0012482062138644476,
      0.00435937638962547,
      0.00975565006143726,
      0.011940460833451547,
      0.013817938105535506,
      0.03030835970489297,
      0.032490867447685326,
      0.0330080736681703,
      0.033507391645087564,
      -0.0031997269537191366,
      -0.001251916342530363,
      -0.00032041304594656006,
      0.0012477682512110461,
      0.004327243517522162,
      0.009774963477093794,
      0.0120321249655457,
      0.01387657280078969,
      0.030322324153874963,
      0.03250099486535155,
      0.03297043519521137,
      0.03348364775765451,
      -0.0031825272175343366,
      -0.0012642844839624657,
      -0.0003195099871515819,
      0.0012474811086878913,
      0.004294590317437739,
      0.009788243482903903,
      0.012123951158968619,
      0.013939038712086467,
      0.030336570309454445,
      0.0325099967528436,
      0.03293268414268013,
      0.03345959697673891,
      -0.003162534989886621,
      -0.0012760071775733321,
      -0.0003184408202660701,
      0.0012473845025934632,
      0.0042614209771590274,
      0.009795695542443842,
      0.012215907416160493,
      0.014005062932274397,
      0.030351098504361743,
      0.03251788740737023,
      0.032894856455838076,
      0.03343524618959056,
      -0.0031396855324201767,
      -0.0012870670202437032,
      -0.00031720340734219573,
      0.001247521860704002,
      0.00422773972584504,
      0.009797551544187325,
      0.012307962065146425,
      0.014074347546760721,
      0.030365909012343237,
      0.03252468155392803,
      0.032856988735862916,
      0.0334106023475871,
      -0.0031139083648709194,
      -0.001297446100507412,
      -0.00031579524212507813,
      0.0012479410532574256,
      0.004193550830520998,
      0.00979406226900871,
      0.012400083692062467,
      0.01414657709246623,
      0.03038100204573814,
      0.032530394334486665,
      0.032819118213322965,
      0.03338567246329376,
      -0.0030851267136797252,
      -0.0013071259580186164,
      -0.00031421344285023086,
      0.00124869525892019,
      0.004158858592318097,
      0.009785490292607765,
      0.0124922410765725,
      0.014221425590957444,
      0.03039637775309442,
      0.0325350413017755,
      0.032781282718490554,
      0.03336046360750812,
      -0.003053256915330302,
      -0.0013160875387074613,
      -0.00031245474143909424,
      0.0012498439981209564,
      0.004123667342439763,
      0.009772103621150911,
      0.012584403130040238,
      0.01429856285725706,
      0.03041203621682655,
      0.03253863841703108,
      0.03274352064829243,
      0.03333498290629094,
      -0.00301820777614002,
      -0.0013243111450644102,
      -0.000310515468725944,
      0.0012514543743924024,
      0.004087981437832573,
      0.009754170241462586,
      0.012676538836325057,
      0.014377659902813457,
      0.030427977450917448,
      0.032541202051151616,
      0.03270587092969606,
      0.03330923753798471,
      -0.002979879894519507,
      -0.0013317763809089383,
      -0.00030839153525340815,
      0.0012536025749060212,
      0.004051805256539849,
      0.009731953661177992,
      0.01276861719507523,
      0.014458393357050603,
      0.030444201398666743,
      0.03254274898878063,
      0.032668372979335086,
      0.03328323473022189,
      -0.0029381649586083525,
      -0.0013384620898923305,
      -0.00030607840706021794,
      0.0012563756948206185,
      0.004015143192712303,
      0.009705709429238048,
      0.012860607167399325,
      0.014540448916963081,
      0.03046070793048767,
      0.03254329643490634,
      0.03263106665918449,
      0.03325698175692394,
      -0.0028929450430847485,
      -0.0013443462868708742,
      -0.00030357107574254644,
      0.0012598739671059141,
      0.003977999651248036,
      0.009675682566606683,
      0.012952477623803428,
      0.014623523894733084,
      0.030477496841754652,
      0.032542862023618384,
      0.03259399222810426,
      0.03323048593529313,
      -0.0028440919459872846,
      -0.0013494060811283341,
      -0.0003008640218941669,
      0.0012642135009272137,
      0.003940379042032032,
      0.009642105800085475,
      0.01304419729429062,
      0.014707328970357354,
      0.030494567850703425,
      0.032541463828710426,
      0.032557190289084256,
      0.03320375462279852,
      -0.0027914666328435855,
      -0.0013536175902677224,
      -0.00029795117080471046,
      0.0012695296582046997,
      0.003902285773741428,
      0.009605198474786737,
      0.013135734720527608,
      0.01479158927358859,
      0.03051192059638584,
      0.032520701732038214,
      0.03253912037585755,
      0.033176795214157555,
      -0.0027349188962705983,
      -0.0013569558433713556,
      -0.0002948258390114809,
      0.0012759812299436533,
      0.0038637242471802158,
      0.009565166018284502,
      0.013227058209993078,
      0.01487604492203465,
      0.030529554636680927,
      0.03248456767201598,
      0.0325358506561274,
      0.03314961513831522,
      -0.002674287402021955,
      -0.0013593946717797335,
      -0.0002914806699364666,
      0.0012837556107174598,
      0.0038246988481017512,
      0.009522199836829472,
      0.013318135792032058,
      0.014960451134885297,
      0.030547469446364026,
      0.03244882938272432,
      0.03253167414061797,
      0.03312222185542174,
      -0.0026094003884708544,
      -0.0013609065855364666,
      -0.00028790755636624155,
      0.001293075208275537,
      0.0037852139394762667,
      0.0094764775371453,
      0.013408935175750761,
      0.015044578028591476,
      0.030565664415235536,
      0.032413528225279806,
      0.032526610796028164,
      0.03309462285381111,
      -0.002540077432129073,
      -0.0013614626331618362,
      -0.0002840975469093557,
      0.001304205357722473,
      0.0037452738531508875,
      0.009428163383051353,
      0.013499423709696829,
      0.015128210185076815,
      0.030584138846310855,
      0.03237870557214523,
      0.032520681100993896,
      0.03306682564698108,
      -0.002466132909912737,
      -0.0013610322419582615,
      -0.0002800407327521062,
      0.0013174640182636093,
      0.003704882880848829,
      0.009377408912282153,
      0.01358956834328089,
      0.015211146066911449,
      0.030602891954072873,
      0.03234440272624179,
      0.0325139060630321,
      0.03303883777057688,
      -0.002387382108968375,
      -0.0013595830354868291,
      -0.00027572610992921494,
      0.0013332334784695898,
      0.00366404526444536,
      0.009324353654023312,
      0.013679335589906135,
      0.015293197338699424,
      0.030621922862788326,
      0.032310660835270566,
      0.03250630723594729,
      0.03301066677937971,
      -0.002303651388484891,
      -0.0013570806241285174,
      -0.0002711414108429078,
      0.0013519741122589475,
      0.003622765185451844,
      0.009269125901115905,
      0.013768691491784035,
      0.01537418814046349,
      0.030641230604889304,
      0.03227752080132399,
      0.03249790673756316,
      0.03298232024430163,
      -0.002214794401663146,
      -0.0013534883637569398,
      -0.0002662728967194871,
      0.0013742397823037773,
      0.003581046753631615,
      0.009211843502297189,
      0.013857601586426271,
      0.015453954347354153,
      0.030660814119420884,
      0.03224502318591951,
      0.03248872726764752,
      0.032953805749388373,
      -0.002120717095345724,
      -0.001348767076431306,
      -0.0002611050998447493,
      0.001400693559619853,
      0.0035388939946606,
      0.009152614649232827,
      0.01394603087481402,
      0.015532342840577413,
      0.030680672250556176,
      0.032213208110644306,
      0.03247879212590146,
      0.03292513088883132,
      -0.002021414808318068,
      -0.0013428747255686533,
      -0.00025562050040016377,
      0.0014321206855945757,
      0.003496310836737916,
      0.009091538640604054,
      0.014033943791258755,
      0.01560921080687567,
      0.030700803746179506,
      0.032182115153659034,
      0.03246812522988503,
      0.03289630326399019,
      -0.0019170247049063501,
      -0.00133576603623201,
      -0.00024979911691922434,
      0.0014694327577669437,
      0.0034533010960357607,
      0.009028706611377956,
      0.014121304174980285,
      0.015684425077976974,
      0.030721207256538548,
      0.03215178324237264,
      0.03245675113275113,
      0.03286733048042797,
      -0.0018078947587675856,
      -0.00132739204878756,
      -0.00024361798089357408,
      0.0015136528279566905,
      0.0034098684608689757,
      0.008964202219866666,
      0.014208075243441027,
      0.015757861516892332,
      0.0307418813329665,
      0.03212225054266598,
      0.032444695040656314,
      0.03283822014495919,
      -0.0016946644639204294,
      -0.0013176995910818034,
      -0.00023705045331963597,
      0.001565866389256022,
      0.003366016474442739,
      0.008898102288525727,
      0.014294219567487875,
      0.015829404454533503,
      0.030762824426674617,
      0.032093554345110756,
      0.03243198282971469,
      0.03280897986271304,
      -0.0015783402708148162,
      -0.001306630650202441,
      -0.00023006532146201852,
      0.0016271216170582366,
      0.0033217485160259926,
      0.008830477396881455,
      0.014379699048366662,
      0.015898946177622972,
      0.03078403488761592,
      0.03206573094869847,
      0.03241864106235454,
      0.03277961723421282,
      -0.0014603314682293984,
      -0.001294121619429848,
      -0.00022262558337128236,
      0.001698270969617116,
      0.0032770677803684784,
      0.008761392426708208,
      0.014464474896687125,
      0.015966386467071762,
      0.03080551096342038,
      0.03203881554266372,
      0.032404697002932664,
      0.032750139852472805,
      -0.0013423998884713965,
      -0.0012801023886292282,
      -0.00021468677782892072,
      0.0017797731114714609,
      0.003231977255162837,
      0.008690907060763862,
      0.014548507613430307,
      0.01603163218475203,
      0.03082725079840241,
      0.032012842087053156,
      0.032390178632453054,
      0.032720555300113995,
      -0.0012644952362944426,
      -0.0012264900041620268,
      -0.00020619463366261724,
      0.0018715150545058632,
      0.003186479696319168,
      0.008619076237168129,
      0.014631756973103626,
      0.016094596905753194,
      0.030849252432640497,
      0.03198784319275614,
      0.03237511466222959,
      0.032690871146499864,
      -0.0012472134675289238,
      -0.0011144587452634465,
      -0.00019708166610094325,
      0.0019727399910423322,
      0.0031405776007886097,
      0.008545950561979446,
      0.01471418200916331,
      0.0161552005926837,
      0.030871513801129617,
      0.031963850001773327,
      0.0323595345463233,
      0.03266109494489369,
      -0.0012281597226945831,
      -0.0010077920303155372,
      -0.00018726208007243495,
      0.002082136880988566,
      0.003094273176632324,
      0.008471576682774961,
      0.014795741001837037,
      0.016213369308278956,
      0.030894032733006636,
      0.0319408920685537,
      0.03234346849257548,
      0.03263123422963837,
      -0.0012072238534802122,
      -0.0009074169021075841,
      -0.00017662382226539978,
      0.0021980660606698193,
      0.0030475683099883593,
      0.008395997626128034,
      0.014876391468494584,
      0.01626903496244249,
      0.030916806950848634,
      0.03191899724327727,
      0.03232694747204888,
      0.032601296513360016,
      -0.0011842802224217496,
      -0.0008136645373055021,
      -0.00016501555151344493,
      0.0023188253531569512,
      0.0030004645285334796,
      0.008319253101856933,
      0.01495609015672684,
      0.016322135089830922,
      0.03093983407004432,
      0.03189819155799841,
      0.03231000322667874,
      0.03257128928419681,
      -0.001159184221379029,
      -0.0007263567247543535,
      -0.00015222388421660884,
      0.0024428607633910616,
      0.002952962960973745,
      0.008241379776822653,
      0.015034793040308365,
      0.01637261265416313,
      0.030963111598238655,
      0.031878499116592296,
      0.03229266827492628,
      0.03254122000305387,
      -0.0011317677124869743,
      -0.0006449433713286665,
      -0.00013793022660301644,
      0.002568879735354972,
      0.0029050642920232304,
      0.008162411520911355,
      0.015112455318230779,
      0.016420415875561388,
      0.030986636934850483,
      0.03185994198946152,
      0.032274975915216574,
      0.03251109610088571,
      -0.0011018329516411613,
      -0.0005686253797425256,
      -0.00012161901494017085,
      0.00269587817009813,
      0.0028567687122399432,
      0.008082379627664471,
      0.015189031417007557,
      0.016465498077401677,
      0.03101040737066311,
      0.03184254011396248,
      0.032256960226934424,
      0.03248092497600701,
      -0.0010691443243378467,
      -0.0004964245375318022,
      -0.00010234693550858664,
      0.002808075861980623,
      0.002823114818804594,
      0.008001313011834267,
      0.015264474996462319,
      0.016507817549347097,
      0.031034420087487673,
      0.031826311201498814,
      0.03223865606874203,
      0.03245071399143333,
      -0.001033416841765813,
      -0.00042717764457200595,
      -7.797245992878893e-05,
      0.0027589847686076497,
      0.0029500639060296967,
      0.007919238385951244,
      0.015338738959223896,
      0.016547337423454333,
      0.031058672157899106,
      0.031811270652202434,
      0.03222009907397486,
      0.03242047047225233,
      -0.000994299686922064,
      -0.0003594152075398948,
      -4.0122552700199904e-05,
      0.0027094937759280014,
      0.0030763652258876217,
      0.00783618041780117,
      0.015411775464160823,
      0.01658402556047129,
      0.03108316054504438,
      0.03179743147808032,
      0.0322013256428646,
      0.03239020170302698,
      -0.0009513519149933634,
      -0.000290988625729385,
      5.413080344542192e-05,
      0.0026596004646524123,
      0.0032017806183000604,
      0.007752161870526673,
      0.015483535943996625,
      0.016617854443681104,
      0.03110788210252271,
      0.03178480423544791,
      0.032182372931333164,
      0.032359914925231714,
      -0.0009040051611370113,
      -0.00021785830115362466,
      8.680510099451445e-05,
      0.002609301562440043,
      0.003326159410817825,
      0.007667203726894894,
      0.015553971127353102,
      0.01664880107788934,
      0.031132833574337392,
      0.0317733969673979,
      0.03216327883609745,
      0.03232961733472244,
      -0.0008515036542810779,
      -0.00012777681707245233,
      0.00011045174663479027,
      0.002558592841808484,
      0.003449412395324522,
      0.007581325299109401,
      0.015623031065473955,
      0.016676846891395918,
      0.031158011594918943,
      0.03176321515696644,
      0.03214408197582248,
      0.03229931607924168,
      -0.0007928018702567459,
      9.857488740521167e-05,
      0.00013006720292589295,
      0.0025074690038504825,
      0.003571492839748887,
      0.0074945443253927714,
      0.01569066516388263,
      0.016701977639039186,
      0.03118341268921887,
      0.031754261691559836,
      0.032124821668062145,
      0.03226901825595963,
      -0.0007263760747912079,
      0.0001472486893568906,
      0.00017740159649301925,
      0.0024559235452712136,
      0.0036923828969784196,
      0.007406877054425495,
      0.01575682221922738,
      0.016724183304644286,
      0.0312090332728739,
      0.03174653683909368,
      0.0321055379017287,
      0.032238730909052396,
      -0.0006498396352387063,
      0.00016274661612203104,
      0.00022269208911574912,
      0.0024039486057295194,
      0.0038120839933330226,
      0.007318338318597506,
      0.015821450461563108,
      0.016743458001450936,
      0.03123486965243987,
      0.03174003823617624,
      0.03208627130484038,
      0.032208461027318024,
      -0.0005590320285069321,
      0.00017698147696566701,
      0.00025420007250618107,
      0.0023515347918082108,
      0.003930610085267425,
      0.007228941596909603,
      0.015884497602311743,
      0.016759799869334666,
      0.03126091802569499,
      0.03173476088854035,
      0.032067063107305206,
      0.03217821554183173,
      -0.00044528085993312356,
      0.00019021438629026184,
      0.0002774803887891189,
      0.0022986709730981915,
      0.004047982956517941,
      0.00713869906825267,
      0.015945910888131725,
      0.016773210967868313,
      0.03128717448201175,
      0.031730697183794905,
      0.03204795509851403,
      0.03214800132364093,
      -0.0002820398709525388,
      0.00020261853420805713,
      0.0002951210369518128,
      0.0022453440448220383,
      0.004164228956294117,
      0.007047621655693447,
      0.016005637160911686,
      0.016783697164496694,
      0.03131363500279682,
      0.03172783691643277,
      0.032028989579534296,
      0.032117825181501206,
      0.00020901057789836805,
      0.0002143139118956044,
      0.00030859704160309686,
      0.002191538650064563,
      0.004279376751275564,
      0.006955719062303365,
      0.016063622924083514,
      0.016791268017313538,
      0.03134029546199861,
      0.03172616732489656,
      0.03201020930971842,
      0.03208769385965412,
      0.00022538599942223408,
      0.00031884918438832704,
      0.0004140458995840162,
      0.002137236852920914,
      0.004393455789439175,
      0.006862999798984845,
      0.01611981441542472,
      0.01679593665213446,
      0.03136715162668152,
      0.031725673140372126,
      0.031991657447569974,
      0.032057614035647705,
      0.00023589659643474792,
      0.00032652223117426494,
      0.0005510982716637802,
      0.0020824177515892986,
      0.0045064952631182756,
      0.006769471204672714,
      0.016174157686490533,
      0.01679771963375222,
      0.031394199157666364,
      0.03172633664685405,
      0.031973377485743144,
      0.0320275923182007,
      0.0002458904550226759,
      0.0003320806145086879,
      0.0006637153289986168,
      0.0020270570174332264,
      0.004618523421799649,
      0.006675139459220913,
      0.016226598688780566,
      0.01679663683143704,
      0.031421433610236305,
      0.031728137751908525,
      0.0319554131800908,
      0.0319976352451112,
      0.000255399510243749,
      0.00033587124154499924,
      0.000762799830141053,
      0.001971126342042696,
      0.004729567129493158,
      0.006580009589222118,
      0.01627708336670483,
      0.01679271127890573,
      0.0314488504349076,
      0.03173105406745148,
      0.03193780847272047,
      0.031967749281210905,
      0.00026444565462285265,
      0.0003381604610030292,
      0.0008530802624269368,
      0.0019145927689675115,
      0.004839651592596964,
      0.006484085466955676,
      0.01632555775736726,
      0.016785969029126116,
      0.03147644497826436,
      0.03173506099976441,
      0.0319206074090677,
      0.03193794081636553,
      0.00027304258416744763,
      0.00033915718915353293,
      0.0009371028218383327,
      0.00185741787950773,
      0.004948800205993196,
      0.0063873698026116425,
      0.016371968097135228,
      0.01677643900444795,
      0.03150421248385665,
      0.03174013184788811,
      0.0319038540490522,
      0.03190821616352257,
      0.00028119702293166146,
      0.00033902808090347083,
      0.00101641726399258,
      0.0017995567919092906,
      0.005057034480437629,
      0.006289864129903259,
      0.016416260934906366,
      0.01676415284265589,
      0.03153214809316129,
      0.031746237909467186,
      0.03187858155680698,
      0.03188759237244243,
      0.0002889095102904114,
      0.000337907865520149,
      0.0010920452108796057,
      0.001740956919293289,
      0.00516437402510977,
      0.006191568785154159,
      0.016458383251924665,
      0.016749144739626104,
      0.03156024684660436,
      0.03175334859306786,
      0.03184904314966589,
      0.03187186617862112,
      0.00029617486286415243,
      0.0003359066056946883,
      0.0011646991241601938,
      0.001681556411760482,
      0.0052708365668169155,
      0.006092482879933845,
      0.0164982825879332,
      0.01673145128933302,
      0.031588503684644983,
      0.03176143153595485,
      0.031819607013063,
      0.03185671898101265,
      0.00030298237820166165,
      0.00033311492265482095,
      0.0012348970797247184,
      0.001621282179397923,
      0.005376437992755012,
      0.005992604267321983,
      0.016535907173384278,
      0.01671111132200042,
      0.03161691344891923,
      0.0317704527262954,
      0.03179027913372363,
      0.03184219389650908,
      0.00030931581756572666,
      0.0003296078317343133,
      0.0013030281397988393,
      0.0015600473506955273,
      0.005481192407564849,
      0.005891929501909376,
      0.016571206067357673,
      0.0166881657412178,
      0.03164547088344372,
      0.03176106541243123,
      0.031780376628753444,
      0.031828333530305994,
      0.00031515318366712956,
      0.0003254476005391007,
      0.001369392027560868,
      0.001497747957452509,
      0.005585112198156148,
      0.005790453793704267,
      0.016604129300768426,
      0.016662657360855423,
      0.03167417063587798,
      0.03173197166237614,
      0.03179116631244901,
      0.03181517985663889,
      0.0003204662917044807,
      0.00032068590072885855,
      0.0014342244460492546,
      0.001434258539722645,
      0.005688170956214503,
      0.0056882081017178565,
      0.016634628024374893,
      0.016634630742604774,
      0.0317030036075575,
      0.03170300725884466,
      0.031802774095988494,
      0.03180278358028192,
      0.00021045585192420446,
      0.0002107721538719125,
      0.001453276484912408,
      0.0014533078762641101,
      0.005688075009237858,
      0.005688111506128188,
      0.01663481950344078,
      0.016634822190311472,
      0.031592449753626586,
      0.03159245056190822,
      0.03191055026182673,
      0.03191055503560264,
      -0.00033893859036933843,
      -0.00033876815221560783,
      0.0015036539681018448,
      0.0015036786936579044,
      0.00568778679466017,
      0.005687822611183007,
      0.016635393639555084,
      0.016635396292616216,
      0.03144118859374257,
      0.031441190335923776,
      0.032053468325085245,
      0.032053471912659705,
      -0.0005860235727723295,
      -0.0005859416783852846,
      0.001572394083941362,
      0.0015724117298798114,
      0.005687307089786745,
      0.005687342194020195,
      0.016636349617770278,
      0.016636352234666675,
      0.031284572474834224,
      0.03128457450141682,
      0.032196183108712695,
      0.03219618615805574,
      -0.0007847101956506801,
      -0.0007846602247326562,
      0.0016494459863119059,
      0.0016494576297838301,
      0.005686637189956452,
      0.005686671549764051,
      0.016637686073011772,
      0.016637688651483504,
      0.031124514644329238,
      0.031124516771792954,
      0.032336787240057015,
      0.03233678993298397,
      -0.0009572140534769279,
      -0.0009571809185757085,
      0.0017291350483234034,
      0.0017291418976735635,
      0.005685778908273883,
      0.005685812491262036,
      0.016639401079716537,
      0.016639403617598348,
      0.030961421797491544,
      0.03096142394475896,
      0.03247488227070809,
      0.03247488468641372,
      -0.001111775742924912,
      -0.001111752979480322,
      0.0018086153726335835,
      0.0018086183898810698,
      0.005684734575116784,
      0.0056847673485973145,
      0.016641492137182034,
      0.016641494632402297,
      0.030795436834448537,
      0.0307954389553609,
      0.032610335941962026,
      0.03261033812454416,
      -0.001253057471148962,
      -0.001253041727531497,
      0.0018865306784761125,
      0.001886530794125135,
      0.0056835070372999955,
      0.005683538968258308,
      0.01664395615047831,
      0.01664395860105734,
      0.030626627116169116,
      0.03062662917959042,
      0.03274309395817789,
      0.03274309593653362,
      -0.0013841022134765332,
      -0.0013840915454663867,
      0.00196226766181944,
      0.001962270414140281,
      0.005682099656742853,
      0.0056821307118123466,
      0.01664678940672651,
      0.016646791810774258,
      0.030455032397197074,
      0.030455034379451927,
      0.032873132090544786,
      0.03287313388593353,
      -0.001507039798394201,
      -0.0015070329862290478,
      0.002035589190028807,
      0.002035594227580011,
      0.005680516308452151,
      0.0056805464538955165,
      0.016649987546496516,
      0.01664998990220953,
      0.0302806809750257,
      0.030280682856515913,
      0.03300044007177674,
      0.03300044170120532,
      -0.0016234301655717132,
      -0.0016234263968279822,
      0.002106439989038382,
      0.0021064470617882408,
      0.00567876137759811,
      0.005678790579296165,
      0.0166535455300181,
      0.016653547835675724,
      0.030103596222545662,
      0.030103597986053932,
      0.03312501511579471,
      0.03312501659371633,
      -0.0017344561269572387,
      -0.0017344548337106572,
      0.0021748558254164932,
      0.0021748647547414953,
      0.005676839755426026,
      0.0056768679788748305,
      0.016657457597836055,
      0.016657459851795786,
      0.029923799610377427,
      0.02992380124014285,
      0.03324685895617165,
      0.033246860295414155,
      -0.0018410413425423817,
      -0.00184104057296495,
      0.002240915281233023,
      0.0022409259394398752,
      0.005674756833711878,
      0.005674784044028927,
      0.016661717225467304,
      0.016661719426159204,
      0.029741312267047168,
      0.029741313748228592,
      0.03336597635607531,
      0.03336597756838258,
      -0.0019439240647655981,
      -0.0019439215446188512,
      0.002304714618274241,
      0.002304726914556483,
      0.005672518497437174,
      0.005672544659377422,
      0.01666631707153511,
      0.016666319217455226,
      0.029556155868206143,
      0.029556157186556,
      0.033482374299317184,
      0.03348237539568187,
      -0.00204370624237173,
      -0.0020437022137967053,
      0.0023663546344074478,
      0.0023663685050822523,
      0.005670131115326022,
      0.005670156193308656,
      0.01667124891876091,
      0.01667125100846355,
      0.02936835319549246,
      0.029368354337151823,
      0.033596061522850725,
      0.033596062513727425,
      -0.002140890562443911,
      -0.002140885219337849,
      0.0024259338919597273,
      0.0024259492935607228,
      0.005667601527858967,
      0.005667625486005748,
      0.01667650360708471,
      0.016676505639173504,
      0.02917792852497165,
      0.02917792947634,
      0.03370704823186902,
      0.03370704912731559,
      -0.0022359033794717856,
      -0.0022358968811549205,
      0.0024835453915131238,
      0.0024835622958089493,
      0.00566493703235133,
      0.005664959834537384,
      0.01668207095805792,
      0.016682072931175494,
      0.02898490792598875,
      0.028984908673643835,
      0.03381534591792327,
      0.03381534672769727,
      -0.0023291121902996384,
      -0.0023291046709371806,
      0.002539275128011641,
      0.002539293518339823,
      0.005662145364663438,
      0.005662166974581359,
      0.016687939689505292,
      0.01668794160232145,
      0.028789319514086077,
      0.02878932004474746,
      0.03392096723784799,
      0.03392096797147408,
      -0.002420838495828024,
      -0.0024208300710383632,
      0.002593201676153832,
      0.002593221544665419,
      0.005659234677094944,
      0.005659255058333079,
      0.016694097319278352,
      0.016694099170476543,
      0.028591193683126633,
      0.028591193983715086,
      0.03402392592998738,
      0.034023926596805205,
      -0.002511367435962541,
      -0.002511358207555059,
      0.002645396331609198,
      0.0026454176771524697,
      0.005656213512008432,
      0.005656232628144101,
      0.01670053005672127,
      0.016700531844983185,
      0.028390563331260398,
      0.028390563390946467,
      0.03412423675407576,
      0.034124237363274676,
      -0.0026009551216158414,
      -0.0026009451810554097,
      0.0026959235422120515,
      0.0026959463686698206,
      0.00565309077073016,
      0.005653108585438443,
      0.016707222680230144,
      0.01670722440421821,
      0.02818746389862847,
      0.028187464099803664,
      0.034221915446553765,
      0.03422191600719822,
      -0.0026898342929064316,
      -0.002689823723891287,
      0.0027448414790847337,
      0.0027448657940374876,
      0.005649875677289995,
      0.0056498921544688155,
      0.01671415839900527,
      0.016714160057342747,
      0.02798193413181855,
      0.027981934602174,
      0.03431697868620924,
      0.034316979207257486,
      -0.0027782187404925976,
      -0.002778207620901671,
      0.002792202663246111,
      0.0027922284768710473,
      0.005646577736590661,
      0.0056465928405024235,
      0.016721318696762726,
      0.016721320288011154,
      0.02777401595375193,
      0.027774016706660666,
      0.03440944406686948,
      0.03440944455718756,
      -0.002866306798883682,
      -0.0028662952022670217,
      0.002838054600848364,
      0.0028380819249910006,
      0.005643206686640365,
      0.0056432203820704595,
      0.016728683154776294,
      0.016728684677409896,
      0.02756375476550103,
      0.02756375581392646,
      0.034499330074993284,
      0.034499330543365354,
      -0.0029542841335258576,
      -0.002954272130257611,
      0.0028824404018519077,
      0.0028824692492249934,
      0.0056397724445437745,
      0.005639784696975927,
      0.016736229251150637,
      0.016736230703527262,
      0.027351199821585244,
      0.0273512011783099,
      0.03458665607071378,
      0.03458665652585001,
      -0.0030423259832557913,
      -0.003042313641434019,
      0.0029253993694257708,
      0.002925429752902744,
      0.0056362850460276795,
      0.005636295821835892,
      0.016743932132668896,
      0.016743933512997085,
      0.027136404583913833,
      0.027136406261536506,
      0.03467144227133442,
      0.034671442721876757,
      -0.003130598977395853,
      -0.0031305863635489265,
      0.002966967554471835,
      0.002966999486451906,
      0.005632754578378699,
      0.005632763845035272,
      0.016751764354890137,
      0.016751765661191693,
      0.026919427116920927,
      0.026919429127819843,
      0.034753709736575863,
      0.03475371019110244,
      -0.003219262616566049,
      -0.0032192497962094655,
      0.003007178273620179,
      0.0030072117654481026,
      0.005629191106793521,
      0.005629198833092469,
      0.016759695585377845,
      0.01675969681544525,
      0.026700330530552145,
      0.026700332886833385,
      0.03483348035507106,
      0.03483348082209932,
      -0.0033084704844389143,
      -0.0033084575225140887,
      0.0030460625911149747,
      0.0030460976525443343,
      0.00562560459428584,
      0.005625610750581479,
      0.01676769226398862,
      0.016767693415336574,
      0.02647918347854515,
      0.026479186191979465,
      0.03491077683174022,
      0.034910777319729136,
      -0.003398371241641729,
      -0.0033983582028609917,
      0.0030836497659756453,
      0.0030836864046676765,
      0.005622004815457803,
      0.0056220093739206434,
      0.01677571721301376,
      0.016775718282823898,
      0.02625606072052885,
      0.026256063802476932,
      0.03498562267577292,
      0.03498562319312437,
      -0.003489109441119861,
      -0.003489096390235325,
      0.0031199676661287784,
      0.003120005887182298,
      0.005618401264620133,
      0.00561840419952789,
      0.016783729188604588,
      0.016783730173662397,
      0.026031043757796274,
      0.026031047219121462,
      0.03505804218900973,
      0.03505804274406932,
      -0.0035808261953330857,
      -0.0035808131973435677,
      0.003155043151144682,
      0.003155082956654673,
      0.005614803058858403,
      0.005614804347123468,
      0.016791682363285397,
      0.016791683259908066,
      0.025804221554212962,
      0.025804225405179973,
      0.03512806045456489,
      0.03512806105562204,
      -0.00367365971885505,
      -0.003673646839161587,
      0.003188902424949698,
      0.0031889438135940243,
      0.005611218455939843,
      0.005611218840081317,
      0.016799525727412192,
      0.016799526531366217,
      0.02557569135564611,
      0.025575695605803844,
      0.035195703325565375,
      0.03519570398085321,
      -0.003767745764702444,
      -0.00376773306922103,
      0.0032215713595218276,
      0.003221614326177221,
      0.005607654592254353,
      0.0056076566598527635,
      0.01680720239511706,
      0.01680720310152423,
      0.02534555962358708,
      0.02534556428163321,
      0.03526099741390835,
      0.03526099813160314,
      -0.003863217968619073,
      -0.0038632055238575704,
      0.0032530757901909845,
      0.0032531203255803274,
      0.005604120124723085,
      0.005604123893165011,
      0.01681464879752274,
      0.01681464940075374,
      0.025113943101345095,
      0.025113948174969848,
      0.03532397007895748,
      0.03532397086717781,
      -0.003960208112286554,
      -0.003960195985391448,
      0.003283441782790671,
      0.003283487873164659,
      0.005600621635315102,
      0.005600627116380752,
      0.016821793742755754,
      0.016821794236312863,
      0.02488097003437026,
      0.024880975530076132,
      0.03538464941611365,
      0.03538465028291943,
      -0.0040588463138012225,
      -0.004058834572578952,
      0.0033126958725812946,
      0.00331274349943804,
      0.005597164808402137,
      0.005597172010165883,
      0.016828557318467004,
      0.016828557694866735,
      0.024646781569967698,
      0.024646787492861456,
      0.035443064245206504,
      0.035443065198597766,
      -0.004159261151587171,
      -0.004159249864504059,
      0.0033408652746061153,
      0.0033409144144526904,
      0.005593754331186079,
      0.0055937632578954705,
      0.016834849608125337,
      0.01683484985884644,
      0.02441153336592782,
      0.024411539719480492,
      0.035499244098662244,
      0.03549924514657783,
      -0.004261579726085168,
      -0.004261568962249438,
      0.003367978064960277,
      0.003368028689120237,
      0.005590393798480921,
      0.005590404450384867,
      0.016840569187041625,
      0.016840569303209253,
      0.02417539744241372,
      0.024175404228183768,
      0.03555321920940927,
      0.03555322035972537,
      -0.004365927661975917,
      -0.00436591749110475,
      0.003394063332365752,
      0.0033941154068364496,
      0.005587085624788978,
      0.005587097997981753,
      0.016845601323375772,
      0.016845601368705315,
      0.023938564316739377,
      0.023938571534053238,
      0.03560502049848899,
      0.03560502175901758,
      -0.004472429052297362,
      -0.00447241954467162,
      0.0034191512994503227,
      0.003419204784813607,
      0.005583830965680634,
      0.005583845051975313,
      0.01684981590281622,
      0.016849816102450905,
      0.023701245466230446,
      0.023701253111814383,
      0.035654679562343285,
      0.035654680940830484,
      -0.00458120634455244,
      -0.0045811975709609465,
      0.0034432734132317537,
      0.0034433282646208936,
      0.005580629650397431,
      0.005580645437234691,
      0.01685306523184015,
      0.016853065608643785,
      0.023463676169752035,
      0.02346368423730808,
      0.0357022286597529,
      0.03570223016387724,
      -0.004692380167742761,
      -0.004692372199417952,
      0.003466462404502569,
      0.0034665185716274277,
      0.005577480127462642,
      0.005577497597858751,
      0.016855180921737982,
      0.016855181494930704,
      0.023226118782908287,
      0.023226127262627086,
      0.03574770069840439,
      0.035747702335774956,
      -0.004806069098190011,
      -0.004806062006735651,
      0.0034887523160921567,
      0.0034888097433238216,
      0.005574379424885854,
      0.005574398557422397,
      0.016855970679245404,
      0.016855971470679475,
      0.02298886650397135,
      0.022988875381974146,
      0.03579112922106461,
      0.03579113099921916,
      -0.004922389361016466,
      -0.00492238321832724,
      0.003510178500335079,
      0.0035102371268498278,
      0.0055713231262889025,
      0.0055713438951456975,
      0.016855214475774073,
      0.01685521551073875,
      0.022752247684944188,
      0.02275225694264716,
      0.03583254839134385,
      0.03583255031774688,
      -0.005041454463257425,
      -0.005041449341427482,
      0.00353077758648747,
      0.0035308373464688868,
      0.005568305363968053,
      0.005568327738999835,
      0.016852660138845475,
      0.016852661446692518,
      0.022516630731048072,
      0.02251664034444372,
      0.035871992979029856,
      0.03587199506107054,
      -0.0051633747538003,
      -0.005163370725010067,
      0.003550587419282742,
      0.003550648242179608,
      0.005565318829551001,
      0.005565342776407193,
      0.016848018345219182,
      0.016848019960016326,
      0.022282429606477798,
      0.02228243954533202,
      0.0359094983449758,
      0.035909500589965976,
      -0.005288256904728872,
      -0.005288254041065503,
      0.0035696469702876437,
      0.003569708781123755,
      0.005562354802520248,
      0.005562380282806278,
      0.016840957039852816,
      0.016840959001090967,
      0.02205010991565053,
      0.022050120142620835,
      0.03594510042552613,
      0.03594510284069808,
      -0.00541620330833846,
      -0.005416201681254282,
      0.0035879962241829404,
      0.0035880589439141824,
      0.005559403196471966,
      0.005559430167949479,
      0.01683109538758288,
      0.016831097740927954,
      0.021820195444594202,
      0.02182020591428623,
      0.03597883571646492,
      0.035978838308969315,
      -0.005547311388091976,
      -0.005547311058644911,
      0.0036056760425312584,
      0.0036057395884439582,
      0.005556452622577499,
      0.005556481039399995,
      0.016817997500411366,
      0.016818000298468184,
      0.02159327490913823,
      0.021593285567136328,
      0.03601074125647137,
      0.03601074403337484,
      -0.005681673849437019,
      -0.005681672776998629,
      0.003622728007983561,
      0.003622792294127413,
      0.005553490469328245,
      0.005553520282307816,
      0.01680116639428468,
      0.016801169697311488,
      0.021370008443368976,
      0.02137001922530447,
      0.03604085461006777,
      0.03604085757835081,
      -0.005819375025384909,
      -0.005819372502375322,
      0.003639194252197845,
      0.0036392591898458527,
      0.0055505029972908754,
      0.005550534154191105,
      0.016780038938493554,
      0.01678004281496589,
      0.021151133050190223,
      0.021151143880951056,
      0.03606921385004502,
      0.03606921701659951,
      -0.005960491946160761,
      -0.005960487899805441,
      0.0036551172709844517,
      0.003655182769112103,
      0.005547475447289876,
      0.0055475078931394705,
      0.016753982984553335,
      0.016753987511423735,
      0.02093746580958953,
      0.02093747660282778,
      0.03609585753935109,
      0.036095860910977925,
      -0.00610509320194591,
      -0.006105087561738315,
      0.0036705397303400753,
      0.0036706056961154803,
      0.005544392160179387,
      0.0055444258376008025,
      0.01672229839102889,
      0.016722303653467132,
      0.020729903108056853,
      0.020729913766212867,
      0.03612082471242775,
      0.03612082829583447,
      -0.006253237415638457,
      -0.006253230112248893,
      0.0036855042670816862,
      0.0036855706063585675,
      0.005541236706174419,
      0.005541271555721638,
      0.016684224231687896,
      0.016684230322025508,
      0.02052941357921313,
      0.02052942399433728,
      0.03614415485598095,
      0.03614415865777909,
      -0.006404971927529312,
      -0.006404962892855669,
      0.0037000532877421504,
      0.0037001199055475865,
      0.0055379920215856285,
      0.005538027982085224,
      0.016638954923091868,
      0.016638961938658384,
      0.02033702199475442,
      0.020337032050444362,
      0.03616588788916984,
      0.0361658919158725,
      -0.006560331385421628,
      -0.006560320552798462,
      0.003714228769244675,
      0.003714295570254367,
      0.005534640550742749,
      0.005534677559632684,
      0.016585668033186424,
      0.01658567607275212,
      0.02015378131758786,
      0.020153790892333334,
      0.03618606414319986,
      0.036186068401219025,
      -0.006719336253152848,
      -0.006719323557623295,
      0.0037280720646427996,
      0.003728138953636555,
      0.0055311643908966535,
      0.005531202384557535,
      0.016523565705724046,
      0.016523574864402927,
      0.019980730954686006,
      0.01998073992677482,
      0.036204724340304736,
      0.036204728835948635,
      -0.00688199125695071,
      -0.006881976635583173,
      0.0037416237169077033,
      0.0037416905991991397,
      0.005527545437954575,
      0.005527584352028462,
      0.016451929530124344,
      0.01645193989287933,
      0.019818841352316218,
      0.019818849606168188,
      0.0362219095721027,
      0.036221914311573025,
      -0.007048283795865654,
      -0.0070482671881098,
      0.00375492328338148,
      0.003754990065216519,
      0.005523765531017301,
      0.005523805300709874,
      0.016370185186623136,
      0.01637019682093666,
      0.019668948577250076,
      0.019668956010625176,
      0.03623766127731167,
      0.036237666266700844,
      -0.00721818234978214,
      -0.007218163697860672,
      0.0037680091731079795,
      0.003768075762027651,
      0.005519806593845041,
      0.005519847154207354,
      0.016277968911181766,
      0.016277981859901352,
      0.019531686815729192,
      0.01953169334681057,
      0.036252021218808814,
      0.03625202646409708,
      -0.007391634925885026,
      -0.007391614175216975,
      0.0037809184988210737,
      0.0037809848039850502,
      0.005515650771568018,
      0.0055156920577547714,
      0.01617518429964575,
      0.01617519857528926,
      0.019407430251615936,
      0.01940743582469393,
      0.03626503146001945,
      0.036265036967072006,
      -0.007568567591473348,
      -0.007568544691122423,
      0.0037936869449275443,
      0.0037937528773957095,
      0.005511280561170288,
      0.005511322508672076,
      0.01606203725052964,
      0.016062052832237134,
      0.019296256512024497,
      0.01929626110060641,
      0.03627673434062106,
      0.03627674011518505,
      -0.007748883147082687,
      -0.007748858050221974,
      0.0038063486523862494,
      0.003806414125356659,
      0.005506678934500669,
      0.005506721479348339,
      0.015939040270220035,
      0.015939057104010456,
      0.019197940453244744,
      0.019197944059946806,
      0.03628717245154771,
      0.03628717849924914,
      -0.007932459998327287,
      -0.007932432662709607,
      0.0038189361209672273,
      0.0038190010499693197,
      0.0055018294527949445,
      0.005501872531734621,
      0.01580698431368298,
      0.015807002315883605,
      0.01911198012150684,
      0.01911198277488547,
      0.03629638860928164,
      0.03629639493562237,
      -0.008119151286997228,
      -0.008119121675417375,
      0.003831480128987781,
      0.003831544432030635,
      0.0054967163719209094,
      0.005496759922558835,
      0.015666884134075815,
      0.015666903197071,
      0.019037648935649566,
      0.019037650684907093,
      0.03630442582941834,
      0.03630443243977277,
      -0.008308784341064324,
      -0.008308752421798201,
      0.0038440096702711483,
      0.0038440732679472242,
      0.005491324737776399,
      0.005491368698693066,
      0.015519908535745001,
      0.015519928534820633,
      0.018974062731619938,
      0.018974063640935852,
      0.036311327299492914,
      0.036311334199104796,
      -0.008501160498812508,
      -0.008501126246016863,
      0.003856551907770377,
      0.003856614723315444,
      0.005485640471476562,
      0.005485684782309991,
      0.015367308158438174,
      0.015367328958555637,
      0.018920249081574875,
      0.01892024924313989,
      0.03631713635105588,
      0.03631714354503502,
      -0.008696055353973303,
      -0.008696018748028621,
      0.0038691321430391,
      0.0038691941023497513,
      0.005479650444155717,
      0.005479695045653976,
      0.015210350907435992,
      0.015210372369121695,
      0.018875208341885736,
      0.018875208915291455,
      0.03632189643098808,
      0.036321903924306904,
      -0.008893219456478403,
      -0.008893180484259059,
      0.00388177380052178,
      0.003881834832131984,
      0.005473342541380207,
      0.005473387375423414,
      0.015050270801898845,
      0.015050292785869102,
      0.018837963277732336,
      0.018837964475022135,
      0.03632565107204514,
      0.03632565886953527,
      -0.009092379487585187,
      -0.009092338142641715,
      0.0038944984254726763,
      0.0038945584604911073,
      0.005466705717321534,
      0.005466750726913798,
      0.014888231823668628,
      0.014888254194164131,
      0.018807590856966455,
      0.018807592613960446,
      0.036328443862624,
      0.036328451968972636,
      -0.009293239909425141,
      -0.009293196192066559,
      0.003907325694192659,
      0.003907384666202492,
      0.005459730038971836,
      0.005459775168203512,
      0.014725305444862186,
      0.01472532807187582,
      0.018783242035545916,
      0.018783244291635044,
      0.03633031841574509,
      0.03633032683549151,
      -0.009495485068597905,
      -0.00949543898586567,
      0.0039202734351971354,
      0.003920331280120168,
      0.005452406720800352,
      0.005452451914780965,
      0.014562459094519697,
      0.014562481855180302,
      0.018764150770754377,
      0.01876415347129367,
      0.03633131833724605,
      0.0363313270747779,
      -0.009698781712699951,
      -0.009698733278229198,
      0.003933357659883558,
      0.0039334143158101225,
      0.005444728150348145,
      0.005444773355110279,
      0.014400552541329386,
      0.014400575320695974,
      0.018749635292705118,
      0.01874963838928365,
      0.03633148719318509,
      0.036331496252734644,
      -0.009902781859215866,
      -0.009902731092984892,
      0.003946592601257937,
      0.0039466480082440405,
      0.0054366879053432205,
      0.005436733067717482,
      0.014240339529570115,
      0.014240362221042215,
      0.018739094512167032,
      0.01873909796232812,
      0.03633086847645415,
      0.036330877862094525,
      -0.010107125939570066,
      -0.010107072867543533,
      0.00395999075929138,
      0.0039600448591240855,
      0.005428280762990249,
      0.005428325830451147,
      0.014082472610459367,
      0.014082495115950423,
      0.018732001686788024,
      0.018732005453511183,
      0.03632950557260531,
      0.03632951528824657,
      -0.010311446128693518,
      -0.010311390782369693,
      0.003973562951512854,
      0.003973615687444725,
      0.005419502702150323,
      0.005419547622632661,
      0.013927509719757664,
      0.013927531949725937,
      0.018727896839934102,
      0.018727900891022994,
      0.03632744172489614,
      0.03632745177428142,
      -0.010515369763183733,
      -0.010515312179059932,
      0.0039873183674894825,
      0.00398736968394218,
      0.005410350899179276,
      0.0054103956208642855,
      0.01377592155511234,
      0.013775943428504307,
      0.018726378902454002,
      0.018726383209910887,
      0.036324719998563626,
      0.03632473038526512,
      -0.010718522749520207,
      -0.010718462968493927,
      0.004001264625902668,
      0.004001314468139532,
      0.005400823718240177,
      0.005400868189310178,
      0.013628099175851097,
      0.013628120619985452,
      0.018727098156252252,
      0.018727102695683364,
      0.036321383244339464,
      0.036321393971754455,
      -0.010920532867789118,
      -0.010920470934513865,
      0.004015407832987253,
      0.004015456146753897,
      0.005390920696948759,
      0.005390964865308686,
      0.013484361496892278,
      0.013484382447296706,
      0.018729749288103666,
      0.01872975403817774,
      0.036317474061223126,
      0.03631748513256983,
      -0.011121032885405528,
      -0.011120968847621471,
      0.004029752641158183,
      0.004029799372289592,
      0.005380642528252228,
      0.005380686341215732,
      0.013344962504390354,
      0.013344982904594844,
      0.018734065186927978,
      0.018734070128896323,
      0.03631303475853392,
      0.036313046176847455,
      -0.011319663408411656,
      -0.011319597316270639,
      0.004044302306701234,
      0.00404434740069298,
      0.005369991039485114,
      0.0053700344434222495,
      0.013210098111532776,
      0.013210117912820297,
      0.018739811511130706,
      0.01873981662840963,
      0.0363081073172666,
      0.036308119085394816,
      -0.011516075413813387,
      -0.011516007319216344,
      0.004059058745444864,
      0.004059102146985054,
      0.005358969169592608,
      0.005359012109535463,
      0.013079912621546267,
      0.01307993178266128,
      0.018746781992424445,
      0.018746787270236234,
      0.03630273335078067,
      0.03630274547137993,
      -0.011709932423716124,
      -0.011709862379679012,
      0.004074022585356282,
      0.004074064237814126,
      0.005347580945566778,
      0.005347623364768289,
      0.012954504788376816,
      0.012954523275193778,
      0.018754794412202968,
      0.018754799837269808,
      0.03629695406485763,
      0.03629696654038874,
      -0.0119009122994097,
      -0.011900840359470817,
      0.004089193215008786,
      0.0040892330598740955,
      0.005335831459206673,
      0.005335873298646837,
      0.012833933475156456,
      0.012833951260312238,
      0.01876368717449707,
      0.018763692734781547,
      0.03629081021716599,
      0.03629082304988989,
      -0.01208870864987322,
      -0.012088634867552277,
      0.004104568826848052,
      0.00410460680311485,
      0.005323726845396552,
      0.005323768043229045,
      0.012718222913685382,
      0.01271823997618139,
      0.018773316398119414,
      0.01877332208260517,
      0.03628434207617878,
      0.03628435526815239,
      -0.012273031863542528,
      -0.012272956291858214,
      0.004120146454129384,
      0.004120182497614985,
      0.005311274263200893,
      0.005311314754131331,
      0.012607367568927568,
      0.01260738389370872,
      0.01878355345491319,
      0.01878355925342,
      0.03627758937959415,
      0.03627760293266624,
      -0.012453609784015239,
      -0.01245353247506535,
      0.004135922000305868,
      0.004135956042895074,
      0.0052984818812118,
      0.005298521595797129,
      0.012501336613094884,
      0.012501352190613416,
      0.018794282888045438,
      0.018794288791073407,
      0.03627059129231487,
      0.03627060520812182,
      -0.012630188059383938,
      -0.01263010906398947,
      0.004151890259501215,
      0.004151922228302511,
      0.005285358868760632,
      0.005285397732616975,
      0.01240007801515861,
      0.012400092840930787,
      0.018805400652257286,
      0.01880540665085555,
      0.03626338636404846,
      0.03626340064401019,
      -0.01280253020106867,
      -0.012802449568480897,
      0.004168044926493715,
      0.004168074742892175,
      0.005271915394837576,
      0.005271953327740786,
      0.012303522253732048,
      0.012303536327895674,
      0.018816812625905028,
      0.01881681871156115,
      0.03625601248659563,
      0.036256027131911506,
      -0.012970417391555017,
      -0.012970335169222861,
      0.004184378594349244,
      0.004184406172936869,
      0.005258162636865712,
      0.005258199551726012,
      0.01221158566400055,
      0.012211598990880429,
      0.018828433351988322,
      0.018828439516534973,
      0.03624850685090006,
      0.036248521862544895,
      -0.013133648081676306,
      -0.01313356431506994,
      0.004200882737449887,
      0.004200907984810462,
      0.005244112801874715,
      0.005244148603562324,
      0.012124173432390159,
      0.012124186020077726,
      0.01884018497193636,
      0.018840191207472504,
      0.03624090590393887,
      0.036240921282658996,
      -0.013292037417416878,
      -0.01329195214990247,
      0.004217547677141978,
      0.004217570490462313,
      0.005229779163142966,
      0.005229813747137015,
      0.012041182255616427,
      0.012041194115568723,
      0.018851996321650098,
      0.018852002620474328,
      0.03623324530553856,
      0.036233261051847925,
      -0.013445416534110273,
      -0.013445329806870633,
      0.00423436252653104,
      0.004234382792004597,
      0.005215176116067444,
      0.005215209366894282,
      0.011962502683361634,
      0.011962513830023632,
      0.018863802164204666,
      0.018863808518758674,
      0.036225559885206864,
      0.03622557599938338,
      -0.013593631752784998,
      -0.013593543604780002,
      0.0042513151100293,
      0.004251332701010791,
      0.005200319257932929,
      0.00520035104735262,
      0.01188802116590435,
      0.011888031616357538,
      0.018875542537772818,
      0.018875548940593435,
      0.03621788359907641,
      0.0362179000811583,
      -0.013736543709657259,
      -0.013736454177618727,
      0.004268391852040461,
      0.004268406626901095,
      0.005185225497459186,
      0.005185255682350167,
      0.011817621829472392,
      0.011817631603111617,
      0.018887162200824748,
      0.018887168644503075,
      0.03621024948706117,
      0.0362102663368435,
      -0.013874026445712348,
      -0.013873935564167581,
      0.004285577627547083,
      0.004285589427169632,
      0.005169913201607642,
      0.005169941621488658,
      0.011751188002890165,
      0.01175119712112969,
      0.018898610159583013,
      0.01889861663672958,
      0.03620268963033166,
      0.036202706847363035,
      -0.014005966479207854,
      -0.014005874280527122,
      0.004302855565214753,
      0.00430286421005491,
      0.005154402389261194,
      0.005154428863376958,
      0.011688603519279155,
      0.011688612005288292,
      0.018909839265149914,
      0.018909845768364783,
      0.036195235109219126,
      0.03619525269279857,
      -0.014132261879970886,
      -0.014132168394433988,
      0.004320206790762203,
      0.0043202120773904945,
      0.005138714984235505,
      0.005138739308117255,
      0.011629753816221697,
      0.011629761694689615,
      0.018920805869753907,
      0.018920812391601018,
      0.03618791596166332,
      0.03618793391083732,
      -0.014252821360675098,
      -0.01425272661655288,
      0.004337610094502638,
      0.00433761179157102,
      0.00512287514388062,
      0.005122897085275988,
      0.011574526857006447,
      0.011574534153935416,
      0.018931469533250415,
      0.018931476066235388,
      0.036180761142321445,
      0.03618077945588123,
      -0.014367563396961401,
      -0.014367467420609,
      0.004355039345120987,
      0.004355041502200277,
      0.005106909684613856,
      0.0051069289786617525,
      0.01152281389444003,
      0.011522820636965898,
      0.018941792772416685,
      0.01894179930896757,
      0.03617379848245963,
      0.0361738171589387,
      -0.014476415385346646,
      -0.01447631820130497,
      0.004372467406191094,
      0.004372473719929902,
      0.005090848632513004,
      0.005090864976021688,
      0.011474510097332326,
      0.011474516313570804,
      0.018951740846749967,
      0.018951747379200377,
      0.036167054650749555,
      0.03616707368842141,
      -0.014579312845359434,
      -0.014579214476462665,
      0.004389864600094238,
      0.004389875418736222,
      0.00507472593612514,
      0.005074738980798924,
      0.011429515058228515,
      0.011429520777145747,
      0.01896128157545305,
      0.0189612880960273,
      0.036160555115095555,
      0.03616057451197178,
      -0.01467619867024242,
      -0.014676099137729272,
      0.004407194581468701,
      0.004407210306572797,
      0.0050585803905416815,
      0.005058589735002668,
      0.01138773319934802,
      0.011387738450653665,
      0.01897038518110497,
      0.018970391681904855,
      0.03615432410561787,
      0.036154343859446415,
      -0.014767022428838126,
      -0.014766921752465195,
      0.004424414829987501,
      0.0044244359257974986,
      0.005042456837188951,
      0.005042462017676622,
      0.011349074092058827,
      0.011349078906120061,
      0.018979024156196192,
      0.018979030629189018,
      0.03614838457891755,
      0.03614840468718139,
      -0.014851739719895521,
      -0.014851637918051483,
      0.004441475087086925,
      0.004441502091231427,
      0.005026407722813847,
      0.005026408203104317,
      0.011313452703613596,
      0.011313457111388257,
      0.018987173149278985,
      0.018987179586286707,
      0.0361427581837487,
      0.03614277864366471,
      -0.01493031157895988,
      -0.014930208668779473,
      0.004458315326936564,
      0.004458348862329177,
      0.005010490283262847,
      0.005010495126451581,
      0.011280789583337161,
      0.011280793616324438,
      0.018994808867964993,
      0.018994815260654076,
      0.036137465228221276,
      0.03613748603673962,
      -0.015002703937195432,
      -0.015002599934672635,
      0.004474863131514658,
      0.004474903918887243,
      0.004994782492266536,
      0.004994793377385249,
      0.011251010999007773,
      0.011251014689214852,
      0.019001909996407957,
      0.019001916336279852,
      0.036132524648655795,
      0.036132545802459545,
      -0.015068887130902696,
      -0.015068782051002434,
      0.004491030322831691,
      0.004491079192564893,
      0.004979374667969591,
      0.004979392423632634,
      0.011224049032830904,
      0.01122405241275401,
      0.019008457125254397,
      0.01900846340363641,
      0.03612795398020779,
      0.03612797547571289,
      -0.015128835460091142,
      -0.015128729316859508,
      0.004506708713673909,
      0.004506766614218196,
      0.004964376503908834,
      0.004964402076408488,
      0.011199841645173155,
      0.011199844747791654,
      0.019014432692338483,
      0.019014438900374797,
      0.03612376932937533,
      0.036123791162731116,
      -0.015182526794222427,
      -0.015182419600895223,
      0.004521764910802393,
      0.004521832908669216,
      0.0049499227516398596,
      0.00494995720494059,
      0.011178332713106311,
      0.011178335571888472,
      0.01901982093264837,
      0.019019827061291204,
      0.036119985348498536,
      0.036120007515588415,
      -0.015229942223119144,
      -0.015229833992228766,
      0.004536034317071712,
      0.004536113579772176,
      0.004936179233545527,
      0.0049362237322115666,
      0.011159472049804272,
      0.011159474698723446,
      0.019024607836308105,
      0.019024613876308733,
      0.03611661521235299,
      0.03611663770879575,
      -0.015271065751014898,
      -0.015270956494495915,
      0.0045493149609585485,
      0.004549406709374691,
      0.004923349042035623,
      0.004923404803589519,
      0.011143215409934588,
      0.011143217883494632,
      0.019028781113506865,
      0.019028787055406404,
      0.03611367059693325,
      0.03611369341808468,
      -0.015305884031782284,
      -0.015305773761075857,
      0.004561362711057504,
      0.0045614681228352,
      0.004911677372464482,
      0.00491174557076746,
      0.011129524485381124,
      0.011129526818649928,
      0.019032330165471227,
      0.01903233599959112,
      0.036111161660513896,
      0.03611118480146884,
      -0.015334386143498888,
      -0.015334274869656552,
      0.0045718909336070835,
      0.004572010978639865,
      0.004901451932205452,
      0.004901533532929013,
      0.011118366894919055,
      0.011118369123569151,
      0.01903524606072128,
      0.019035251777153248,
      0.03610909702706805,
      0.036109120482662974,
      -0.01535656340068229,
      -0.015356451134469436,
      0.004580579461002325,
      0.004580714663175908,
      0.004892994044806912,
      0.0048930895671658,
      0.011109716170823897,
      0.011109718331179071,
      0.01903752151598025,
      0.019037527104575663,
      0.03610748377211352,
      0.036107507536929394,
      -0.015372409202733037,
      -0.015372295954732815,
      0.004587098578899905,
      0.0045872487363568925,
      0.004886634703517409,
      0.004886743940523441,
      0.011103551744825607,
      0.011103553873912543,
      0.019039150881223425,
      0.01903915633158192,
      0.0361063274110476,
      0.03610635147941337,
      -0.01538191891736011,
      -0.0153818046980781,
      0.004591150938286918,
      0.004591314895551472,
      0.004882672606713061,
      0.004882794397289983,
      0.011099858935304026,
      0.011099861070907989,
      0.0190401301284587,
      0.01904013542991602,
      0.036105631890020744,
      0.03610565625601719,
      -0.015385089798016552,
      -0.015384974617987083,
      0.004592525475511583,
      0.004592701084470374,
      0.004881320048559499,
      0.004881452238515031,
      0.011098628937153018,
      0.011098631117876574,
      0.01904045684392898,
      0.01904046198554373,
      0.03610539957938894,
      0.03610542423685299
     ]
    ]
   },
   "eigs_kl": {
    "__ndarray__": [
     [
      4,
      12
     ],
     "float64",
     [
      -0.03594904820709009,
      -9.296358307409952e-16,
      -8.549863021791798e-17,
      2.013435547530514e-16,
      0.337920016458166,
      0.40845351872482144,
      0.40845351872482466,
      1.5213679774182232,
      6.933362418991289,
      6.93336241899129,
      9.181203893982424,
      9.181203893982435,
      0.001327119901664449,
      0.0013271199016659419,
      0.030142475974774586,
      0.030142475974777788,
      0.3524031347686213,
      0.3524031347686218,
      4.142787065130804,
      4.142787065130807,
      6.606550755932669,
      6.6065507559326715,
      8.044364621051736,
      8.044364621051745,
      0.001327119901665669,
      0.0013271199016674613,
      0.03014247597477474,
      0.030142475974777483,
      0.35240313476862256,
      0.3524031347686238,
      4.142787065130803,
      4.142787065130806,
      6.606550755932666,
      6.606550755932673,
      8.044364621051743,
      8.044364621051745,
      -1.3897378590046618,
      -1.3897378590046559,
      0.10813172088946674,
      0.10813172088946708,
      0.4759655207268579,
      0.4759655207268594,
      3.178626754108932,
      3.178626754108938,
      5.924736740765526,
      5.924736740765526,
      8.293669450442792,
      8.293669450442797
     ]
    ]
   },
   "phi_anv": {
    "__ndarray__": [
     [
      4,
      16,
      3,
      3
     ],
     "float64",
     [
      3.7085370169576564,
      -1.0073884876874219e-16,
      1.9081958235744878e-16,
      -1.0073884876874219e-16,
      3.7085370169576524,
      -5.204170427930421e-17,
      1.9081958235744878e-16,
      -5.204170427930421e-17,
      0.4104723386500964,
      0.20948313565540472,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.5572309393984941,
      -1.3444106938820255e-17,
      1.8735013540549517e-16,
      -1.3444106938820255e-17,
      0.05728000465140411,
      0.5572309393984948,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.2094831356554041,
      -1.3444106938820255e-17,
      1.8735013540549517e-16,
      -1.3444106938820255e-17,
      0.05728000465140411,
      -0.4689347016397813,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      -0.4689347016397809,
      -1.3444106938820255e-17,
      1.8735013540549517e-16,
      -1.3444106938820255e-17,
      0.024269654630734105,
      -0.13490879521903226,
      0.862962125125387,
      0.08340645959331819,
      0.862962125125387,
      -0.13490879521903193,
      -0.083406459593318,
      0.08340645959331819,
      -0.08340645959331795,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      -0.0834064595933188,
      -0.862962125125387,
      -0.13490879521903193,
      -0.083406459593318,
      -0.0834064595933188,
      -0.08340645959331795,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      0.08340645959331819,
      -0.862962125125387,
      -0.13490879521903193,
      0.083406459593318,
      0.08340645959331819,
      0.08340645959331804,
      0.05284549653136811,
      -0.13490879521903226,
      0.862962125125387,
      -0.0834064595933188,
      0.862962125125387,
      -0.13490879521903193,
      0.083406459593318,
      -0.0834064595933188,
      0.08340645959331804,
      0.05284549653136811,
      0.01968458411527988,
      -2.1690287807814457e-17,
      0.15162926836182405,
      -2.1690287807814457e-17,
      0.371233169571072,
      4.2500725161431774e-17,
      0.029625058453122063,
      -9.107298248878237e-18,
      -0.029198895535412883,
      0.01968458411527988,
      -2.1690287807814457e-17,
      -0.15162926836182394,
      -2.1690287807814457e-17,
      0.371233169571072,
      4.2500725161431774e-17,
      -0.02962505845312194,
      -9.107298248878237e-18,
      -0.029198895535412883,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      -0.12169538262324794,
      -2.1690287807814457e-17,
      -0.143076217926478,
      4.2500725161431774e-17,
      0.4893505356399371,
      -9.107298248878237e-18,
      -0.1609721016418649,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      0.12169538262324806,
      -2.1690287807814457e-17,
      -0.143076217926478,
      4.2500725161431774e-17,
      -0.48935053563993697,
      -9.107298248878237e-18,
      -0.1609721016418649,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      0.12169538262324799,
      6.331740687315346e-17,
      -0.489350535639937,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      -0.15162926836182403,
      6.331740687315346e-17,
      -0.029625058453122015,
      -0.02919889553541288,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      -0.12169538262324801,
      6.331740687315346e-17,
      0.489350535639937,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      0.15162926836182397,
      6.331740687315346e-17,
      0.029625058453121987,
      -0.02919889553541288,
      -0.13490879521903226,
      0.862962125125387,
      0.08340645959331819,
      0.862962125125387,
      -0.13490879521903193,
      -0.08340645959331795,
      0.08340645959331819,
      -0.083406459593318,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      -0.0834064595933188,
      -0.862962125125387,
      -0.13490879521903193,
      -0.08340645959331795,
      -0.0834064595933188,
      -0.083406459593318,
      0.05284549653136811,
      -0.13490879521903226,
      -0.862962125125387,
      0.08340645959331819,
      -0.862962125125387,
      -0.13490879521903193,
      0.08340645959331804,
      0.08340645959331819,
      0.083406459593318,
      0.05284549653136811,
      -0.13490879521903226,
      0.862962125125387,
      -0.0834064595933188,
      0.862962125125387,
      -0.13490879521903193,
      0.08340645959331804,
      -0.0834064595933188,
      0.083406459593318,
      0.05284549653136811,
      3.7085370169576564,
      -5.3863848768742194e-17,
      1.5959455978986625e-16,
      -5.3863848768742194e-17,
      3.7085370169576537,
      1.734723475976807e-17,
      1.5959455978986625e-16,
      1.734723475976807e-17,
      0.4104723386500962,
      0.20948313565540477,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.5572309393984941,
      4.87890977618477e-17,
      1.8735013540549517e-16,
      4.87890977618477e-17,
      0.05728000465140412,
      0.5572309393984949,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      0.20948313565540508,
      4.87890977618477e-17,
      1.8735013540549517e-16,
      4.87890977618477e-17,
      0.05728000465140412,
      -0.46893470163978124,
      -1.5625e-17,
      1.8735013540549517e-16,
      -1.5625e-17,
      -0.4689347016397809,
      4.87890977618477e-17,
      1.8735013540549517e-16,
      4.87890977618477e-17,
      0.02426965463073412,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      -0.1216953826232489,
      6.418476861114186e-17,
      0.489350535639937,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      0.15162926836182408,
      6.418476861114186e-17,
      0.029625058453121998,
      -0.02919889553541288,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      0.1216953826232481,
      6.418476861114186e-17,
      -0.489350535639937,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.331740687315346e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      -0.15162926836182392,
      6.418476861114186e-17,
      -0.029625058453122004,
      -0.02919889553541288,
      -1.9811821405076961,
      4.6875000000000004e-17,
      -0.12169538262324794,
      4.6875000000000004e-17,
      -0.143076217926478,
      4.24465150528075e-17,
      0.4893505356399371,
      -6.884683795282953e-18,
      -0.16097210164186487,
      -1.981182140507697,
      4.6875000000000004e-17,
      0.12169538262324806,
      4.6875000000000004e-17,
      -0.143076217926478,
      4.24465150528075e-17,
      -0.48935053563993697,
      -6.884683795282953e-18,
      -0.16097210164186487,
      0.019684584115279978,
      4.6875000000000004e-17,
      0.15162926836182405,
      4.6875000000000004e-17,
      0.371233169571072,
      4.24465150528075e-17,
      0.029625058453122063,
      -6.884683795282953e-18,
      -0.029198895535412876,
      0.019684584115279978,
      4.6875000000000004e-17,
      -0.15162926836182394,
      4.6875000000000004e-17,
      0.371233169571072,
      4.24465150528075e-17,
      -0.02962505845312194,
      -6.884683795282953e-18,
      -0.029198895535412876,
      0.01968458411527988,
      -2.1690287807814457e-17,
      0.029625058453122063,
      -2.1690287807814457e-17,
      0.371233169571072,
      -9.107298248878237e-18,
      0.15162926836182405,
      4.2500725161431774e-17,
      -0.029198895535412883,
      0.01968458411527988,
      -2.1690287807814457e-17,
      -0.02962505845312194,
      -2.1690287807814457e-17,
      0.371233169571072,
      -9.107298248878237e-18,
      -0.15162926836182394,
      4.2500725161431774e-17,
      -0.029198895535412883,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      0.4893505356399371,
      -2.1690287807814457e-17,
      -0.143076217926478,
      -9.107298248878237e-18,
      -0.12169538262324794,
      4.2500725161431774e-17,
      -0.1609721016418649,
      -1.9811821405076961,
      -2.1690287807814457e-17,
      -0.48935053563993697,
      -2.1690287807814457e-17,
      -0.143076217926478,
      -9.107298248878237e-18,
      0.12169538262324806,
      4.2500725161431774e-17,
      -0.1609721016418649,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      0.489350535639937,
      6.331740687315346e-17,
      -0.1216953826232489,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      0.029625058453121998,
      6.331740687315346e-17,
      0.15162926836182408,
      -0.02919889553541288,
      -0.1430762179264781,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      -1.981182140507696,
      -0.489350535639937,
      6.331740687315346e-17,
      0.1216953826232481,
      -0.16097210164186487,
      0.3712331695710719,
      -2.1690287807814457e-17,
      6.418476861114186e-17,
      -2.1690287807814457e-17,
      0.019684584115279985,
      -0.029625058453122004,
      6.331740687315346e-17,
      -0.15162926836182392,
      -0.02919889553541288,
      5.014799931016685,
      2.220446049250313e-16,
      -7.632783294297951e-17,
      2.220446049250313e-16,
      5.014799931016687,
      5.551115123125783e-17,
      -7.632783294297951e-17,
      5.551115123125783e-17,
      0.2381617598968901,
      -0.7648115771918499,
      -2.7755575615628914e-17,
      -5.984795992119984e-17,
      -2.7755575615628914e-17,
      0.07734685456480689,
      4.683753385137379e-17,
      -5.984795992119984e-17,
      4.683753385137379e-17,
      0.07429488707280912,
      0.07734685456480804,
      -2.7755575615628914e-17,
      -5.984795992119984e-17,
      -2.7755575615628914e-17,
      -0.7648115771918511,
      4.683753385137379e-17,
      -5.984795992119984e-17,
      4.683753385137379e-17,
      0.07429488707280912,
      -0.07214168291214296,
      -2.7755575615628914e-17,
      -5.984795992119984e-17,
      -2.7755575615628914e-17,
      -0.07214168291214411,
      4.683753385137379e-17,
      -5.984795992119984e-17,
      4.683753385137379e-17,
      -0.024384063791497868,
      -0.1971280789954639,
      0.612874054155663,
      -0.11778857634404205,
      0.612874054155663,
      -0.19712807899546408,
      -0.117788576344042,
      -0.11778857634404205,
      -0.11778857634404195,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      0.11778857634404194,
      -0.612874054155663,
      -0.19712807899546408,
      -0.117788576344042,
      0.11778857634404194,
      -0.11778857634404195,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      -0.11778857634404205,
      -0.612874054155663,
      -0.19712807899546408,
      0.117788576344042,
      -0.11778857634404205,
      0.11778857634404204,
      0.09957912961452514,
      -0.1971280789954639,
      0.612874054155663,
      0.11778857634404194,
      0.612874054155663,
      -0.19712807899546408,
      0.117788576344042,
      0.11778857634404194,
      0.11778857634404204,
      0.09957912961452514,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      -0.489350535639937,
      6.331740687315346e-17,
      0.12169538262324799,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      -0.029625058453122015,
      6.331740687315346e-17,
      -0.15162926836182403,
      -0.02919889553541288,
      -0.14307621792647807,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      -1.981182140507695,
      0.489350535639937,
      6.331740687315346e-17,
      -0.12169538262324801,
      -0.1609721016418649,
      0.37123316957107194,
      4.6875000000000004e-17,
      6.331740687315346e-17,
      4.6875000000000004e-17,
      0.01968458411528002,
      0.029625058453121987,
      6.331740687315346e-17,
      0.15162926836182397,
      -0.02919889553541288,
      -1.9811821405076961,
      4.6875000000000004e-17,
      0.4893505356399371,
      4.6875000000000004e-17,
      -0.143076217926478,
      -6.884683795282953e-18,
      -0.12169538262324794,
      4.24465150528075e-17,
      -0.16097210164186487,
      -1.981182140507697,
      4.6875000000000004e-17,
      -0.48935053563993697,
      4.6875000000000004e-17,
      -0.143076217926478,
      -6.884683795282953e-18,
      0.12169538262324806,
      4.24465150528075e-17,
      -0.16097210164186487,
      0.019684584115279978,
      4.6875000000000004e-17,
      0.029625058453122063,
      4.6875000000000004e-17,
      0.371233169571072,
      -6.884683795282953e-18,
      0.15162926836182405,
      4.24465150528075e-17,
      -0.029198895535412876,
      0.019684584115279978,
      4.6875000000000004e-17,
      -0.02962505845312194,
      4.6875000000000004e-17,
      0.371233169571072,
      -6.884683795282953e-18,
      -0.15162926836182394,
      4.24465150528075e-17,
      -0.029198895535412876,
      -0.1971280789954639,
      0.612874054155663,
      -0.11778857634404205,
      0.612874054155663,
      -0.19712807899546408,
      -0.11778857634404195,
      -0.11778857634404205,
      -0.117788576344042,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      0.11778857634404194,
      -0.612874054155663,
      -0.19712807899546408,
      -0.11778857634404195,
      0.11778857634404194,
      -0.117788576344042,
      0.09957912961452514,
      -0.1971280789954639,
      -0.612874054155663,
      -0.11778857634404205,
      -0.612874054155663,
      -0.19712807899546408,
      0.11778857634404204,
      -0.11778857634404205,
      0.117788576344042,
      0.09957912961452514,
      -0.1971280789954639,
      0.612874054155663,
      0.11778857634404194,
      0.612874054155663,
      -0.19712807899546408,
      0.11778857634404204,
      0.11778857634404194,
      0.117788576344042,
      0.09957912961452514,
      5.014799931016689,
      -6.61191907387547e-16,
      -8.847089727481716e-17,
      -6.61191907387547e-16,
      5.014799931016684,
      -5.746271514173174e-17,
      -8.847089727481716e-17,
      -5.746271514173174e-17,
      0.23816175989688987,
      -0.7648115771918508,
      1.09375e-16,
      -6.071532165918825e-17,
      1.09375e-16,
      0.07734685456480694,
      -1.3227266504323154e-17,
      -6.071532165918825e-17,
      -1.3227266504323154e-17,
      0.07429488707280915,
      0.07734685456480718,
      1.09375e-16,
      -6.071532165918825e-17,
      1.09375e-16,
      -0.7648115771918501,
      -1.3227266504323154e-17,
      -6.071532165918825e-17,
      -1.3227266504323154e-17,
      0.07429488707280915,
      -0.07214168291214382,
      1.09375e-16,
      -6.071532165918825e-17,
      1.09375e-16,
      -0.07214168291214305,
      -1.3227266504323154e-17,
      -6.071532165918825e-17,
      -1.3227266504323154e-17,
      -0.02438406379149786
     ]
    ]
   },
   "irr_l": [],
   "q_qc": {
    "__ndarray__": [
     [
      4,
      3
     ],
     "float64",
     [
      0.0,
      0.0,
      0.0,
      0.0,
      0.5,
      0.0,
      0.5,
      0.0,
      0.0,
      0.5,
      0.5,
      0.0
     ]
    ]
   },
   "path": {
    "kpts": {
     "__ndarray__": [
      [
       400,
       3
      ],
      "float64",
      [
       0.5,
       -0.5,
       0.0,
       0.49696969696969695,
       -0.49696969696969695,
       0.0,
       0.49393939393939396,
       -0.49393939393939396,
       0.0,
       0.4909090909090909,
       -0.4909090909090909,
       0.0,
       0.48787878787878786,
       -0.48787878787878786,
       0.0,
       0.48484848484848486,
       -0.48484848484848486,
       0.0,
       0.4818181818181818,
       -0.4818181818181818,
       0.0,
       0.47878787878787876,
       -0.47878787878787876,
       0.0,
       0.47575757575757577,
       -0.47575757575757577,
       0.0,
       0.4727272727272727,
       -0.4727272727272727,
       0.0,
       0.4696969696969697,
       -0.4696969696969697,
       0.0,
       0.4666666666666667,
       -0.4666666666666667,
       0.0,
       0.4636363636363636,
       -0.4636363636363636,
       0.0,
       0.46060606060606063,
       -0.46060606060606063,
       0.0,
       0.4575757575757576,
       -0.4575757575757576,
       0.0,
       0.45454545454545453,
       -0.45454545454545453,
       0.0,
       0.45151515151515154,
       -0.45151515151515154,
       0.0,
       0.4484848484848485,
       -0.4484848484848485,
       0.0,
       0.44545454545454544,
       -0.44545454545454544,
       0.0,
       0.44242424242424244,
       -0.44242424242424244,
       0.0,
       0.4393939393939394,
       -0.4393939393939394,
       0.0,
       0.4363636363636364,
       -0.4363636363636364,
       0.0,
       0.43333333333333335,
       -0.43333333333333335,
       0.0,
       0.4303030303030303,
       -0.4303030303030303,
       0.0,
       0.42727272727272725,
       -0.42727272727272725,
       0.0,
       0.42424242424242425,
       -0.42424242424242425,
       0.0,
       0.4212121212121212,
       -0.4212121212121212,
       0.0,
       0.4181818181818182,
       -0.4181818181818182,
       0.0,
       0.41515151515151516,
       -0.41515151515151516,
       0.0,
       0.4121212121212121,
       -0.4121212121212121,
       0.0,
       0.40909090909090906,
       -0.40909090909090906,
       0.0,
       0.40606060606060607,
       -0.40606060606060607,
       0.0,
       0.403030303030303,
       -0.403030303030303,
       0.0,
       0.4,
       -0.4,
       0.0,
       0.396969696969697,
       -0.396969696969697,
       0.0,
       0.3939393939393939,
       -0.3939393939393939,
       0.0,
       0.39090909090909093,
       -0.39090909090909093,
       0.0,
       0.3878787878787879,
       -0.3878787878787879,
       0.0,
       0.38484848484848483,
       -0.38484848484848483,
       0.0,
       0.38181818181818183,
       -0.38181818181818183,
       0.0,
       0.3787878787878788,
       -0.3787878787878788,
       0.0,
       0.37575757575757573,
       -0.37575757575757573,
       0.0,
       0.37272727272727274,
       -0.37272727272727274,
       0.0,
       0.3696969696969697,
       -0.3696969696969697,
       0.0,
       0.3666666666666667,
       -0.3666666666666667,
       0.0,
       0.36363636363636365,
       -0.36363636363636365,
       0.0,
       0.3606060606060606,
       -0.3606060606060606,
       0.0,
       0.35757575757575755,
       -0.35757575757575755,
       0.0,
       0.35454545454545455,
       -0.35454545454545455,
       0.0,
       0.3515151515151515,
       -0.3515151515151515,
       0.0,
       0.3484848484848485,
       -0.3484848484848485,
       0.0,
       0.34545454545454546,
       -0.34545454545454546,
       0.0,
       0.3424242424242424,
       -0.3424242424242424,
       0.0,
       0.33939393939393936,
       -0.33939393939393936,
       0.0,
       0.33636363636363636,
       -0.33636363636363636,
       0.0,
       0.33333333333333337,
       -0.33333333333333337,
       0.0,
       0.3303030303030303,
       -0.3303030303030303,
       0.0,
       0.32727272727272727,
       -0.32727272727272727,
       0.0,
       0.3242424242424242,
       -0.3242424242424242,
       0.0,
       0.32121212121212117,
       -0.32121212121212117,
       0.0,
       0.3181818181818182,
       -0.3181818181818182,
       0.0,
       0.3151515151515152,
       -0.3151515151515152,
       0.0,
       0.31212121212121213,
       -0.31212121212121213,
       0.0,
       0.3090909090909091,
       -0.3090909090909091,
       0.0,
       0.30606060606060603,
       -0.30606060606060603,
       0.0,
       0.30303030303030304,
       -0.30303030303030304,
       0.0,
       0.3,
       -0.3,
       0.0,
       0.296969696969697,
       -0.296969696969697,
       0.0,
       0.29393939393939394,
       -0.29393939393939394,
       0.0,
       0.2909090909090909,
       -0.2909090909090909,
       0.0,
       0.28787878787878785,
       -0.28787878787878785,
       0.0,
       0.28484848484848485,
       -0.28484848484848485,
       0.0,
       0.28181818181818186,
       -0.28181818181818186,
       0.0,
       0.2787878787878788,
       -0.2787878787878788,
       0.0,
       0.27575757575757576,
       -0.27575757575757576,
       0.0,
       0.2727272727272727,
       -0.2727272727272727,
       0.0,
       0.26969696969696966,
       -0.26969696969696966,
       0.0,
       0.26666666666666666,
       -0.26666666666666666,
       0.0,
       0.26363636363636367,
       -0.26363636363636367,
       0.0,
       0.2606060606060606,
       -0.2606060606060606,
       0.0,
       0.25757575757575757,
       -0.25757575757575757,
       0.0,
       0.2545454545454545,
       -0.2545454545454545,
       0.0,
       0.2515151515151515,
       -0.2515151515151515,
       0.0,
       0.24848484848484848,
       -0.24848484848484848,
       0.0,
       0.24545454545454548,
       -0.24545454545454548,
       0.0,
       0.24242424242424243,
       -0.24242424242424243,
       0.0,
       0.23939393939393938,
       -0.23939393939393938,
       0.0,
       0.2363636363636364,
       -0.2363636363636364,
       0.0,
       0.23333333333333334,
       -0.23333333333333334,
       0.0,
       0.2303030303030303,
       -0.2303030303030303,
       0.0,
       0.2272727272727273,
       -0.2272727272727273,
       0.0,
       0.22424242424242424,
       -0.22424242424242424,
       0.0,
       0.2212121212121212,
       -0.2212121212121212,
       0.0,
       0.2181818181818182,
       -0.2181818181818182,
       0.0,
       0.21515151515151515,
       -0.21515151515151515,
       0.0,
       0.2121212121212121,
       -0.2121212121212121,
       0.0,
       0.2090909090909091,
       -0.2090909090909091,
       0.0,
       0.20606060606060606,
       -0.20606060606060606,
       0.0,
       0.203030303030303,
       -0.203030303030303,
       0.0,
       0.2,
       -0.2,
       0.0,
       0.19696969696969696,
       -0.19696969696969696,
       0.0,
       0.19393939393939397,
       -0.19393939393939397,
       0.0,
       0.19090909090909092,
       -0.19090909090909092,
       0.0,
       0.18787878787878787,
       -0.18787878787878787,
       0.0,
       0.18484848484848487,
       -0.18484848484848487,
       0.0,
       0.18181818181818182,
       -0.18181818181818182,
       0.0,
       0.17878787878787877,
       -0.17878787878787877,
       0.0,
       0.17575757575757578,
       -0.17575757575757578,
       0.0,
       0.17272727272727273,
       -0.17272727272727273,
       0.0,
       0.16969696969696968,
       -0.16969696969696968,
       0.0,
       0.16666666666666669,
       -0.16666666666666669,
       0.0,
       0.16363636363636364,
       -0.16363636363636364,
       0.0,
       0.16060606060606059,
       -0.16060606060606059,
       0.0,
       0.1575757575757576,
       -0.1575757575757576,
       0.0,
       0.15454545454545454,
       -0.15454545454545454,
       0.0,
       0.1515151515151515,
       -0.1515151515151515,
       0.0,
       0.1484848484848485,
       -0.1484848484848485,
       0.0,
       0.14545454545454545,
       -0.14545454545454545,
       0.0,
       0.1424242424242424,
       -0.1424242424242424,
       0.0,
       0.1393939393939394,
       -0.1393939393939394,
       0.0,
       0.13636363636363635,
       -0.13636363636363635,
       0.0,
       0.13333333333333336,
       -0.13333333333333336,
       0.0,
       0.1303030303030303,
       -0.1303030303030303,
       0.0,
       0.12727272727272726,
       -0.12727272727272726,
       0.0,
       0.12424242424242427,
       -0.12424242424242427,
       0.0,
       0.12121212121212122,
       -0.12121212121212122,
       0.0,
       0.11818181818181817,
       -0.11818181818181817,
       0.0,
       0.11515151515151517,
       -0.11515151515151517,
       0.0,
       0.11212121212121212,
       -0.11212121212121212,
       0.0,
       0.10909090909090907,
       -0.10909090909090907,
       0.0,
       0.10606060606060608,
       -0.10606060606060608,
       0.0,
       0.10303030303030303,
       -0.10303030303030303,
       0.0,
       0.09999999999999998,
       -0.09999999999999998,
       0.0,
       0.09696969696969698,
       -0.09696969696969698,
       0.0,
       0.09393939393939393,
       -0.09393939393939393,
       0.0,
       0.09090909090909088,
       -0.09090909090909088,
       0.0,
       0.08787878787878789,
       -0.08787878787878789,
       0.0,
       0.08484848484848484,
       -0.08484848484848484,
       0.0,
       0.08181818181818185,
       -0.08181818181818185,
       0.0,
       0.0787878787878788,
       -0.0787878787878788,
       0.0,
       0.07575757575757575,
       -0.07575757575757575,
       0.0,
       0.07272727272727275,
       -0.07272727272727275,
       0.0,
       0.0696969696969697,
       -0.0696969696969697,
       0.0,
       0.06666666666666665,
       -0.06666666666666665,
       0.0,
       0.06363636363636366,
       -0.06363636363636366,
       0.0,
       0.06060606060606061,
       -0.06060606060606061,
       0.0,
       0.05757575757575756,
       -0.05757575757575756,
       0.0,
       0.054545454545454564,
       -0.054545454545454564,
       0.0,
       0.051515151515151514,
       -0.051515151515151514,
       0.0,
       0.048484848484848464,
       -0.048484848484848464,
       0.0,
       0.04545454545454547,
       -0.04545454545454547,
       0.0,
       0.04242424242424242,
       -0.04242424242424242,
       0.0,
       0.03939393939393937,
       -0.03939393939393937,
       0.0,
       0.036363636363636376,
       -0.036363636363636376,
       0.0,
       0.033333333333333326,
       -0.033333333333333326,
       0.0,
       0.030303030303030276,
       -0.030303030303030276,
       0.0,
       0.027272727272727282,
       -0.027272727272727282,
       0.0,
       0.024242424242424232,
       -0.024242424242424232,
       0.0,
       0.021212121212121238,
       -0.021212121212121238,
       0.0,
       0.018181818181818188,
       -0.018181818181818188,
       0.0,
       0.015151515151515138,
       -0.015151515151515138,
       0.0,
       0.012121212121212144,
       -0.012121212121212144,
       0.0,
       0.009090909090909094,
       -0.009090909090909094,
       0.0,
       0.006060606060606044,
       -0.006060606060606044,
       0.0,
       0.00303030303030305,
       -0.00303030303030305,
       0.0,
       0.0,
       0.0,
       0.0,
       0.0,
       -0.004310344827586207,
       0.0,
       0.0,
       -0.008620689655172414,
       0.0,
       0.0,
       -0.01293103448275862,
       0.0,
       0.0,
       -0.017241379310344827,
       0.0,
       0.0,
       -0.021551724137931036,
       0.0,
       0.0,
       -0.02586206896551724,
       0.0,
       0.0,
       -0.030172413793103446,
       0.0,
       0.0,
       -0.034482758620689655,
       0.0,
       0.0,
       -0.03879310344827586,
       0.0,
       0.0,
       -0.04310344827586207,
       0.0,
       0.0,
       -0.04741379310344827,
       0.0,
       0.0,
       -0.05172413793103448,
       0.0,
       0.0,
       -0.05603448275862069,
       0.0,
       0.0,
       -0.06034482758620689,
       0.0,
       0.0,
       -0.06465517241379311,
       0.0,
       0.0,
       -0.06896551724137931,
       0.0,
       0.0,
       -0.07327586206896551,
       0.0,
       0.0,
       -0.07758620689655173,
       0.0,
       0.0,
       -0.08189655172413793,
       0.0,
       0.0,
       -0.08620689655172414,
       0.0,
       0.0,
       -0.09051724137931035,
       0.0,
       0.0,
       -0.09482758620689655,
       0.0,
       0.0,
       -0.09913793103448276,
       0.0,
       0.0,
       -0.10344827586206896,
       0.0,
       0.0,
       -0.10775862068965517,
       0.0,
       0.0,
       -0.11206896551724138,
       0.0,
       0.0,
       -0.11637931034482758,
       0.0,
       0.0,
       -0.12068965517241378,
       0.0,
       0.0,
       -0.125,
       0.0,
       0.0,
       -0.12931034482758622,
       0.0,
       0.0,
       -0.1336206896551724,
       0.0,
       0.0,
       -0.13793103448275862,
       0.0,
       0.0,
       -0.14224137931034483,
       0.0,
       0.0,
       -0.14655172413793102,
       0.0,
       0.0,
       -0.15086206896551724,
       0.0,
       0.0,
       -0.15517241379310345,
       0.0,
       0.0,
       -0.15948275862068964,
       0.0,
       0.0,
       -0.16379310344827586,
       0.0,
       0.0,
       -0.16810344827586207,
       0.0,
       0.0,
       -0.1724137931034483,
       0.0,
       0.0,
       -0.17672413793103448,
       0.0,
       0.0,
       -0.1810344827586207,
       0.0,
       0.0,
       -0.1853448275862069,
       0.0,
       0.0,
       -0.1896551724137931,
       0.0,
       0.0,
       -0.1939655172413793,
       0.0,
       0.0,
       -0.19827586206896552,
       0.0,
       0.0,
       -0.2025862068965517,
       0.0,
       0.0,
       -0.20689655172413793,
       0.0,
       0.0,
       -0.21120689655172414,
       0.0,
       0.0,
       -0.21551724137931033,
       0.0,
       0.0,
       -0.21982758620689655,
       0.0,
       0.0,
       -0.22413793103448276,
       0.0,
       0.0,
       -0.22844827586206895,
       0.0,
       0.0,
       -0.23275862068965517,
       0.0,
       0.0,
       -0.23706896551724138,
       0.0,
       0.0,
       -0.24137931034482757,
       0.0,
       0.0,
       -0.24568965517241378,
       0.0,
       0.0,
       -0.25,
       0.0,
       0.0,
       -0.2543103448275862,
       0.0,
       0.0,
       -0.25862068965517243,
       0.0,
       0.0,
       -0.2629310344827586,
       0.0,
       0.0,
       -0.2672413793103448,
       0.0,
       0.0,
       -0.27155172413793105,
       0.0,
       0.0,
       -0.27586206896551724,
       0.0,
       0.0,
       -0.2801724137931034,
       0.0,
       0.0,
       -0.28448275862068967,
       0.0,
       0.0,
       -0.28879310344827586,
       0.0,
       0.0,
       -0.29310344827586204,
       0.0,
       0.0,
       -0.2974137931034483,
       0.0,
       0.0,
       -0.3017241379310345,
       0.0,
       0.0,
       -0.30603448275862066,
       0.0,
       0.0,
       -0.3103448275862069,
       0.0,
       0.0,
       -0.3146551724137931,
       0.0,
       0.0,
       -0.3189655172413793,
       0.0,
       0.0,
       -0.3232758620689655,
       0.0,
       0.0,
       -0.3275862068965517,
       0.0,
       0.0,
       -0.3318965517241379,
       0.0,
       0.0,
       -0.33620689655172414,
       0.0,
       0.0,
       -0.34051724137931033,
       0.0,
       0.0,
       -0.3448275862068966,
       0.0,
       0.0,
       -0.34913793103448276,
       0.0,
       0.0,
       -0.35344827586206895,
       0.0,
       0.0,
       -0.3577586206896552,
       0.0,
       0.0,
       -0.3620689655172414,
       0.0,
       0.0,
       -0.36637931034482757,
       0.0,
       0.0,
       -0.3706896551724138,
       0.0,
       0.0,
       -0.375,
       0.0,
       0.0,
       -0.3793103448275862,
       0.0,
       0.0,
       -0.38362068965517243,
       0.0,
       0.0,
       -0.3879310344827586,
       0.0,
       0.0,
       -0.3922413793103448,
       0.0,
       0.0,
       -0.39655172413793105,
       0.0,
       0.0,
       -0.40086206896551724,
       0.0,
       0.0,
       -0.4051724137931034,
       0.0,
       0.0,
       -0.40948275862068967,
       0.0,
       0.0,
       -0.41379310344827586,
       0.0,
       0.0,
       -0.41810344827586204,
       0.0,
       0.0,
       -0.4224137931034483,
       0.0,
       0.0,
       -0.4267241379310345,
       0.0,
       0.0,
       -0.43103448275862066,
       0.0,
       0.0,
       -0.4353448275862069,
       0.0,
       0.0,
       -0.4396551724137931,
       0.0,
       0.0,
       -0.4439655172413793,
       0.0,
       0.0,
       -0.4482758620689655,
       0.0,
       0.0,
       -0.4525862068965517,
       0.0,
       0.0,
       -0.4568965517241379,
       0.0,
       0.0,
       -0.46120689655172414,
       0.0,
       0.0,
       -0.46551724137931033,
       0.0,
       0.0,
       -0.4698275862068965,
       0.0,
       0.0,
       -0.47413793103448276,
       0.0,
       0.0,
       -0.47844827586206895,
       0.0,
       0.0,
       -0.48275862068965514,
       0.0,
       0.0,
       -0.4870689655172414,
       0.0,
       0.0,
       -0.49137931034482757,
       0.0,
       0.0,
       -0.4956896551724138,
       0.0,
       0.0,
       -0.5,
       0.0,
       0.00423728813559322,
       -0.5,
       0.0,
       0.00847457627118644,
       -0.5,
       0.0,
       0.012711864406779662,
       -0.5,
       0.0,
       0.01694915254237288,
       -0.5,
       0.0,
       0.0211864406779661,
       -0.5,
       0.0,
       0.025423728813559324,
       -0.5,
       0.0,
       0.029661016949152543,
       -0.5,
       0.0,
       0.03389830508474576,
       -0.5,
       0.0,
       0.038135593220338986,
       -0.5,
       0.0,
       0.0423728813559322,
       -0.5,
       0.0,
       0.046610169491525424,
       -0.5,
       0.0,
       0.05084745762711865,
       -0.5,
       0.0,
       0.05508474576271186,
       -0.5,
       0.0,
       0.059322033898305086,
       -0.5,
       0.0,
       0.0635593220338983,
       -0.5,
       0.0,
       0.06779661016949153,
       -0.5,
       0.0,
       0.07203389830508475,
       -0.5,
       0.0,
       0.07627118644067797,
       -0.5,
       0.0,
       0.08050847457627118,
       -0.5,
       0.0,
       0.0847457627118644,
       -0.5,
       0.0,
       0.08898305084745763,
       -0.5,
       0.0,
       0.09322033898305085,
       -0.5,
       0.0,
       0.09745762711864407,
       -0.5,
       0.0,
       0.1016949152542373,
       -0.5,
       0.0,
       0.1059322033898305,
       -0.5,
       0.0,
       0.11016949152542373,
       -0.5,
       0.0,
       0.11440677966101695,
       -0.5,
       0.0,
       0.11864406779661017,
       -0.5,
       0.0,
       0.1228813559322034,
       -0.5,
       0.0,
       0.1271186440677966,
       -0.5,
       0.0,
       0.13135593220338984,
       -0.5,
       0.0,
       0.13559322033898305,
       -0.5,
       0.0,
       0.13983050847457626,
       -0.5,
       0.0,
       0.1440677966101695,
       -0.5,
       0.0,
       0.1483050847457627,
       -0.5,
       0.0,
       0.15254237288135594,
       -0.5,
       0.0,
       0.15677966101694915,
       -0.5,
       0.0,
       0.16101694915254236,
       -0.5,
       0.0,
       0.1652542372881356,
       -0.5,
       0.0,
       0.1694915254237288,
       -0.5,
       0.0,
       0.17372881355932204,
       -0.5,
       0.0,
       0.17796610169491525,
       -0.5,
       0.0,
       0.18220338983050846,
       -0.5,
       0.0,
       0.1864406779661017,
       -0.5,
       0.0,
       0.1906779661016949,
       -0.5,
       0.0,
       0.19491525423728814,
       -0.5,
       0.0,
       0.19915254237288135,
       -0.5,
       0.0,
       0.2033898305084746,
       -0.5,
       0.0,
       0.2076271186440678,
       -0.5,
       0.0,
       0.211864406779661,
       -0.5,
       0.0,
       0.21610169491525424,
       -0.5,
       0.0,
       0.22033898305084745,
       -0.5,
       0.0,
       0.2245762711864407,
       -0.5,
       0.0,
       0.2288135593220339,
       -0.5,
       0.0,
       0.2330508474576271,
       -0.5,
       0.0,
       0.23728813559322035,
       -0.5,
       0.0,
       0.24152542372881355,
       -0.5,
       0.0,
       0.2457627118644068,
       -0.5,
       0.0,
       0.25,
       -0.5,
       0.0,
       0.2542372881355932,
       -0.5,
       0.0,
       0.2584745762711864,
       -0.5,
       0.0,
       0.2627118644067797,
       -0.5,
       0.0,
       0.2669491525423729,
       -0.5,
       0.0,
       0.2711864406779661,
       -0.5,
       0.0,
       0.2754237288135593,
       -0.5,
       0.0,
       0.2796610169491525,
       -0.5,
       0.0,
       0.2838983050847458,
       -0.5,
       0.0,
       0.288135593220339,
       -0.5,
       0.0,
       0.2923728813559322,
       -0.5,
       0.0,
       0.2966101694915254,
       -0.5,
       0.0,
       0.3008474576271186,
       -0.5,
       0.0,
       0.3050847457627119,
       -0.5,
       0.0,
       0.3093220338983051,
       -0.5,
       0.0,
       0.3135593220338983,
       -0.5,
       0.0,
       0.3177966101694915,
       -0.5,
       0.0,
       0.3220338983050847,
       -0.5,
       0.0,
       0.326271186440678,
       -0.5,
       0.0,
       0.3305084745762712,
       -0.5,
       0.0,
       0.3347457627118644,
       -0.5,
       0.0,
       0.3389830508474576,
       -0.5,
       0.0,
       0.3432203389830508,
       -0.5,
       0.0,
       0.3474576271186441,
       -0.5,
       0.0,
       0.3516949152542373,
       -0.5,
       0.0,
       0.3559322033898305,
       -0.5,
       0.0,
       0.3601694915254237,
       -0.5,
       0.0,
       0.3644067796610169,
       -0.5,
       0.0,
       0.3686440677966102,
       -0.5,
       0.0,
       0.3728813559322034,
       -0.5,
       0.0,
       0.3771186440677966,
       -0.5,
       0.0,
       0.3813559322033898,
       -0.5,
       0.0,
       0.385593220338983,
       -0.5,
       0.0,
       0.3898305084745763,
       -0.5,
       0.0,
       0.3940677966101695,
       -0.5,
       0.0,
       0.3983050847457627,
       -0.5,
       0.0,
       0.4025423728813559,
       -0.5,
       0.0,
       0.4067796610169492,
       -0.5,
       0.0,
       0.4110169491525424,
       -0.5,
       0.0,
       0.4152542372881356,
       -0.5,
       0.0,
       0.4194915254237288,
       -0.5,
       0.0,
       0.423728813559322,
       -0.5,
       0.0,
       0.4279661016949153,
       -0.5,
       0.0,
       0.4322033898305085,
       -0.5,
       0.0,
       0.4364406779661017,
       -0.5,
       0.0,
       0.4406779661016949,
       -0.5,
       0.0,
       0.4449152542372881,
       -0.5,
       0.0,
       0.4491525423728814,
       -0.5,
       0.0,
       0.4533898305084746,
       -0.5,
       0.0,
       0.4576271186440678,
       -0.5,
       0.0,
       0.461864406779661,
       -0.5,
       0.0,
       0.4661016949152542,
       -0.5,
       0.0,
       0.4703389830508475,
       -0.5,
       0.0,
       0.4745762711864407,
       -0.5,
       0.0,
       0.4788135593220339,
       -0.5,
       0.0,
       0.4830508474576271,
       -0.5,
       0.0,
       0.4872881355932203,
       -0.5,
       0.0,
       0.4915254237288136,
       -0.5,
       0.0,
       0.4957627118644068,
       -0.5,
       0.0,
       0.5,
       -0.5,
       0.0
      ]
     ]
    },
    "special_points": {
     "G": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "M": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.5,
        -0.5,
        0.0
       ]
      ]
     },
     "X": {
      "__ndarray__": [
       [
        3
       ],
       "float64",
       [
        0.0,
        -0.5,
        0.0
       ]
      ]
     }
    },
    "labelseq": "MGXM",
    "cell": {
     "array": {
      "__ndarray__": [
       [
        3,
        3
       ],
       "float64",
       [
        4.693407447526749,
        0.0,
        0.0,
        0.0,
        -4.693407447526749,
        0.0,
        0.0,
        0.0,
        0.0
       ]
      ]
     },
     "__ase_objtype__": "cell"
    },
    "__ase_objtype__": "bandpath"
   },
   "u_klav": {
    "__ndarray__": [
     [
      4,
      12,
      4,
      3
     ],
     "complex128",
     [
      7.395204574682111e-17,
      0.0,
      0.273267165138228,
      0.0,
      0.014160114950858966,
      -0.0,
      -0.00023832983930789967,
      0.0,
      -0.268449211448367,
      0.0,
      0.03995141482617357,
      0.0,
      -6.401387123287106e-16,
      0.0,
      5.700079238678863e-17,
      0.0,
      0.0876466346838995,
      0.0,
      0.6460979478603607,
      -0.0,
      -0.0019447273642008872,
      0.0,
      -0.6529434304452539,
      0.0,
      1.761509732877771e-15,
      0.0,
      -0.014034798841198848,
      0.0,
      0.2713881519634137,
      0.0,
      0.032046912403349795,
      0.0,
      -0.03995141482617326,
      0.0,
      -0.26844921144836675,
      0.0,
      2.384786550932149e-16,
      0.0,
      -2.388247986736448e-16,
      0.0,
      0.646097947860361,
      0.0,
      -0.08764663468389947,
      0.0,
      -0.6529434304452527,
      0.0,
      0.0019447273642010376,
      0.0,
      -3.0552289245560045e-16,
      0.0,
      0.001894750120972717,
      0.0,
      -0.03199173827223702,
      0.0,
      0.2717507089291902,
      0.0,
      2.024070164019524e-15,
      0.0,
      -6.059628853708417e-16,
      0.0,
      -0.7071067811865472,
      0.0,
      0.6520157136149269,
      0.0,
      5.555044718546316e-17,
      0.0,
      4.921209425445173e-17,
      0.0,
      -2.435851685817922e-16,
      0.0,
      -1.0071966881265281e-16,
      0.0,
      2.0044023163645006e-17,
      0.0,
      0.2732671651382288,
      0.0,
      0.014160114950858671,
      0.0,
      -0.00023832983930814101,
      0.0,
      0.26844921144836636,
      0.0,
      -0.03995141482617352,
      0.0,
      6.453739787351445e-16,
      0.0,
      -3.65332784160296e-17,
      0.0,
      0.08764663468389954,
      0.0,
      0.6460979478603607,
      0.0,
      0.0019447273642013985,
      0.0,
      0.6529434304452537,
      0.0,
      2.2696146177725307e-15,
      0.0,
      -0.014034798841198655,
      0.0,
      0.2713881519634127,
      0.0,
      0.03204691240334946,
      0.0,
      0.03995141482617376,
      0.0,
      0.2684492114483672,
      0.0,
      -1.386240250512009e-16,
      0.0,
      2.6066105625326015e-16,
      0.0,
      0.6460979478603601,
      0.0,
      -0.08764663468389973,
      0.0,
      0.6529434304452543,
      0.0,
      -0.0019447273642011244,
      0.0,
      -2.0246501483277315e-16,
      0.0,
      0.0018947501209732173,
      0.0,
      -0.03199173827223771,
      0.0,
      0.2717507089291899,
      0.0,
      -2.0802689547086843e-15,
      0.0,
      4.751907266426654e-16,
      0.0,
      0.7071067811865477,
      0.0,
      0.6520157136149268,
      0.0,
      1.6491960115630038e-17,
      0.0,
      -1.2767685426286195e-16,
      0.0,
      -8.72171746875198e-17,
      0.0,
      2.549862153391904e-16,
      0.0,
      1.7525677800308027e-16,
      0.0,
      0.6511418654648582,
      0.0,
      0.03374076669487608,
      0.0,
      -0.0005678930949658025,
      0.0,
      -0.6458334444415483,
      0.0,
      0.09611486548346043,
      0.0,
      -2.3007387463984147e-15,
      0.0,
      -8.370415536435106e-17,
      0.0,
      -0.036782994097417254,
      0.0,
      -0.2711503651932762,
      0.0,
      0.0008083516452963568,
      0.0,
      0.2714045711506725,
      0.0,
      5.2898833859289784e-15,
      0.0,
      -0.03344216307238906,
      0.0,
      0.6466645469283875,
      0.0,
      0.07636148424253818,
      0.0,
      0.09611486548346096,
      0.0,
      0.645833444441548,
      0.0,
      1.6802194049584162e-16,
      0.0,
      1.4366386229056837e-16,
      0.0,
      -0.2711503651932758,
      0.0,
      0.03678299409741726,
      0.0,
      -0.2714045711506729,
      0.0,
      0.0008083516452965284,
      0.0,
      0.7071067811865469,
      0.0,
      0.004514816581553308,
      0.0,
      -0.07623001514840785,
      0.0,
      0.6475284488132483,
      0.0,
      2.30302413537677e-16,
      0.0,
      -2.6490470967237824e-16,
      0.0,
      1.2454760655735935e-17,
      0.0,
      -0.2736338962906782,
      0.0,
      -4.021838511751296e-17,
      0.0,
      5.315313722677433e-17,
      0.0,
      4.246843037876893e-17,
      0.0,
      1.4148757583043364e-18,
      0.0,
      5.5018634338801765e-17,
      0.0,
      0.65114186546486,
      0.0,
      0.03374076669487529,
      0.0,
      -0.0005678930949662786,
      0.0,
      0.6458334444415464,
      0.0,
      -0.09611486548346031,
      0.0,
      1.9019210681537757e-15,
      0.0,
      -4.254640785513549e-17,
      0.0,
      -0.0367829940974173,
      0.0,
      -0.27115036519327623,
      0.0,
      -0.0008083516452964817,
      0.0,
      -0.2714045711506725,
      0.0,
      4.218813612257705e-15,
      0.0,
      -0.03344216307238935,
      0.0,
      0.646664546928389,
      0.0,
      0.07636148424253877,
      0.0,
      -0.09611486548345984,
      0.0,
      -0.6458334444415466,
      0.0,
      5.272850879919831e-16,
      0.0,
      -1.3187198063701815e-16,
      0.0,
      -0.2711503651932765,
      0.0,
      0.03678299409741718,
      0.0,
      0.2714045711506724,
      0.0,
      -0.0008083516452964721,
      0.0,
      -0.7071067811865481,
      0.0,
      0.004514816581553028,
      0.0,
      -0.07623001514839733,
      0.0,
      0.6475284488132483,
      0.0,
      2.7199467569560863e-16,
      0.0,
      8.7796710535919e-16,
      0.0,
      1.3431551337220293e-16,
      0.0,
      -0.2736338962906782,
      0.0,
      -5.195024612768574e-18,
      0.0,
      4.483648141004082e-17,
      0.0,
      9.702661929912645e-17,
      0.0,
      -2.6049525093623527e-18,
      0.0,
      -9.956289936401446e-16,
      0.0,
      -9.95929496501995e-16,
      0.0,
      0.2845602299539533,
      0.0,
      -0.28456025721530037,
      0.0,
      1.49350234575055e-16,
      0.0,
      -1.4936350637719397e-16,
      0.0,
      2.5568328988390395e-17,
      0.0,
      -2.5612644158959277e-17,
      0.0,
      -0.647321760415762,
      0.0,
      0.647321770091472,
      0.0,
      -4.130325180947562e-15,
      0.0,
      4.137099359032588e-15,
      0.0,
      0.036914840832458475,
      0.0020270712851232094,
      0.036913654275843415,
      -0.0020387927463623823,
      2.220446049250313e-16,
      3.467219433960247e-17,
      0.0,
      3.4711960024182426e-17,
      0.07011644263264447,
      -0.002057649088748179,
      -0.07011678323252034,
      -0.002061899369819556,
      0.04773068773877401,
      2.450640463242921e-05,
      -0.047730342148112934,
      0.00010833101320869044,
      -4.496403249731884e-15,
      4.968086601812575e-17,
      4.496403249731884e-15,
      4.6397677345777186e-17,
      0.7010236579879192,
      -0.0004711461919645477,
      -0.7010238494478324,
      4.2560835491588e-05,
      -0.01775540648118237,
      0.3233423561500183,
      -0.017857984783460103,
      -0.32333030235110416,
      -5.913274880360989e-15,
      4.901396099390745e-16,
      -5.799578029461883e-15,
      4.903629471831473e-16,
      0.015530869711371792,
      0.5292298576430869,
      -0.015562962293533086,
      0.5292328376441264,
      -0.0001722711520516046,
      0.3355294142444594,
      0.0007615313942467841,
      0.3355286164205151,
      -2.226324652808903e-16,
      6.880992605115902e-17,
      -2.2145674372254485e-16,
      6.832149418574052e-17,
      3.173049670417026e-05,
      0.047212153112740386,
      2.866364204652992e-06,
      0.047212112488754225,
      -9.476699673477107e-16,
      6.384320581047174e-15,
      2.6684605685966297e-16,
      -5.8481705875085986e-15,
      0.28456022944075204,
      1.1354537949876678e-11,
      0.2845602577285012,
      1.1354525642065385e-11,
      1.0693442550611534e-16,
      -6.144045756974349e-16,
      1.3731163095922287e-16,
      -7.637433789521713e-16,
      -2.755741291936326e-17,
      -6.770733661331852e-17,
      -3.890644672887656e-17,
      -3.977683915323178e-17,
      0.6473217578818835,
      -5.33421357455575e-11,
      0.64732177262535,
      -5.334213988051949e-11,
      -9.906336456456537e-16,
      1.605633026164512e-15,
      -9.302874980025703e-16,
      1.5184658589693291e-15,
      -0.03691484086161162,
      -0.0020270712828661694,
      0.036913654246689485,
      -0.002038792748610276,
      7.28523239315412e-17,
      -6.847876504231573e-16,
      7.291244015708125e-17,
      -6.681862510427815e-16,
      -0.07011644264704814,
      0.0020576490907487153,
      -0.07011678321811658,
      -0.0020618993678185376,
      0.047730687879500217,
      2.450640760550623e-05,
      0.047730342007391166,
      -0.00010833100998846018,
      9.989798978111316e-16,
      1.6890168970467844e-15,
      9.91689588957195e-16,
      1.6863643507746983e-15,
      0.7010236587546798,
      -0.0004711462500079173,
      0.7010238486810296,
      -4.256089297311603e-05,
      -0.01775540650097955,
      0.3233423558952522,
      0.017857984763743555,
      0.3233303026058782,
      -3.042035980294693e-16,
      8.601654679168884e-16,
      -3.0461661403890727e-16,
      -9.23041457633252e-16,
      0.01553086969601601,
      0.5292298575253864,
      0.015562962308896115,
      -0.5292328377618281,
      0.0001722711311561449,
      -0.33552941327217073,
      0.0007615314168497859,
      0.33552861739276535,
      -1.0109063233925217e-18,
      3.0327670784665873e-16,
      -1.2124012784459802e-18,
      -3.0282891118607094e-16,
      -3.173049279557149e-05,
      -0.04721215306081383,
      2.866360334133812e-06,
      0.047212112540683644,
      -2.2551405187698492e-15,
      1.3010426069826053e-18,
      -2.2551405187698492e-15,
      -1.3010426069826053e-18,
      0.6473217719428452,
      -4.053165103321486e-15,
      -0.6473217585643873,
      4.072081269841861e-15,
      3.608224830031759e-16,
      4.336808689942018e-19,
      -3.608224830031759e-16,
      8.673617379884035e-19,
      4.85722573273506e-17,
      6.030874584450618e-19,
      -4.85722573273506e-17,
      7.995991022080595e-19,
      0.28456025802852813,
      -1.7840820536351184e-15,
      -0.2845602291407263,
      1.7877460718516114e-15,
      1.9984014443252818e-15,
      -1.0842021724855044e-19,
      -1.9984014443252818e-15,
      -2.710505431213761e-20,
      0.10104463551419117,
      0.005548572729763173,
      0.10103920644424545,
      -0.005580536666931076,
      1.3585001600025342e-16,
      9.063711132183981e-17,
      -1.4484810248385308e-16,
      9.084698369572932e-17,
      0.3215194452162318,
      -0.009435364496888953,
      -0.32151991400616936,
      -0.009454822048456117,
      0.6164220782199146,
      0.00031649007354975846,
      -0.6164205474839668,
      0.0013990568570527166,
      5.181567495909572e-16,
      -6.2771606612098774e-18,
      -5.173759642270898e-16,
      -5.818349255923967e-18,
      -0.0794934273588452,
      5.3426193481418556e-05,
      0.07949319187134152,
      -4.826221910974667e-06,
      -0.033955655482499875,
      0.6183638577898775,
      -0.03415272107256018,
      -0.618356985091077,
      -1.4226136978640712e-14,
      1.4307672319925081e-15,
      -1.3997308776923672e-14,
      1.431421061563238e-15,
      -0.00978572516320043,
      -0.333458333712105,
      0.009805658227932206,
      -0.33345042100980116,
      3.6900938190516014e-05,
      -0.07187129144285072,
      -0.00016312264364358854,
      -0.07187138355938079,
      -9.634319907609978e-18,
      5.757893271653478e-18,
      -9.289266064647484e-18,
      5.716008937082103e-18,
      2.8044606393213165e-06,
      0.004172787660367467,
      2.533251912922349e-07,
      0.004172539346840006,
      -2.156210473551587e-15,
      1.452953006132275e-14,
      6.182215450061647e-16,
      -1.3432111219188654e-14,
      0.6473217707739749,
      2.5829460173309213e-11,
      0.6473217597332566,
      2.5829446723169096e-11,
      2.291614584659232e-16,
      -1.473400294221779e-15,
      3.093478606646135e-16,
      -1.3019751759886667e-15,
      -4.578105794584045e-17,
      -2.433165663293182e-16,
      -5.732769279598348e-17,
      -5.819951293084479e-17,
      -0.2845602569152743,
      2.3449008236917888e-11,
      -0.28456023025398,
      2.3449003061570145e-11,
      2.0658316990831673e-16,
      -7.244866417453728e-16,
      4.0975811746489857e-16,
      -6.857918610953729e-16,
      -0.10104463558742302,
      -0.0055485727232254785,
      0.10103920637101096,
      -0.005580536673445719,
      -3.8467278930408184e-17,
      -1.6563084265587613e-15,
      -3.8549411973253107e-17,
      -1.6075364451288083e-15,
      -0.32151944528956033,
      0.009435364506273495,
      -0.3215199139328412,
      -0.00945482203906713,
      0.6164220800090652,
      0.0003164901119356892,
      0.6164205456948852,
      -0.0013990568155246815,
      -1.0307328315323152e-16,
      -2.073569216410161e-16,
      -1.0219797610492319e-16,
      -2.071632392141488e-16,
      -0.07949342744348538,
      5.342620006119232e-05,
      -0.07949319178669637,
      4.826228428768311e-06,
      -0.033955655516503876,
      0.6183638572323392,
      0.03415272103873387,
      0.6183569856486255,
      -6.45846085283217e-16,
      2.342474677087386e-15,
      -6.465523913182258e-16,
      -2.3213192291273816e-15,
      -0.0097857251523067,
      -0.33345833359648996,
      -0.009805658238832898,
      0.33345042112541284,
      -3.690093371638775e-05,
      0.07187129123701633,
      -0.0001631226484791936,
      -0.07187138376520617,
      7.221419403358007e-19,
      2.7022179182831485e-17,
      7.003412684597897e-19,
      -2.698155262853792e-17,
      -2.8044602934372704e-06,
      -0.004172787655154626,
      2.533248492587974e-07,
      0.004172539352053444,
      0.0369704543478379,
      0.0,
      -0.03696991404986343,
      0.0,
      8.334739226254624e-16,
      0.0,
      -7.92996459443552e-16,
      0.0,
      -0.07014662826531248,
      0.0,
      0.07014709338329701,
      0.0,
      -0.047730694043470294,
      0.0,
      0.04773046507099118,
      0.0,
      2.8971838929629075e-15,
      0.0,
      2.88062715383473e-15,
      0.0,
      -0.7010238160059847,
      0.0,
      0.7010238510464428,
      0.0,
      -4.440892098500626e-15,
      2.060015310479872e-15,
      3.885780586188048e-15,
      1.7820804090669115e-15,
      0.16317442287740608,
      -0.23312793050206027,
      -0.17190178464939157,
      -0.2267693026639431,
      -3.3306690738754696e-16,
      9.45924957883466e-16,
      4.440892098500626e-16,
      1.035566532024694e-15,
      1.1102230246251565e-16,
      -5.524099306192415e-17,
      -1.1102230246251565e-16,
      1.8769821597014926e-17,
      0.6028332632660214,
      -0.23583366777357945,
      0.6023416958681537,
      0.2370863867987619,
      2.914335439641036e-15,
      -8.128539967474877e-16,
      -2.0539125955565396e-15,
      -8.04280910246587e-16,
      -1.029126978360086e-11,
      0.32382948214981566,
      -1.029112711437801e-11,
      0.32382308791918957,
      4.558441539513713e-15,
      3.1771471836627534e-15,
      -3.921174508241247e-15,
      2.9638658601654696e-15,
      2.491474051230889e-11,
      -0.5294576938516798,
      2.4914844390407577e-11,
      -0.529461615976438,
      -3.860867000110403e-11,
      -0.3355294583740367,
      -3.860889567380115e-11,
      -0.3355294807180667,
      5.049230642802779e-16,
      1.5889214983620407e-15,
      4.3486094663289095e-16,
      -1.5509847701870911e-15,
      -4.3139161755415494e-13,
      -0.04721216379615729,
      -4.313869809883334e-13,
      -0.047212112555116,
      -0.03697045429554606,
      -1.174912509456589e-12,
      -0.03696991410215564,
      -1.1749100934164077e-12,
      -3.826179112854499e-16,
      5.772704236083428e-16,
      -3.3879306186922285e-16,
      -4.696151829902814e-16,
      0.07014662814059543,
      3.3008493281411308e-12,
      0.07014709350801293,
      3.3009379858946443e-12,
      -0.04773069415714661,
      5.492209776332261e-12,
      -0.04773046495731438,
      5.492310459306891e-12,
      2.4574423950569826e-14,
      -8.70266521013982e-15,
      -2.365442017370075e-14,
      -8.389294889270369e-15,
      -0.7010238173860359,
      6.40560274937004e-12,
      -0.7010238496663918,
      6.4055878859598365e-12,
      -4.724664977024599e-15,
      4.82734753163449e-15,
      -4.742786465781224e-15,
      -4.878704528056246e-15,
      0.1631744233651633,
      -0.23312793043459842,
      0.17190178416454507,
      0.2267693027498621,
      2.563614269299269e-17,
      -1.3495383203346488e-16,
      5.1279498753694004e-17,
      1.1631654567075274e-16,
      -8.246957498371445e-18,
      2.5207675722571685e-18,
      -2.275391789529972e-17,
      -8.554353900725808e-19,
      -0.602833260768706,
      0.23583366445552473,
      0.6023416983585662,
      0.23708639012200097,
      -2.3713531178336115e-14,
      9.631776215474085e-16,
      -2.3602277856949104e-14,
      -9.896878444555439e-16,
      -3.823771379695401e-17,
      0.32382948260843236,
      -3.278500829832684e-17,
      -0.3238230874605661,
      -5.551115123125783e-17,
      7.230327447871332e-15,
      -2.7755575615628914e-17,
      -6.897260540483785e-15,
      -2.0689576953641173e-17,
      -0.5294576947840415,
      -7.949991777735652e-17,
      0.529461615044083,
      -2.0737808501757798e-17,
      0.33552945759190134,
      -1.2494583350301559e-17,
      -0.3355294815002008,
      0.0,
      -1.1102230246251565e-16,
      -2.7755575615628914e-17,
      -2.220446049250313e-16,
      3.546988347236887e-18,
      0.04721216370292718,
      1.2849776995111609e-17,
      -0.04721211264834639,
      -0.1011968626872719,
      -3.21602743404531e-12,
      -0.10119319955491257,
      -3.2159292061263447e-12,
      -6.0440882984277855e-16,
      1.823402743356649e-15,
      -5.633133852804009e-16,
      -1.6144282009148862e-15,
      0.32165786108441047,
      1.513624338128648e-11,
      0.32165890150973164,
      1.5136315951117786e-11,
      -0.6164221610822718,
      7.093049348269335e-11,
      -0.6164221335498172,
      7.093057227010236e-11,
      -2.798407545864497e-15,
      8.992706337817755e-16,
      2.6741431538210812e-15,
      8.677703784458945e-16,
      0.07949344543168027,
      -7.26375065623182e-13,
      0.07949319189843236,
      -7.263669774034389e-13,
      -1.0636149258186453e-14,
      1.083493599680565e-14,
      -1.0662832467494041e-14,
      -1.0961157967652634e-14,
      0.3711915642089119,
      -0.5303228249512525,
      0.39104464662401217,
      0.5158580656388745,
      8.210698838730273e-17,
      -3.797885053749661e-16,
      5.4234843713126785e-17,
      3.2914957254393385e-16,
      -8.135194187540683e-17,
      5.763198561203128e-18,
      -8.073941427709822e-17,
      -1.5788310702216274e-17,
      0.2650032776941153,
      -0.10367160894811152,
      -0.26478715783238366,
      -0.10422229039134831,
      1.036041460133201e-14,
      -4.20137998771832e-16,
      1.0353161300994978e-14,
      4.316995902494647e-16,
      2.1681173248580275e-17,
      0.619295444288091,
      2.1880666977423297e-17,
      -0.6192994180617565,
      1.6844164951734797e-15,
      1.4186568586538328e-14,
      1.6323747908941755e-15,
      -1.3638395968129657e-14,
      -4.392233532589617e-17,
      0.33360188980655076,
      -4.723227452921341e-17,
      -0.3335945653955043,
      2.4886007415247003e-17,
      -0.0718713007304205,
      2.362930981235198e-17,
      0.07187156885999044,
      5.724587470723463e-17,
      -2.7755575615628914e-17,
      -6.245004513516506e-17,
      -3.8163916471489756e-17,
      1.6815510202544502e-18,
      0.004172788595744977,
      1.8047299242411252e-18,
      -0.004172539361568195,
      0.10119686283697962,
      1.8378914629528153e-17,
      -0.101193199405201,
      2.0817391437531848e-17,
      2.3037127760972e-15,
      8.326672684688674e-17,
      -2.192690473634684e-15,
      8.326672684688674e-17,
      -0.3216578616490162,
      -2.9427571589304074e-17,
      0.3216589009451274,
      -6.973298931094203e-17,
      -0.6164221596424644,
      -9.913919685289865e-17,
      0.6164221349896246,
      -9.622112770731869e-17,
      -2.7755575615628914e-16,
      -5.551115123125783e-17,
      -2.7755575615628914e-16,
      5.551115123125783e-17,
      0.07949344527749556,
      -6.656398291659815e-17,
      -0.07949319205261725,
      -5.976559138274654e-17,
      -1.0217163020561351e-14,
      4.605434339942241e-15,
      8.855861338929836e-15,
      3.777464045549846e-15,
      0.3711915631001765,
      -0.5303228251058895,
      -0.3910446477260827,
      -0.5158580654422832,
      -7.670198406509524e-16,
      2.593980019528466e-15,
      7.480936874635345e-16,
      2.6278058902870775e-15,
      9.246300280265238e-17,
      6.695638775299716e-17,
      -9.345185515443987e-17,
      6.581760650463733e-17,
      -0.26500327879133934,
      0.10367161040648643,
      -0.2647871567381937,
      -0.10422228893069507,
      -1.2733491304870508e-15,
      3.499957001488938e-16,
      8.931503060523579e-16,
      3.498164583415938e-16,
      -1.968115751432282e-11,
      0.6192954434814246,
      -1.9681299728538908e-11,
      0.6192994188684178,
      5.705182263539223e-15,
      1.046202784223085e-14,
      -4.179903248001447e-15,
      1.001416967987264e-14,
      -1.569820855079478e-11,
      0.33360188926057366,
      -1.5698028360646582e-11,
      0.3335945659414921,
      8.270092227931903e-12,
      0.07187130089552338,
      8.270127769255387e-12,
      0.07187156869488882,
      3.2906065330527094e-17,
      1.3136845737203758e-17,
      6.422468503878122e-18,
      -8.4178557814606e-17,
      -3.8128055208171735e-14,
      -0.004172788604608016,
      -3.812774312848296e-14,
      -0.004172539352704945,
      0.47907990994275756,
      0.0,
      0.4791664069792862,
      0.0,
      2.589834545863277e-05,
      0.0,
      5.064370225843363e-07,
      0.0,
      0.14297182000743408,
      0.0,
      0.14297220822495876,
      -0.0,
      1.323199503176493e-08,
      0.0,
      -2.7330414902288318e-08,
      0.0,
      -2.3692282506716e-07,
      0.0,
      -3.412901245966583e-07,
      0.0,
      0.4998099447205713,
      -0.0,
      -0.5001899830645427,
      0.0,
      0.47916640697761964,
      2.0021082412718893e-09,
      -0.47907990994442473,
      -2.001746837614983e-09,
      2.5898345458233124e-05,
      -9.81849209549036e-16,
      5.064370211294928e-07,
      7.998122788347793e-16,
      -0.14297221056542248,
      -1.1413504802964649e-11,
      0.14297181766696332,
      1.1413471715743477e-11,
      -1.323199490369022e-08,
      1.9263045730523227e-16,
      2.7330414795664793e-08,
      -7.576927749436574e-17,
      -2.3692282521417743e-07,
      1.994219219429124e-17,
      -3.412901246368918e-07,
      -1.0375253580553555e-16,
      -0.500189983064854,
      -2.5957584723951323e-10,
      -0.4998099447202579,
      -2.593785942085643e-10,
      -4.802687981396082e-15,
      2.3025993139034146e-06,
      4.8017021042360035e-15,
      2.0784641790180472e-10,
      1.5159082502046433e-08,
      0.6540044788956687,
      -7.727898464143281e-07,
      -0.6540084828063076,
      -8.881738817485055e-15,
      1.7147592791568454e-10,
      5.548701223620418e-16,
      -0.0001255428520305782,
      2.867841404178872e-16,
      4.786240401047891e-16,
      6.47628156458315e-17,
      2.662390611802246e-16,
      6.088853491621644e-07,
      -0.268864749603273,
      -4.226845225169901e-07,
      0.268817366728458,
      1.4671855430437218e-16,
      -2.0332842581438524e-10,
      1.5959528288200388e-16,
      -5.350205610994332e-07,
      -0.47916640697761936,
      -2.0021052558400895e-09,
      0.4790799099444245,
      2.0017437788223525e-09,
      -2.58983423983372e-05,
      2.3995125753328533e-14,
      5.064307698939205e-07,
      -1.1746206136500505e-12,
      0.1429722105654224,
      1.1412611542693885e-11,
      -0.1429718176669638,
      -1.1412580495832098e-11,
      -1.3106434640968927e-08,
      -2.248905290126299e-12,
      -2.7390616430695214e-08,
      -1.0887016516917442e-12,
      -2.369686947802299e-07,
      -6.33500536034211e-13,
      3.412484665014221e-07,
      4.3977055786877567e-13,
      -0.5001899830648545,
      -2.5957273778302223e-10,
      -0.49980994472025814,
      -2.5937554940452996e-10,
      -0.4790799099427576,
      2.994315936732927e-15,
      -0.4791664069792864,
      2.998726203610757e-15,
      -2.589834239865636e-05,
      2.3010948729367986e-14,
      5.0643076841867e-07,
      -1.1738388774864602e-12,
      -0.14297182000743414,
      8.957940704786898e-16,
      -0.14297220822495926,
      8.94372207965045e-16,
      1.3106434491979713e-08,
      2.248740384914232e-12,
      2.739061617968738e-08,
      1.0887182491943425e-12,
      -2.3696869459537248e-07,
      -6.334715246131608e-13,
      3.41248466458002e-07,
      4.3974836981578313e-13,
      0.4998099447205707,
      -3.1282201490497777e-15,
      -0.5001899830645423,
      3.1264814497818855e-15,
      -4.782877470682154e-15,
      2.3025865418395646e-06,
      4.749448206028909e-15,
      2.0784550971322425e-10,
      -1.4531134409527502e-08,
      0.6540084707531553,
      7.430950019308784e-07,
      0.6540044909487985,
      -5.476711417668801e-15,
      1.7146950260208302e-10,
      5.525827785935996e-15,
      -0.00012554353407811272,
      -2.752290854383666e-16,
      -5.39761328685916e-16,
      -7.290087643095711e-17,
      -2.878741078990478e-16,
      -1.098611227257065e-07,
      0.2688173667285255,
      7.624583533372234e-08,
      0.26886474960419415,
      -1.4469943913930687e-16,
      2.0332821189208512e-10,
      -1.645083550148358e-16,
      5.350205757607054e-07,
      -3.826160185649777e-07,
      -9.083544552881425e-16,
      -2.1623676977520998e-08,
      8.60531690711013e-16,
      -0.19009875230779696,
      4.406274788475812e-09,
      0.19009991618194516,
      -2.246259643443444e-07,
      -2.3385967654922938e-08,
      -2.57979290633531e-15,
      3.682105890367975e-05,
      1.11963806376503e-16,
      -0.498854652413953,
      -6.323669034180831e-05,
      -0.5011427250082948,
      -3.0615913523790885e-05,
      -0.4624931733257507,
      -1.0473865276423793e-06,
      0.4624116667082817,
      7.270893845874803e-07,
      1.3325677551762466e-08,
      1.163082658305233e-16,
      4.116927953508108e-07,
      1.2224713175041967e-16,
      3.825992574613927e-07,
      7.013205751811228e-16,
      2.162395503256577e-08,
      -6.096053905095016e-16,
      0.1900999126165577,
      4.223748639355693e-09,
      0.19009875587317607,
      -2.159945954830114e-07,
      2.3386267880078962e-08,
      1.6966846679306314e-15,
      -3.682126741428902e-05,
      -1.7183610487479996e-15,
      -0.5011427254543622,
      -2.2141549252572627e-05,
      0.4988546563068286,
      -1.0720102684957277e-05,
      -0.4624116667090014,
      -1.8897984687804188e-07,
      -0.4624931733267313,
      1.3115582593046682e-07,
      1.3325740759541094e-08,
      1.0537414760008242e-16,
      4.116926881732944e-07,
      1.1747073337609727e-16,
      -1.2607645757616558e-15,
      -0.2021747110842159,
      -1.2617730794826605e-15,
      -0.20221121337853515,
      5.87766909338565e-14,
      0.00013090649016761494,
      -2.9671290164048013e-12,
      -4.651984027373275e-11,
      4.230618880795134e-15,
      0.6775815460244313,
      4.227065992364921e-15,
      0.6775833843391771,
      9.40802330799579e-13,
      5.253029046892887e-11,
      4.554910987685462e-13,
      -2.2893431824011297e-08,
      -2.839937271113187e-13,
      2.2973553371125233e-11,
      1.9727975129964e-13,
      -3.0597496422894526e-07,
      -7.218239653318182e-19,
      -6.938893903907228e-17,
      5.176850119250912e-19,
      -2.676624113323589e-17,
      3.8260315498784937e-07,
      8.74138548918338e-16,
      -2.1554883169034036e-08,
      -9.91779154280924e-16,
      0.19009991261655787,
      4.22374862407664e-09,
      0.19009875587317618,
      -2.159945952242106e-07,
      -2.328568565212992e-08,
      1.4805156986878137e-15,
      -3.6821267478212904e-05,
      -1.5139166878902102e-15,
      0.5011427254543621,
      2.2141549252732733e-05,
      -0.4988546563068285,
      1.0720102684999254e-05,
      -0.46241166670900086,
      -1.8897984689278595e-07,
      -0.46249317332673173,
      1.3115582594260618e-07,
      -1.3012818630684361e-08,
      6.88900262928523e-17,
      4.117026979905074e-07,
      7.008508462762571e-17,
      -3.8261991619647573e-07,
      -8.671467701792789e-16,
      2.155460204794074e-08,
      9.11647527052167e-16,
      -0.19009875230779683,
      4.406274786249361e-09,
      0.1900999161819462,
      -2.2462596369127583e-07,
      2.328538160764005e-08,
      -2.671969823129307e-15,
      3.682105896704353e-05,
      1.7855286696924735e-16,
      0.498854652413954,
      6.323669034197764e-05,
      0.5011427250082946,
      3.0615913523835514e-05,
      -0.4624931733257502,
      -1.0473865276579268e-06,
      0.4624116667082816,
      7.270893846034159e-07,
      -1.3012755833732594e-08,
      1.2709498291305396e-16,
      4.1170280502445524e-07,
      1.3128512118051748e-16,
      8.449009339268164e-10,
      -0.20221121337260248,
      -8.447484069199509e-10,
      0.20217471109014828,
      6.311464751900454e-14,
      0.00013090649016532182,
      -2.9707461123936566e-12,
      -4.652748135157117e-11,
      5.4087460381843513e-11,
      -0.6775833969827894,
      -5.408732086942723e-11,
      0.6775815333807848,
      -9.409452158613674e-13,
      -5.252992859780817e-11,
      -4.554060147983676e-13,
      2.2893431868390784e-08,
      -2.839684449485631e-13,
      2.2973541245569123e-11,
      1.9716168686996267e-13,
      -3.059749642447444e-07,
      -3.490312255543527e-18,
      6.96538247057917e-18,
      -3.526657393547245e-18,
      -3.1666167008401224e-20
     ]
    ]
   },
   "minhessianeig": -1.3897378590046618,
   "dynamic_stability_level": "low"
  },
  "metadata": {
   "asr_name": "asr.phonopy",
   "resources": {
    "time": 313.75512051582336,
    "ncores": 40,
    "tstart": 1649167321.2672372,
    "tend": 1649167635.0223577
   },
   "params": {
    "cutoff": null,
    "nac": true,
    "nqpts": 400
   },
   "code_versions": {
    "asr": "0.4.1-b24dafd8543db8ffc2cdcad47fb6176b2073c79e",
    "ase": "3.23.0b1-e2a9ddccb8f43be0aa2c9126adfef8dd90ad7f28",
    "gpaw": "22.1.1b1-d754490b8522ea283609a74f9af752faf0015e7e"
   },
   "creates": {},
   "requires": {
    "results-asr.phonopy@calculate.json": "5a300a749d206027b23132af0bc30a77"
   }
  },
  "strict": true
 }
}

